Chinese vs. World Bank Development Projects: Insights from Earth Observation and Computer Vision on Wealth Gains in Africa, 2002-2013

Debates about whether development projects improve living conditions persist, partly because observational estimates can be biased by incomplete adjustment and because reliable outcome data are scarce at the neighborhood level. We address both issues in a continent-scale, sector-specific evaluation of Chinese and World Bank projects across 9,899 neighborhoods in 36 African countries (2002-2013), representative of ~88% of the population. First, we use a recent dataset that measures living conditions with a machine-learned wealth index derived from contemporaneous satellite imagery, yielding a consistent panel of 6.7 km square mosaics. Second, to strengthen identification, we proxy officials' map-based placement criteria using pre-treatment daytime satellite images and fuse these with tabular covariates to estimate funder- and sector-specific ATEs via inverse-probability weighting. Incorporating imagery often shrinks effects relative to tabular-only models. On average, both donors raise wealth, with larger and more consistent gains for China; sector extremes in our sample include Trade and Tourism (330) for the World Bank (+12.29 IWI points), and Emergency Response (700) for China (+15.15). Assignment-mechanism analyses also show World Bank placement is often more predictable from imagery alone (as well as from tabular covariates). This suggests that Chinese project placements are more driven by non-visible, political, or event-driven factors than World Bank placements. To probe residual concerns about selection on observables, we also estimate within-neighborhood (unit) fixed-effects models at a spatial resolution about 67 times finer than prior fixed-effects analyses, leveraging the computer-vision-imputed IWI panels; these deliver smaller but, for Chinese projects, directionally consistent effects.

==> Figures/ATE_pairs_vt_emb_3yr_2013.csv <==
fund_sec,sec_pre_name,sector,funder,run,run_short,model_cov_pair,ATE,AUC,ATE_se,AUPRC,ATE_baseline,AUC_baseline,ATE_naive,AUPRC_baseline,ATE_diff,ATE_value,delta_auc,value_auc,delta_auprc
ch_110,Education (110),110,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,11.8180323143629,0.279891304347826,1.44295610298654,0.375044972057597,4.06333394827054,0.972944234404537,14.324570941771,0.962982650024066,7.75469836609236,11.8180323143629,-0.693052930056711,0.279891304347826,-0.587937677966469
wb_110,Education (110),110,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,1.32201132830376,0.650081124932396,1.1775149893051,0.65990207322778,1.37331533482044,0.960519199567334,8.24972230947103,0.964874202741053,-0.0513040065166801,1.32201132830376,-0.310438074634938,0.650081124932396,-0.304972129513273
ch_110,Education (110),110,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,4.06333394827054,0.972944234404537,3.10959349546022,0.962982650024066,4.06333394827054,0.972944234404537,14.324570941771,0.962982650024066,0,4.06333394827054,0,0.972944234404537,0
wb_110,Education (110),110,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,1.37331533482044,0.960519199567334,4.85225918578392,0.964874202741053,1.37331533482044,0.960519199567334,8.24972230947103,0.964874202741053,0,1.37331533482044,0,0.960519199567334,0
ch_110,Education (110),110,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,6.98753654663009,0.924326559546314,3.2811334082752,0.806615928955659,4.06333394827054,0.972944234404537,14.324570941771,0.962982650024066,2.92420259835955,6.98753654663009,-0.048617674858223,0.924326559546314,-0.156366721068407
wb_110,Education (110),110,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,2.09490667932862,0.759945130315501,0.429816082530085,0.641588680037606,1.37331533482044,0.960519199567334,8.24972230947103,0.964874202741053,0.72159134450818,2.09490667932862,-0.200574069251833,0.759945130315501,-0.323285522703447
ch_110,Education (110),110,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,5.8410662125723,0.986058601134216,4.50816128806599,0.986192893821888,4.06333394827054,0.972944234404537,14.324570941771,0.962982650024066,1.77773226430176,5.8410662125723,0.0131143667296789,0.986058601134216,0.023210243797822
wb_110,Education (110),110,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,3.4618095202418,0.94862087614927,0.3281679626031,0.930857779466817,1.37331533482044,0.960519199567334,8.24972230947103,0.964874202741053,2.08849418542136,3.4618095202418,-0.011898323418064,0.94862087614927,-0.0340164232742359
ch_110,Education (110),110,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,4.69943544036967,0.886814744801511,5.30448295178515,0.871749042241682,4.06333394827054,0.972944234404537,14.324570941771,0.962982650024066,0.63610149209913,4.69943544036967,-0.086129489603026,0.886814744801511,-0.091233607782384
wb_110,Education (110),110,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,2.55777504970163,0.930773391022174,2.85604779218411,0.930969987543093,1.37331533482044,0.960519199567334,8.24972230947103,0.964874202741053,1.18445971488119,2.55777504970163,-0.02974580854516,0.930773391022174,-0.0339042151979599
ch_110,Education (110),110,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,8.60439711959839,0.96656427221172,2.68845009551171,0.90782964076116,4.06333394827054,0.972944234404537,14.324570941771,0.962982650024066,4.54106317132785,8.60439711959839,-0.006379962192817,0.96656427221172,-0.055153009262906
wb_110,Education (110),110,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,2.99331732801311,0.77988101676582,0.576710087724944,0.650757157511525,1.37331533482044,0.960519199567334,8.24972230947103,0.964874202741053,1.62000199319267,2.99331732801311,-0.180638182801514,0.77988101676582,-0.314117045229528
ch_110,Education (110),110,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,-2.97689207873316,0.897684310018903,0.422598240383742,0.874270695674002,4.06333394827054,0.972944234404537,14.324570941771,0.962982650024066,-7.0402260270037,-2.97689207873316,-0.075259924385634,0.897684310018903,-0.0887119543500641
wb_110,Education (110),110,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,3.83066497663869,1,1.60193734183024,1,1.37331533482044,0.960519199567334,8.24972230947103,0.964874202741053,2.45734964181825,3.83066497663869,0.039480800432666,1,0.035125797258947
ch_120,Health (120),120,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,9.34481950654007,0.677888038447847,1.03887561456801,0.714780082546337,10.0081141670932,0.944174973300108,18.5975567951739,0.941364792908125,-0.663294660553131,9.34481950654007,-0.266286934852261,0.677888038447847,-0.226584710361788
wb_120,Health (120),120,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,0.545144696798843,0.622877999094613,0.889539374402585,0.589579579082303,2.29940220377267,0.993489583333333,1.16832017836125,0.993712612251242,-1.75425750697383,0.545144696798843,-0.37061158423872,0.622877999094613,-0.404133033168939
ch_120,Health (120),120,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,10.0081141670932,0.944174973300108,2.32491824410127,0.941364792908125,10.0081141670932,0.944174973300108,18.5975567951739,0.941364792908125,0,10.0081141670932,0,0.944174973300108,0
wb_120,Health (120),120,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,2.29940220377267,0.993489583333333,1.38232835004276,0.993712612251242,2.29940220377267,0.993489583333333,1.16832017836125,0.993712612251242,0,2.29940220377267,0,0.993489583333333,0
ch_120,Health (120),120,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,11.8621030208539,0.746339889640442,0.23482448448441,0.689490273577364,10.0081141670932,0.944174973300108,18.5975567951739,0.941364792908125,1.8539888537607,11.8621030208539,-0.197835083659666,0.746339889640442,-0.251874519330761
wb_120,Health (120),120,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,6.01439833691366,0.705234159779614,0.690735282395119,0.647343620058484,2.29940220377267,0.993489583333333,1.16832017836125,0.993712612251242,3.71499613314099,6.01439833691366,-0.288255423553719,0.705234159779614,-0.346368992192758
ch_120,Health (120),120,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,9.61576438968308,0.87322000711997,0.708019097146796,0.904142090945769,10.0081141670932,0.944174973300108,18.5975567951739,0.941364792908125,-0.392349777410121,9.61576438968308,-0.070954966180138,0.87322000711997,-0.037222701962356
wb_120,Health (120),120,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,1.92500877059237,0.853994490358127,2.0037258833483e-05,0.89029524728229,2.29940220377267,0.993489583333333,1.16832017836125,0.993712612251242,-0.3743934331803,1.92500877059237,-0.139495092975206,0.853994490358127,-0.103417364968952
ch_120,Health (120),120,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,6.53067689045649,0.9421640557869,1.19103868142595,0.944567045462979,10.0081141670932,0.944174973300108,18.5975567951739,0.941364792908125,-3.47743727663671,6.53067689045649,-0.00201091751320803,0.9421640557869,0.00320225255485396
wb_120,Health (120),120,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,0.977907556025549,0.900246913580247,0.643475794741754,0.876431044043922,2.29940220377267,0.993489583333333,1.16832017836125,0.993712612251242,-1.32149464774712,0.977907556025549,-0.093242669753086,0.900246913580247,-0.11728156820732
ch_120,Health (120),120,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,9.16875566956481,0.785121021901812,0.608074188063849,0.76678187098262,10.0081141670932,0.944174973300108,18.5975567951739,0.941364792908125,-0.839358497528391,9.16875566956481,-0.159053951398296,0.785121021901812,-0.174582921925505
wb_120,Health (120),120,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,7.05347755549362,0.783057851239669,0.341100355678028,0.72812517226654,2.29940220377267,0.993489583333333,1.16832017836125,0.993712612251242,4.75407535172095,7.05347755549362,-0.210431732093664,0.783057851239669,-0.265587439984702
ch_120,Health (120),120,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,8.46950951767421,0.862562299750802,0.38615242482981,0.849784383448061,10.0081141670932,0.944174973300108,18.5975567951739,0.941364792908125,-1.53860464941899,8.46950951767421,-0.081612673549306,0.862562299750802,-0.0915804094600641
wb_120,Health (120),120,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,2.37494464228924,0.909779614325069,0.328632834669888,0.853740251882751,2.29940220377267,0.993489583333333,1.16832017836125,0.993712612251242,0.0755424385165702,2.37494464228924,-0.083709969008264,0.909779614325069,-0.139972360368491
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,9.04940794225674,0.462691326530612,5.59354360638535,0.584345342950618,6.54757200069059,0.932938856015779,18.7588653148971,0.941722092320106,2.50183594156615,9.04940794225674,-0.470247529485167,0.462691326530612,-0.357376749369488
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,1.68196070688692,0.805736212278877,0.919860975738055,0.864775042585344,2.96082102148692,0.943386161032025,9.97646991804857,0.923418230008157,-1.2788603146,1.68196070688692,-0.137649948753148,0.805736212278877,-0.0586431874228131
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,6.54757200069059,0.932938856015779,3.25559062583431,0.941722092320106,6.54757200069059,0.932938856015779,18.7588653148971,0.941722092320106,0,6.54757200069059,0,0.932938856015779,0
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,2.96082102148692,0.943386161032025,0.309408567271864,0.923418230008157,2.96082102148692,0.943386161032025,9.97646991804857,0.923418230008157,0,2.96082102148692,0,0.943386161032025,0
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,9.17442099798903,0.882716049382716,1.06193326131397,0.739327682191394,6.54757200069059,0.932938856015779,18.7588653148971,0.941722092320106,2.62684899729844,9.17442099798903,-0.050222806633063,0.882716049382716,-0.202394410128712
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,13.5572905554234,0.513592611862644,0.10955792799799,0.506367808174174,2.96082102148692,0.943386161032025,9.97646991804857,0.923418230008157,10.5964695339365,13.5572905554234,-0.429793549169381,0.513592611862644,-0.417050421833983
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,13.1554659009721,0.949375410913872,4.80398010655388,0.869067431522155,6.54757200069059,0.932938856015779,18.7588653148971,0.941722092320106,6.60789390028151,13.1554659009721,0.016436554898093,0.949375410913872,-0.0726546607979509
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,6.01320837600763,0.952025280091927,0.335332225811163,0.932214803267963,2.96082102148692,0.943386161032025,9.97646991804857,0.923418230008157,3.05238735452071,6.01320837600763,0.008639119059902,0.952025280091927,0.00879657325980599
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,5.47944575552818,0.708744247205786,7.7627527191868,0.644845342883746,6.54757200069059,0.932938856015779,18.7588653148971,0.941722092320106,-1.06812624516241,5.47944575552818,-0.224194608809993,0.708744247205786,-0.29687674943636
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,5.08055919834809,0.992911030176899,1.06805110557316,0.993609127947301,2.96082102148692,0.943386161032025,9.97646991804857,0.923418230008157,2.11973817686117,5.08055919834809,0.049524869144874,0.992911030176899,0.070190897939144
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,3.63667488587439,0.764628533859303,4.75276313815339,0.664070091917436,6.54757200069059,0.932938856015779,18.7588653148971,0.941722092320106,-2.9108971148162,3.63667488587439,-0.168310322156476,0.764628533859303,-0.27765200040267
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,9.46524261618711,0.427788735481043,2.16064645986582,0.439311119144949,2.96082102148692,0.943386161032025,9.97646991804857,0.923418230008157,6.50442159470019,9.46524261618711,-0.515597425550982,0.427788735481043,-0.484107110863208
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,6.2740283346598,0.768573307034845,2.84673409062159,0.731801254982743,6.54757200069059,0.932938856015779,18.7588653148971,0.941722092320106,-0.273543666030791,6.2740283346598,-0.164365548980934,0.768573307034845,-0.209920837337363
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,3.77672664929441,0.970408428720082,1.87006419033132,0.949413879724959,2.96082102148692,0.943386161032025,9.97646991804857,0.923418230008157,0.81590562780749,3.77672664929441,0.027022267688057,0.970408428720082,0.025995649716802
ch_150,Government and Civil Society (150),150,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,5.80763349960572,0.894083272461652,0.579987133534736,0.864613697574673,0.464940773135037,0.904127100073046,23.976731917557,0.907977954795352,5.34269272647068,5.80763349960572,-0.010043827611394,0.894083272461652,-0.043364257220679
wb_150,Government and Civil Society (150),150,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,-0.161108105513462,0.831024930747923,0.734845971610037,0.839315585313583,-0.800626141053572,0.962657975157492,5.43822908486856,0.946560047152501,0.63951803554011,-0.161108105513462,-0.131633044409569,0.831024930747923,-0.107244461838918
ch_150,Government and Civil Society (150),150,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,0.464940773135037,0.904127100073046,6.67301089578357,0.907977954795352,0.464940773135037,0.904127100073046,23.976731917557,0.907977954795352,0,0.464940773135037,0,0.904127100073046,0
wb_150,Government and Civil Society (150),150,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,-0.800626141053572,0.962657975157492,0.749406563733101,0.946560047152501,-0.800626141053572,0.962657975157492,5.43822908486856,0.946560047152501,0,-0.800626141053572,0,0.962657975157492,0
ch_150,Government and Civil Society (150),150,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,8.27044675658546,0.725925925925926,4.60536536370752,0.604118179937554,0.464940773135037,0.904127100073046,23.976731917557,0.907977954795352,7.80550598345042,8.27044675658546,-0.17820117414712,0.725925925925926,-0.303859774857798
wb_150,Government and Civil Society (150),150,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,1.18324691170367,0.299198846338728,0.149905490814341,0.371570802945342,-0.800626141053572,0.962657975157492,5.43822908486856,0.946560047152501,1.98387305275724,1.18324691170367,-0.663459128818764,0.299198846338728,-0.574989244207159
ch_150,Government and Civil Society (150),150,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,9.22291338827285,0.878013148283419,0.149830688645817,0.896665107065271,0.464940773135037,0.904127100073046,23.976731917557,0.907977954795352,8.75797261513781,9.22291338827285,-0.0261139517896269,0.878013148283419,-0.011312847730081
wb_150,Government and Civil Society (150),150,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,0.225015128850407,0.963736580676176,1.46260569474945,0.971791782956272,-0.800626141053572,0.962657975157492,5.43822908486856,0.946560047152501,1.02564126990398,0.225015128850407,0.00107860551868399,0.963736580676176,0.025231735803771
ch_150,Government and Civil Society (150),150,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,3.76865810688654,0.910518626734843,0.705525526614021,0.905067841531721,0.464940773135037,0.904127100073046,23.976731917557,0.907977954795352,3.3037173337515,3.76865810688654,0.00639152666179699,0.910518626734843,-0.002910113263631
wb_150,Government and Civil Society (150),150,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,-0.71373153015017,0.978122415468853,0.206706180522566,0.977349840519112,-0.800626141053572,0.962657975157492,5.43822908486856,0.946560047152501,0.086894610903402,-0.71373153015017,0.0154644403113611,0.978122415468853,0.030789793366611
ch_150,Government and Civil Society (150),150,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,11.0443468671611,0.835098612125639,2.10293019262137,0.75122886868856,0.464940773135037,0.904127100073046,23.976731917557,0.907977954795352,10.5794060940261,11.0443468671611,-0.069028487947407,0.835098612125639,-0.156749086106792
wb_150,Government and Civil Society (150),150,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,0.375353013707555,0.609786893126102,1.89499818332927,0.506265067229436,-0.800626141053572,0.962657975157492,5.43822908486856,0.946560047152501,1.17597915476113,0.375353013707555,-0.35287108203139,0.609786893126102,-0.440294979923065
ch_150,Government and Civil Society (150),150,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,3.3401240356929,0.89554419284149,2.66826008112062,0.915548599384088,0.464940773135037,0.904127100073046,23.976731917557,0.907977954795352,2.87518326255786,3.3401240356929,-0.00858290723155597,0.89554419284149,0.00757064458873591
wb_150,Government and Civil Society (150),150,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,-0.232699020900775,0.94819419964749,2.56454078277482,0.959526827217185,-0.800626141053572,0.962657975157492,5.43822908486856,0.946560047152501,0.567927120152797,-0.232699020900775,-0.014463775510002,0.94819419964749,0.012966780064684
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,10.0931423320272,0.787859693341735,4.99197952457046,0.810728635305473,5.45171724393862,0.829657634950641,24.1675366686102,0.78136624140533,4.64142508808858,10.0931423320272,-0.041797941608906,0.787859693341735,0.0293623939001431
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,1.12733620694556,0.72176054170514,1.00824561840671,0.788289893589157,2.64532435086415,0.968297937827024,6.37700367863393,0.943705025333533,-1.51798814391859,1.12733620694556,-0.246537396121884,0.72176054170514,-0.155415131744376
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,5.45171724393862,0.829657634950641,3.31816987289707,0.78136624140533,5.45171724393862,0.829657634950641,24.1675366686102,0.78136624140533,0,5.45171724393862,0,0.829657634950641,0
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,2.64532435086415,0.968297937827024,0.104031442850307,0.943705025333533,2.64532435086415,0.968297937827024,6.37700367863393,0.943705025333533,0,2.64532435086415,0,0.968297937827024,0
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,14.7762947109325,0.908842680109221,1.04640355493788,0.819365011287549,5.45171724393862,0.829657634950641,24.1675366686102,0.78136624140533,9.32457746699388,14.7762947109325,0.0791850451585799,0.908842680109221,0.0379987698822191
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,4.7992028694357,0.786840296246528,0.219822380281977,0.720261074853089,2.64532435086415,0.968297937827024,6.37700367863393,0.943705025333533,2.15387851857155,4.7992028694357,-0.181457641580496,0.786840296246528,-0.223443950480444
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,19.7323034095958,0,1.1244081345851,0.306852819440055,5.45171724393862,0.829657634950641,24.1675366686102,0.78136624140533,14.2805861656572,19.7323034095958,-0.829657634950641,0,-0.474513421965275
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,2.30661465105193,0.909510618651893,2.03434729511375,0.916776996684085,2.64532435086415,0.968297937827024,6.37700367863393,0.943705025333533,-0.33870969981222,2.30661465105193,-0.058787319175131,0.909510618651893,-0.026928028649448
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,13.6363210577788,0.830707834488553,1.56745720003546,0.803172202280528,5.45171724393862,0.829657634950641,24.1675366686102,0.78136624140533,8.18460381384018,13.6363210577788,0.00105019953791197,0.830707834488553,0.021805960875198
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,-0.257906455502589,0.994490358126722,1.1512499871157,0.99411648441088,2.64532435086415,0.968297937827024,6.37700367863393,0.943705025333533,-2.90323080636674,-0.257906455502589,0.026192420299698,0.994490358126722,0.050411459077347
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,12.9680093591077,0.946439823566478,3.31940480257047,0.885110865776116,5.45171724393862,0.829657634950641,24.1675366686102,0.78136624140533,7.51629211516908,12.9680093591077,0.116782188615837,0.946439823566478,0.103744624370786
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,5.36790420885692,0.691289627577717,1.17214696336408,0.596357123949111,2.64532435086415,0.968297937827024,6.37700367863393,0.943705025333533,2.72257985799277,5.36790420885692,-0.277008310249307,0.691289627577717,-0.347347901384422
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,9.10060443194043,0.5,0.993067875148242,0.712317927548219,5.45171724393862,0.829657634950641,24.1675366686102,0.78136624140533,3.64888718800181,9.10060443194043,-0.329657634950641,0.5,-0.069048313857111
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,0.759086080130073,0.983379501385042,0.213592113287506,0.979603438137232,2.64532435086415,0.968297937827024,6.37700367863393,0.943705025333533,-1.88623827073408,0.759086080130073,0.015081563558018,0.983379501385042,0.0358984128036991
ch_210,Transport and Storage (210),210,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,5.73057347543359,0.843148520540074,4.4027340594151,0.869965354578826,8.56054048169946,0.893995978167193,18.8775627016451,0.855622641820564,-2.82996700626587,5.73057347543359,-0.050847457627119,0.843148520540074,0.0143427127582619
wb_210,Transport and Storage (210),210,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,0.060554956649236,0.839913834232098,1.68960582659547,0.781608126019389,1.49311265336274,0.971802646867118,5.3460763956079,0.964735461004902,-1.4325576967135,0.060554956649236,-0.13188881263502,0.839913834232098,-0.183127334985513
ch_210,Transport and Storage (210),210,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,8.56054048169946,0.893995978167193,3.03228023585557,0.855622641820564,8.56054048169946,0.893995978167193,18.8775627016451,0.855622641820564,0,8.56054048169946,0,0.893995978167193,0
wb_210,Transport and Storage (210),210,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,1.49311265336274,0.971802646867118,0.189243834859315,0.964735461004902,1.49311265336274,0.971802646867118,5.3460763956079,0.964735461004902,0,1.49311265336274,0,0.971802646867118,0
ch_210,Transport and Storage (210),210,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,4.34458313442228,0.909398148148148,7.16907137365457,0.786586931161353,8.56054048169946,0.893995978167193,18.8775627016451,0.855622641820564,-4.21595734727718,4.34458313442228,0.015402169980955,0.909398148148148,-0.069035710659211
wb_210,Transport and Storage (210),210,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,-1.19019840112625,0.392471529377471,0.644268233445015,0.42099160342411,1.49311265336274,0.971802646867118,5.3460763956079,0.964735461004902,-2.68331105448899,-1.19019840112625,-0.579331117489647,0.392471529377471,-0.543743857580792
ch_210,Transport and Storage (210),210,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,10.4582325860275,0.889974145360529,3.5479723832685,0.846892003298555,8.56054048169946,0.893995978167193,18.8775627016451,0.855622641820564,1.89769210432804,10.4582325860275,-0.00402183280666402,0.889974145360529,-0.00873063852200906
wb_210,Transport and Storage (210),210,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,2.38454701570528,0.986028849151247,0.871392561419331,0.984278942565868,1.49311265336274,0.971802646867118,5.3460763956079,0.964735461004902,0.89143436234254,2.38454701570528,0.014226202284129,0.986028849151247,0.019543481560966
ch_210,Transport and Storage (210),210,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,5.623290821892,0.875925925925926,1.74316741968523,0.789715018545531,8.56054048169946,0.893995978167193,18.8775627016451,0.855622641820564,-2.93724965980746,5.623290821892,-0.018070052241267,0.875925925925926,-0.0659076232750331
wb_210,Transport and Storage (210),210,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,2.33874147277006,0.977251841026031,0.273815039449067,0.976320163909573,1.49311265336274,0.971802646867118,5.3460763956079,0.964735461004902,0.84562881940732,2.33874147277006,0.00544919415891298,0.977251841026031,0.011584702904671
ch_210,Transport and Storage (210),210,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,8.11489600596671,0.949439816144786,0.0613100535224191,0.93686674208809,8.56054048169946,0.893995978167193,18.8775627016451,0.855622641820564,-0.445644475732751,8.11489600596671,0.055443837977593,0.949439816144786,0.0812441002675259
wb_210,Transport and Storage (210),210,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,2.78931621745041,0.548081244003255,1.34960403632172,0.525656148452347,1.49311265336274,0.971802646867118,5.3460763956079,0.964735461004902,1.29620356408767,2.78931621745041,-0.423721402863863,0.548081244003255,-0.439079312552555
ch_210,Transport and Storage (210),210,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,5.51597317644431,0.84659580580293,1.71431389977217,0.849741014303678,8.56054048169946,0.893995978167193,18.8775627016451,0.855622641820564,-3.04456730525515,5.51597317644431,-0.047400172364263,0.84659580580293,-0.00588162751688603
wb_210,Transport and Storage (210),210,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,1.45526938239169,0.956952985518747,0.593697800059134,0.923109349922259,1.49311265336274,0.971802646867118,5.3460763956079,0.964735461004902,-0.0378432709710499,1.45526938239169,-0.0148496613483711,0.956952985518747,-0.041626111082643
ch_220,Communications (220),220,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,0.1094936620801,0.902777777777778,2.37597811764879,0.935279044939087,9.79879118256771,0.986111111111111,14.9678979305863,0.986078826278069,-9.68929752048761,0.1094936620801,-0.083333333333333,0.902777777777778,-0.050799781338982
wb_220,Communications (220),220,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,3.76371037018014,1,2.21971256919876,1,0.0291315107761303,1,-1.15265629965062,1,3.73457885940401,3.76371037018014,0,1,0
ch_220,Communications (220),220,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,9.79879118256771,0.986111111111111,2.01946292204496,0.986078826278069,9.79879118256771,0.986111111111111,14.9678979305863,0.986078826278069,0,9.79879118256771,0,0.986111111111111,0
wb_220,Communications (220),220,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,0.0291315107761303,1,1.52108897313344,1,0.0291315107761303,1,-1.15265629965062,1,0,0.0291315107761303,0,1,0
ch_220,Communications (220),220,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,9.21255092648103,0.965277777777778,1.29250477451416,0.966365705045097,9.79879118256771,0.986111111111111,14.9678979305863,0.986078826278069,-0.586240256086679,9.21255092648103,-0.020833333333333,0.965277777777778,-0.019713121232972
wb_220,Communications (220),220,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,-0.720941530425193,1,0.164269437453733,1,0.0291315107761303,1,-1.15265629965062,1,-0.750073041201323,-0.720941530425193,0,1,0
ch_220,Communications (220),220,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,13.9894762905709,0.58,2.55877791498061,0.49551771047159,9.79879118256771,0.986111111111111,14.9678979305863,0.986078826278069,4.19068510800319,13.9894762905709,-0.406111111111111,0.58,-0.490561115806479
wb_220,Communications (220),220,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,0.135717492452313,1,6.08555441485033,1,0.0291315107761303,1,-1.15265629965062,1,0.106585981676183,0.135717492452313,0,1,0
ch_220,Communications (220),220,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,1.83975116388364,0.881944444444445,1.26086058636456,0.907690689921642,9.79879118256771,0.986111111111111,14.9678979305863,0.986078826278069,-7.95904001868407,1.83975116388364,-0.104166666666666,0.881944444444445,-0.0783881363564269
wb_220,Communications (220),220,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,4.84398166621628,1,0.18365203978027,1,0.0291315107761303,1,-1.15265629965062,1,4.81485015544015,4.84398166621628,0,1,0
ch_220,Communications (220),220,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,1.94769843955561,0.909722222222222,2.48150410810091,0.890042182641837,9.79879118256771,0.986111111111111,14.9678979305863,0.986078826278069,-7.8510927430121,1.94769843955561,-0.0763888888888891,0.909722222222222,-0.096036643636232
wb_220,Communications (220),220,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,6.22138368200009,1,1.89205043839769,1,0.0291315107761303,1,-1.15265629965062,1,6.19225217122396,6.22138368200009,0,1,0
ch_220,Communications (220),220,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,2.23056909312584,0.819444444444444,0.12230010345468,0.86502334938056,9.79879118256771,0.986111111111111,14.9678979305863,0.986078826278069,-7.56822208944187,2.23056909312584,-0.166666666666667,0.819444444444444,-0.121055476897509
wb_220,Communications (220),220,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,2.47367793931223,1,2.3459722141094,1,0.0291315107761303,1,-1.15265629965062,1,2.4445464285361,2.47367793931223,0,1,0
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,6.23871077108701,0.784722222222222,5.56740735349768,0.78959774728653,19.8811736040885,0.604166666666667,12.7220614768017,0.510218953345048,-13.6424628330015,6.23871077108701,0.180555555555555,0.784722222222222,0.279378793941482
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,0.964651832128409,0.678827923010629,1.88520456159138,0.675241614684624,3.18177939195503,0.900486749594375,10.6858125237262,0.873644688417272,-2.21712755982662,0.964651832128409,-0.221658826583746,0.678827923010629,-0.198403073732648
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,19.8811736040885,0.604166666666667,0.173735432194228,0.510218953345048,19.8811736040885,0.604166666666667,12.7220614768017,0.510218953345048,0,19.8811736040885,0,0.604166666666667,0
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,3.18177939195503,0.900486749594375,0.230430121524186,0.873644688417272,3.18177939195503,0.900486749594375,10.6858125237262,0.873644688417272,0,3.18177939195503,0,0.900486749594375,0
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,7.34695653934876,0.951388888888889,0.476807594728783,0.950717339190099,19.8811736040885,0.604166666666667,12.7220614768017,0.510218953345048,-12.5342170647397,7.34695653934876,0.347222222222222,0.951388888888889,0.440498385845051
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,2.96383535873944,0.980178109738581,0.760451538633037,0.979223485719312,3.18177939195503,0.900486749594375,10.6858125237262,0.873644688417272,-0.21794403321559,2.96383535873944,0.079691360144206,0.980178109738581,0.10557879730204
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,-1.04720485555573,0.887755102040816,1.46095769094662,0.771236626244114,19.8811736040885,0.604166666666667,12.7220614768017,0.510218953345048,-20.9283784596442,-1.04720485555573,0.283588435374149,0.887755102040816,0.261017672899066
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,1.49071516142488,0.961060032449973,1.72420014233075,0.938601132769382,3.18177939195503,0.900486749594375,10.6858125237262,0.873644688417272,-1.69106423053015,1.49071516142488,0.0605732828555979,0.961060032449973,0.0649564443521099
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,9.39451587826849,0.673611111111111,1.56895301266919,0.594159517469116,19.8811736040885,0.604166666666667,12.7220614768017,0.510218953345048,-10.48665772582,9.39451587826849,0.0694444444444441,0.673611111111111,0.083940564124068
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,3.52748310497829,0.822606814494321,0.850555880355078,0.811472761477851,3.18177939195503,0.900486749594375,10.6858125237262,0.873644688417272,0.34570371302326,3.52748310497829,-0.077879935100054,0.822606814494321,-0.0621719269394211
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,5.06265707516335,0.736111111111111,4.60333608172639,0.613918666972827,19.8811736040885,0.604166666666667,12.7220614768017,0.510218953345048,-14.8185165289251,5.06265707516335,0.131944444444444,0.736111111111111,0.103699713627779
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,4.17971186844564,0.924283396430503,1.69606186755173,0.922616097835164,3.18177939195503,0.900486749594375,10.6858125237262,0.873644688417272,0.99793247649061,4.17971186844564,0.0237966468361279,0.924283396430503,0.0489714094178919
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,1.57758513985614,0.826388888888889,7.92702581858118,0.703249443912096,19.8811736040885,0.604166666666667,12.7220614768017,0.510218953345048,-18.3035884642324,1.57758513985614,0.222222222222222,0.826388888888889,0.193030490567048
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,-0.2681074825378,0.936181719848567,0.309924250872548,0.906664259124428,3.18177939195503,0.900486749594375,10.6858125237262,0.873644688417272,-3.44988687449283,-0.2681074825378,0.035694970254192,0.936181719848567,0.033019570707156
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,1.77597445894071,0.733471074380166,0.175728617637354,0.67313701648245,-1.79371030006559,1,-2.32689096359153,1,3.5696847590063,1.77597445894071,-0.266528925619834,0.733471074380166,-0.32686298351755
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,-1.79371030006559,1,0.564879986281335,1,-1.79371030006559,1,-2.32689096359153,1,0,-1.79371030006559,0,1,0
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,5.93554972631002,0.882747933884298,2.07677737602936,0.75533569965451,-1.79371030006559,1,-2.32689096359153,1,7.72926002637561,5.93554972631002,-0.117252066115702,0.882747933884298,-0.24466430034549
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,6.60728733269186,0.953512396694215,4.23036240839448,0.948044238678436,-1.79371030006559,1,-2.32689096359153,1,8.40099763275745,6.60728733269186,-0.0464876033057851,0.953512396694215,-0.051955761321564
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,2.58016451105383,0.93853305785124,2.79082569882219,0.874593550514878,-1.79371030006559,1,-2.32689096359153,1,4.37387481111942,2.58016451105383,-0.06146694214876,0.93853305785124,-0.125406449485122
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,4.22978518937437,0.890495867768595,0.180640963934412,0.801535123096294,-1.79371030006559,1,-2.32689096359153,1,6.02349548943996,4.22978518937437,-0.109504132231405,0.890495867768595,-0.198464876903706
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,3.34956056235742,0.889462809917355,0.5085154857146,0.832980436237242,-1.79371030006559,1,-2.32689096359153,1,5.14327086242301,3.34956056235742,-0.110537190082645,0.889462809917355,-0.167019563762758
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,1.20964003606157,0.8704,2.65291849271755,0.833898194880429,5.51982453738167,0.9792,4.46667614712254,0.978268217584162,-4.3101845013201,1.20964003606157,-0.1088,0.8704,-0.144370022703733
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,-0.146286904762574,0.471759809750297,0.0593405237042024,0.496248719380092,2.93980719278977,0.97384066587396,0.705553023300503,0.969597298334318,-3.08609409755234,-0.146286904762574,-0.502080856123663,0.471759809750297,-0.473348578954226
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,5.51982453738167,0.9792,0.632742656649748,0.978268217584162,5.51982453738167,0.9792,4.46667614712254,0.978268217584162,0,5.51982453738167,0,0.9792,0
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,2.93980719278977,0.97384066587396,1.76354834673307,0.969597298334318,2.93980719278977,0.97384066587396,0.705553023300503,0.969597298334318,0,2.93980719278977,0,0.97384066587396,0
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,2.18966457060381,0.9344,1.98109103390259,0.836061268823762,5.51982453738167,0.9792,4.46667614712254,0.978268217584162,-3.33015996677786,2.18966457060381,-0.0448,0.9344,-0.1422069487604
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,1.40824245346276,0.89922711058264,0.715887832510557,0.829728289096967,2.93980719278977,0.97384066587396,0.705553023300503,0.969597298334318,-1.53156473932701,1.40824245346276,-0.07461355529132,0.89922711058264,-0.139869009237351
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,-1.78185088420297,0.9648,1.78727850472432,0.932603257264008,5.51982453738167,0.9792,4.46667614712254,0.978268217584162,-7.30167542158464,-1.78185088420297,-0.0144,0.9648,-0.0456649603201541
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,1.52694979537472,0.949464922711058,1.75846002141137,0.936760368830796,2.93980719278977,0.97384066587396,0.705553023300503,0.969597298334318,-1.41285739741505,1.52694979537472,-0.024375743162902,0.949464922711058,-0.0328369295035219
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,0.609326935000027,0.9616,4.3651442365264,0.94039860954136,5.51982453738167,0.9792,4.46667614712254,0.978268217584162,-4.91049760238164,0.609326935000027,-0.0176,0.9616,-0.037869608042802
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,3.38152053136307,0.949464922711058,3.76131381923583,0.925279922274535,2.93980719278977,0.97384066587396,0.705553023300503,0.969597298334318,0.4417133385733,3.38152053136307,-0.024375743162902,0.949464922711058,-0.0443173760597829
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,0.168587616681357,0.9472,1.53399938044108,0.926819781481646,5.51982453738167,0.9792,4.46667614712254,0.978268217584162,-5.35123692070031,0.168587616681357,-0.0319999999999999,0.9472,-0.051448436102516
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,0.270829666343214,0.870982986767485,0.703373747396316,0.881943683236932,2.93980719278977,0.97384066587396,0.705553023300503,0.969597298334318,-2.66897752644656,0.270829666343214,-0.102857679106475,0.870982986767485,-0.087653615097386
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,1.93476203528963,0.8496,0.243141153709953,0.827476684554019,5.51982453738167,0.9792,4.46667614712254,0.978268217584162,-3.58506250209204,1.93476203528963,-0.1296,0.8496,-0.150791533030143
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,0.251469772415923,0.806777645659928,0.957385874677144,0.756980430701846,2.93980719278977,0.97384066587396,0.705553023300503,0.969597298334318,-2.68833742037385,0.251469772415923,-0.167063020214032,0.806777645659928,-0.212616867632472
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,0.873717166755338,0.483011937557392,1.37352097838918,0.578424823963581,0.331314903899072,0.985307621671258,0.246195835270928,0.985250549819197,0.542402262856266,0.873717166755338,-0.502295684113866,0.483011937557392,-0.406825725855616
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,0.331314903899072,0.985307621671258,0.645904816921893,0.985250549819197,0.331314903899072,0.985307621671258,0.246195835270928,0.985250549819197,0,0.331314903899072,0,0.985307621671258,0
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,0.94277171848775,0.871441689623508,0.0477818665038772,0.730639226118435,0.331314903899072,0.985307621671258,0.246195835270928,0.985250549819197,0.611456814588678,0.94277171848775,-0.11386593204775,0.871441689623508,-0.254611323700762
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,-1.18652493349854,0.927456382001837,1.09570304148525,0.948933515292469,0.331314903899072,0.985307621671258,0.246195835270928,0.985250549819197,-1.51783983739761,-1.18652493349854,-0.057851239669421,0.927456382001837,-0.036317034526728
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,1.38093850741124,0.943067033976125,0.166166686437236,0.930774907739612,0.331314903899072,0.985307621671258,0.246195835270928,0.985250549819197,1.04962360351217,1.38093850741124,-0.042240587695133,0.943067033976125,-0.054475642079585
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,0.552767144562273,0.862590401051939,2.79955790522894,0.742754890853457,0.331314903899072,0.985307621671258,0.246195835270928,0.985250549819197,0.221452240663201,0.552767144562273,-0.122717220619319,0.862590401051939,-0.24249565896574
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,-3.98323886654681,0.882460973370064,1.56876687256121,0.828244724570897,0.331314903899072,0.985307621671258,0.246195835270928,0.985250549819197,-4.31455377044588,-3.98323886654681,-0.102846648301194,0.882460973370064,-0.1570058252483
wb_330,Trade and Tourism (330),330,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,12.2921423615205,0.623818525519849,3.25337638640367,0.56015120527917,6.6752688003447,0.954631379962193,7.82361893219441,0.860124425870884,5.6168735611758,12.2921423615205,-0.330812854442344,0.623818525519849,-0.299973220591714
wb_330,Trade and Tourism (330),330,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,6.6752688003447,0.954631379962193,1.35470285938092,0.860124425870884,6.6752688003447,0.954631379962193,7.82361893219441,0.860124425870884,0,6.6752688003447,0,0.954631379962193,0
wb_330,Trade and Tourism (330),330,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,5.3617204603154,0.867674858223062,0.667801526287711,0.716880351281232,6.6752688003447,0.954631379962193,7.82361893219441,0.860124425870884,-1.3135483400293,5.3617204603154,-0.086956521739131,0.867674858223062,-0.143244074589652
wb_330,Trade and Tourism (330),330,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,-7.13700964797913,0.822485207100592,1.71406728631103,0.773654787766525,6.6752688003447,0.954631379962193,7.82361893219441,0.860124425870884,-13.8122784483238,-7.13700964797913,-0.132146172861601,0.822485207100592,-0.086469638104359
wb_330,Trade and Tourism (330),330,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,14.6560276340327,0.593572778827977,1.07626604123099,0.595050064626865,6.6752688003447,0.954631379962193,7.82361893219441,0.860124425870884,7.980758833688,14.6560276340327,-0.361058601134216,0.593572778827977,-0.265074361244019
wb_330,Trade and Tourism (330),330,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,12.4642433128753,0.522569444444444,2.86819918306728,0.498698305421097,6.6752688003447,0.954631379962193,7.82361893219441,0.860124425870884,5.7889745125306,12.4642433128753,-0.432061935517749,0.522569444444444,-0.361426120449787
wb_330,Trade and Tourism (330),330,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,13.8491291891248,0.491493383742911,5.14262680799472,0.495589282320601,6.6752688003447,0.954631379962193,7.82361893219441,0.860124425870884,7.1738603887801,13.8491291891248,-0.463137996219282,0.491493383742911,-0.364535143550283
wb_410,General Environmental Protection (410),410,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,6.64803426210946,0.871111111111111,1.58425813907636,0.842269660942445,13.2498820431661,0.959183673469388,17.378338784624,0.958902561078317,-6.60184778105664,6.64803426210946,-0.0880725623582771,0.871111111111111,-0.116632900135872
wb_410,General Environmental Protection (410),410,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,13.2498820431661,0.959183673469388,3.02102890062276,0.958902561078317,13.2498820431661,0.959183673469388,17.378338784624,0.958902561078317,0,13.2498820431661,0,0.959183673469388,0
wb_410,General Environmental Protection (410),410,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,11.69153990496,0.913265306122449,2.4131215057726,0.792843901475394,13.2498820431661,0.959183673469388,17.378338784624,0.958902561078317,-1.5583421382061,11.69153990496,-0.045918367346939,0.913265306122449,-0.166058659602923
wb_410,General Environmental Protection (410),410,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,14.4054458594209,0.928571428571428,2.37725202177537,0.935683237603746,13.2498820431661,0.959183673469388,17.378338784624,0.958902561078317,1.1555638162548,14.4054458594209,-0.03061224489796,0.928571428571428,-0.0232193234745709
wb_410,General Environmental Protection (410),410,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,10.7436206150023,0.993055555555556,1.27234328316903,0.993329774360539,13.2498820431661,0.959183673469388,17.378338784624,0.958902561078317,-2.5062614281638,10.7436206150023,0.033871882086168,0.993055555555556,0.0344272132822221
wb_410,General Environmental Protection (410),410,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,11.1023636545633,0.959183673469388,0.0428550288734861,0.95080765498496,13.2498820431661,0.959183673469388,17.378338784624,0.958902561078317,-2.1475183886028,11.1023636545633,0,0.959183673469388,-0.00809490609335695
wb_410,General Environmental Protection (410),410,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,10.1068068457302,0.989795918367347,3.22988994629825,0.989778511168523,13.2498820431661,0.959183673469388,17.378338784624,0.958902561078317,-3.1430751974359,10.1068068457302,0.030612244897959,0.989795918367347,0.0308759500902061
ch_430,Other Multisector (430),430,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,14.971641899521,0.5,3.84263745523163,0.712317927548219,21.0600555326839,0.5,26.6352241702412,0.712317927548219,-6.0884136331629,14.971641899521,0,0.5,0
ch_430,Other Multisector (430),430,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,21.0600555326839,0.5,1.7272919379872,0.712317927548219,21.0600555326839,0.5,26.6352241702412,0.712317927548219,0,21.0600555326839,0,0.5,0
ch_430,Other Multisector (430),430,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,15.3223218888911,0.548387096774194,0.412984171279071,0.525423728813559,21.0600555326839,0.5,26.6352241702412,0.712317927548219,-5.7377336437928,15.3223218888911,0.048387096774194,0.548387096774194,-0.18689419873466
ch_430,Other Multisector (430),430,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,15.0596898555713,0.5,5.64972258165204,0.450693855665945,21.0600555326839,0.5,26.6352241702412,0.712317927548219,-6.0003656771126,15.0596898555713,0,0.5,-0.261624071882274
ch_430,Other Multisector (430),430,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,14.8092937781684,0.25,4.06935333561257,0.365744337268246,21.0600555326839,0.5,26.6352241702412,0.712317927548219,-6.2507617545155,14.8092937781684,-0.25,0.25,-0.346573590279973
ch_430,Other Multisector (430),430,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,11.5594743723593,0.5,5.29393006002768,0.450693855665945,21.0600555326839,0.5,26.6352241702412,0.712317927548219,-9.5005811603246,11.5594743723593,0,0.5,-0.261624071882274
ch_430,Other Multisector (430),430,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,7.63678494645228,0.5,1.04768138968589,0.450693855665945,21.0600555326839,0.5,26.6352241702412,0.712317927548219,-13.4232705862316,7.63678494645228,0,0.5,-0.261624071882274
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,14.2444935367789,0.225,1.99152335525646,0.350973063067401,17.6167688620565,0.055,23.5000521000823,0.315335506834087,-3.3722753252776,14.2444935367789,0.17,0.225,0.035637556233314
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,17.6167688620565,0.055,0.787172331793276,0.315335506834087,17.6167688620565,0.055,23.5000521000823,0.315335506834087,0,17.6167688620565,0,0.055,0
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,14.9474498911249,0.975,0.457204175481561,0.952380952380952,17.6167688620565,0.055,23.5000521000823,0.315335506834087,-2.6693189709316,14.9474498911249,0.92,0.975,0.637045445546865
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,16.7672828872197,0.935,0.627848425292569,0.832752116833036,17.6167688620565,0.055,23.5000521000823,0.315335506834087,-0.849485974836799,16.7672828872197,0.88,0.935,0.517416609998949
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,14.5113761104896,0.2925,0.0856676859486605,0.375105197627917,17.6167688620565,0.055,23.5000521000823,0.315335506834087,-3.1053927515669,14.5113761104896,0.2375,0.2925,0.05976969079383
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,14.1678417767513,0.4375,0.908848752969796,0.454528008672328,17.6167688620565,0.055,23.5000521000823,0.315335506834087,-3.4489270853052,14.1678417767513,0.3825,0.4375,0.139192501838241
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,14.6334627831387,0.195,1.47311395422146,0.343409227177368,17.6167688620565,0.055,23.5000521000823,0.315335506834087,-2.9833060789178,14.6334627831387,0.14,0.195,0.028073720343281
ch_700,Emergency Response (700),700,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,14.0939457875047,0.987654320987654,0.226737055868739,0.988293276038019,22.1041197726182,1,25.3944085337902,1,-8.0101739851135,14.0939457875047,-0.012345679012346,0.987654320987654,-0.011706723961981
ch_700,Emergency Response (700),700,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,22.1041197726182,1,0.459164130424146,1,22.1041197726182,1,25.3944085337902,1,0,22.1041197726182,0,1,0
ch_700,Emergency Response (700),700,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,15.4814659984302,1,0.849641917633786,1,22.1041197726182,1,25.3944085337902,1,-6.622653774188,15.4814659984302,0,1,0
ch_700,Emergency Response (700),700,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,21.9961337598088,0.859375,1.04548019797734,0.787618741109527,22.1041197726182,1,25.3944085337902,1,-0.107986012809402,21.9961337598088,-0.140625,0.859375,-0.212381258890473
ch_700,Emergency Response (700),700,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,14.6993698785027,0.814814814814815,0.972746783189052,0.820773554085817,22.1041197726182,1,25.3944085337902,1,-7.4047498941155,14.6993698785027,-0.185185185185185,0.814814814814815,-0.179226445914183
ch_700,Emergency Response (700),700,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,15.152679036205,0.859375,1.29230467728034,0.713729678375564,22.1041197726182,1,25.3944085337902,1,-6.9514407364132,15.152679036205,-0.140625,0.859375,-0.286270321624436
ch_700,Emergency Response (700),700,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,14.4388594074502,0.578125,1.2318331517967,0.577240140979748,22.1041197726182,1,25.3944085337902,1,-7.665260365168,14.4388594074502,-0.421875,0.578125,-0.422759859020252


==> Figures/ATE_pairs_vt_emb_3yr_2013_LargeBuff.csv <==
fund_sec,sec_pre_name,sector,funder,run,run_short,model_cov_pair,ATE,AUC,ATE_se,AUPRC,ATE_baseline,AUC_baseline,ATE_naive,AUPRC_baseline,ATE_diff,ATE_value,delta_auc,value_auc,delta_auprc
ch_110,Education (110),110,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,1.32039592884081,0.708703193551679,0.769366655147181,0.766530868411872,-0.123538750814586,0.817875726966636,15.4621468342254,0.792614167245301,1.4439346796554,1.32039592884081,-0.109172533414957,0.708703193551679,-0.026083298833429
wb_110,Education (110),110,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,3.85772983773559,0.811926605504588,1.43896752053156,0.759939949483088,4.04482924998906,0.942955138456359,10.7329309656396,0.92663873534266,-0.18709941225347,3.85772983773559,-0.131028532951771,0.811926605504588,-0.166698785859572
ch_110,Education (110),110,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,-0.123538750814586,0.817875726966636,2.33460473046784,0.792614167245301,-0.123538750814586,0.817875726966636,15.4621468342254,0.792614167245301,0,-0.123538750814586,0,0.817875726966636,0
wb_110,Education (110),110,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,4.04482924998906,0.942955138456359,0.118973236180482,0.92663873534266,4.04482924998906,0.942955138456359,10.7329309656396,0.92663873534266,0,4.04482924998906,0,0.942955138456359,0
ch_110,Education (110),110,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,6.84840701450082,0.926587552076758,1.08715284618611,0.821118021144872,-0.123538750814586,0.817875726966636,15.4621468342254,0.792614167245301,6.97194576531541,6.84840701450082,0.108711825110122,0.926587552076758,0.028503853899571
wb_110,Education (110),110,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,2.83456904455559,0.750342935528121,0.866207911414701,0.618343317421726,4.04482924998906,0.942955138456359,10.7329309656396,0.92663873534266,-1.21026020543347,2.83456904455559,-0.192612202928238,0.750342935528121,-0.308295417920934
ch_110,Education (110),110,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,4.97686803082825,0.931231506989083,0.292599400472202,0.87483029687634,-0.123538750814586,0.817875726966636,15.4621468342254,0.792614167245301,5.10040678164284,4.97686803082825,0.113355780022447,0.931231506989083,0.082216129631039
wb_110,Education (110),110,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,4.43318873653778,0.956927026344584,2.48967737376952,0.936557897955238,4.04482924998906,0.942955138456359,10.7329309656396,0.92663873534266,0.38835948654872,4.43318873653778,0.013971887888225,0.956927026344584,0.00991916261257808
ch_110,Education (110),110,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,-0.763952475390788,0.848178757269666,6.82831205507569,0.768224142522492,-0.123538750814586,0.817875726966636,15.4621468342254,0.792614167245301,-0.640413724576202,-0.763952475390788,0.0303030303030299,0.848178757269666,-0.0243900247228089
wb_110,Education (110),110,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,8.89083863008738,0.951014224391887,0.525876575870296,0.945274632378581,4.04482924998906,0.942955138456359,10.7329309656396,0.92663873534266,4.84600938009832,8.89083863008738,0.00805908593552795,0.951014224391887,0.0186358970359211
ch_110,Education (110),110,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,7.4636635097691,0.988776655443322,1.4124345596109,0.984698934538614,-0.123538750814586,0.817875726966636,15.4621468342254,0.792614167245301,7.58720226058369,7.4636635097691,0.170900928476686,0.988776655443322,0.192084767293313
wb_110,Education (110),110,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,7.35912011888518,0.931424122548608,0.311271033536485,0.898287380446632,4.04482924998906,0.942955138456359,10.7329309656396,0.92663873534266,3.31429086889612,7.35912011888518,-0.0115310159077511,0.931424122548608,-0.0283513548960279
ch_110,Education (110),110,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,2.87554659329295,0.826548311396796,4.12663277649412,0.83802601948834,-0.123538750814586,0.817875726966636,15.4621468342254,0.792614167245301,2.99908534410754,2.87554659329295,0.00867258443015995,0.826548311396796,0.045411852243039
wb_110,Education (110),110,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,3.5856705916964,0.955580338355358,0.287635793934971,0.940453487037225,4.04482924998906,0.942955138456359,10.7329309656396,0.92663873534266,-0.45915865829266,3.5856705916964,0.012625199898999,0.955580338355358,0.013814751694565
ch_120,Health (120),120,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,4.70613905452723,0.826821476204754,3.50936090031505,0.821827771212721,3.98794659879552,0.954870193649779,19.176729304578,0.959104612073096,0.71819245573171,4.70613905452723,-0.128048717445025,0.826821476204754,-0.137276840860375
wb_120,Health (120),120,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,3.04997563556119,0.626175759204515,0.133886816820583,0.630054997379225,0.288676290734939,0.953174375179546,6.28756393934493,0.949842721632456,2.76129934482625,3.04997563556119,-0.326998615975031,0.626175759204515,-0.319787724253231
ch_120,Health (120),120,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,3.98794659879552,0.954870193649779,3.73607090443496,0.959104612073096,3.98794659879552,0.954870193649779,19.176729304578,0.959104612073096,0,3.98794659879552,0,0.954870193649779,0
wb_120,Health (120),120,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,0.288676290734939,0.953174375179546,0.553504409815416,0.949842721632456,0.288676290734939,0.953174375179546,6.28756393934493,0.949842721632456,0,0.288676290734939,0,0.953174375179546,0
ch_120,Health (120),120,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,13.8728656740457,0.518884213355941,1.08364658121269,0.514385999412026,3.98794659879552,0.954870193649779,19.176729304578,0.959104612073096,9.88491907525018,13.8728656740457,-0.435985980293838,0.518884213355941,-0.44471861266107
wb_120,Health (120),120,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,5.48244969647718,0.568328716528163,0.466526433776311,0.563527745991249,0.288676290734939,0.953174375179546,6.28756393934493,0.949842721632456,5.19377340574224,5.48244969647718,-0.384845658651383,0.568328716528163,-0.386314975641207
ch_120,Health (120),120,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,8.27780694625703,0.874422307461668,1.27706326395502,0.863016484121671,3.98794659879552,0.954870193649779,19.176729304578,0.959104612073096,4.28986034746151,8.27780694625703,-0.0804478861881109,0.874422307461668,-0.0960881279514251
wb_120,Health (120),120,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,0.434393988596785,0.995225694444444,0.121543547257147,0.995024580474563,0.288676290734939,0.953174375179546,6.28756393934493,0.949842721632456,0.145717697861846,0.434393988596785,0.042051319264898,0.995225694444444,0.045181858842107
ch_120,Health (120),120,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,6.05316664070818,0.927058239679078,1.98292525317629,0.927685689323786,3.98794659879552,0.954870193649779,19.176729304578,0.959104612073096,2.06522004191266,6.05316664070818,-0.027811953970701,0.927058239679078,-0.03141892274931
wb_120,Health (120),120,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,-1.79501198246967,0.853493382579255,2.9423585676153,0.794170709174883,0.288676290734939,0.953174375179546,6.28756393934493,0.949842721632456,-2.08368827320461,-1.79501198246967,-0.099680992600291,0.853493382579255,-0.155672012457573
ch_120,Health (120),120,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,10.8600194441764,0.684225762760932,1.16882652246966,0.619363459088886,3.98794659879552,0.954870193649779,19.176729304578,0.959104612073096,6.87207284538088,10.8600194441764,-0.270644430888847,0.684225762760932,-0.33974115298421
wb_120,Health (120),120,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,4.52742966545738,0.647583871960603,0.19004072553159,0.642123514074781,0.288676290734939,0.953174375179546,6.28756393934493,0.949842721632456,4.23875337472244,4.52742966545738,-0.305590503218943,0.647583871960603,-0.307719207557675
ch_120,Health (120),120,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,6.55020926697328,0.760403635198148,2.75125464823487,0.702354012261561,3.98794659879552,0.954870193649779,19.176729304578,0.959104612073096,2.56226266817776,6.55020926697328,-0.194466558451631,0.760403635198148,-0.256750599811535
wb_120,Health (120),120,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,-1.91139780995591,0.790397045244691,0.411909874752308,0.735054421596193,0.288676290734939,0.953174375179546,6.28756393934493,0.949842721632456,-2.20007410069085,-1.91139780995591,-0.162777329934855,0.790397045244691,-0.214788300036263
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,3.67569575562006,0.62,3.08786784025298,0.660566633838563,17.0631826840026,0.971111111111111,18.8895683703017,0.939181690264965,-13.3874869283825,3.67569575562006,-0.351111111111111,0.62,-0.278615056426402
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,2.71247667844721,0.78219954648526,0.0969167119123284,0.793204593437892,7.15913977575207,0.9778231292517,12.0314071458618,0.972466587360644,-4.44666309730486,2.71247667844721,-0.19562358276644,0.78219954648526,-0.179261993922752
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,17.0631826840026,0.971111111111111,0.0458392359466835,0.939181690264965,17.0631826840026,0.971111111111111,18.8895683703017,0.939181690264965,0,17.0631826840026,0,0.971111111111111,0
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,7.15913977575207,0.9778231292517,0.273963251877834,0.972466587360644,7.15913977575207,0.9778231292517,12.0314071458618,0.972466587360644,0,7.15913977575207,0,0.9778231292517,0
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,8.96952451988291,0.834444444444444,3.18186977660479,0.676316094447879,17.0631826840026,0.971111111111111,18.8895683703017,0.939181690264965,-8.09365816411969,8.96952451988291,-0.136666666666667,0.834444444444444,-0.262865595817086
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,11.7062454760258,0.552675736961451,0.699778310422568,0.495341376885505,7.15913977575207,0.9778231292517,12.0314071458618,0.972466587360644,4.54710570027373,11.7062454760258,-0.425147392290249,0.552675736961451,-0.477125210475139
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,10.0191788044095,0.992222222222222,2.23975510178886,0.992057455525329,17.0631826840026,0.971111111111111,18.8895683703017,0.939181690264965,-7.0440038795931,10.0191788044095,0.021111111111111,0.992222222222222,0.052875765260364
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,6.36943240829948,0.99,1.46973604072809,0.986662365690588,7.15913977575207,0.9778231292517,12.0314071458618,0.972466587360644,-0.78970736745259,6.36943240829948,0.0121768707483,0.99,0.014195778329944
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,0.744997536987343,0.668888888888889,1.65520917159826,0.755163649196309,17.0631826840026,0.971111111111111,18.8895683703017,0.939181690264965,-16.3181851470153,0.744997536987343,-0.302222222222222,0.668888888888889,-0.184018041068656
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,4.99419936566193,0.96766439909297,2.72167532465254,0.937646932571156,7.15913977575207,0.9778231292517,12.0314071458618,0.972466587360644,-2.16494041009014,4.99419936566193,-0.01015873015873,0.96766439909297,-0.0348196547894879
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,7.1553159139321,0.931111111111111,1.26877139646929,0.820731073959375,17.0631826840026,0.971111111111111,18.8895683703017,0.939181690264965,-9.9078667700705,7.1553159139321,-0.04,0.931111111111111,-0.11845061630559
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,5.03044998899948,0.630981282794267,0.207982900531844,0.548463097383711,7.15913977575207,0.9778231292517,12.0314071458618,0.972466587360644,-2.12868978675259,5.03044998899948,-0.346841846457433,0.630981282794267,-0.424003489976933
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,3.16507772797437,0.792222222222222,2.29330266410523,0.848215689157224,17.0631826840026,0.971111111111111,18.8895683703017,0.939181690264965,-13.8981049560282,3.16507772797437,-0.178888888888889,0.792222222222222,-0.090966001107741
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,5.12160819204344,0.954420863027645,0.207125976870335,0.93960889268658,7.15913977575207,0.9778231292517,12.0314071458618,0.972466587360644,-2.03753158370863,5.12160819204344,-0.0234022662240551,0.954420863027645,-0.032857694674064
ch_150,Government and Civil Society (150),150,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,13.69106612388,0.907908163265305,0.914318616719981,0.822800700752889,11.7566584685732,0.942222222222222,18.9331873856872,0.888401571095222,1.9344076553068,13.69106612388,-0.034314058956917,0.907908163265305,-0.065600870342333
wb_150,Government and Civil Society (150),150,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,1.85470733890108,0.804299398529739,1.42567550350057,0.836443997314215,4.15133436170044,0.973186728395062,8.7452425743289,0.972339822816776,-2.29662702279936,1.85470733890108,-0.168887329865323,0.804299398529739,-0.135895825502561
ch_150,Government and Civil Society (150),150,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,11.7566584685732,0.942222222222222,1.6513049309185,0.888401571095222,11.7566584685732,0.942222222222222,18.9331873856872,0.888401571095222,0,11.7566584685732,0,0.942222222222222,0
wb_150,Government and Civil Society (150),150,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,4.15133436170044,0.973186728395062,1.3419778984184,0.972339822816776,4.15133436170044,0.973186728395062,8.7452425743289,0.972339822816776,0,4.15133436170044,0,0.973186728395062,0
ch_150,Government and Civil Society (150),150,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,15.2513994497901,0.981122448979592,0.697297014708102,0.932443339656745,11.7566584685732,0.942222222222222,18.9331873856872,0.888401571095222,3.4947409812169,15.2513994497901,0.03890022675737,0.981122448979592,0.044041768561523
wb_150,Government and Civil Society (150),150,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,-3.50594227128242,0.353434068421783,0.436914286710005,0.394540983332039,4.15133436170044,0.973186728395062,8.7452425743289,0.972339822816776,-7.65727663298286,-3.50594227128242,-0.619752659973279,0.353434068421783,-0.577798839484737
ch_150,Government and Civil Society (150),150,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,14.6252946412237,0.975714285714287,0.438456077117397,0.942095852264871,11.7566584685732,0.942222222222222,18.9331873856872,0.888401571095222,2.8686361726505,14.6252946412237,0.033492063492065,0.975714285714287,0.053694281169649
wb_150,Government and Civil Society (150),150,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,4.22546283781669,0.97832059919455,1.37998080567766,0.974942670057854,4.15133436170044,0.973186728395062,8.7452425743289,0.972339822816776,0.0741284761162504,4.22546283781669,0.00513387079948791,0.97832059919455,0.00260284724107795
ch_150,Government and Civil Society (150),150,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,7.55596735953606,0.966428571428571,1.68858887236411,0.935376612455686,11.7566584685732,0.942222222222222,18.9331873856872,0.888401571095222,-4.20069110903714,7.55596735953606,0.024206349206349,0.966428571428571,0.0469750413604641
wb_150,Government and Civil Society (150),150,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,3.69894161689993,0.986864026656414,0.870419262428211,0.984420035136665,4.15133436170044,0.973186728395062,8.7452425743289,0.972339822816776,-0.45239274480051,3.69894161689993,0.013677298261352,0.986864026656414,0.012080212319889
ch_150,Government and Civil Society (150),150,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,13.0269067216013,0.925051020408164,2.32747864799181,0.847187894636321,11.7566584685732,0.942222222222222,18.9331873856872,0.888401571095222,1.2702482530281,13.0269067216013,-0.017171201814058,0.925051020408164,-0.0412136764589009
wb_150,Government and Civil Society (150),150,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,1.8915523531551,0.479505457785698,2.05020976633308,0.518817136767107,4.15133436170044,0.973186728395062,8.7452425743289,0.972339822816776,-2.25978200854534,1.8915523531551,-0.493681270609364,0.479505457785698,-0.453522686049669
ch_150,Government and Civil Society (150),150,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,11.614208612091,0.965816326530612,1.38175478239367,0.933075471017946,11.7566584685732,0.942222222222222,18.9331873856872,0.888401571095222,-0.1424498564822,11.614208612091,0.02359410430839,0.965816326530612,0.044673899922724
wb_150,Government and Civil Society (150),150,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,2.66991724418802,0.941806570122603,0.0185467065867968,0.92740657434759,4.15133436170044,0.973186728395062,8.7452425743289,0.972339822816776,-1.48141711751242,2.66991724418802,-0.031380158272459,0.941806570122603,-0.044933248469186
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,10.2270843727294,0.653888888888889,0.578396779676417,0.674765397479533,16.445641167035,0.5,25.7468856432777,0.712317927548219,-6.2185567943056,10.2270843727294,0.153888888888889,0.653888888888889,-0.037552530068686
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,2.26359716010512,0.66860650510204,1.29887643114699,0.668782857790537,4.37913822818427,0.95703125,9.35967418985627,0.914492277298703,-2.11554106807915,2.26359716010512,-0.28842474489796,0.66860650510204,-0.245709419508166
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,16.445641167035,0.5,2.55054113417315,0.712317927548219,16.445641167035,0.5,25.7468856432777,0.712317927548219,0,16.445641167035,0,0.5,0
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,4.37913822818427,0.95703125,0.14049039120126,0.914492277298703,4.37913822818427,0.95703125,9.35967418985627,0.914492277298703,0,4.37913822818427,0,0.95703125,0
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,10.9809399573871,0.917222222222222,0.914112547744306,0.787303419728152,16.445641167035,0.5,25.7468856432777,0.712317927548219,-5.4647012096479,10.9809399573871,0.417222222222222,0.917222222222222,0.074985492179933
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,9.92265138945212,0.715959821428572,1.37788162619464,0.613949587430733,4.37913822818427,0.95703125,9.35967418985627,0.914492277298703,5.54351316126785,9.92265138945212,-0.241071428571428,0.715959821428572,-0.30054268986797
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,15.3234212936855,0.600833333333334,2.72275596903312,0.580182231455366,16.445641167035,0.5,25.7468856432777,0.712317927548219,-1.1222198733495,15.3234212936855,0.100833333333334,0.600833333333334,-0.132135696092853
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,1.78595282818391,0.914770642201835,1.5107809477426,0.894906705623643,4.37913822818427,0.95703125,9.35967418985627,0.914492277298703,-2.59318540000036,1.78595282818391,-0.042260607798165,0.914770642201835,-0.0195855716750599
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,9.972616752829,0.660833333333333,2.29026747483129,0.615790321220304,16.445641167035,0.5,25.7468856432777,0.712317927548219,-6.473024414206,9.972616752829,0.160833333333333,0.660833333333333,-0.096527606327915
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,1.45442815533257,0.903220663265306,1.46689954201992,0.828408067111312,4.37913822818427,0.95703125,9.35967418985627,0.914492277298703,-2.9247100728517,1.45442815533257,-0.053810586734694,0.903220663265306,-0.086084210187391
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,9.62596046217862,0.873333333333333,1.89635502699731,0.839092506666833,16.445641167035,0.5,25.7468856432777,0.712317927548219,-6.81968070485638,9.62596046217862,0.373333333333333,0.873333333333333,0.126774579118614
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,7.30230447706629,0.782924107142858,1.35235240604749,0.753455454589369,4.37913822818427,0.95703125,9.35967418985627,0.914492277298703,2.92316624888202,7.30230447706629,-0.174107142857142,0.782924107142858,-0.161036822709334
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,13.2678405198815,0.460277777777778,3.92049844257782,0.554983075470585,16.445641167035,0.5,25.7468856432777,0.712317927548219,-3.1778006471535,13.2678405198815,-0.039722222222222,0.460277777777778,-0.157334852077634
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,0.360825990268378,0.944196428571428,0.478345666317395,0.922363445526174,4.37913822818427,0.95703125,9.35967418985627,0.914492277298703,-4.01831223791589,0.360825990268378,-0.012834821428572,0.944196428571428,0.00787116822747103
ch_210,Transport and Storage (210),210,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,10.678560506908,0.809750297265161,1.14217830487224,0.746365723423535,11.0814463372309,0.914387633769322,19.4635097179141,0.905306732511431,-0.402885830322902,10.678560506908,-0.104637336504161,0.809750297265161,-0.158941009087896
wb_210,Transport and Storage (210),210,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,0.692199256034714,0.865900754914706,0.828117130890343,0.872669610789627,-0.0925260733695463,0.988434120091643,1.23678238050978,0.987491814708006,0.78472532940426,0.692199256034714,-0.122533365176937,0.865900754914706,-0.114822203918379
ch_210,Transport and Storage (210),210,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,11.0814463372309,0.914387633769322,3.93764849404138,0.905306732511431,11.0814463372309,0.914387633769322,19.4635097179141,0.905306732511431,0,11.0814463372309,0,0.914387633769322,0
wb_210,Transport and Storage (210),210,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,-0.0925260733695463,0.988434120091643,0.887841637404223,0.987491814708006,-0.0925260733695463,0.988434120091643,1.23678238050978,0.987491814708006,0,-0.0925260733695463,0,0.988434120091643,0
ch_210,Transport and Storage (210),210,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,15.6055699940189,0.916765755053508,0.605738159901495,0.831401511142655,11.0814463372309,0.914387633769322,19.4635097179141,0.905306732511431,4.524123656788,15.6055699940189,0.00237812128418602,0.916765755053508,-0.073905221368776
wb_210,Transport and Storage (210),210,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,1.55126548530044,0.319527510473783,0.598788306322568,0.379527699880962,-0.0925260733695463,0.988434120091643,1.23678238050978,0.987491814708006,1.64379155866999,1.55126548530044,-0.66890660961786,0.319527510473783,-0.607964114827044
ch_210,Transport and Storage (210),210,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,25.9273621740881,0.385524691358025,0.322357102845043,0.457986511825356,11.0814463372309,0.914387633769322,19.4635097179141,0.905306732511431,14.8459158368572,25.9273621740881,-0.528862942411297,0.385524691358025,-0.447320220686075
wb_210,Transport and Storage (210),210,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,-1.52824371308525,0.917668495924132,1.76036223214534,0.915384316417823,-0.0925260733695463,0.988434120091643,1.23678238050978,0.987491814708006,-1.4357176397157,-1.52824371308525,-0.070765624167511,0.917668495924132,-0.0721074982901829
ch_210,Transport and Storage (210),210,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,6.59043507472314,0.808561236623068,0.560603262571902,0.784156079924324,11.0814463372309,0.914387633769322,19.4635097179141,0.905306732511431,-4.49101126250776,6.59043507472314,-0.105826397146254,0.808561236623068,-0.121150652587107
wb_210,Transport and Storage (210),210,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,-0.8299526320775,0.976693966503799,0.778458938661121,0.972037775122968,-0.0925260733695463,0.988434120091643,1.23678238050978,0.987491814708006,-0.737426558707954,-0.8299526320775,-0.011740153587844,0.976693966503799,-0.015454039585038
ch_210,Transport and Storage (210),210,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,12.1581365035001,0.894173602853745,0.149362825892819,0.820848122834375,11.0814463372309,0.914387633769322,19.4635097179141,0.905306732511431,1.0766901662692,12.1581365035001,-0.0202140309155769,0.894173602853745,-0.084458609677056
wb_210,Transport and Storage (210),210,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,2.55930785135273,0.559245290529311,0.387841261393834,0.483514416740249,-0.0925260733695463,0.988434120091643,1.23678238050978,0.987491814708006,2.65183392472228,2.55930785135273,-0.429188829562332,0.559245290529311,-0.503977397967757
ch_210,Transport and Storage (210),210,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,9.28060613087667,0.774078478002378,5.29039679099395,0.820712264345901,11.0814463372309,0.914387633769322,19.4635097179141,0.905306732511431,-1.80084020635423,9.28060613087667,-0.140309155766944,0.774078478002378,-0.08459446816553
wb_210,Transport and Storage (210),210,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,1.77894959854509,0.986554429465795,0.0556615015192001,0.986504594150027,-0.0925260733695463,0.988434120091643,1.23678238050978,0.987491814708006,1.87147567191464,1.77894959854509,-0.00187969062584803,0.986554429465795,-0.000987220557978952
ch_220,Communications (220),220,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,2.80140295998851,0.83,2.57467817711947,0.859837386179719,9.69532892765072,1,16.7994909179181,1,-6.89392596766221,2.80140295998851,-0.17,0.83,-0.140162613820281
wb_220,Communications (220),220,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,3.64310434196805,0.693333333333333,0.133564540582107,0.586219737199804,7.02941834842694,0.933333333333333,11.6437578978066,0.815160751850681,-3.38631400645889,3.64310434196805,-0.24,0.693333333333333,-0.228941014650877
ch_220,Communications (220),220,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,9.69532892765072,1,0.612653805470151,1,9.69532892765072,1,16.7994909179181,1,0,9.69532892765072,0,1,0
wb_220,Communications (220),220,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,7.02941834842694,0.933333333333333,3.25113847649295,0.815160751850681,7.02941834842694,0.933333333333333,11.6437578978066,0.815160751850681,0,7.02941834842694,0,0.933333333333333,0
ch_220,Communications (220),220,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,7.38119892215356,1,2.64657675358454,1,9.69532892765072,1,16.7994909179181,1,-2.31413000549716,7.38119892215356,0,1,0
wb_220,Communications (220),220,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,0.280166036367598,1,0.239683263727935,1,7.02941834842694,0.933333333333333,11.6437578978066,0.815160751850681,-6.74925231205934,0.280166036367598,0.066666666666667,1,0.184839248149319
ch_220,Communications (220),220,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,16.3829004843871,0.53,1.07762652799209,0.560369770017665,9.69532892765072,1,16.7994909179181,1,6.68757155673638,16.3829004843871,-0.47,0.53,-0.439630229982335
wb_220,Communications (220),220,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,7.5152646145497,1,2.17776061885911,1,7.02941834842694,0.933333333333333,11.6437578978066,0.815160751850681,0.48584626612276,7.5152646145497,0.066666666666667,1,0.184839248149319
ch_220,Communications (220),220,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,3.23702383884881,0.88,2.75769157026503,0.840022545734239,9.69532892765072,1,16.7994909179181,1,-6.45830508880191,3.23702383884881,-0.12,0.88,-0.159977454265761
wb_220,Communications (220),220,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,5.22504639634565,0.742222222222222,1.40930769282014,0.591248233548723,7.02941834842694,0.933333333333333,11.6437578978066,0.815160751850681,-1.80437195208129,5.22504639634565,-0.191111111111111,0.742222222222222,-0.223912518301958
ch_220,Communications (220),220,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,6.54628203099269,0.97,2.80424080089877,0.968154626888146,9.69532892765072,1,16.7994909179181,1,-3.14904689665803,6.54628203099269,-0.03,0.97,-0.031845373111854
wb_220,Communications (220),220,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,7.04210514960333,1,0.721536640144313,1,7.02941834842694,0.933333333333333,11.6437578978066,0.815160751850681,0.0126868011763897,7.04210514960333,0.066666666666667,1,0.184839248149319
ch_220,Communications (220),220,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,3.76622982527136,0.72,2.05335225507323,0.611189290807841,9.69532892765072,1,16.7994909179181,1,-5.92909910237936,3.76622982527136,-0.28,0.72,-0.388810709192159
wb_220,Communications (220),220,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,6.08142254189282,1,2.43652106338841,1,7.02941834842694,0.933333333333333,11.6437578978066,0.815160751850681,-0.94799580653412,6.08142254189282,0.066666666666667,1,0.184839248149319
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,9.70743744256264,0.746928166351607,1.70219261356313,0.685320527169297,10.7482256210547,0.942934782608696,10.221647293231,0.888379033356271,-1.04078817849206,9.70743744256264,-0.196006616257089,0.746928166351607,-0.203058506186974
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,0.92019131656901,0.757732426303855,1.07983290672837,0.703672746855342,3.99060292321514,0.961451247165533,13.2828964647041,0.935618409071225,-3.07041160664613,0.92019131656901,-0.203718820861678,0.757732426303855,-0.231945662215883
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,10.7482256210547,0.942934782608696,0.33912320597936,0.888379033356271,10.7482256210547,0.942934782608696,10.221647293231,0.888379033356271,0,10.7482256210547,0,0.942934782608696,0
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,3.99060292321514,0.961451247165533,1.13167922406718,0.935618409071225,3.99060292321514,0.961451247165533,13.2828964647041,0.935618409071225,0,3.99060292321514,0,0.961451247165533,0
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,6.42680022128113,0.894198960302457,0.61593519783284,0.776141224634439,10.7482256210547,0.942934782608696,10.221647293231,0.888379033356271,-4.32142539977357,6.42680022128113,-0.048735822306239,0.894198960302457,-0.112237808721832
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,7.33592938083825,0.877097505668934,0.919100190177795,0.75091542921486,3.99060292321514,0.961451247165533,13.2828964647041,0.935618409071225,3.34532645762311,7.33592938083825,-0.084353741496599,0.877097505668934,-0.184702979856365
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,13.0561395921223,0.927221172022684,0.655075228482506,0.865048835279624,10.7482256210547,0.942934782608696,10.221647293231,0.888379033356271,2.3079139710676,13.0561395921223,-0.0157136105860121,0.927221172022684,-0.023330198076647
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,5.55060020599396,0.918103448275862,0.498147350280035,0.87874637604848,3.99060292321514,0.961451247165533,13.2828964647041,0.935618409071225,1.55999728277882,5.55060020599396,-0.043347798889671,0.918103448275862,-0.0568720330227449
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,6.21408711586145,0.747400756143667,6.11779357116758,0.696939314222341,10.7482256210547,0.942934782608696,10.221647293231,0.888379033356271,-4.53413850519325,6.21408711586145,-0.195534026465029,0.747400756143667,-0.19143971913393
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,2.55421008908221,0.884263038548754,0.278440596041253,0.879197730980658,3.99060292321514,0.961451247165533,13.2828964647041,0.935618409071225,-1.43639283413293,2.55421008908221,-0.077188208616779,0.884263038548754,-0.0564206780905669
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,14.4301846749883,0.833530245746691,0.00578826250401931,0.707694228017713,10.7482256210547,0.942934782608696,10.221647293231,0.888379033356271,3.6819590539336,14.4301846749883,-0.109404536862005,0.833530245746691,-0.180684805338558
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,7.68447772283592,0.95092970521542,0.173477493668754,0.944907070174422,3.99060292321514,0.961451247165533,13.2828964647041,0.935618409071225,3.69387479962078,7.68447772283592,-0.010521541950113,0.95092970521542,0.00928866110319704
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,9.53841602430904,0.848298676748582,1.71667038782213,0.832608500163203,10.7482256210547,0.942934782608696,10.221647293231,0.888379033356271,-1.20980959674566,9.53841602430904,-0.0946361058601141,0.848298676748582,-0.055770533193068
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,0.212408207631814,0.959727891156463,0.196972153946742,0.94530995022817,3.99060292321514,0.961451247165533,13.2828964647041,0.935618409071225,-3.77819471558333,0.212408207631814,-0.00172335600907003,0.959727891156463,0.00969154115694504
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,5.00659748137807,0.8275,0.805947510186755,0.772803172006563,10.3159516803237,0.86171875,10.1034585787625,0.810102871776601,-5.30935419894563,5.00659748137807,-0.03421875,0.8275,-0.037299699770038
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,10.3159516803237,0.86171875,3.7674674014597,0.810102871776601,10.3159516803237,0.86171875,10.1034585787625,0.810102871776601,0,10.3159516803237,0,0.86171875,0
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,-0.778316938756443,0.875,0.158957882144556,0.807850475807811,10.3159516803237,0.86171875,10.1034585787625,0.810102871776601,-11.0942686190801,-0.778316938756443,0.01328125,0.875,-0.00225239596879001
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,-1.37812031138628,1,0.928146781075645,1,10.3159516803237,0.86171875,10.1034585787625,0.810102871776601,-11.69407199171,-1.37812031138628,0.13828125,1,0.189897128223399
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,12.7391928234239,0.83375,3.88467803322013,0.768815149449717,10.3159516803237,0.86171875,10.1034585787625,0.810102871776601,2.4232411431002,12.7391928234239,-0.02796875,0.83375,-0.0412877223268841
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,4.6704014053437,0.96078125,1.24708076383241,0.903989920640414,10.3159516803237,0.86171875,10.1034585787625,0.810102871776601,-5.64555027498,4.6704014053437,0.0990625000000001,0.96078125,0.0938870488638129
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,6.46607968758573,0.9278125,4.86431669046313,0.887424569413195,10.3159516803237,0.86171875,10.1034585787625,0.810102871776601,-3.84987199273797,6.46607968758573,0.0660937500000001,0.9278125,0.077321697636594
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,2.05730900869956,0.849441157133465,4.11605860135929,0.816313855272885,4.63241446352276,0.996055226824458,6.38209706160398,0.995832847961596,-2.5751054548232,2.05730900869956,-0.146614069690993,0.849441157133465,-0.179518992688711
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,0.753493282789107,0.561802529493039,0.228453671144946,0.533880342745136,1.8294112951632,0.986077160165799,3.03919435373346,0.986500074467544,-1.07591801237409,0.753493282789107,-0.42427463067276,0.561802529493039,-0.452619731722408
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,4.63241446352276,0.996055226824458,0.064661370595946,0.995832847961596,4.63241446352276,0.996055226824458,6.38209706160398,0.995832847961596,0,4.63241446352276,0,0.996055226824458,0
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,1.8294112951632,0.986077160165799,1.87944223316154,0.986500074467544,1.8294112951632,0.986077160165799,3.03919435373346,0.986500074467544,0,1.8294112951632,0,0.986077160165799,0
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,3.41486404000205,0.889875082182775,1.26360122480412,0.755812802313378,4.63241446352276,0.996055226824458,6.38209706160398,0.995832847961596,-1.21755042352071,3.41486404000205,-0.106180144641683,0.889875082182775,-0.240020045648218
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,1.06673827742304,0.856758098034553,0.449570370354721,0.812818648109797,1.8294112951632,0.986077160165799,3.03919435373346,0.986500074467544,-0.76267301774016,1.06673827742304,-0.129319062131246,0.856758098034553,-0.173681426357747
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,-0.911703704866715,0.893491124260355,3.76056376853946,0.891537624020215,4.63241446352276,0.996055226824458,6.38209706160398,0.995832847961596,-5.54411816838948,-0.911703704866715,-0.102564102564103,0.893491124260355,-0.104295223941381
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,-3.58180018076864,0.937065972222222,1.0082083780857,0.922043011974956,1.8294112951632,0.986077160165799,3.03919435373346,0.986500074467544,-5.41121147593184,-3.58180018076864,-0.0490111879435771,0.937065972222222,-0.064457062492588
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,-0.146650967416804,0.978303747534517,0.316342224161303,0.979244667620176,4.63241446352276,0.996055226824458,6.38209706160398,0.995832847961596,-4.77906543093956,-0.146650967416804,-0.017751479289941,0.978303747534517,-0.01658818034142
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,0.723830235907338,0.96471463492401,1.20589868231661,0.966486419958512,1.8294112951632,0.986077160165799,3.03919435373346,0.986500074467544,-1.10558105925586,0.723830235907338,-0.0213625252417891,0.96471463492401,-0.0200136545090319
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,3.23175445364592,0.899408284023669,2.35451522310832,0.83329318789608,4.63241446352276,0.996055226824458,6.38209706160398,0.995832847961596,-1.40066000987684,3.23175445364592,-0.096646942800789,0.899408284023669,-0.162539660065516
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,0.0668640324309333,0.832925921989584,0.909391264214316,0.783318640163082,1.8294112951632,0.986077160165799,3.03919435373346,0.986500074467544,-1.76254726273227,0.0668640324309333,-0.153151238176215,0.832925921989584,-0.203181434304462
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,2.60572266238509,0.888231426692965,0.343007415715363,0.866140827453199,4.63241446352276,0.996055226824458,6.38209706160398,0.995832847961596,-2.02669180113767,2.60572266238509,-0.107823800131493,0.888231426692965,-0.129692020508397
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,-0.634994753577034,0.973642257413116,0.0474874686661639,0.971584685536735,1.8294112951632,0.986077160165799,3.03919435373346,0.986500074467544,-2.46440604874023,-0.634994753577034,-0.012434902752683,0.973642257413116,-0.0149153889308089
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,1.14075675954166,0.563313609467456,1.05187619520958,0.552070724346302,0.157701895761116,0.93491124260355,1.60540837216013,0.855949194229,0.983054863780544,1.14075675954166,-0.371597633136094,0.563313609467456,-0.303878469882698
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,0.157701895761116,0.93491124260355,1.77750329254004,0.855949194229,0.157701895761116,0.93491124260355,1.60540837216013,0.855949194229,0,0.157701895761116,0,0.93491124260355,0
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,0.890455708179202,0.855147928994083,0.724761030031774,0.743406780258603,0.157701895761116,0.93491124260355,1.60540837216013,0.855949194229,0.732753812418086,0.890455708179202,-0.079763313609467,0.855147928994083,-0.112542413970397
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,-0.404498280211511,0.973017751479291,0.273341417626534,0.978863688706656,0.157701895761116,0.93491124260355,1.60540837216013,0.855949194229,-0.562200175972627,-0.404498280211511,0.0381065088757411,0.973017751479291,0.122914494477656
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,2.17314502328871,0.94698224852071,1.127468463809,0.940750366188077,0.157701895761116,0.93491124260355,1.60540837216013,0.855949194229,2.01544312752759,2.17314502328871,0.01207100591716,0.94698224852071,0.084801171959077
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,1.07982138488103,0.923076923076923,0.287973120953508,0.893403714373912,0.157701895761116,0.93491124260355,1.60540837216013,0.855949194229,0.922119489119914,1.07982138488103,-0.0118343195266269,0.923076923076923,0.037454520144912
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,-2.49418332421026,0.806153846153846,2.69369217982222,0.716288293511724,0.157701895761116,0.93491124260355,1.60540837216013,0.855949194229,-2.65188521997138,-2.49418332421026,-0.128757396449704,0.806153846153846,-0.139660900717276
wb_330,Trade and Tourism (330),330,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,4.20535700765923,0.706371191135734,1.7129546461842,0.667748028334373,9.00849746811855,1,13.2753797324685,1,-4.80314046045932,4.20535700765923,-0.293628808864266,0.706371191135734,-0.332251971665627
wb_330,Trade and Tourism (330),330,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,9.00849746811855,1,3.1752993211109,1,9.00849746811855,1,13.2753797324685,1,0,9.00849746811855,0,1,0
wb_330,Trade and Tourism (330),330,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,7.21945454701109,0.947368421052632,0.848588617952426,0.842329880339264,9.00849746811855,1,13.2753797324685,1,-1.78904292110746,7.21945454701109,-0.052631578947368,0.947368421052632,-0.157670119660736
wb_330,Trade and Tourism (330),330,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,-5.52740902241603,0.822485207100592,3.41318501900991,0.773654787766525,9.00849746811855,1,13.2753797324685,1,-14.5359064905346,-5.52740902241603,-0.177514792899408,0.822485207100592,-0.226345212233475
wb_330,Trade and Tourism (330),330,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,2.55667657107655,0.889196675900277,3.10256519341523,0.886556558483483,9.00849746811855,1,13.2753797324685,1,-6.451820897042,2.55667657107655,-0.110803324099723,0.889196675900277,-0.113443441516517
wb_330,Trade and Tourism (330),330,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,8.61375211317551,0.919667590027701,0.0971028699024377,0.810745293534519,9.00849746811855,1,13.2753797324685,1,-0.394745354943041,8.61375211317551,-0.080332409972299,0.919667590027701,-0.189254706465481
wb_330,Trade and Tourism (330),330,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,3.11814465279895,0.850415512465374,2.60162126979868,0.800502796930935,9.00849746811855,1,13.2753797324685,1,-5.8903528153196,3.11814465279895,-0.149584487534626,0.850415512465374,-0.199497203069065
wb_410,General Environmental Protection (410),410,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,3.304388225315,0.90495867768595,0.315737350995857,0.920030950185203,8.13429819318704,0.986255726780508,12.3671278542653,0.986030615317447,-4.82990996787204,3.304388225315,-0.081297049094558,0.90495867768595,-0.065999665132244
wb_410,General Environmental Protection (410),410,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,8.13429819318704,0.986255726780508,6.22425648769181,0.986030615317447,8.13429819318704,0.986255726780508,12.3671278542653,0.986030615317447,0,8.13429819318704,0,0.986255726780508,0
wb_410,General Environmental Protection (410),410,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,2.79304933406175,0.941482715535194,5.64458449791101,0.870043719313094,8.13429819318704,0.986255726780508,12.3671278542653,0.986030615317447,-5.34124885912529,2.79304933406175,-0.044773011245314,0.941482715535194,-0.115986896004353
wb_410,General Environmental Protection (410),410,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,10.5673525095225,0.836776859504132,0.520834159999257,0.909626198470703,8.13429819318704,0.986255726780508,12.3671278542653,0.986030615317447,2.43305431633546,10.5673525095225,-0.149478867276376,0.836776859504132,-0.0764044168467439
wb_410,General Environmental Protection (410),410,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,4.31506592475192,0.950413223140496,2.46790616593216,0.957958905501657,8.13429819318704,0.986255726780508,12.3671278542653,0.986030615317447,-3.81923226843512,4.31506592475192,-0.035842503640012,0.950413223140496,-0.02807170981579
wb_410,General Environmental Protection (410),410,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,8.92751306334313,0.948347107438017,1.72140898153154,0.852367031546753,8.13429819318704,0.986255726780508,12.3671278542653,0.986030615317447,0.793214870156088,8.92751306334313,-0.037908619342491,0.948347107438017,-0.133663583770694
wb_410,General Environmental Protection (410),410,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,4.45920665233915,0.919421487603306,2.74856619012486,0.859799583920906,8.13429819318704,0.986255726780508,12.3671278542653,0.986030615317447,-3.67509154084789,4.45920665233915,-0.066834239177202,0.919421487603306,-0.126231031396541
ch_430,Other Multisector (430),430,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,9.09281062197635,1,2.47028064159169,1,22.1733805140931,1,24.4171722913001,1,-13.0805698921168,9.09281062197635,0,1,0
ch_430,Other Multisector (430),430,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,22.1733805140931,1,0.892263381820163,1,22.1733805140931,1,24.4171722913001,1,0,22.1733805140931,0,1,0
ch_430,Other Multisector (430),430,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,8.38911442803357,0.96875,6.33569188254186,0.970779804456123,22.1733805140931,1,24.4171722913001,1,-13.7842660860595,8.38911442803357,-0.03125,0.96875,-0.029220195543877
ch_430,Other Multisector (430),430,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,25.0868616204494,0.0634755463059313,0.266596814671731,0.319584327025986,22.1733805140931,1,24.4171722913001,1,2.9134811063563,25.0868616204494,-0.936524453694069,0.0634755463059313,-0.680415672974014
ch_430,Other Multisector (430),430,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,11.5500262142405,0.875,0.942098352588992,0.908839221603023,22.1733805140931,1,24.4171722913001,1,-10.6233542998526,11.5500262142405,-0.125,0.875,-0.091160778396977
ch_430,Other Multisector (430),430,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,11.4568792888675,1,1.96964214307079,1,22.1733805140931,1,24.4171722913001,1,-10.7165012252256,11.4568792888675,0,1,0
ch_430,Other Multisector (430),430,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,12.1377085772644,1,2.05297759339774,1,22.1733805140931,1,24.4171722913001,1,-10.0356719368287,12.1377085772644,0,1,0
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,8.41810541542149,0.5,3.53482134469651,0.450693855665945,16.5159711188501,1,20.8731108165683,1,-8.09786570342861,8.41810541542149,-0.5,0.5,-0.549306144334055
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,16.5159711188501,1,1.52808062430235,1,16.5159711188501,1,20.8731108165683,1,0,16.5159711188501,0,1,0
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,12.3058605912642,0.75,1.80826408192016,0.666666666666667,16.5159711188501,1,20.8731108165683,1,-4.2101105275859,12.3058605912642,-0.25,0.75,-0.333333333333333
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,14.6811264157621,0,1.53539471757184,0.306852819440055,16.5159711188501,1,20.8731108165683,1,-1.834844703088,14.6811264157621,-1,0,-0.693147180559945
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,10.4578504849788,1,4.52992954430702,1,16.5159711188501,1,20.8731108165683,1,-6.0581206338713,10.4578504849788,0,1,0
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,8.45316653307093,0.5,5.07768603933969,0.450693855665945,16.5159711188501,1,20.8731108165683,1,-8.06280458577917,8.45316653307093,-0.5,0.5,-0.549306144334055
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,7.94713728305482,1,3.73549464746474,1,16.5159711188501,1,20.8731108165683,1,-8.56883383579528,7.94713728305482,0,1,0
ch_700,Emergency Response (700),700,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,16.3853811772416,0.418282548476454,0.444001232678396,0.526020456830752,21.4256679227598,1,23.3201826663293,1,-5.0402867455182,16.3853811772416,-0.581717451523546,0.418282548476454,-0.473979543169248
ch_700,Emergency Response (700),700,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,21.4256679227598,1,0.409633628413356,1,21.4256679227598,1,23.3201826663293,1,0,21.4256679227598,0,1,0
ch_700,Emergency Response (700),700,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,13.8815005367154,0.947368421052632,1.89388072102988,0.842329880339264,21.4256679227598,1,23.3201826663293,1,-7.5441673860444,13.8815005367154,-0.052631578947368,0.947368421052632,-0.157670119660736
ch_700,Emergency Response (700),700,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,23.6181917034283,0.975069252077562,1.32357800669368,0.976360384030767,21.4256679227598,1,23.3201826663293,1,2.1925237806685,23.6181917034283,-0.024930747922438,0.975069252077562,-0.023639615969233
ch_700,Emergency Response (700),700,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,15.1123875742945,0.761772853185596,0.141804253188649,0.689063234842975,21.4256679227598,1,23.3201826663293,1,-6.3132803484653,15.1123875742945,-0.238227146814404,0.761772853185596,-0.310936765157025
ch_700,Emergency Response (700),700,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,13.6883565404268,0.831024930747922,1.05995111417476,0.69407501929232,21.4256679227598,1,23.3201826663293,1,-7.737311382333,13.6883565404268,-0.168975069252078,0.831024930747922,-0.30592498070768
ch_700,Emergency Response (700),700,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,15.6761807450146,0.523545706371191,0.304061465241485,0.570844196347605,21.4256679227598,1,23.3201826663293,1,-5.7494871777452,15.6761807450146,-0.476454293628809,0.523545706371191,-0.429155803652395


==> Figures/ATE_pairs_vt_emb_3yr_2013_NoNTL.csv <==
fund_sec,sec_pre_name,sector,funder,run,run_short,model_cov_pair,ATE,AUC,ATE_se,AUPRC,ATE_baseline,AUC_baseline,ATE_naive,AUPRC_baseline,ATE_diff,ATE_value,delta_auc,value_auc,delta_auprc
ch_110,Education (110),110,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,11.8437865879391,0.365357909354879,1.16397131924376,0.443883365773351,4.36054683592069,0.915288279773157,14.324570941771,0.913591833116064,7.48323975201841,11.8437865879391,-0.549930370418278,0.365357909354879,-0.469708467342713
wb_110,Education (110),110,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,0.738669744252318,0.737773152965661,0.782143185895434,0.750629244576221,2.2941695938322,0.978147762747138,5.77661408214407,0.976046758977566,-1.55549984957988,0.738669744252318,-0.240374609781477,0.737773152965661,-0.225417514401345
ch_110,Education (110),110,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,4.36054683592069,0.915288279773157,4.11628410428419,0.913591833116064,4.36054683592069,0.915288279773157,14.324570941771,0.913591833116064,0,4.36054683592069,0,0.915288279773157,0
wb_110,Education (110),110,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,2.2941695938322,0.978147762747138,2.06770925214531,0.976046758977566,2.2941695938322,0.978147762747138,5.77661408214407,0.976046758977566,0,2.2941695938322,0,0.978147762747138,0
ch_110,Education (110),110,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,6.97067802980145,0.956817107750472,1.94240716293523,0.888580380489456,4.36054683592069,0.915288279773157,14.324570941771,0.913591833116064,2.61013119388076,6.97067802980145,0.0415288279773151,0.956817107750472,-0.025011452626608
wb_110,Education (110),110,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,4.98413473937907,0.850189291508924,0.199679094815718,0.716206498106176,2.2941695938322,0.978147762747138,5.77661408214407,0.976046758977566,2.68996514554687,4.98413473937907,-0.127958471238214,0.850189291508924,-0.25984026087139
ch_110,Education (110),110,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,3.67623895377721,0.965500945179584,1.17426355883033,0.92701418681966,4.36054683592069,0.915288279773157,14.324570941771,0.913591833116064,-0.68430788214348,3.67623895377721,0.050212665406427,0.965500945179584,0.013422353703596
wb_110,Education (110),110,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,3.07768088521751,0.997918834547347,5.4492980763321,0.997918112221369,2.2941695938322,0.978147762747138,5.77661408214407,0.976046758977566,0.78351129138531,3.07768088521751,0.019771071800209,0.997918834547347,0.021871353243803
ch_110,Education (110),110,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,3.75305328477711,0.517131379962192,1.33429555730616,0.464806685341511,4.36054683592069,0.915288279773157,14.324570941771,0.913591833116064,-0.60749355114358,3.75305328477711,-0.398156899810965,0.517131379962192,-0.448785147774553
wb_110,Education (110),110,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,3.4435077385512,0.947539210383991,3.98534666708099,0.946585755899857,2.2941695938322,0.978147762747138,5.77661408214407,0.976046758977566,1.149338144719,3.4435077385512,-0.030608552363147,0.947539210383991,-0.0294610030777089
ch_110,Education (110),110,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,8.3267455305341,0.943289224952741,2.6424256875201,0.875116001361697,4.36054683592069,0.915288279773157,14.324570941771,0.913591833116064,3.96619869461341,8.3267455305341,0.0280009451795841,0.943289224952741,-0.038475831754367
wb_110,Education (110),110,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,3.42716735303991,0.896160086533261,0.753366636590151,0.858271728178107,2.2941695938322,0.978147762747138,5.77661408214407,0.976046758977566,1.13299775920771,3.42716735303991,-0.081987676213877,0.896160086533261,-0.117775030799459
ch_110,Education (110),110,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,4.4030111912814,0.867320415879016,10.7195959322482,0.814402834035017,4.36054683592069,0.915288279773157,14.324570941771,0.913591833116064,0.0424643553607096,4.4030111912814,-0.047967863894141,0.867320415879016,-0.099188999081047
wb_110,Education (110),110,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,2.71332007949843,0.936181719848567,0.292863042513035,0.870799466630749,2.2941695938322,0.978147762747138,5.77661408214407,0.976046758977566,0.41915048566623,2.71332007949843,-0.041966042898571,0.936181719848567,-0.105247292346817
ch_120,Health (120),120,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,7.69372023932781,0.708440742944015,2.54205423918045,0.677263342471608,6.40057900507215,0.93178663493952,17.1231759628859,0.933516702977321,1.29314123425566,7.69372023932781,-0.223345891995505,0.708440742944015,-0.256253360505713
wb_120,Health (120),120,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,0.746441191339382,0.462313263920326,1.47104955888993,0.460276100590855,0.0742109043142722,0.932367149758454,4.05474041815023,0.910188661480343,0.67223028702511,0.746441191339382,-0.470053885838128,0.462313263920326,-0.449912560889488
ch_120,Health (120),120,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,6.40057900507215,0.93178663493952,3.52511711485301,0.933516702977321,6.40057900507215,0.93178663493952,17.1231759628859,0.933516702977321,0,6.40057900507215,0,0.93178663493952,0
wb_120,Health (120),120,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,0.0742109043142722,0.932367149758454,0.673355216267305,0.910188661480343,0.0742109043142722,0.932367149758454,4.05474041815023,0.910188661480343,0,0.0742109043142722,0,0.932367149758454,0
ch_120,Health (120),120,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,11.6958065592828,0.774719651121396,0.462723866964048,0.799900478274002,6.40057900507215,0.93178663493952,17.1231759628859,0.933516702977321,5.29522755421065,11.6958065592828,-0.157066983818124,0.774719651121396,-0.133616224703319
wb_120,Health (120),120,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,7.14699538674652,0.726813590449954,1.22455829382683,0.673434195128294,0.0742109043142722,0.932367149758454,4.05474041815023,0.910188661480343,7.07278448243225,7.14699538674652,-0.2055535593085,0.726813590449954,-0.236754466352049
ch_120,Health (120),120,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,10.1727437502552,0.910701302134973,1.5621471732531,0.855863989933473,6.40057900507215,0.93178663493952,17.1231759628859,0.933516702977321,3.77216474518305,10.1727437502552,-0.0210853328045469,0.910701302134973,-0.077652713043848
wb_120,Health (120),120,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,2.6282569320906,0.909320477502295,1.3409805873283,0.911151180244309,0.0742109043142722,0.932367149758454,4.05474041815023,0.910188661480343,2.55404602777633,2.6282569320906,-0.023046672256159,0.909320477502295,0.000962518763965914
ch_120,Health (120),120,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,8.92721843777335,0.557802895102122,2.3945871027189,0.531029139123626,6.40057900507215,0.93178663493952,17.1231759628859,0.933516702977321,2.5266394327012,8.92721843777335,-0.373983739837398,0.557802895102122,-0.402487563853695
wb_120,Health (120),120,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,2.19936818597645,0.943067033976125,0.431817813330383,0.938955364574591,0.0742109043142722,0.932367149758454,4.05474041815023,0.910188661480343,2.12515728166218,2.19936818597645,0.010699884217671,0.943067033976125,0.0287667030942479
ch_120,Health (120),120,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,9.19181234026192,0.802109291562835,0.282561809226561,0.798301128993573,6.40057900507215,0.93178663493952,17.1231759628859,0.933516702977321,2.79123333518977,9.19181234026192,-0.129677343376685,0.802109291562835,-0.135215573983748
wb_120,Health (120),120,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,1.27152536436313,0.845207107288366,0.361756007016352,0.728853272543122,0.0742109043142722,0.932367149758454,4.05474041815023,0.910188661480343,1.19731446004886,1.27152536436313,-0.087160042470088,0.845207107288366,-0.181335388937221
ch_120,Health (120),120,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,5.86249034187095,0.890129939480242,2.13909724305396,0.872829688930057,6.40057900507215,0.93178663493952,17.1231759628859,0.933516702977321,-0.5380886632012,5.86249034187095,-0.041656695459278,0.890129939480242,-0.0606870140472641
wb_120,Health (120),120,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,0.505890729770371,0.842056932966024,0.440229676761113,0.792991602909112,0.0742109043142722,0.932367149758454,4.05474041815023,0.910188661480343,0.431679825456099,0.505890729770371,-0.09031021679243,0.842056932966024,-0.117197058571231
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,6.0490017915523,0.792410714285714,3.83919711566552,0.733897867346623,1.53940588282745,0.92965154503616,18.7588653148971,0.897562472796824,4.50959590872485,6.0490017915523,-0.137240830750446,0.792410714285714,-0.163664605450201
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,1.49732561244175,0.616301422529797,0.19549756635238,0.614554605959732,2.71707102287458,0.936586835566695,9.97646991804857,0.911332641347832,-1.21974541043283,1.49732561244175,-0.320285413036898,0.616301422529797,-0.2967780353881
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,1.53940588282745,0.92965154503616,0.840941841964483,0.897562472796824,1.53940588282745,0.92965154503616,18.7588653148971,0.897562472796824,0,1.53940588282745,0,0.92965154503616,0
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,2.71707102287458,0.936586835566695,0.558071786029814,0.911332641347832,2.71707102287458,0.936586835566695,9.97646991804857,0.911332641347832,0,2.71707102287458,0,0.936586835566695,0
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,12.8026950793143,0.939184746877054,1.26454037411488,0.89949940049332,1.53940588282745,0.92965154503616,18.7588653148971,0.897562472796824,11.2632891964869,12.8026950793143,0.00953320184089401,0.939184746877054,0.001936927696496
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,12.8017450220897,0.757039147839066,1.29262987824557,0.707258688961221,2.71707102287458,0.936586835566695,9.97646991804857,0.911332641347832,10.0846739992151,12.8017450220897,-0.179547687727629,0.757039147839066,-0.204073952386611
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,22.7960027693949,0.938856015779093,2.77641439154197,0.83631068064781,1.53940588282745,0.92965154503616,18.7588653148971,0.897562472796824,21.2565968865675,22.7960027693949,0.00920447074293296,0.938856015779093,-0.061251792149014
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,2.44940891822562,0.937741126543211,0.394984507907171,0.913689122601854,2.71707102287458,0.936586835566695,9.97646991804857,0.911332641347832,-0.26766210464896,2.44940891822562,0.00115429097651598,0.937741126543211,0.00235648125402199
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,5.21180141711327,0.86456278763971,0.225135576542334,0.880176409443736,1.53940588282745,0.92965154503616,18.7588653148971,0.897562472796824,3.67239553428582,5.21180141711327,-0.06508875739645,0.86456278763971,-0.017386063353088
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,5.62089714890433,0.963644640998958,2.16581856331818,0.944308093529183,2.71707102287458,0.936586835566695,9.97646991804857,0.911332641347832,2.90382612602975,5.62089714890433,0.027057805432263,0.963644640998958,0.032975452181351
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,8.3078385963061,0.938856015779092,2.46034987827096,0.908862311110496,1.53940588282745,0.92965154503616,18.7588653148971,0.897562472796824,6.76843271347865,8.3078385963061,0.00920447074293196,0.938856015779092,0.011299838313672
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,11.7354834132609,0.622138397502602,0.251139263257123,0.592238890805896,2.71707102287458,0.936586835566695,9.97646991804857,0.911332641347832,9.01841239038632,11.7354834132609,-0.314448438064093,0.622138397502602,-0.319093750541936
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,4.50165965355038,0.754766600920447,4.82911210000227,0.640941158803015,1.53940588282745,0.92965154503616,18.7588653148971,0.897562472796824,2.96225377072293,4.50165965355038,-0.174884944115713,0.754766600920447,-0.256621313993809
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,1.34796156034146,0.94940166493236,0.064021675164561,0.899719616416851,2.71707102287458,0.936586835566695,9.97646991804857,0.911332641347832,-1.36910946253312,1.34796156034146,0.012814829365665,0.94940166493236,-0.0116130249309809
ch_150,Government and Civil Society (150),150,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,10.3265738489859,0.846153846153846,0.217776892119723,0.744377871400361,10.3237742080464,0.860116873630387,23.976731917557,0.881436281829126,0.00279964093950014,10.3265738489859,-0.013963027476541,0.846153846153846,-0.137058410428765
wb_150,Government and Civil Society (150),150,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,-1.22642955264965,0.847002145357371,0.102831555696321,0.787475080038034,1.30065691768944,0.977106232975485,5.43822908486856,0.97697639452959,-2.52708647033909,-1.22642955264965,-0.130104087618114,0.847002145357371,-0.189501314491556
ch_150,Government and Civil Society (150),150,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,10.3237742080464,0.860116873630387,0.409532626886694,0.881436281829126,10.3237742080464,0.860116873630387,23.976731917557,0.881436281829126,0,10.3237742080464,0,0.860116873630387,0
wb_150,Government and Civil Society (150),150,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,1.30065691768944,0.977106232975485,0.336791056980871,0.97697639452959,1.30065691768944,0.977106232975485,5.43822908486856,0.97697639452959,0,1.30065691768944,0,0.977106232975485,0
ch_150,Government and Civil Society (150),150,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,13.819749900904,0.935080350620891,0.126097845822542,0.837331081277646,10.3237742080464,0.860116873630387,23.976731917557,0.881436281829126,3.4959756928576,13.819749900904,0.074963476990504,0.935080350620891,-0.04410520055148
wb_150,Government and Civil Society (150),150,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,0.00632405252361856,0.304047418630752,0.955401048102063,0.372928274495354,1.30065691768944,0.977106232975485,5.43822908486856,0.97697639452959,-1.29433286516582,0.00632405252361856,-0.673058814344733,0.304047418630752,-0.604048120034236
ch_150,Government and Civil Society (150),150,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,9.5959443147536,0.909240321402483,1.16291773176076,0.913004117029915,10.3237742080464,0.860116873630387,23.976731917557,0.881436281829126,-0.7278298932928,9.5959443147536,0.049123447772096,0.909240321402483,0.031567835200789
wb_150,Government and Civil Society (150),150,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,0.888236561256347,0.981336324307002,0.805867382830721,0.978635558681399,1.30065691768944,0.977106232975485,5.43822908486856,0.97697639452959,-0.412420356433093,0.888236561256347,0.00423009133151697,0.981336324307002,0.001659164151809
ch_150,Government and Civil Society (150),150,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,0.278604296425652,0.887326515704894,2.19678117881613,0.910522143115767,10.3237742080464,0.860116873630387,23.976731917557,0.881436281829126,-10.0451699116207,0.278604296425652,0.0272096420745069,0.887326515704894,0.0290858612866409
wb_150,Government and Civil Society (150),150,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,3.10305938175733,0.962243230251557,0.765262336755132,0.943912358908972,1.30065691768944,0.977106232975485,5.43822908486856,0.97697639452959,1.80240246406789,3.10305938175733,-0.014863002723928,0.962243230251557,-0.033064035620618
ch_150,Government and Civil Society (150),150,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,5.05186780291193,0.931336742147553,3.38445887216993,0.954159039354666,10.3237742080464,0.860116873630387,23.976731917557,0.881436281829126,-5.27190640513447,5.05186780291193,0.071219868517166,0.931336742147553,0.0727227575255399
wb_150,Government and Civil Society (150),150,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,0.633068298268153,0.539349463227047,1.78807025071211,0.465814004013387,1.30065691768944,0.977106232975485,5.43822908486856,0.97697639452959,-0.667588619421287,0.633068298268153,-0.437756769748438,0.539349463227047,-0.511162390516203
ch_150,Government and Civil Society (150),150,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,5.73114206750963,0.867604090577064,1.89556783158424,0.862818709183161,10.3237742080464,0.860116873630387,23.976731917557,0.881436281829126,-4.59263214053677,5.73114206750963,0.00748721694667698,0.867604090577064,-0.0186175726459651
wb_150,Government and Civil Society (150),150,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,0.469574034776423,0.937580515942954,1.01131716884946,0.958287475403638,1.30065691768944,0.977106232975485,5.43822908486856,0.97697639452959,-0.831082882913017,0.469574034776423,-0.0395257170325311,0.937580515942954,-0.0186889191259519
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,11.7376423646126,0.959183673469388,4.97820351473805,0.958902561078317,7.80023991410811,0.802562486872506,24.1675366686102,0.675173467438181,3.93740245050449,11.7376423646126,0.156621186596882,0.959183673469388,0.283729093640136
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,-0.312148992743252,0.494949494949495,0.425459943137641,0.532612795363202,3.06810379552681,0.938750384733764,6.37700367863393,0.903085424878776,-3.38025278827006,-0.312148992743252,-0.443800889784269,0.494949494949495,-0.370472629515574
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,7.80023991410811,0.802562486872506,0.713260399533201,0.675173467438181,7.80023991410811,0.802562486872506,24.1675366686102,0.675173467438181,0,7.80023991410811,0,0.802562486872506,0
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,3.06810379552681,0.938750384733764,2.43682780333742,0.903085424878776,3.06810379552681,0.938750384733764,6.37700367863393,0.903085424878776,0,3.06810379552681,0,0.938750384733764,0
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,10.4710905459443,0.958202058391094,6.3191568363824,0.923556144065346,7.80023991410811,0.802562486872506,24.1675366686102,0.675173467438181,2.67085063183619,10.4710905459443,0.155639571518588,0.958202058391094,0.248382676627165
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,2.17629356925318,0.831908934214306,0.116415840588276,0.785621827053027,3.06810379552681,0.938750384733764,6.37700367863393,0.903085424878776,-0.89181022627363,2.17629356925318,-0.106841450519458,0.831908934214306,-0.117463597825749
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,14.3366451318675,0.202898550724638,1.56982208623582,0.372583554844965,7.80023991410811,0.802562486872506,24.1675366686102,0.675173467438181,6.53640521775939,14.3366451318675,-0.599663936147868,0.202898550724638,-0.302589912593216
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,0.244377043042071,0.917211289859236,1.67765442192935,0.897692370495232,3.06810379552681,0.938750384733764,6.37700367863393,0.903085424878776,-2.82372675248474,0.244377043042071,-0.0215390948745281,0.917211289859236,-0.00539305438354398
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,10.1209615978193,0.804032766225583,3.17233923638883,0.803173814821264,7.80023991410811,0.802562486872506,24.1675366686102,0.675173467438181,2.32072168371119,10.1209615978193,0.00147027935307698,0.804032766225583,0.128000347383083
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,1.5836356622039,0.93290243151739,1.2190252195172,0.895097517849828,3.06810379552681,0.938750384733764,6.37700367863393,0.903085424878776,-1.48446813332291,1.5836356622039,-0.00584795321637399,0.93290243151739,-0.00798790702894792
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,10.9358874829036,0.92858643142197,6.49567072463363,0.914970931580839,7.80023991410811,0.802562486872506,24.1675366686102,0.675173467438181,3.13564756879549,10.9358874829036,0.126023944549464,0.92858643142197,0.239797464142658
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,2.82570310357295,0.747474747474747,0.593805523306306,0.647278223286003,3.06810379552681,0.938750384733764,6.37700367863393,0.903085424878776,-0.24240069195386,2.82570310357295,-0.191275637259017,0.747474747474747,-0.255807201592773
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,14.1799650668921,0.845620667926906,2.76960321275411,0.812614156250802,7.80023991410811,0.802562486872506,24.1675366686102,0.675173467438181,6.37972515278399,14.1799650668921,0.0430581810544001,0.845620667926906,0.137440688812621
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,-0.331910472984642,0.968297937827024,1.73565848817154,0.944114572055453,3.06810379552681,0.938750384733764,6.37700367863393,0.903085424878776,-3.40001426851145,-0.331910472984642,0.02954755309326,0.968297937827024,0.0410291471766771
ch_210,Transport and Storage (210),210,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,2.57169059955049,0.848800362154821,0.72618565372845,0.805967925786964,9.48550700337474,0.900316001149095,18.8775627016451,0.838178950237084,-6.91381640382425,2.57169059955049,-0.051515638994274,0.848800362154821,-0.03221102445012
wb_210,Transport and Storage (210),210,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,-1.36069044852341,0.80138627637919,0.293301396578311,0.754276013925001,1.41681717065684,0.942176810973299,2.31399017050893,0.931601461811501,-2.77750761918025,-1.36069044852341,-0.140790534594109,0.80138627637919,-0.1773254478865
ch_210,Transport and Storage (210),210,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,9.48550700337474,0.900316001149095,3.01010463149788,0.838178950237084,9.48550700337474,0.900316001149095,18.8775627016451,0.838178950237084,0,9.48550700337474,0,0.900316001149095,0
wb_210,Transport and Storage (210),210,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,1.41681717065684,0.942176810973299,0.50373586278282,0.931601461811501,1.41681717065684,0.942176810973299,2.31399017050893,0.931601461811501,0,1.41681717065684,0,0.942176810973299,0
ch_210,Transport and Storage (210),210,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,13.084180061565,0.971847170353347,1.05039771757963,0.918624859097174,9.48550700337474,0.900316001149095,18.8775627016451,0.838178950237084,3.59867305819026,13.084180061565,0.071531169204252,0.971847170353347,0.08044590886009
wb_210,Transport and Storage (210),210,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,0.199139426347699,0.371126153298057,0.448135831703691,0.405398998193313,1.41681717065684,0.942176810973299,2.31399017050893,0.931601461811501,-1.21767774430914,0.199139426347699,-0.571050657675242,0.371126153298057,-0.526202463618188
ch_210,Transport and Storage (210),210,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,10.9726188803139,0.854352197644355,2.02190463500953,0.901420291914516,9.48550700337474,0.900316001149095,18.8775627016451,0.838178950237084,1.48711187693916,10.9726188803139,-0.0459638035047401,0.854352197644355,0.063241341677432
wb_210,Transport and Storage (210),210,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,3.93791531722781,0.98490338408722,0.236699416072533,0.981111231582003,1.41681717065684,0.942176810973299,2.31399017050893,0.931601461811501,2.52109814657097,3.93791531722781,0.042726573113921,0.98490338408722,0.0495097697705019
ch_210,Transport and Storage (210),210,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,7.57607993623803,0.748060902039644,0.925861079396863,0.813149410421431,9.48550700337474,0.900316001149095,18.8775627016451,0.838178950237084,-1.90942706713671,7.57607993623803,-0.152255099109451,0.748060902039644,-0.025029539815653
wb_210,Transport and Storage (210),210,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,-0.162276416192368,0.979203186928408,0.486228178091183,0.976581382428592,1.41681717065684,0.942176810973299,2.31399017050893,0.931601461811501,-1.57909358684921,-0.162276416192368,0.0370263759551091,0.979203186928408,0.044979920617091
ch_210,Transport and Storage (210),210,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,8.80340121715305,0.930192473427176,0.705877435675834,0.915490810291633,9.48550700337474,0.900316001149095,18.8775627016451,0.838178950237084,-0.68210578622169,8.80340121715305,0.029876472278081,0.930192473427176,0.077311860054549
wb_210,Transport and Storage (210),210,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,0.918055294951699,0.513127052050735,0.970205917438044,0.495733929793371,1.41681717065684,0.942176810973299,2.31399017050893,0.931601461811501,-0.498761875705141,0.918055294951699,-0.429049758922564,0.513127052050735,-0.43586753201813
ch_210,Transport and Storage (210),210,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,2.58037451530785,0.801781097385808,0.926327786854749,0.743851339691701,9.48550700337474,0.900316001149095,18.8775627016451,0.838178950237084,-6.90513248806689,2.58037451530785,-0.098534903763287,0.801781097385808,-0.094327610545383
wb_210,Transport and Storage (210),210,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,2.49942970069557,0.971288495560891,0.472504914411971,0.962049112096159,1.41681717065684,0.942176810973299,2.31399017050893,0.931601461811501,1.08261253003873,2.49942970069557,0.0291116845875921,0.971288495560891,0.0304476502846579
ch_220,Communications (220),220,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,-4.06322660602447,0.68595041322314,3.09834535190316,0.616967717196896,14.1204455720715,0.993055555555556,14.9678979305863,0.993329774360539,-18.183672178096,-4.06322660602447,-0.307105142332416,0.68595041322314,-0.376362057163643
wb_220,Communications (220),220,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,1.3464859048621,0.833333333333333,0.644345144385225,0.843332123584755,4.51120416455596,1,4.82089340773336,1,-3.16471825969386,1.3464859048621,-0.166666666666667,0.833333333333333,-0.156667876415245
ch_220,Communications (220),220,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,14.1204455720715,0.993055555555556,4.60676779853938,0.993329774360539,14.1204455720715,0.993055555555556,14.9678979305863,0.993329774360539,0,14.1204455720715,0,0.993055555555556,0
wb_220,Communications (220),220,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,4.51120416455596,1,1.03298142771657,1,4.51120416455596,1,4.82089340773336,1,0,4.51120416455596,0,1,0
ch_220,Communications (220),220,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,14.3558082074508,0.916666666666667,2.21305845940609,0.786254220211539,14.1204455720715,0.993055555555556,14.9678979305863,0.993329774360539,0.2353626353793,14.3558082074508,-0.0763888888888891,0.916666666666667,-0.207075554149
wb_220,Communications (220),220,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,7.51014152458016,0.666666666666667,0.977685158087981,0.537901879626703,4.51120416455596,1,4.82089340773336,1,2.9989373600242,7.51014152458016,-0.333333333333333,0.666666666666667,-0.462098120373297
ch_220,Communications (220),220,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,8.61662890496442,1,1.34810707181717,1,14.1204455720715,0.993055555555556,14.9678979305863,0.993329774360539,-5.50381666710708,8.61662890496442,0.00694444444444398,1,0.00667022563946096
wb_220,Communications (220),220,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,5.53137572065038,1,2.0425109786268,1,4.51120416455596,1,4.82089340773336,1,1.02017155609442,5.53137572065038,0,1,0
ch_220,Communications (220),220,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,3.39958765371197,0.854166666666667,0.632225303073755,0.861828564555042,14.1204455720715,0.993055555555556,14.9678979305863,0.993329774360539,-10.7208579183595,3.39958765371197,-0.138888888888889,0.854166666666667,-0.131501209805497
wb_220,Communications (220),220,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,4.26400739279331,0.916666666666667,3.64525618933206,0.9251026096595,4.51120416455596,1,4.82089340773336,1,-0.24719677176265,4.26400739279331,-0.083333333333333,0.916666666666667,-0.0748973903405
ch_220,Communications (220),220,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,-2.58291259259555,0.840277777777778,4.02928881539838,0.821683363206838,14.1204455720715,0.993055555555556,14.9678979305863,0.993329774360539,-16.7033581646671,-2.58291259259555,-0.152777777777778,0.840277777777778,-0.171646411153701
wb_220,Communications (220),220,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,4.83059222522713,0.972222222222222,0.567883611298059,0.97430822002879,4.51120416455596,1,4.82089340773336,1,0.319388060671169,4.83059222522713,-0.027777777777778,0.972222222222222,-0.02569177997121
ch_220,Communications (220),220,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,-0.933897778227861,0.694444444444444,1.12049879552258,0.764666520712792,14.1204455720715,0.993055555555556,14.9678979305863,0.993329774360539,-15.0543433502994,-0.933897778227861,-0.298611111111112,0.694444444444444,-0.228663253647747
wb_220,Communications (220),220,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,2.10160169222931,0.944444444444444,1.25864881167292,0.943921293896464,4.51120416455596,1,4.82089340773336,1,-2.40960247232665,2.10160169222931,-0.055555555555556,0.944444444444444,-0.056078706103536
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,4.59685558732311,0.929138321995465,2.85462742230353,0.907042302941432,20.4509968260336,0.569444444444444,12.7220614768017,0.50298386783616,-15.8541412387105,4.59685558732311,0.359693877551021,0.929138321995465,0.404058435105272
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,0.487867658313741,0.42560553633218,0.232397578498768,0.444272270991076,4.65131885566762,0.968858131487889,6.92755122275253,0.979236093036498,-4.16345119735388,0.487867658313741,-0.543252595155709,0.42560553633218,-0.534963822045422
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,20.4509968260336,0.569444444444444,1.39661789900694,0.50298386783616,20.4509968260336,0.569444444444444,12.7220614768017,0.50298386783616,0,20.4509968260336,0,0.569444444444444,0
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,4.65131885566762,0.968858131487889,0.858309911679484,0.979236093036498,4.65131885566762,0.968858131487889,6.92755122275253,0.979236093036498,0,4.65131885566762,0,0.968858131487889,0
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,7.08725762213366,0.881944444444444,0.6825463974324,0.755749198124568,20.4509968260336,0.569444444444444,12.7220614768017,0.50298386783616,-13.3637392038999,7.08725762213366,0.3125,0.881944444444444,0.252765330288408
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,6.56326677863931,0.785289345592212,0.202856773093902,0.785559466019591,4.65131885566762,0.968858131487889,6.92755122275253,0.979236093036498,1.91194792297169,6.56326677863931,-0.183568785895677,0.785289345592212,-0.193676627016907
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,12.6753129528079,0.708333333333333,1.01708538061489,0.581505891607082,20.4509968260336,0.569444444444444,12.7220614768017,0.50298386783616,-7.7756838732257,12.6753129528079,0.138888888888889,0.708333333333333,0.078522023770922
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,6.28765970850704,0.972318339100346,1.0551318094865,0.969992156313398,4.65131885566762,0.968858131487889,6.92755122275253,0.979236093036498,1.63634085283942,6.28765970850704,0.00346020761245702,0.972318339100346,-0.00924393672309998
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,7.08922847535307,0.736111111111111,1.6543180989278,0.643632296006125,20.4509968260336,0.569444444444444,12.7220614768017,0.50298386783616,-13.3617683506805,7.08922847535307,0.166666666666667,0.736111111111111,0.140648428169965
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,5.0192728881894,0.877771768523526,0.494032571727532,0.819185046162974,4.65131885566762,0.968858131487889,6.92755122275253,0.979236093036498,0.36795403252178,5.0192728881894,-0.091086362964363,0.877771768523526,-0.160051046873524
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,8.95007331865107,0.736111111111111,1.10454674455062,0.597401468403177,20.4509968260336,0.569444444444444,12.7220614768017,0.50298386783616,-11.5009235073825,8.95007331865107,0.166666666666667,0.736111111111111,0.094417600567017
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,7.20436100375953,0.857220118983234,0.415107914531223,0.789722578487865,4.65131885566762,0.968858131487889,6.92755122275253,0.979236093036498,2.55304214809191,7.20436100375953,-0.111638012504655,0.857220118983234,-0.189513514548633
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,6.35328600485537,0.673611111111111,1.5262523764454,0.565003256589019,20.4509968260336,0.569444444444444,12.7220614768017,0.50298386783616,-14.0977108211782,6.35328600485537,0.104166666666667,0.673611111111111,0.062019388752859
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,3.67801728635117,0.955110870740941,3.63921187999166,0.895290189955079,4.65131885566762,0.968858131487889,6.92755122275253,0.979236093036498,-0.97330156931645,3.67801728635117,-0.013747260746948,0.955110870740941,-0.0839459030814189
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,-0.141268925718608,0.942222222222222,1.07286461728497,0.951493425695781,4.6875818715769,0.946666666666666,0.357537416403375,0.969807737613722,-4.82885079729551,-0.141268925718608,-0.00444444444444403,0.942222222222222,-0.018314311917941
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,4.6875818715769,0.946666666666666,5.28448155871333,0.969807737613722,4.6875818715769,0.946666666666666,0.357537416403375,0.969807737613722,0,4.6875818715769,0,0.946666666666666,0
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,0.660901737324032,0.8,0.828969923116535,0.641648106154389,4.6875818715769,0.946666666666666,0.357537416403375,0.969807737613722,-4.02668013425287,0.660901737324032,-0.146666666666666,0.8,-0.328159631459333
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,6.70693918574739,0.977272727272727,0.303596221269705,0.976203992995317,4.6875818715769,0.946666666666666,0.357537416403375,0.969807737613722,2.01935731417049,6.70693918574739,0.030606060606061,0.977272727272727,0.00639625538159505
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,2.54435853644961,0.933367768595041,0.51847976255422,0.915263309016791,4.6875818715769,0.946666666666666,0.357537416403375,0.969807737613722,-2.14322333512729,2.54435853644961,-0.013298898071625,0.933367768595041,-0.054544428596931
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,6.05313212243221,0.803202479338843,1.49564208277982,0.684484398290024,4.6875818715769,0.946666666666666,0.357537416403375,0.969807737613722,1.36555025085531,6.05313212243221,-0.143464187327823,0.803202479338843,-0.285323339323698
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,4.70992520271854,1,0.94675037703527,1,4.6875818715769,0.946666666666666,0.357537416403375,0.969807737613722,0.0223433311416397,4.70992520271854,0.053333333333334,1,0.030192262386278
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,4.0798683682527,0.608,5.37369137750058,0.726809309062124,12.1714680354729,0.9296,2.48669378067845,0.954079313133056,-8.0915996672202,4.0798683682527,-0.3216,0.608,-0.227270004070932
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,-0.0311777764983479,0.491965973534972,0.938982345358726,0.530691320916673,2.70365514375086,0.933115338882283,0.705553023300503,0.843573736553685,-2.73483292024921,-0.0311777764983479,-0.441149365347311,0.491965973534972,-0.312882415637012
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,12.1714680354729,0.9296,2.15972244979706,0.954079313133056,12.1714680354729,0.9296,2.48669378067845,0.954079313133056,0,12.1714680354729,0,0.9296,0
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,2.70365514375086,0.933115338882283,2.45704282457357,0.843573736553685,2.70365514375086,0.933115338882283,0.705553023300503,0.843573736553685,0,2.70365514375086,0,0.933115338882283,0
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,1.84868475051989,0.996,1.20289692708798,0.995818251607499,12.1714680354729,0.9296,2.48669378067845,0.954079313133056,-10.322783284953,1.84868475051989,0.0664,0.996,0.041738938474443
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,1.16687443524925,0.839319470699433,0.739634886991402,0.744426695078861,2.70365514375086,0.933115338882283,0.705553023300503,0.843573736553685,-1.53678070850161,1.16687443524925,-0.09379586818285,0.839319470699433,-0.099147041474824
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,1.40714073396174,0.9648,4.56780017209878,0.958140148498836,12.1714680354729,0.9296,2.48669378067845,0.954079313133056,-10.7643273015112,1.40714073396174,0.0352,0.9648,0.00406083536577995
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,0.214447977045102,0.866230677764566,0.952314713968141,0.829858072882359,2.70365514375086,0.933115338882283,0.705553023300503,0.843573736553685,-2.48920716670576,0.214447977045102,-0.0668846611177171,0.866230677764566,-0.0137156636713259
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,3.66088445945966,0.9696,2.44529453716362,0.959728508360381,12.1714680354729,0.9296,2.48669378067845,0.954079313133056,-8.51058357601324,3.66088445945966,0.04,0.9696,0.00564919522732499
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,0.338332165456054,0.847205707491082,3.30263128185021,0.880264333820532,2.70365514375086,0.933115338882283,0.705553023300503,0.843573736553685,-2.36532297829481,0.338332165456054,-0.085909631391201,0.847205707491082,0.0366905972668471
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,5.3838911846817,0.952,2.07801860912684,0.862185998797776,12.1714680354729,0.9296,2.48669378067845,0.954079313133056,-6.7875768507912,5.3838911846817,0.0224,0.952,-0.09189331433528
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,-0.329370522297381,0.71076099881094,0.309011179847776,0.643208745030607,2.70365514375086,0.933115338882283,0.705553023300503,0.843573736553685,-3.03302566604824,-0.329370522297381,-0.222354340071343,0.71076099881094,-0.200364991523078
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,2.25633129918891,0.936,2.13588729728635,0.906558155079825,12.1714680354729,0.9296,2.48669378067845,0.954079313133056,-9.91513673628399,2.25633129918891,0.00640000000000007,0.936,-0.0475211580532311
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,-2.81076353559111,0.863258026159334,1.03829060847683,0.820101738115935,2.70365514375086,0.933115338882283,0.705553023300503,0.843573736553685,-5.51441867934197,-2.81076353559111,-0.069857312722949,0.863258026159334,-0.0234719984377499
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,0.612367796427243,0.80999342537804,0.308370238681856,0.821868688326717,0.213453277716166,0.950413223140496,0.246195835270928,0.937673550188557,0.398914518711077,0.612367796427243,-0.140419797762456,0.80999342537804,-0.11580486186184
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,0.213453277716166,0.950413223140496,2.12632847493908,0.937673550188557,0.213453277716166,0.950413223140496,0.246195835270928,0.937673550188557,0,0.213453277716166,0,0.950413223140496,0
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,1.20417916190102,0.928994082840237,2.2935542541464,0.823271192258995,0.213453277716166,0.950413223140496,0.246195835270928,0.937673550188557,0.990725884184854,1.20417916190102,-0.021419140300259,0.928994082840237,-0.114402357929562
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,-2.61309159703028,0.994490358126722,0.660876800321947,0.994568960079413,0.213453277716166,0.950413223140496,0.246195835270928,0.937673550188557,-2.82654487474645,-2.61309159703028,0.044077134986226,0.994490358126722,0.056895409890856
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,-2.93839652479492,0.868686868686869,3.13222744241337,0.877503110461449,0.213453277716166,0.950413223140496,0.246195835270928,0.937673550188557,-3.15184980251109,-2.93839652479492,-0.0817263544536271,0.868686868686869,-0.060170439727108
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,1.25471175618312,0.882460973370064,0.821557921435492,0.821629250351686,0.213453277716166,0.950413223140496,0.246195835270928,0.937673550188557,1.04125847846695,1.25471175618312,-0.067952249770432,0.882460973370064,-0.116044299836871
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,-1.75488558687294,0.942800788954635,0.30236051523662,0.890571732782883,0.213453277716166,0.950413223140496,0.246195835270928,0.937673550188557,-1.96833886458911,-1.75488558687294,-0.007612434185861,0.942800788954635,-0.047101817405674
wb_330,Trade and Tourism (330),330,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,12.3418092340784,0.565972222222222,1.58950207416513,0.606622936346462,8.24856884366855,0.913194444444444,1.26323570327844,0.898239509703985,4.09324039040985,12.3418092340784,-0.347222222222222,0.565972222222222,-0.291616573357523
wb_330,Trade and Tourism (330),330,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,8.24856884366855,0.913194444444444,6.25395970045413,0.898239509703985,8.24856884366855,0.913194444444444,1.26323570327844,0.898239509703985,0,8.24856884366855,0,0.913194444444444,0
wb_330,Trade and Tourism (330),330,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,6.7443012687095,0.979166666666667,3.73145026318407,0.979957168740603,8.24856884366855,0.913194444444444,1.26323570327844,0.898239509703985,-1.50426757495905,6.7443012687095,0.065972222222223,0.979166666666667,0.081717659036618
wb_330,Trade and Tourism (330),330,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,5.75470703728243,0.786458333333333,2.90431709574107,0.652227402100173,8.24856884366855,0.913194444444444,1.26323570327844,0.898239509703985,-2.49386180638612,5.75470703728243,-0.126736111111111,0.786458333333333,-0.246012107603812
wb_330,Trade and Tourism (330),330,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,12.7867817673654,0.844990548204159,3.56736732846532,0.731405054992108,8.24856884366855,0.913194444444444,1.26323570327844,0.898239509703985,4.53821292369685,12.7867817673654,-0.068203896240285,0.844990548204159,-0.166834454711877
wb_330,Trade and Tourism (330),330,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,9.3277501855646,0.663194444444445,3.31088214325981,0.561303969525096,8.24856884366855,0.913194444444444,1.26323570327844,0.898239509703985,1.07918134189605,9.3277501855646,-0.249999999999999,0.663194444444445,-0.336935540178889
wb_330,Trade and Tourism (330),330,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,15.4195013411374,0.705103969754253,1.51969725523668,0.657916871663768,8.24856884366855,0.913194444444444,1.26323570327844,0.898239509703985,7.17093249746885,15.4195013411374,-0.208090474690191,0.705103969754253,-0.240322638040217
wb_410,General Environmental Protection (410),410,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,6.7965724156671,0.786666666666667,2.09173318019815,0.804936271474875,12.0942898617052,1,17.378338784624,1,-5.2977174460381,6.7965724156671,-0.213333333333333,0.786666666666667,-0.195063728525125
wb_410,General Environmental Protection (410),410,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,12.0942898617052,1,5.12694597224625,1,12.0942898617052,1,17.378338784624,1,0,12.0942898617052,0,1,0
wb_410,General Environmental Protection (410),410,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,9.38299099530359,0.841836734693878,2.87618071306504,0.69099482877671,12.0942898617052,1,17.378338784624,1,-2.71129886640161,9.38299099530359,-0.158163265306122,0.841836734693878,-0.30900517122329
wb_410,General Environmental Protection (410),410,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,9.6720075127468,1,5.33905356173733,1,12.0942898617052,1,17.378338784624,1,-2.4222823489584,9.6720075127468,0,1,0
wb_410,General Environmental Protection (410),410,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,10.1449979544426,0.979591836734694,3.32973844992979,0.977846076549726,12.0942898617052,1,17.378338784624,1,-1.9492919072626,10.1449979544426,-0.020408163265306,0.979591836734694,-0.022153923450274
wb_410,General Environmental Protection (410),410,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,8.90498801991725,0.994897959183674,0.118240702734266,0.995071937750932,12.0942898617052,1,17.378338784624,1,-3.18930184178795,8.90498801991725,-0.00510204081632604,0.994897959183674,-0.00492806224906806
wb_410,General Environmental Protection (410),410,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,8.05868780829788,1,5.0804636674077,1,12.0942898617052,1,17.378338784624,1,-4.03560205340732,8.05868780829788,0,1,0
ch_430,Other Multisector (430),430,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,10.8449983434174,0.691176470588235,2.80277244665635,0.567725313683709,17.0715943172034,0.25,26.6352241702412,0.365744337268246,-6.226595973786,10.8449983434174,0.441176470588235,0.691176470588235,0.201980976415463
ch_430,Other Multisector (430),430,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,17.0715943172034,0.25,6.31191896514433,0.365744337268246,17.0715943172034,0.25,26.6352241702412,0.365744337268246,0,17.0715943172034,0,0.25,0
ch_430,Other Multisector (430),430,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,14.2399731019797,0.649653979238754,8.97178755819564,0.590421801532383,17.0715943172034,0.25,26.6352241702412,0.365744337268246,-2.8316212152237,14.2399731019797,0.399653979238754,0.649653979238754,0.224677464264137
ch_430,Other Multisector (430),430,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,21.260652036048,0.5,1.39035895088032,0.450693855665945,17.0715943172034,0.25,26.6352241702412,0.365744337268246,4.1890577188446,21.260652036048,0.25,0.5,0.084949518397699
ch_430,Other Multisector (430),430,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,14.6962059739461,0.5,2.42226843093895,0.450693855665945,17.0715943172034,0.25,26.6352241702412,0.365744337268246,-2.3753883432573,14.6962059739461,0.25,0.5,0.084949518397699
ch_430,Other Multisector (430),430,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,11.295425217504,0.25,0.253239436364897,0.365744337268246,17.0715943172034,0.25,26.6352241702412,0.365744337268246,-5.7761690996994,11.295425217504,0,0.25,0
ch_430,Other Multisector (430),430,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,12.5291103941539,0.706747404844291,1.21021712647376,0.587668197636778,17.0715943172034,0.25,26.6352241702412,0.365744337268246,-4.5424839230495,12.5291103941539,0.456747404844291,0.706747404844291,0.221923860368532
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,17.3721822428439,0.13,0.991461781993347,0.327636966575176,17.3721822428439,0.13,23.5000521000823,0.327636966575176,0,17.3721822428439,0,0.13,0
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,15.4082814833149,0.875,0.014489651288514,0.730852876610503,17.3721822428439,0.13,23.5000521000823,0.327636966575176,-1.963900759529,15.4082814833149,0.745,0.875,0.403215910035327
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,17.7442612449163,0.7525,1.26552022290614,0.608458214397091,17.3721822428439,0.13,23.5000521000823,0.327636966575176,0.3720790020724,17.7442612449163,0.6225,0.7525,0.280821247821915
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,14.7181944843368,0.5375,0.202128937747126,0.515112515042252,17.3721822428439,0.13,23.5000521000823,0.327636966575176,-2.6539877585071,14.7181944843368,0.4075,0.5375,0.187475548467076
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,14.5881569921282,0.5,0.916847931895457,0.468573152844476,17.3721822428439,0.13,23.5000521000823,0.327636966575176,-2.7840252507157,14.5881569921282,0.37,0.5,0.1409361862693
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,14.799253700418,0.4275,0.0170271963985549,0.443764481439106,17.3721822428439,0.13,23.5000521000823,0.327636966575176,-2.5729285424259,14.799253700418,0.2975,0.4275,0.11612751486393
ch_700,Emergency Response (700),700,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,14.3767297606181,0.84375,1.63870448559262,0.700975343539534,21.2365417170945,1,25.3944085337902,1,-6.8598119564764,14.3767297606181,-0.15625,0.84375,-0.299024656460466
ch_700,Emergency Response (700),700,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,21.2365417170945,1,1.79924026752524,1,21.2365417170945,1,25.3944085337902,1,0,21.2365417170945,0,1,0
ch_700,Emergency Response (700),700,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,16.6927481855091,0.75,0.887449837731097,0.597640521891475,21.2365417170945,1,25.3944085337902,1,-4.5437935315854,16.6927481855091,-0.25,0.75,-0.402359478108525
ch_700,Emergency Response (700),700,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,20.8067234877193,0.953125,0.0846636563155663,0.949316861486479,21.2365417170945,1,25.3944085337902,1,-0.429818229375201,20.8067234877193,-0.046875,0.953125,-0.050683138513521
ch_700,Emergency Response (700),700,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,14.9305254558932,0.975308641975309,2.114519478701,0.978819960043483,21.2365417170945,1,25.3944085337902,1,-6.3060162612013,14.9305254558932,-0.024691358024691,0.975308641975309,-0.021180039956517
ch_700,Emergency Response (700),700,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,14.4213729102239,1,0.890766524427324,1,21.2365417170945,1,25.3944085337902,1,-6.8151688068706,14.4213729102239,0,1,0
ch_700,Emergency Response (700),700,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,15.3353309113092,0.876543209876543,0.120454535454883,0.842357431181972,21.2365417170945,1,25.3944085337902,1,-5.9012108057853,15.3353309113092,-0.123456790123457,0.876543209876543,-0.157642568818028


==> Figures/ATE_pairs_vt_emb_3yr_2013_StrictPrec.csv <==
fund_sec,sec_pre_name,sector,funder,run,run_short,model_cov_pair,ATE,AUC,ATE_se,AUPRC,ATE_baseline,AUC_baseline,ATE_naive,AUPRC_baseline,ATE_diff,ATE_value,delta_auc,value_auc,delta_auprc
ch_110,Education (110),110,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,4.91521752572471,0.695637119113574,0.95008998693741,0.58999202616112,7.12662929502167,0.934903047091412,18.4556966544363,0.939598441740959,-2.21141176929696,4.91521752572471,-0.239265927977838,0.695637119113574,-0.349606415579839
wb_110,Education (110),110,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,9.6323912509917,0.8319876970396,1.22031708538698,0.739479405739351,11.6792176263204,0.994617454825067,19.5444288130418,0.99505203934425,-2.0468263753287,9.6323912509917,-0.162629757785467,0.8319876970396,-0.255572633604899
ch_110,Education (110),110,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,7.12662929502167,0.934903047091412,2.33325652648195,0.939598441740959,7.12662929502167,0.934903047091412,18.4556966544363,0.939598441740959,0,7.12662929502167,0,0.934903047091412,0
wb_110,Education (110),110,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,11.6792176263204,0.994617454825067,2.17549874096828,0.99505203934425,11.6792176263204,0.994617454825067,19.5444288130418,0.99505203934425,0,11.6792176263204,0,0.994617454825067,0
ch_110,Education (110),110,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,10.4985999219841,0.900277008310249,1.82539537350614,0.766665747112719,7.12662929502167,0.934903047091412,18.4556966544363,0.939598441740959,3.37197062696243,10.4985999219841,-0.034626038781163,0.900277008310249,-0.17293269462824
wb_110,Education (110),110,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,5.34498322025988,0.918492887351019,1.9747867666962,0.832879008037702,11.6792176263204,0.994617454825067,19.5444288130418,0.99505203934425,-6.33423440606052,5.34498322025988,-0.0761245674740481,0.918492887351019,-0.162173031306548
ch_110,Education (110),110,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,9.6712582192496,0.96398891966759,0.870820074255846,0.961438274806224,7.12662929502167,0.934903047091412,18.4556966544363,0.939598441740959,2.54462892422793,9.6712582192496,0.029085872576178,0.96398891966759,0.021839833065265
wb_110,Education (110),110,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,5.82988304253701,0.942714340638215,1.73937017497633,0.881698088305377,11.6792176263204,0.994617454825067,19.5444288130418,0.99505203934425,-5.84933458378339,5.82988304253701,-0.051903114186852,0.942714340638215,-0.113353951038873
ch_110,Education (110),110,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,4.02172946406763,0.909106648199446,3.46651218346468,0.916719505894796,7.12662929502167,0.934903047091412,18.4556966544363,0.939598441740959,-3.10489983095404,4.02172946406763,-0.0257963988919661,0.909106648199446,-0.022878935846163
wb_110,Education (110),110,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,10.282887051397,0.988850442137639,0.0325883188231373,0.991621494432865,11.6792176263204,0.994617454825067,19.5444288130418,0.99505203934425,-1.3963305749234,10.282887051397,-0.00576701268742808,0.988850442137639,-0.00343054491138506
ch_110,Education (110),110,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,12.519717777954,0.924342105263158,2.61485920155477,0.825401257295447,7.12662929502167,0.934903047091412,18.4556966544363,0.939598441740959,5.39308848293233,12.519717777954,-0.0105609418282541,0.924342105263158,-0.114197184445512
wb_110,Education (110),110,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,7.06645871481506,0.923875432525951,0.441702237946533,0.846401921817652,11.6792176263204,0.994617454825067,19.5444288130418,0.99505203934425,-4.61275891150534,7.06645871481506,-0.0707420222991161,0.923875432525951,-0.148650117526598
ch_110,Education (110),110,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,5.76272418579794,0.885907202216067,3.26802579099431,0.82546361375394,7.12662929502167,0.934903047091412,18.4556966544363,0.939598441740959,-1.36390510922373,5.76272418579794,-0.048995844875345,0.885907202216067,-0.114134827987019
wb_110,Education (110),110,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,5.01817090787609,0.963200000000001,1.44523074087619,0.965116631297866,11.6792176263204,0.994617454825067,19.5444288130418,0.99505203934425,-6.66104671844431,5.01817090787609,-0.031417454825066,0.963200000000001,-0.0299354080463841
ch_120,Health (120),120,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,8.99116983190465,0.838472222222222,0.109456464189353,0.798920756923251,9.16527451316884,0.929097222222223,18.590414733546,0.940367147759583,-0.17410468126419,8.99116983190465,-0.0906250000000011,0.838472222222222,-0.141446390836332
wb_120,Health (120),120,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,7.33462211259747,0.7072,1.07759176781379,0.668987957343592,6.93950759063456,0.9612,17.2281285081338,0.885151519510295,0.395114521962911,7.33462211259747,-0.254,0.7072,-0.216163562166703
ch_120,Health (120),120,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,9.16527451316884,0.929097222222223,3.28705589275252,0.940367147759583,9.16527451316884,0.929097222222223,18.590414733546,0.940367147759583,0,9.16527451316884,0,0.929097222222223,0
wb_120,Health (120),120,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,6.93950759063456,0.9612,2.69358735275346,0.885151519510295,6.93950759063456,0.9612,17.2281285081338,0.885151519510295,0,6.93950759063456,0,0.9612,0
ch_120,Health (120),120,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,11.8751518459005,0.713923611111111,1.02429454667178,0.657597043418912,9.16527451316884,0.929097222222223,18.590414733546,0.940367147759583,2.70987733273166,11.8751518459005,-0.215173611111112,0.713923611111111,-0.282770104340671
wb_120,Health (120),120,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,10.720520745353,0.82,0.227703066187491,0.72571967853493,6.93950759063456,0.9612,17.2281285081338,0.885151519510295,3.78101315471844,10.720520745353,-0.1412,0.82,-0.159431840975365
ch_120,Health (120),120,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,7.82928595007459,0.912847222222222,0.0299995938498157,0.858874126813858,9.16527451316884,0.929097222222223,18.590414733546,0.940367147759583,-1.33598856309425,7.82928595007459,-0.016250000000001,0.912847222222222,-0.081493020945725
wb_120,Health (120),120,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,3.34341151004467,0.9808,0.496487616295486,0.98140296752397,6.93950759063456,0.9612,17.2281285081338,0.885151519510295,-3.59609608058989,3.34341151004467,0.0196,0.9808,0.096251448013675
ch_120,Health (120),120,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,8.00693063440279,0.90361111111111,1.79957343250757,0.907553276402384,9.16527451316884,0.929097222222223,18.590414733546,0.940367147759583,-1.15834387876605,8.00693063440279,-0.025486111111113,0.90361111111111,-0.0328138713571989
wb_120,Health (120),120,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,2.5171812937228,0.9936,1.20879606156283,0.994067893018249,6.93950759063456,0.9612,17.2281285081338,0.885151519510295,-4.42232629691176,2.5171812937228,0.0324,0.9936,0.108916373507954
ch_120,Health (120),120,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,9.45974063076342,0.677361111111111,1.46968566969238,0.702602136964395,9.16527451316884,0.929097222222223,18.590414733546,0.940367147759583,0.294466117594581,9.45974063076342,-0.251736111111112,0.677361111111111,-0.237765010795188
wb_120,Health (120),120,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,11.1320182207248,0.762,0.0521687001007045,0.675298296813121,6.93950759063456,0.9612,17.2281285081338,0.885151519510295,4.19251063009024,11.1320182207248,-0.1992,0.762,-0.209853222697174
ch_120,Health (120),120,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,0.613095230028463,0.855347222222222,6.30233330170746,0.829063177020853,9.16527451316884,0.929097222222223,18.590414733546,0.940367147759583,-8.55217928314038,0.613095230028463,-0.073750000000001,0.855347222222222,-0.11130397073873
wb_120,Health (120),120,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,1.21386883837981,0.9624,1.29504432457722,0.918973632513866,6.93950759063456,0.9612,17.2281285081338,0.885151519510295,-5.72563875225475,1.21386883837981,0.00119999999999998,0.9624,0.033822113003571
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,5.48333044909485,0.605371900826446,0.506140469959902,0.673862935003574,7.7120431824001,0.892561983471075,23.1693132888072,0.798120459789692,-2.22871273330525,5.48333044909485,-0.287190082644629,0.605371900826446,-0.124257524786118
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,11.3220873696153,0.622400756143667,3.02582385020781,0.643242597230645,7.93637654173694,0.877126654064272,19.6159217691523,0.866636711942111,3.38571082787836,11.3220873696153,-0.254725897920605,0.622400756143667,-0.223394114711466
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,7.7120431824001,0.892561983471075,5.82276040424888,0.798120459789692,7.7120431824001,0.892561983471075,23.1693132888072,0.798120459789692,0,7.7120431824001,0,0.892561983471075,0
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,7.93637654173694,0.877126654064272,0.709310878917343,0.866636711942111,7.93637654173694,0.877126654064272,19.6159217691523,0.866636711942111,0,7.93637654173694,0,0.877126654064272,0
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,14.8798672819404,0.836776859504132,0.552686301744011,0.756305887484233,7.7120431824001,0.892561983471075,23.1693132888072,0.798120459789692,7.1678240995403,14.8798672819404,-0.0557851239669429,0.836776859504132,-0.041814572305459
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,11.3469575055276,0.889413988657845,0.201875675940993,0.763491157987108,7.93637654173694,0.877126654064272,19.6159217691523,0.866636711942111,3.41058096379066,11.3469575055276,0.012287334593573,0.889413988657845,-0.103145553955003
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,12.7586577049289,0.605371900826446,2.70947311448062,0.587311834735889,7.7120431824001,0.892561983471075,23.1693132888072,0.798120459789692,5.0466145225288,12.7586577049289,-0.287190082644629,0.605371900826446,-0.210808625053803
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,8.92513948783934,0.927693761814745,0.508903587960404,0.915345237042261,7.93637654173694,0.877126654064272,19.6159217691523,0.866636711942111,0.9887629461024,8.92513948783934,0.050567107750473,0.927693761814745,0.04870852510015
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,2.40830765682889,0.650826446280992,1.25002057858366,0.67434321268968,7.7120431824001,0.892561983471075,23.1693132888072,0.798120459789692,-5.30373552557121,2.40830765682889,-0.241735537190083,0.650826446280992,-0.123777247100012
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,8.28225718377069,0.698960302457467,0.839602297110105,0.72099352248631,7.93637654173694,0.877126654064272,19.6159217691523,0.866636711942111,0.345880642033751,8.28225718377069,-0.178166351606805,0.698960302457467,-0.145643189455801
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,4.31188324081403,0.452479338842975,3.03611803614811,0.511623521859111,7.7120431824001,0.892561983471075,23.1693132888072,0.798120459789692,-3.40015994158607,4.31188324081403,-0.4400826446281,0.452479338842975,-0.286496937930581
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,10.4824692345194,0.821361058601134,0.30115167798105,0.748733524725632,7.93637654173694,0.877126654064272,19.6159217691523,0.866636711942111,2.54609269278246,10.4824692345194,-0.0557655954631381,0.821361058601134,-0.117903187216479
ch_140,Water Supply and Sanitation (140),140,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,5.7754380888981,0.572314049586777,5.05799534306466,0.579186855959249,7.7120431824001,0.892561983471075,23.1693132888072,0.798120459789692,-1.936605093502,5.7754380888981,-0.320247933884298,0.572314049586777,-0.218933603830443
wb_140,Water Supply and Sanitation (140),140,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,11.105304015021,0.828922495274102,1.25121707739319,0.833353702921675,7.93637654173694,0.877126654064272,19.6159217691523,0.866636711942111,3.16892747328406,11.105304015021,-0.04820415879017,0.828922495274102,-0.033283009020436
ch_150,Government and Civil Society (150),150,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,12.4509171302062,0.895775941230487,0.947408329410354,0.850507537472251,16.4490331571405,0.7277318640955,24.2561172570164,0.782960447065286,-3.9981160269343,12.4509171302062,0.168044077134987,0.895775941230487,0.0675470904069651
wb_150,Government and Civil Society (150),150,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,9.24838046100691,0.925102040816327,1.90984444045414,0.93416538953144,12.1735470997485,0.997244897959184,17.1855666893018,0.996985040368553,-2.92516663874159,9.24838046100691,-0.0721428571428571,0.925102040816327,-0.0628196508371129
ch_150,Government and Civil Society (150),150,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,16.4490331571405,0.7277318640955,0.977995373926937,0.782960447065286,16.4490331571405,0.7277318640955,24.2561172570164,0.782960447065286,0,16.4490331571405,0,0.7277318640955,0
wb_150,Government and Civil Society (150),150,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,12.1735470997485,0.997244897959184,0.310237031404668,0.996985040368553,12.1735470997485,0.997244897959184,17.1855666893018,0.996985040368553,0,12.1735470997485,0,0.997244897959184,0
ch_150,Government and Civil Society (150),150,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,14.9225262282349,0.919765840220386,0.187891166778872,0.794964998694963,16.4490331571405,0.7277318640955,24.2561172570164,0.782960447065286,-1.5265069289056,14.9225262282349,0.192033976124886,0.919765840220386,0.012004551629677
wb_150,Government and Civil Society (150),150,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,13.463959310859,0.356020408163265,0.373528386951774,0.399521213485632,12.1735470997485,0.997244897959184,17.1855666893018,0.996985040368553,1.2904122111105,13.463959310859,-0.641224489795919,0.356020408163265,-0.597463826882921
ch_150,Government and Civil Society (150),150,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,16.484513529272,0.818640955004591,1.4880130901597,0.882473511848438,16.4490331571405,0.7277318640955,24.2561172570164,0.782960447065286,0.0354803721314987,16.484513529272,0.090909090909091,0.818640955004591,0.099513064783152
wb_150,Government and Civil Society (150),150,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,10.7509188635004,0.993256763794852,0.912786675585073,0.991990086606497,12.1735470997485,0.997244897959184,17.1855666893018,0.996985040368553,-1.4226282362481,10.7509188635004,-0.00398813416433208,0.993256763794852,-0.00499495376205594
ch_150,Government and Civil Society (150),150,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,10.9627329534926,0.8989898989899,2.80817298154322,0.921441157984588,16.4490331571405,0.7277318640955,24.2561172570164,0.782960447065286,-5.4863002036479,10.9627329534926,0.1712580348944,0.8989898989899,0.138480710919302
wb_150,Government and Civil Society (150),150,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,12.3542156846944,0.983520408163265,0.443610785692094,0.969035904181109,12.1735470997485,0.997244897959184,17.1855666893018,0.996985040368553,0.1806685849459,12.3542156846944,-0.013724489795919,0.983520408163265,-0.027949136187444
ch_150,Government and Civil Society (150),150,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,5.88376616925642,0.952020202020202,0.547136074200154,0.94447865162159,16.4490331571405,0.7277318640955,24.2561172570164,0.782960447065286,-10.5652669878841,5.88376616925642,0.224288337924702,0.952020202020202,0.161518204556304
wb_150,Government and Civil Society (150),150,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,6.81452101541004,0.911887755102041,3.11812362484262,0.826889262173388,12.1735470997485,0.997244897959184,17.1855666893018,0.996985040368553,-5.35902608433846,6.81452101541004,-0.085357142857143,0.911887755102041,-0.170095778195165
ch_150,Government and Civil Society (150),150,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,14.8848967295894,0.854224058769514,3.17556763682495,0.824477021817651,16.4490331571405,0.7277318640955,24.2561172570164,0.782960447065286,-1.5641364275511,14.8848967295894,0.126492194674014,0.854224058769514,0.041516574752365
wb_150,Government and Civil Society (150),150,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,11.4812044662059,0.989438775510204,0.538808971361876,0.973421991717122,12.1735470997485,0.997244897959184,17.1855666893018,0.996985040368553,-0.6923426335426,11.4812044662059,-0.00780612244898005,0.989438775510204,-0.023563048651431
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,11.4704003085412,0.717993079584775,2.81516621626444,0.692518001534528,5.70700204746993,0.60726643598616,25.221786654537,0.691398502738751,5.76339826107127,11.4704003085412,0.110726643598615,0.717993079584775,0.001119498795777
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,5.4158391478499,0.854574581701673,0.67607239689525,0.783718862022445,10.0700452169192,0.979975080099679,17.8806216854798,0.975846752005349,-4.6542060690693,5.4158391478499,-0.125400498398006,0.854574581701673,-0.192127889982904
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,5.70700204746993,0.60726643598616,1.2167107271856,0.691398502738751,5.70700204746993,0.60726643598616,25.221786654537,0.691398502738751,0,5.70700204746993,0,0.60726643598616,0
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,10.0700452169192,0.979975080099679,1.9682356602017,0.975846752005349,10.0700452169192,0.979975080099679,17.8806216854798,0.975846752005349,0,10.0700452169192,0,0.979975080099679,0
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,8.80957589692543,0.918685121107267,5.11514309458825,0.827845109535424,5.70700204746993,0.60726643598616,25.221786654537,0.691398502738751,3.1025738494555,8.80957589692543,0.311418685121107,0.918685121107267,0.136446606796673
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,11.1055393028262,0.72249911000356,0.581615808850476,0.599812992680013,10.0700452169192,0.979975080099679,17.8806216854798,0.975846752005349,1.035494085907,11.1055393028262,-0.257475970096119,0.72249911000356,-0.376033759325336
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,5.89052594704174,0.843425605536332,0.490034042870203,0.756704489989081,5.70700204746993,0.60726643598616,25.221786654537,0.691398502738751,0.18352389957181,5.89052594704174,0.236159169550172,0.843425605536332,0.06530598725033
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,9.6035228431119,0.976835832372165,3.31399293051423,0.96762073395524,10.0700452169192,0.979975080099679,17.8806216854798,0.975846752005349,-0.466522373807299,9.6035228431119,-0.00313924772751406,0.976835832372165,-0.00822601805010903
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,12.1226400001192,0.698096885813149,0.459657774419142,0.645921205780375,5.70700204746993,0.60726643598616,25.221786654537,0.691398502738751,6.41563795264927,12.1226400001192,0.090830449826989,0.698096885813149,-0.045477296958376
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,8.23440299388332,0.976066897347174,0.0369094507823959,0.926176065790915,10.0700452169192,0.979975080099679,17.8806216854798,0.975846752005349,-1.83564222303588,8.23440299388332,-0.00390818275250504,0.976066897347174,-0.0496706862144339
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,12.2786270068918,0.773356401384083,1.32224869623055,0.732502407417983,5.70700204746993,0.60726643598616,25.221786654537,0.691398502738751,6.57162495942187,12.2786270068918,0.166089965397923,0.773356401384083,0.041103904679232
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,9.22979337377448,0.746084015663938,0.0466374378485916,0.650873843403163,10.0700452169192,0.979975080099679,17.8806216854798,0.975846752005349,-0.840251843144719,9.22979337377448,-0.233891064435741,0.746084015663938,-0.324972908602186
ch_160,Other Social Infrastructure and Services (160),160,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,13.4434489863165,0.760380622837371,0.183667647574733,0.737930997378473,5.70700204746993,0.60726643598616,25.221786654537,0.691398502738751,7.73644693884657,13.4434489863165,0.153114186851211,0.760380622837371,0.046532494639722
wb_160,Other Social Infrastructure and Services (160),160,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,7.36919344130995,0.995283018867924,2.56350708048063,0.99514408126039,10.0700452169192,0.979975080099679,17.8806216854798,0.975846752005349,-2.70085177560925,7.36919344130995,0.015307938768245,0.995283018867924,0.019297329255041
ch_210,Transport and Storage (210),210,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,9.36079453570523,0.808390022675737,2.03150863677097,0.749030323259637,15.1536247897358,0.745181405895691,20.4682144086796,0.684798595814789,-5.79283025403057,9.36079453570523,0.063208616780046,0.808390022675737,0.0642317274448481
wb_210,Transport and Storage (210),210,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,5.21824645812874,0.793119058397465,0.356967318632112,0.789829578143874,7.10293853140279,0.969179508538109,16.8837417781358,0.962353468283906,-1.88469207327405,5.21824645812874,-0.176060450140644,0.793119058397465,-0.172523890140032
ch_210,Transport and Storage (210),210,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,15.1536247897358,0.745181405895691,1.04627038535405,0.684798595814789,15.1536247897358,0.745181405895691,20.4682144086796,0.684798595814789,0,15.1536247897358,0,0.745181405895691,0
wb_210,Transport and Storage (210),210,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,7.10293853140279,0.969179508538109,1.08426205245022,0.962353468283906,7.10293853140279,0.969179508538109,16.8837417781358,0.962353468283906,0,7.10293853140279,0,0.969179508538109,0
ch_210,Transport and Storage (210),210,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,12.431934635195,0.9359410430839,1.94882394417129,0.829252608492142,15.1536247897358,0.745181405895691,20.4682144086796,0.684798595814789,-2.7216901545408,12.431934635195,0.190759637188209,0.9359410430839,0.144454012677353
wb_210,Transport and Storage (210),210,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,10.4212979761554,0.615210502489814,0.570173050866121,0.546880978914869,7.10293853140279,0.969179508538109,16.8837417781358,0.962353468283906,3.31835944475261,10.4212979761554,-0.353969006048295,0.615210502489814,-0.415472489369037
ch_210,Transport and Storage (210),210,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,10.819488714508,0.854308390022675,3.77536030876556,0.77185089494939,15.1536247897358,0.745181405895691,20.4682144086796,0.684798595814789,-4.3341360752278,10.819488714508,0.109126984126984,0.854308390022675,0.087052299134601
wb_210,Transport and Storage (210),210,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,6.04816454866771,0.977365323675871,2.39510124169348,0.970850208442516,7.10293853140279,0.969179508538109,16.8837417781358,0.962353468283906,-1.05477398273508,6.04816454866771,0.00818581513776207,0.977365323675871,0.00849674015861002
ch_210,Transport and Storage (210),210,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,9.07722282196286,0.721471065440778,1.53698082749663,0.606403438049039,15.1536247897358,0.745181405895691,20.4682144086796,0.684798595814789,-6.07640196777294,9.07722282196286,-0.0237103404549131,0.721471065440778,-0.07839515776575
wb_210,Transport and Storage (210),210,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,7.31700705141835,0.990493435943866,1.23288521586136,0.988925147955027,7.10293853140279,0.969179508538109,16.8837417781358,0.962353468283906,0.21406852001556,7.31700705141835,0.021313927405757,0.990493435943866,0.026571679671121
ch_210,Transport and Storage (210),210,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,11.8768096880958,0.851048752834467,0.440012551949881,0.752031361264156,15.1536247897358,0.745181405895691,20.4682144086796,0.684798595814789,-3.27681510164,11.8768096880958,0.105867346938776,0.851048752834467,0.0672327654493671
wb_210,Transport and Storage (210),210,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,6.28617906501264,0.744273219491879,1.45867876710777,0.776956835881615,7.10293853140279,0.969179508538109,16.8837417781358,0.962353468283906,-0.81675946639015,6.28617906501264,-0.22490628904623,0.744273219491879,-0.185396632402291
ch_210,Transport and Storage (210),210,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,11.6433192759,0.727324263038549,1.15814357788487,0.636509897991417,15.1536247897358,0.745181405895691,20.4682144086796,0.684798595814789,-3.5103055138358,11.6433192759,-0.017857142857142,0.727324263038549,-0.048288697823372
wb_210,Transport and Storage (210),210,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,6.90802642407875,0.938886373924853,0.408771613286401,0.92322519848785,7.10293853140279,0.969179508538109,16.8837417781358,0.962353468283906,-0.19491210732404,6.90802642407875,-0.030293134613256,0.938886373924853,-0.039128269796056
ch_220,Communications (220),220,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,3.0061558497674,0.650969529085872,0.664020960737929,0.686126961857413,4.39663166582002,0.941828254847645,18.5613629090427,0.937981092198057,-1.39047581605262,3.0061558497674,-0.290858725761773,0.650969529085872,-0.251854130340644
wb_220,Communications (220),220,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,7.17413246932383,1,1.45530344504736,1,15.7881461413492,1,22.6541765881587,1,-8.61401367202537,7.17413246932383,0,1,0
ch_220,Communications (220),220,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,4.39663166582002,0.941828254847645,1.4385997772733,0.937981092198057,4.39663166582002,0.941828254847645,18.5613629090427,0.937981092198057,0,4.39663166582002,0,0.941828254847645,0
wb_220,Communications (220),220,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,15.7881461413492,1,0.0956661264419054,1,15.7881461413492,1,22.6541765881587,1,0,15.7881461413492,0,1,0
ch_220,Communications (220),220,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,11.8109464663972,0.955678670360111,0.839790521817228,0.948924280334853,4.39663166582002,0.941828254847645,18.5613629090427,0.937981092198057,7.41431480057718,11.8109464663972,0.013850415512466,0.955678670360111,0.010943188136796
wb_220,Communications (220),220,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,15.3535238811982,0.5,0.253347601977179,0.450693855665945,15.7881461413492,1,22.6541765881587,1,-0.434622260151,15.3535238811982,-0.5,0.5,-0.549306144334055
ch_220,Communications (220),220,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,9.44604460444418,0.961218836565097,0.254722633904576,0.964890797606521,4.39663166582002,0.941828254847645,18.5613629090427,0.937981092198057,5.04941293862416,9.44604460444418,0.019390581717452,0.961218836565097,0.0269097054084639
wb_220,Communications (220),220,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,11.3438754220407,1,1.72663674986557,1,15.7881461413492,1,22.6541765881587,1,-4.4442707193085,11.3438754220407,0,1,0
ch_220,Communications (220),220,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,0.692790574147523,0.681440443213296,3.34085171761635,0.653071649704865,4.39663166582002,0.941828254847645,18.5613629090427,0.937981092198057,-3.7038410916725,0.692790574147523,-0.260387811634349,0.681440443213296,-0.284909442493192
wb_220,Communications (220),220,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,11.3266152000742,0.75,1.0284573130238,0.797267445945918,15.7881461413492,1,22.6541765881587,1,-4.461530941275,11.3266152000742,-0.25,0.75,-0.202732554054082
ch_220,Communications (220),220,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,0.12356834266436,0.831024930747922,2.11542111941226,0.77367508140998,4.39663166582002,0.941828254847645,18.5613629090427,0.937981092198057,-4.27306332315566,0.12356834266436,-0.110803324099723,0.831024930747922,-0.164306010788077
wb_220,Communications (220),220,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,10.5156408868577,1,2.54310953515973,1,15.7881461413492,1,22.6541765881587,1,-5.2725052544915,10.5156408868577,0,1,0
ch_220,Communications (220),220,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,0.716410897220236,0.78393351800554,0.604195793598343,0.813030847897856,4.39663166582002,0.941828254847645,18.5613629090427,0.937981092198057,-3.68022076859978,0.716410897220236,-0.157894736842105,0.78393351800554,-0.124950244300201
wb_220,Communications (220),220,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,5.94847417130903,1,4.12319776942097,1,15.7881461413492,1,22.6541765881587,1,-9.83967197004017,5.94847417130903,0,1,0
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,11.9159527178436,0.658436213991769,0.796232026544697,0.721694477229184,10.45333171318,0.580246913580247,17.602086851767,0.582224555945437,1.4626210046636,11.9159527178436,0.0781893004115219,0.658436213991769,0.139469921283747
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,4.10833388509376,0.870152354570637,0.12473418300835,0.861312801376539,10.0438905362662,0.955851800554016,18.085219907263,0.880864900662341,-5.93555665117244,4.10833388509376,-0.085699445983379,0.870152354570637,-0.019552099285802
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,10.45333171318,0.580246913580247,0.291453257003631,0.582224555945437,10.45333171318,0.580246913580247,17.602086851767,0.582224555945437,0,10.45333171318,0,0.580246913580247,0
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,10.0438905362662,0.955851800554016,3.09377343941298,0.880864900662341,10.0438905362662,0.955851800554016,18.085219907263,0.880864900662341,0,10.0438905362662,0,0.955851800554016,0
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,10.9908579334308,0.87997256515775,0.554039520816637,0.735979417005365,10.45333171318,0.580246913580247,17.602086851767,0.582224555945437,0.537526220250799,10.9908579334308,0.299725651577503,0.87997256515775,0.153754861059928
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,9.95202742318652,0.875432825484765,1.6018631245603,0.729084942420323,10.0438905362662,0.955851800554016,18.085219907263,0.880864900662341,-0.0918631130796808,9.95202742318652,-0.080418975069251,0.875432825484765,-0.151779958242018
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,9.45505007762847,0.414266117969822,0.24765873619798,0.430578762242627,10.45333171318,0.580246913580247,17.602086851767,0.582224555945437,-0.99828163555153,9.45505007762847,-0.165980795610425,0.414266117969822,-0.15164579370281
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,6.02758472826178,0.97887811634349,2.98283928057791,0.934858053381438,10.0438905362662,0.955851800554016,18.085219907263,0.880864900662341,-4.01630580800442,6.02758472826178,0.023026315789474,0.97887811634349,0.053993152719097
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,8.24295060272862,0.809327846364883,4.4010487766346,0.826316014986266,10.45333171318,0.580246913580247,17.602086851767,0.582224555945437,-2.21038111045138,8.24295060272862,0.229080932784636,0.809327846364883,0.244091459040829
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,4.5829605536288,0.975934903047091,3.04161398112956,0.974554379824779,10.0438905362662,0.955851800554016,18.085219907263,0.880864900662341,-5.4609299826374,4.5829605536288,0.020083102493075,0.975934903047091,0.093689479162438
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,8.78790375202948,0.816186556927298,0.896045419866134,0.798753412577639,10.45333171318,0.580246913580247,17.602086851767,0.582224555945437,-1.66542796115052,8.78790375202948,0.235939643347051,0.816186556927298,0.216528856632202
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,9.98813145302191,0.910491689750693,2.09383006306413,0.854563975728749,10.0438905362662,0.955851800554016,18.085219907263,0.880864900662341,-0.0557590832442898,9.98813145302191,-0.045360110803323,0.910491689750693,-0.026300924933592
ch_230,Energy Generation and Supply (230),230,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,9.80154826355398,0.506172839506173,1.56871399816953,0.503352797144285,10.45333171318,0.580246913580247,17.602086851767,0.582224555945437,-0.65178344962602,9.80154826355398,-0.0740740740740741,0.506172839506173,-0.0788717588011519
wb_230,Energy Generation and Supply (230),230,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,5.83082151720491,0.960006925207757,0.338608950195116,0.956143893403977,10.0438905362662,0.955851800554016,18.085219907263,0.880864900662341,-4.21306901906129,5.83082151720491,0.00415512465374102,0.960006925207757,0.075278992741636
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,6.59537814103401,0.844907407407407,2.83034270095916,0.882648080725831,15.9857308901935,0.994598765432099,20.6483533298658,0.994748162180017,-9.39035274915949,6.59537814103401,-0.149691358024692,0.844907407407407,-0.112100081454186
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,15.9857308901935,0.994598765432099,0.116519486953823,0.994748162180017,15.9857308901935,0.994598765432099,20.6483533298658,0.994748162180017,0,15.9857308901935,0,0.994598765432099,0
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,11.8523589951763,0.949845679012346,5.48611639705069,0.941646294680302,15.9857308901935,0.994598765432099,20.6483533298658,0.994748162180017,-4.1333718950172,11.8523589951763,-0.0447530864197531,0.949845679012346,-0.053101867499715
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,19.1772077662483,0.914351851851852,2.19063430465052,0.949503052756384,15.9857308901935,0.994598765432099,20.6483533298658,0.994748162180017,3.1914768760548,19.1772077662483,-0.080246913580247,0.914351851851852,-0.045245109423633
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,11.1925027221574,0.971450617283951,2.80641413853858,0.973343824023643,15.9857308901935,0.994598765432099,20.6483533298658,0.994748162180017,-4.7932281680361,11.1925027221574,-0.023148148148148,0.971450617283951,-0.0214043381563741
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,7.08409469205516,0.983024691358025,0.535027541033294,0.983512223122104,15.9857308901935,0.994598765432099,20.6483533298658,0.994748162180017,-8.90163619813834,7.08409469205516,-0.0115740740740741,0.983024691358025,-0.0112359390579131
wb_240,Banking and Financial Services (240),240,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,7.39046941703636,0.880401234567901,2.63834951229321,0.906471707258623,15.9857308901935,0.994598765432099,20.6483533298658,0.994748162180017,-8.59526147315714,7.39046941703636,-0.114197530864198,0.880401234567901,-0.088276454921394
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,-3.18891572944427,0.7575,0.759159631596956,0.757185113155303,6.24148895381827,0.983125,19.6003480872261,0.983913433021578,-9.43040468326254,-3.18891572944427,-0.225625,0.7575,-0.226728319866275
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,4.51597081283239,0.519230769230769,0.17736899539852,0.610151406977302,4.83291861564636,0.992603550295858,11.0833814361133,0.992872435880487,-0.31694780281397,4.51597081283239,-0.473372781065089,0.519230769230769,-0.382721028903185
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,6.24148895381827,0.983125,6.59444429132519,0.983913433021578,6.24148895381827,0.983125,19.6003480872261,0.983913433021578,0,6.24148895381827,0,0.983125,0
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,4.83291861564636,0.992603550295858,2.33451863396122,0.992872435880487,4.83291861564636,0.992603550295858,11.0833814361133,0.992872435880487,0,4.83291861564636,0,0.992603550295858,0
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,6.72610033958995,0.93125,0.664048285634085,0.840593616216578,6.24148895381827,0.983125,19.6003480872261,0.983913433021578,0.48461138577168,6.72610033958995,-0.051875,0.93125,-0.143319816805
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,5.52510111221274,0.801775147928994,0.743487628831561,0.656322525112589,4.83291861564636,0.992603550295858,11.0833814361133,0.992872435880487,0.69218249656638,5.52510111221274,-0.190828402366864,0.801775147928994,-0.336549910767898
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,-2.91023953479609,0.880624999999999,1.40886950577519,0.81346025437417,6.24148895381827,0.983125,19.6003480872261,0.983913433021578,-9.15172848861436,-2.91023953479609,-0.102500000000001,0.880624999999999,-0.170453178647408
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,6.7725863098031,0.998520710059172,0.492955212695948,0.998548448923737,4.83291861564636,0.992603550295858,11.0833814361133,0.992872435880487,1.93966769415674,6.7725863098031,0.00591715976331397,0.998520710059172,0.00567601304324994
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,-1.18072934371413,0.82,0.861138864885667,0.81742321360422,6.24148895381827,0.983125,19.6003480872261,0.983913433021578,-7.4222182975324,-1.18072934371413,-0.163125,0.82,-0.166490219417358
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,6.35405182352028,0.936390532544379,2.4906592176083,0.918998009519064,4.83291861564636,0.992603550295858,11.0833814361133,0.992872435880487,1.52113320787392,6.35405182352028,-0.056213017751479,0.936390532544379,-0.0738744263614231
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,-4.15182969811791,0.878125,0.122311325022638,0.861399417404201,6.24148895381827,0.983125,19.6003480872261,0.983913433021578,-10.3933186519362,-4.15182969811791,-0.105,0.878125,-0.122514015617377
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,5.45729909104406,0.894970414201184,2.14119745404122,0.86705589088305,4.83291861564636,0.992603550295858,11.0833814361133,0.992872435880487,0.6243804753977,5.45729909104406,-0.0976331360946741,0.894970414201184,-0.125816544997437
ch_310,"Agriculture, Forestry and Fishing (310)",310,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,-0.533303934991496,0.8675,2.62843644502486,0.838036217316744,6.24148895381827,0.983125,19.6003480872261,0.983913433021578,-6.77479288880977,-0.533303934991496,-0.115625,0.8675,-0.145877215704834
wb_310,"Agriculture, Forestry and Fishing (310)",310,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,3.47734385377036,0.850591715976331,1.88606349332082,0.835224785787477,4.83291861564636,0.992603550295858,11.0833814361133,0.992872435880487,-1.355574761876,3.47734385377036,-0.142011834319527,0.850591715976331,-0.15764765009301
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,2.4969002614429,0.803333333333334,0.130018787849167,0.789778573709038,9.85160027347045,0.994444444444444,11.2821016864814,0.994527721263786,-7.35470001202755,2.4969002614429,-0.19111111111111,0.803333333333334,-0.204749147554748
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,9.85160027347045,0.994444444444444,0.345656859469424,0.994527721263786,9.85160027347045,0.994444444444444,11.2821016864814,0.994527721263786,0,9.85160027347045,0,0.994444444444444,0
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,6.03363425763522,0.937777777777778,2.4050686257173,0.834753640680752,9.85160027347045,0.994444444444444,11.2821016864814,0.994527721263786,-3.81796601583523,6.03363425763522,-0.056666666666666,0.937777777777778,-0.159774080583034
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,10.8254582228867,0.96,2.72748224951204,0.966886143724655,9.85160027347045,0.994444444444444,11.2821016864814,0.994527721263786,0.973857949416251,10.8254582228867,-0.0344444444444441,0.96,-0.027641577539131
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,3.80385877335371,0.976666666666667,0.235512015220806,0.979627250820879,9.85160027347045,0.994444444444444,11.2821016864814,0.994527721263786,-6.04774150011674,3.80385877335371,-0.017777777777777,0.976666666666667,-0.014900470442907
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,4.02674913938071,0.946666666666667,1.01638658632389,0.860558456253954,9.85160027347045,0.994444444444444,11.2821016864814,0.994527721263786,-5.82485113408974,4.02674913938071,-0.047777777777777,0.946666666666667,-0.133969265009832
wb_320,"Industry, Mining, Construction (320)",320,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,2.00547276688791,0.97,4.84968810865661,0.971629314106528,9.85160027347045,0.994444444444444,11.2821016864814,0.994527721263786,-7.84612750658254,2.00547276688791,-0.024444444444444,0.97,-0.022898407157258
wb_330,Trade and Tourism (330),330,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,13.1242140676307,0.48,2.05469277840717,0.449342385948329,8.85660298004891,1,23.6666875490887,1,4.26761108758179,13.1242140676307,-0.52,0.48,-0.550657614051671
wb_330,Trade and Tourism (330),330,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,8.85660298004891,1,5.01857392776671,1,8.85660298004891,1,23.6666875490887,1,0,8.85660298004891,0,1,0
wb_330,Trade and Tourism (330),330,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,6.00656608842126,0.9725,3.78522077376553,0.954382511947372,8.85660298004891,1,23.6666875490887,1,-2.85003689162765,6.00656608842126,-0.0275,0.9725,-0.045617488052628
wb_330,Trade and Tourism (330),330,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,11.5497203094932,0.9975,1.13366167399036,0.997560491791528,8.85660298004891,1,23.6666875490887,1,2.69311732944429,11.5497203094932,-0.00249999999999995,0.9975,-0.00243950820847205
wb_330,Trade and Tourism (330),330,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,14.7602777022634,0.6325,0.448293959666223,0.669265912156835,8.85660298004891,1,23.6666875490887,1,5.90367472221449,14.7602777022634,-0.3675,0.6325,-0.330734087843165
wb_330,Trade and Tourism (330),330,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,15.3523219396863,0.4825,4.1667078566383,0.469701864599951,8.85660298004891,1,23.6666875490887,1,6.49571895963739,15.3523219396863,-0.5175,0.4825,-0.530298135400049
wb_330,Trade and Tourism (330),330,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,15.2074005721311,0.3601108033241,1.27557746974598,0.408348441859033,8.85660298004891,1,23.6666875490887,1,6.35079759208219,15.2074005721311,-0.6398891966759,0.3601108033241,-0.591651558140967
wb_410,General Environmental Protection (410),410,wb,vt_3yr_noX,vt_noX,vt_3yr_noX,8.77432059350327,0.876611570247935,6.93545526076039,0.809231968117219,18.2527790147925,0.972314049586777,21.9485671342485,0.939293644273569,-9.47845842128923,8.77432059350327,-0.095702479338842,0.876611570247935,-0.13006167615635
wb_410,General Environmental Protection (410),410,wb,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,18.2527790147925,0.972314049586777,2.10246464002472,0.939293644273569,18.2527790147925,0.972314049586777,21.9485671342485,0.939293644273569,0,18.2527790147925,0,0.972314049586777,0
wb_410,General Environmental Protection (410),410,wb,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,11.1821283370917,0.976363636363636,0.459014142230934,0.958722179891929,18.2527790147925,0.972314049586777,21.9485671342485,0.939293644273569,-7.0706506777008,11.1821283370917,0.00404958677685896,0.976363636363636,0.01942853561836
wb_410,General Environmental Protection (410),410,wb,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,17.7140149042112,0.987851239669421,1.77123339774637,0.979794412791641,18.2527790147925,0.972314049586777,21.9485671342485,0.939293644273569,-0.538764110581301,17.7140149042112,0.015537190082644,0.987851239669421,0.0405007685180721
wb_410,General Environmental Protection (410),410,wb,vt_3yr_withX,vt_withX,vt_3yr_withX_,16.0453535635916,0.956446280991738,1.69554882229136,0.95526464193957,18.2527790147925,0.972314049586777,21.9485671342485,0.939293644273569,-2.2074254512009,16.0453535635916,-0.015867768595039,0.956446280991738,0.015970997666001
wb_410,General Environmental Protection (410),410,wb,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,14.981096062594,0.87,0.0589297806805646,0.756874442206941,18.2527790147925,0.972314049586777,21.9485671342485,0.939293644273569,-3.2716829521985,14.981096062594,-0.102314049586777,0.87,-0.182419202066628
wb_410,General Environmental Protection (410),410,wb,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,13.5649812553373,0.936611570247934,1.82984549171499,0.929735532262884,18.2527790147925,0.972314049586777,21.9485671342485,0.939293644273569,-4.6877977594552,13.5649812553373,-0.0357024793388431,0.936611570247934,-0.00955811201068502
ch_430,Other Multisector (430),430,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,11.0607696613905,1,7.43122914019841,1,22.8393723635094,0.67741935483871,26.2070835917757,0.544842911706367,-11.7786027021189,11.0607696613905,0.32258064516129,1,0.455157088293633
ch_430,Other Multisector (430),430,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,22.8393723635094,0.67741935483871,0.521533956948716,0.544842911706367,22.8393723635094,0.67741935483871,26.2070835917757,0.544842911706367,0,22.8393723635094,0,0.67741935483871,0
ch_430,Other Multisector (430),430,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,15.2153560155671,0.548387096774194,1.34997121284012,0.525423728813559,22.8393723635094,0.67741935483871,26.2070835917757,0.544842911706367,-7.6240163479423,15.2153560155671,-0.129032258064516,0.548387096774194,-0.019419182892808
ch_430,Other Multisector (430),430,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,20.2837325500574,1,0.578089283474583,1,22.8393723635094,0.67741935483871,26.2070835917757,0.544842911706367,-2.555639813452,20.2837325500574,0.32258064516129,1,0.455157088293633
ch_430,Other Multisector (430),430,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,11.2839289411424,1,0.445804003017304,1,22.8393723635094,0.67741935483871,26.2070835917757,0.544842911706367,-11.555443422367,11.2839289411424,0.32258064516129,1,0.455157088293633
ch_430,Other Multisector (430),430,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,11.606512025557,0.5,0.694784391614657,0.712317927548219,22.8393723635094,0.67741935483871,26.2070835917757,0.544842911706367,-11.2328603379524,11.606512025557,-0.17741935483871,0.5,0.167475015841852
ch_430,Other Multisector (430),430,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,11.9318204832077,1,2.73506588862519,1,22.8393723635094,0.67741935483871,26.2070835917757,0.544842911706367,-10.9075518803017,11.9318204832077,0.32258064516129,1,0.455157088293633
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,14.9128527987406,0.2875,0.152444240133381,0.373322967723135,16.6528562889327,0.0075,23.5000521000823,0.307341461332932,-1.7400034901921,14.9128527987406,0.28,0.2875,0.065981506390203
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,16.6528562889327,0.0075,0.888785587023022,0.307341461332932,16.6528562889327,0.0075,23.5000521000823,0.307341461332932,0,16.6528562889327,0,0.0075,0
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,15.4774686986493,0.875,0.012066140089825,0.730852876610503,16.6528562889327,0.0075,23.5000521000823,0.307341461332932,-1.1753875902834,15.4774686986493,0.8675,0.875,0.423511415277571
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,16.6095278013142,0.3425,0.987296607215313,0.387943886756391,16.6528562889327,0.0075,23.5000521000823,0.307341461332932,-0.0433284876184992,16.6095278013142,0.335,0.3425,0.080602425423459
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,14.5306843409756,0.005,0.312517902761066,0.307083713615246,16.6528562889327,0.0075,23.5000521000823,0.307341461332932,-2.1221719479571,14.5306843409756,-0.0025,0.005,-0.000257747717685997
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,14.5584970066665,0.175,0.260900559231118,0.33665408941546,16.6528562889327,0.0075,23.5000521000823,0.307341461332932,-2.0943592822662,14.5584970066665,0.1675,0.175,0.029312628082528
ch_520,Developmental Food Aid/Food Security Assistance (520),520,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,15.2760740381834,0.74,0.661669817144926,0.755930481941807,16.6528562889327,0.0075,23.5000521000823,0.307341461332932,-1.3767822507493,15.2760740381834,0.7325,0.74,0.448589020608875
ch_700,Emergency Response (700),700,ch,vt_3yr_noX,vt_noX,vt_3yr_noX,15.175485594528,0.987654320987654,0.788400421331616,0.988293276038019,23.1885757866385,1,25.3944085337902,1,-8.0130901921105,15.175485594528,-0.012345679012346,0.987654320987654,-0.011706723961981
ch_700,Emergency Response (700),700,ch,vt_3yr_onlyX,vt_onlyX,vt_3yr_onlyX_,23.1885757866385,1,1.49313395856574,1,23.1885757866385,1,25.3944085337902,1,0,23.1885757866385,0,1,0
ch_700,Emergency Response (700),700,ch,vt_3yr_onlyFE,vt_onlyFE,vt_3yr_onlyFE,16.5077333839843,1,0.0682005246026485,1,23.1885757866385,1,25.3944085337902,1,-6.6808424026542,16.5077333839843,0,1,0
ch_700,Emergency Response (700),700,ch,vt_3yr_onlyXandFE,vt_onlyXandFE,vt_3yr_onlyXandFE,21.8283144871985,0.987654320987654,0.427178169110054,0.988293276038019,23.1885757866385,1,25.3944085337902,1,-1.36026129944,21.8283144871985,-0.012345679012346,0.987654320987654,-0.011706723961981
ch_700,Emergency Response (700),700,ch,vt_3yr_withX,vt_withX,vt_3yr_withX_,15.2805773155414,0.950617283950617,0.530850692571498,0.964425463256206,23.1885757866385,1,25.3944085337902,1,-7.9079984710971,15.2805773155414,-0.049382716049383,0.950617283950617,-0.035574536743794
ch_700,Emergency Response (700),700,ch,vt_3yr_withFE,vt_withFE,vt_3yr_withFE,14.573504304949,0.864197530864197,0.250538985606966,0.793550052955063,23.1885757866385,1,25.3944085337902,1,-8.6150714816895,14.573504304949,-0.135802469135803,0.864197530864197,-0.206449947044937
ch_700,Emergency Response (700),700,ch,vt_3yr_withXandFE,vt_withXandFE,vt_3yr_withXandFE,15.0305069477659,0.654320987654321,0.604365440422782,0.745255783405808,23.1885757866385,1,25.3944085337902,1,-8.1580688388726,15.0305069477659,-0.345679012345679,0.654320987654321,-0.254744216594192


==> Figures/ICA_xruns_all_vt_emb_3yr_2013.csv <==
run,fund_sec,sector,sec_pre_name,ad_sector_names,treat_count,control_count,nTrainableParameters,tauHat_propensityHajek,tauHat_propensityHajek_se,sig,tauHat_diffInMeans,ridge_est..,ridge_est.corruption_control,SalienceX.corruption_control,ridge_est.country_gini,SalienceX.country_gini,ridge_est.election_year,SalienceX.election_year,ridge_est.first_year_group,SalienceX.first_year_group,ridge_est.gov_effectiveness,SalienceX.gov_effectiveness,ridge_est.leader_birthplace,SalienceX.leader_birthplace,ridge_est.log_3yr_pre_conflict_deaths,SalienceX.log_3yr_pre_conflict_deaths,ridge_est.log_avg_min_to_city,SalienceX.log_avg_min_to_city,ridge_est.log_avg_pop_dens,SalienceX.log_avg_pop_dens,ridge_est.log_ch_loan_proj_n,SalienceX.log_ch_loan_proj_n,ridge_est.log_disasters,SalienceX.log_disasters,ridge_est.log_dist_km_to_dia,SalienceX.log_dist_km_to_dia,ridge_est.log_dist_km_to_gems,SalienceX.log_dist_km_to_gems,ridge_est.log_dist_km_to_gold,SalienceX.log_dist_km_to_gold,ridge_est.log_dist_km_to_petro,SalienceX.log_dist_km_to_petro,ridge_est.log_other_sect_n,SalienceX.log_other_sect_n,ridge_est.log_pc_nl_pre_oda,SalienceX.log_pc_nl_pre_oda,ridge_est.log_total_neighbor_projs,SalienceX.log_total_neighbor_projs,ridge_est.log_treated_other_funder_n,SalienceX.log_treated_other_funder_n,ridge_est.political_stability,SalienceX.political_stability,ridge_est.reg_quality,SalienceX.reg_quality,ridge_est.rule_of_law,SalienceX.rule_of_law,ridge_est.unsc_aligned_us,SalienceX.unsc_aligned_us,ridge_est.unsc_non_aligned_us,SalienceX.unsc_non_aligned_us,ridge_est.voice_accountability,SalienceX.voice_accountability,ModelEvaluationMetrics.AUC_out,ModelEvaluationMetrics.AUC_in,ModelEvaluationMetrics.AUPRC_out,ModelEvaluationMetrics.AUPRC_in,ModelEvaluationMetrics.FBeta_OUT,ModelEvaluationMetrics.CELoss_out,ModelEvaluationMetrics.CELoss_out_baseline,ModelEvaluationMetrics.CELoss_in,ModelEvaluationMetrics.CELoss_in_baseline,ModelEvaluationMetrics.ClassError_out,ModelEvaluationMetrics.ClassError_out_baseline,ModelEvaluationMetrics.ClassError_in,ModelEvaluationMetrics.ClassError_in_baseline,LatitudeAnalysis.preDiffInLat1,LatitudeAnalysis.preDiffInLat2,LatitudeAnalysis.postDiffInLat1,LatitudeAnalysis.postDiffInLat2,dropped_labels,tauHat_diffInMeans_se,AUC,nParamsRep,run_short,file,funder,AUPRC,run_suffix,ate,fund_sec_run,fund_run
vt_3yr_noX,ch_110,110,Education (110),Education,709,30143,8464644,11.8180323143629,1.44295610298654,***,14.324570941771,.,-43.675866194406,,-45.9851709225941,,-16.6090709106481,,22.9845069662144,,-52.0545190946423,,4.20380321660243,,0.33573223355193,,5.70892766156984,,-14.1617533039957,,-6.31693123079948,,-6.58350064340937,,6.08979277174201,,-12.5576731968734,,2.91808386007633,,-7.00533665264181,,10.2741241646644,,,,10.2316884475199,,15.8272489342782,,2.00445230043153,,-47.0392922977318,,-28.9888041623349,,,,-35.8308397394011,,-31.7188020777441,,0.279891304347826,0.848266734387949,0.375044972057597,0.437544476480212,0.437881873727088,1.19726705218557,1.28773627851796,0.440730388907164,0.286055670587264,0.53804347826087,0.5,0.196421364186735,0.083008206646038,0.224243798238781,2.37897703885394,-4.50895911168805,4.3968834469083,Nightlights per cap; UNSC US Aligned,0.550204256770793,0.720108695652174,8464644,vt_noX,,ch,0.375044972057597,"",11.82 (1.44)***,ch_110_vt_noX,ch_vt_noX
vt_3yr_noX,wb_110,110,Education (110),Education,2419,26129,8464644,1.32201132830376,1.1775149893051,"",8.24972230947103,.,-0.0951954602986129,,-0.0549484116374168,,0.0486525290394125,,-0.36212484829511,,0.163098823552503,,-0.000199852264222806,,0.138090472148783,,-0.0896140547656468,,0.0410900738637192,,0.0120054265265773,,-0.169596866235348,,-0.24055928230498,,0.0452333618277735,,-0.0699919992438133,,-0.130479895390822,,1.12751608383606,,-0.0349779201737509,,0.102014443885383,,0.0623925853661152,,-0.0578029485180192,,-0.217416372954927,,0.0180567158092262,,0.20566786810741,,0.0172227797477581,,0.209078099702863,,0.650081124932396,0.799697427551697,0.65990207322778,0.305802242689383,0.836575875486381,0.703415914465,1.2822469418107,0.500901782063187,0.288472228150911,0.36046511627907,0.5,0.24038189533239,0.084016973125884,-10.0640392136109,3.45479671616897,-11.325573537234,4.30507452563947,,0.343354466525755,0.650081124932396,8464644,vt_noX,,wb,0.65990207322778,"",1.32 (1.18),wb_110_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_110,110,Education (110),Education,709,30143,1810948,4.06333394827054,3.10959349546022,*,14.324570941771,.,-43.675866194406,0.0344049728661784,-45.9851709225941,-0.103748583625992,-16.6090709106481,0.0855383067484997,22.9845069662144,0.458635155225488,-52.0545190946423,0.0147955404501405,4.20380321660243,-0.0819996802695168,0.33573223355193,0.120596106033753,5.70892766156984,-0.0338059621118011,-14.1617533039957,0.207388706319034,-6.31693123079948,-0.0457670321687893,-6.58350064340937,0.106168162506044,6.08979277174201,0.127545031532646,-12.5576731968734,0.253564029783009,2.91808386007633,-0.101367873325944,-7.00533665264181,-0.135768599603327,10.2741241646644,0.191746832765639,,,10.2316884475199,0.0556591135077068,15.8272489342782,0.345859533697376,2.00445230043153,0.0887513361684991,-47.0392922977318,-0.26078633509575,-28.9888041623349,0.223999254740766,,,-35.8308397394011,-0.180933843254948,-31.7188020777441,-0.0606174223124996,0.972944234404537,0.985046284752557,0.962982650024066,0.85011926905554,0.939524838012959,0.270664419965885,1.62208523013207,0.130022709934491,0.170015855260258,0.125,0.5,0.0467813138301377,0.0406536206101338,0.224243798238781,2.37897703885394,2.576870444342,2.56181301214669,Nightlights per cap; UNSC US Aligned,0.550204256770793,0.972944234404537,1810948,vt_onlyX,,ch,0.962982650024066,"",4.06 (3.11)*,ch_110_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_110,110,Education (110),Education,2419,26129,1811460,1.37331533482044,4.85225918578392,"",8.24972230947103,.,-0.0951954602986129,-0.177999038733541,-0.0549484116374168,-0.0217702088132496,0.0486525290394125,0.306257500946485,-0.36212484829511,-0.0943272448331338,0.163098823552503,0.319463795423515,-0.000199852264222806,0.0029162888095021,0.138090472148783,0.0545725912100205,-0.0896140547656468,-0.175731757022438,0.0410900738637192,0.124840849414468,0.0120054265265773,0.0134023872204139,-0.169596866235348,-0.118902352452287,-0.24055928230498,-0.0814422503765673,0.0452333618277735,-0.141518151031342,-0.0699919992438133,-0.143781812563537,-0.130479895390822,-0.00367891254369168,1.12751608383606,0.754319378882666,-0.0349779201737509,-0.0562338003050344,0.102014443885383,0.0477301875688124,0.0623925853661152,0.114940771907586,-0.0578029485180192,-0.280846357829867,-0.217416372954927,-0.192777725802739,0.0180567158092262,0.115511870291085,0.20566786810741,0.235714137395959,0.0172227797477581,-0.143512231726222,0.209078099702863,0.0722212303429813,0.960519199567334,0.987498796858051,0.964874202741053,0.939649426345546,0.871559633027523,0.313465771838872,0.969491551957327,0.164306800154462,0.4624737029591,0.127906976744186,0.5,0.0657624633431085,0.174193548387097,-10.0640392136109,3.45479671616897,-8.82680895436415,4.47042863203027,,0.343354466525755,0.960519199567334,1811460,vt_onlyX,,wb,0.964874202741053,"",1.37 (4.85),wb_110_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_110,110,Education (110),Education,709,30143,1831428,6.98753654663009,3.2811334082752,***,14.324570941771,.,-43.675866194406,,-45.9851709225941,,-16.6090709106481,,22.9845069662144,,-52.0545190946423,,4.20380321660243,,0.33573223355193,,5.70892766156984,,-14.1617533039957,,-6.31693123079948,,-6.58350064340937,,6.08979277174201,,-12.5576731968734,,2.91808386007633,,-7.00533665264181,,10.2741241646644,,,,10.2316884475199,,15.8272489342782,,2.00445230043153,,-47.0392922977318,,-28.9888041623349,,,,-35.8308397394011,,-31.7188020777441,,0.924326559546314,0.977607721340808,0.806615928955659,0.661898516352182,0.978723404255319,0.219245538729105,1.4727046601352,0.182780642009127,0.214914119601858,0.0543478260869565,0.5,0.0771591011641549,0.0556808952260626,0.224243798238781,2.37897703885394,-0.126386405841359,2.13135247157484,Nightlights per cap; UNSC US Aligned,0.550204256770793,0.924326559546314,1831428,vt_onlyFE,,ch,0.806615928955659,"",6.99 (3.28)***,ch_110_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_110,110,Education (110),Education,1785,17531,1887236,2.09490667932862,0.429816082530085,***,4.3044743661486,.,-0.0951954602986129,,-0.0549484116374168,,0.0486525290394125,,-0.36212484829511,,0.163098823552503,,-0.000199852264222806,,0.138090472148783,,-0.0896140547656468,,0.0410900738637192,,0.0120054265265773,,-0.169596866235348,,-0.24055928230498,,0.0452333618277735,,-0.0699919992438133,,-0.130479895390822,,1.12751608383606,,-0.0349779201737509,,0.102014443885383,,0.0623925853661152,,-0.0578029485180192,,-0.217416372954927,,0.0180567158092262,,0.20566786810741,,0.0172227797477581,,0.209078099702863,,0.759945130315501,0.902094004298393,0.641588680037606,0.508632099867355,0.931034482758621,0.432018915303482,1.04717880948371,0.327705878044699,0.411871603445391,0.185185185185185,0.5,0.202830960562919,0.143838978890525,-9.87456861075273,2.09187181968788,-13.2875501923941,2.94625236458535,,0.398836972324436,0.759945130315501,1887236,vt_onlyFE,,wb,0.641588680037606,"",2.09 (0.43)***,wb_110_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_110,110,Education (110),Education,709,30143,1837316,5.8410662125723,4.50816128806599,*,14.324570941771,.,-43.675866194406,0.0324469329556458,-45.9851709225941,-0.0540379552915641,-16.6090709106481,0.0269924339186417,22.9845069662144,0.0653047082759226,-52.0545190946423,-0.00150589410215613,4.20380321660243,-0.0190029601380246,0.33573223355193,-0.0167485517030556,5.70892766156984,0.0383758885972204,-14.1617533039957,0.0452587746456266,-6.31693123079948,-0.0717639004625125,-6.58350064340937,-0.0474609760194885,6.08979277174201,-0.127997122034431,-12.5576731968734,0.057705512460088,2.91808386007633,0.004898882182315,-7.00533665264181,0.0134429012425245,10.2741241646644,-0.0121439737081528,,,10.2316884475199,-0.0565402715839333,15.8272489342782,-0.0667477075569349,2.00445230043153,-0.0713840823201473,-47.0392922977318,-0.0102230249484996,-28.9888041623349,-0.000135735508520151,,,-35.8308397394011,-0.00726202032528438,-31.7188020777441,0.0821100893616696,0.986058601134216,0.989811981818575,0.986192893821888,0.92769124857447,0.8980044345898,0.61722677776565,1.54120117691517,0.0702978060736459,0.193089033488994,0.282608695652174,0.5,0.0188148957764072,0.0481692559918807,0.224243798238781,2.37897703885394,2.23198454153757,0.526788515179305,Nightlights per cap; UNSC US Aligned,0.550204256770793,0.986058601134216,1837316,vt_onlyXandFE,,ch,0.986192893821888,"",5.84 (4.51)*,ch_110_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_110,110,Education (110),Education,2419,26129,1916420,3.4618095202418,0.3281679626031,***,8.24972230947103,.,-0.0951954602986129,0.0185762725397943,-0.0549484116374168,-0.0103475240850819,0.0486525290394125,-0.0744975443929345,-0.36212484829511,-0.187631198428615,0.163098823552503,0.167079850900922,-0.000199852264222806,0.00471104792319324,0.138090472148783,0.0612267070636193,-0.0896140547656468,-0.0336646509915586,0.0410900738637192,0.0634726497717204,0.0120054265265773,0.00942603957839407,-0.169596866235348,0.00588331993552902,-0.24055928230498,-0.0549253350961953,0.0452333618277735,0.0170468328148127,-0.0699919992438133,0.0365727443649663,-0.130479895390822,-0.0456348372576757,1.12751608383606,0.427543565421376,-0.0349779201737509,0.0177202371694087,0.102014443885383,0.00619010007008895,0.0623925853661152,0.034861770945141,-0.0578029485180192,-0.0733862231508823,-0.217416372954927,-0.0590129584213733,0.0180567158092262,-0.00704448788426822,0.20566786810741,0.0272118258290126,0.0172227797477581,-0.0498889776412477,0.209078099702863,0.113721808590922,0.94862087614927,0.99221244412513,0.930857779466817,0.955761580353934,0.864485981308411,0.474634019693538,1.08682664779728,0.0901620102215603,0.388083900132368,0.244186046511628,0.5,0.0294182459233142,0.130894667254297,-10.0640392136109,3.45479671616897,-11.9619067950407,4.69232372447518,,0.343354466525755,0.94862087614927,1916420,vt_onlyXandFE,,wb,0.930857779466817,"",3.46 (0.33)***,wb_110_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_110,110,Education (110),Education,709,30143,8470020,4.69943544036967,5.30448295178515,"",14.324570941771,.,-43.675866194406,0.00438184181111875,-45.9851709225941,0.083771206959492,-16.6090709106481,0.0115248163742952,22.9845069662144,0.193281696475979,-52.0545190946423,-0.0900034380517881,4.20380321660243,-0.114350955495621,0.33573223355193,-0.023000841820609,5.70892766156984,-0.197648484013045,-14.1617533039957,0.112405004277825,-6.31693123079948,0.0986733222403213,-6.58350064340937,0.0516157386261186,6.08979277174201,0.0616091260779652,-12.5576731968734,0.000113761508837342,2.91808386007633,0.0123486734565813,-7.00533665264181,0.0230921723396753,10.2741241646644,0.126898985439912,,,10.2316884475199,0.241811602464829,15.8272489342782,0.161107971174647,2.00445230043153,0.0656516321655373,-47.0392922977318,-0.00194039782043537,-28.9888041623349,0.0396858837967723,,,-35.8308397394011,-0.0705820386635236,-31.7188020777441,-0.0611369812884383,0.886814744801511,0.95939240459701,0.871749042241682,0.546834240619749,0.879828326180257,0.559119859054162,1.70984890056512,0.210095295129487,0.147945614530452,0.271739130434783,0.5,0.0821210956798595,0.0338694625898886,0.224243798238781,2.37897703885394,1.14784588920999,2.20620179362298,Nightlights per cap; UNSC US Aligned,0.550204256770793,0.886814744801511,8470020,vt_withX,,ch,0.871749042241682,"",4.7 (5.3),ch_110_vt_withX,ch_vt_withX
ridge,ch_110,110,Education (110),Education,709,30143,,3.3676096790271,0.9923408120495,***,14.324570941771,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.931947069943289,0.909260166494747,0.939750766711496,0.365686340530832,,0.912483817988227,1.70984890056512,0.100926728435783,0.147945614530452,0.402173913043478,0.5,0.0312345611242246,0.0338694625898886,,,,,Nightlights per cap; UNSC US Aligned,0.550204256770793,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_110_vt_3yr_withX_iFINAL.csv,ch,0.939750766711496,"",3.37 (0.99)***,ch_110_ridge,ch_ridge
vt_3yr_withX,wb_110,110,Education (110),Education,2419,26129,8470532,2.55777504970163,2.85604779218411,"",8.24972230947103,.,-0.0951954602986129,-0.110352611136622,-0.0549484116374168,-0.147942931158465,0.0486525290394125,0.110180073492216,-0.36212484829511,-0.186933536352633,0.163098823552503,0.126084039689743,-0.000199852264222806,-0.0409514098428264,0.138090472148783,-0.0628519131531397,-0.0896140547656468,0.0670079621276809,0.0410900738637192,0.0945251435367395,0.0120054265265773,0.0171466797590273,-0.169596866235348,-0.0565904197096869,-0.24055928230498,-0.0230115774646401,0.0452333618277735,-0.00852929370477798,-0.0699919992438133,0.0609585114195937,-0.130479895390822,-0.0499489046633242,1.12751608383606,0.839125385507963,-0.0349779201737509,-0.0107250369165522,0.102014443885383,0.0378287520352742,0.0623925853661152,0.0729133729357387,-0.0578029485180192,-0.140424583759158,-0.217416372954927,-0.113816182725134,0.0180567158092262,0.16860049525276,0.20566786810741,0.0722765284218248,0.0172227797477581,-0.0754799570213192,0.209078099702863,0.161395706236356,0.930773391022174,0.97367687032177,0.930969987543093,0.829363781229095,0.934782608695652,0.365478411203801,1.10013542242791,0.24978993767896,0.380390895201322,0.197674418604651,0.5,0.0994233233660829,0.126868859461768,-10.0640392136109,3.45479671616897,-9.85205916130927,4.30889839342028,,0.343354466525755,0.930773391022174,8470532,vt_withX,,wb,0.930969987543093,"",2.56 (2.86),wb_110_vt_withX,wb_vt_withX
ridge,wb_110,110,Education (110),Education,2419,26129,,6.65338833082093,0.504475272015364,***,8.24972230947103,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.856679286100595,0.919003513609554,0.82448500024413,0.586740915666913,,0.694601518833705,1.10013542242791,0.231911993705818,0.380390895201322,0.418604651162791,0.5,0.101665954720205,0.126868859461768,,,,,,0.343354466525755,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_110_vt_3yr_withX_iFINAL.csv,wb,0.82448500024413,"",6.65 (0.5)***,wb_110_ridge,wb_ridge
vt_3yr_withFE,ch_110,110,Education (110),Education,709,30143,8490500,8.60439711959839,2.68845009551171,***,14.324570941771,.,-43.675866194406,,-45.9851709225941,,-16.6090709106481,,22.9845069662144,,-52.0545190946423,,4.20380321660243,,0.33573223355193,,5.70892766156984,,-14.1617533039957,,-6.31693123079948,,-6.58350064340937,,6.08979277174201,,-12.5576731968734,,2.91808386007633,,-7.00533665264181,,10.2741241646644,,,,10.2316884475199,,15.8272489342782,,2.00445230043153,,-47.0392922977318,,-28.9888041623349,,,,-35.8308397394011,,-31.7188020777441,,0.96656427221172,0.967731723838082,0.90782964076116,0.702811091777881,0.989247311827957,0.177501763308266,1.20245788760842,0.222024481672983,0.325832719894871,0.0271739130434783,0.5,0.0813140348024069,0.10034151894617,0.224243798238781,2.37897703885394,-0.613143105691158,2.61187068708645,Nightlights per cap; UNSC US Aligned,0.550204256770793,0.96656427221172,8490500,vt_withFE,,ch,0.90782964076116,"",8.6 (2.69)***,ch_110_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_110,110,Education (110),Education,2419,26129,8569092,2.99331732801311,0.576710087724944,***,8.24972230947103,.,-0.0951954602986129,,-0.0549484116374168,,0.0486525290394125,,-0.36212484829511,,0.163098823552503,,-0.000199852264222806,,0.138090472148783,,-0.0896140547656468,,0.0410900738637192,,0.0120054265265773,,-0.169596866235348,,-0.24055928230498,,0.0452333618277735,,-0.0699919992438133,,-0.130479895390822,,1.12751608383606,,-0.0349779201737509,,0.102014443885383,,0.0623925853661152,,-0.0578029485180192,,-0.217416372954927,,0.0180567158092262,,0.20566786810741,,0.0172227797477581,,0.209078099702863,,0.77988101676582,0.876303611675951,0.650757157511525,0.602871869229393,0.934782608695652,0.469146458055068,0.844116922125383,0.449118594001903,0.556489752495618,0.209302325581395,0.5,0.226205191594561,0.244746600741656,-10.0640392136109,3.45479671616897,-14.8864524303051,5.91456196555126,,0.343354466525755,0.77988101676582,8569092,vt_withFE,,wb,0.650757157511525,"",2.99 (0.58)***,wb_110_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_110,110,Education (110),Education,709,30143,8496388,-2.97689207873316,0.422598240383742,***,14.324570941771,.,-43.675866194406,0.0264334457833326,-45.9851709225941,-0.0333600819692915,-16.6090709106481,0.0725882253964708,22.9845069662144,0.0752686638850472,-52.0545190946423,0.0251612045860378,4.20380321660243,-0.00654081766493677,0.33573223355193,0.00572012684773565,5.70892766156984,-0.0757419704948557,-14.1617533039957,0.0527674304507673,-6.31693123079948,0.0143879213952408,-6.58350064340937,0.00138146493409256,6.08979277174201,-0.0177986102504657,-12.5576731968734,-0.0342839801311491,2.91808386007633,-0.0423802477191203,-7.00533665264181,0.0391937329992656,10.2741241646644,0.131254517398775,,,10.2316884475199,0.0668953669071064,15.8272489342782,0.0925636927410984,2.00445230043153,0.0221981824375692,-47.0392922977318,-0.00266490999259973,-28.9888041623349,0.0311549565009761,,,-35.8308397394011,-0.044884820640995,-31.7188020777441,0.0216850964003248,0.897684310018903,0.963558714142701,0.874270695674002,0.571845650964642,0.887445887445887,0.612506406225243,1.76211477360172,0.174122671636606,0.136124957285196,0.255434782608696,0.5,0.0572005715130315,0.0303985810710942,0.224243798238781,2.37897703885394,2.08846746483284,0.221519091620229,Nightlights per cap; UNSC US Aligned,0.550204256770793,0.897684310018903,8496388,vt_withXandFE,,ch,0.874270695674002,"",-2.98 (0.42)***,ch_110_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_110,110,Education (110),Education,1785,17531,8552708,3.83066497663869,1.60193734183024,***,4.3044743661486,.,-0.0951954602986129,-0.0116365825536191,-0.0549484116374168,-0.0823584016505635,0.0486525290394125,-0.00703751798253478,-0.36212484829511,-0.133267909348942,0.163098823552503,0.181991145536295,-0.000199852264222806,-0.0978064202395047,0.138090472148783,0.0824156818341033,-0.0896140547656468,0.0599305509310213,0.0410900738637192,0.014804244588595,0.0120054265265773,0.0354410083294619,-0.169596866235348,0.00559936062069087,-0.24055928230498,-0.070833128175,0.0452333618277735,0.0458981498144568,-0.0699919992438133,-0.0262585196574219,-0.130479895390822,-0.0737876290280846,1.12751608383606,0.58756647069014,-0.0349779201737509,0.0423545755044323,0.102014443885383,0.0838577119400672,0.0623925853661152,0.0368391451821607,-0.0578029485180192,-0.135919235721234,-0.217416372954927,-0.0487271801522018,0.0180567158092262,0.0514881362524468,0.20566786810741,0.0304049666016272,0.0172227797477581,-0.00650020257104299,0.209078099702863,0.111768427889327,1,0.993916451470494,1,0.940206703507435,1,0.070084391482611,1.1491698261155,0.0954284875374003,0.353259443510603,0,0.5,0.0279585131739999,0.11325130451588,-9.87456861075273,2.09187181968788,-8.86453554595229,1.86398855692302,,0.398836972324436,1,8552708,vt_withXandFE,,wb,1,"",3.83 (1.6)***,wb_110_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_120,120,Health (120),Health,2071,34961,8464644,9.34481950654007,1.03887561456801,***,18.5975567951739,.,-0.43113305359109,,0.0146778444691286,,-0.0912099208539064,,0.0621530211239983,,-0.556702643903909,,0.128528706865373,,-0.144914990159055,,-0.297232580813707,,0.957423173278642,,0.105705097090339,,-0.0524490639111867,,0.19746321558884,,-0.038631648207583,,-0.0603481534498919,,0.0191050784706907,,0.136495735146507,,0.164845818274395,,0.175941530035474,,0.00300445154245139,,0.047217412098317,,-0.189867934994047,,0.326719098080375,,-0.111740026424098,,-0.016851274347843,,0.154864194784881,,0.677888038447847,0.834813988562522,0.714780082546337,0.607105210399545,0.833333333333333,0.680812768447376,0.902262209413145,0.54672871329292,0.510875002415029,0.365566037735849,0.5,0.292593006368004,0.20768629203441,-6.53723210134049,4.85016944673519,-3.85183765723568,3.90915748606547,,0.293852569126793,0.677888038447847,8464644,vt_noX,,ch,0.714780082546337,"",9.34 (1.04)***,ch_120_vt_noX,ch_vt_noX
vt_3yr_noX,wb_120,120,Health (120),Health,2533,29211,8431124,0.545144696798843,0.889539374402585,"",2.11371307602208,.,0.409825291346548,,-0.0478731239344397,,-0.0328328000690208,,0.0614103298631559,,0.03970290553569,,0.0452228235031591,,0.133184378051942,,-0.0949548957081086,,-0.105664610830382,,-0.0611349490491374,,-0.188702379179902,,-0.274448869477038,,-0.235968637780187,,0.0746382505532689,,-0.262477650030772,,1.0606936840365,,-0.10047490908452,,0.471580629304722,,-0.0707967726190224,,-0.0253842868055639,,-0.115830282689164,,-0.198394997358168,,0.0076722265559886,,0.357681130573722,,-0.0825107590130219,,0.622877999094613,0.796095905252484,0.589579579082303,0.303730850486753,0.839317773788151,0.69087047124222,1.33118655183357,0.539665553450118,0.267587693346906,0.417553191489362,0.5,0.31125273593408,0.0754795931505086,-8.82434119650538,2.4062551398172,-7.74205428472009,1.57182846450524,,0.326547694781784,0.622877999094613,8431124,vt_noX,,wb,0.589579579082303,"",0.55 (0.89),wb_120_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_120,120,Health (120),Health,2071,34961,1811460,10.0081141670932,2.32491824410127,***,18.5975567951739,.,-0.43113305359109,-0.125341726262124,0.0146778444691286,-0.179472618214797,-0.0912099208539064,-0.134976398497801,0.0621530211239983,0.123508457848807,-0.556702643903909,-0.281121585145589,0.128528706865373,-0.169553595054848,-0.144914990159055,0.155567435622193,-0.297232580813707,-0.215897875204681,0.957423173278642,0.408593479525299,0.105705097090339,-0.150132167786357,-0.0524490639111867,-0.102849720716441,0.19746321558884,-0.00742913827300069,-0.038631648207583,0.151365058245138,-0.0603481534498919,0.182697912305595,0.0191050784706907,0.176153090242297,0.136495735146507,0.2723572354019,0.164845818274395,0.343121781051176,0.175941530035474,0.107698709191756,0.00300445154245139,0.0963487064233179,0.047217412098317,0.246503505259751,-0.189867934994047,-0.0460699055343859,0.326719098080375,0.259751150542867,-0.111740026424098,-0.161802112907157,-0.016851274347843,0.165175947993958,0.154864194784881,0.16201126143335,0.944174973300108,0.98616272718191,0.941364792908125,0.920202920931853,0.930555555555555,0.291260962424793,1.14071035089851,0.17714397669943,0.357807172499827,0.113207547169811,0.5,0.0634200882042363,0.115473010746009,-6.53723210134049,4.85016944673519,-6.33190022588202,4.95293647635757,,0.293852569126793,0.944174973300108,1811460,vt_onlyX,,ch,0.941364792908125,"",10.01 (2.32)***,ch_120_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_120,120,Health (120),Health,2359,21321,1811460,2.29940220377267,1.38232835004276,**,1.16832017836125,.,0.409825291346548,0.0556065020384278,-0.0478731239344397,-0.0834160346537832,-0.0328328000690208,0.0336955299740715,0.0614103298631559,0.12979085691272,0.03970290553569,0.0957484114356356,0.0452228235031591,-0.0126660382375148,0.133184378051942,0.0160126546956588,-0.0949548957081086,0.0477311369869856,-0.105664610830382,-0.0298595415661112,-0.0611349490491374,-0.0186204449459987,-0.188702379179902,-0.0201073979784281,-0.274448869477038,0.0671177965216342,-0.235968637780187,-0.011900822557509,0.0746382505532689,0.041906922850758,-0.262477650030772,-0.105308862063103,1.0606936840365,0.563947800174311,-0.10047490908452,-0.0238781982660269,0.471580629304722,0.0358227550238384,-0.0707967726190224,0.00136813455726951,-0.0253842868055639,0.169388412758707,-0.115830282689164,0.0285275750979775,-0.198394997358168,-0.221974587291478,0.0076722265559886,-0.00390136287547616,0.357681130573722,0.109831879176246,-0.0825107590130219,0.0788405328377489,0.993489583333333,0.991055933254908,0.993712612251242,0.955566319347351,0.979591836734694,0.136694033846197,0.97764621938544,0.175411040488061,0.456902188921077,0.0520833333333333,0.5,0.0618031455364395,0.170641659898102,-6.09090086439337,1.90707776276957,-4.54911276306416,2.43123836740434,,0.339190644830953,0.993489583333333,1811460,vt_onlyX,,wb,0.993712612251242,"",2.3 (1.38)**,wb_120_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_120,120,Health (120),Health,2071,34961,1849860,11.8621030208539,0.23482448448441,***,18.5975567951739,.,-0.43113305359109,,0.0146778444691286,,-0.0912099208539064,,0.0621530211239983,,-0.556702643903909,,0.128528706865373,,-0.144914990159055,,-0.297232580813707,,0.957423173278642,,0.105705097090339,,-0.0524490639111867,,0.19746321558884,,-0.038631648207583,,-0.0603481534498919,,0.0191050784706907,,0.136495735146507,,0.164845818274395,,0.175941530035474,,0.00300445154245139,,0.047217412098317,,-0.189867934994047,,0.326719098080375,,-0.111740026424098,,-0.016851274347843,,0.154864194784881,,0.746339889640442,0.968185139078752,0.689490273577364,0.808831075356003,0.686947988223749,0.87337394877185,1.02747768322894,0.219284790831517,0.424191249332123,0.240566037735849,0.5,0.105006897671022,0.150856122697395,-6.53723210134049,4.85016944673519,3.51044635126513,0.29892939103244,,0.293852569126793,0.746339889640442,1849860,vt_onlyFE,,ch,0.689490273577364,"",11.86 (0.23)***,ch_120_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_120,120,Health (120),Health,2872,28872,1923844,6.01439833691366,0.690735282395119,***,4.05474041815023,.,0.409825291346548,,-0.0478731239344397,,-0.0328328000690208,,0.0614103298631559,,0.03970290553569,,0.0452228235031591,,0.133184378051942,,-0.0949548957081086,,-0.105664610830382,,-0.0611349490491374,,-0.188702379179902,,-0.274448869477038,,-0.235968637780187,,0.0746382505532689,,-0.262477650030772,,1.0606936840365,,-0.10047490908452,,0.471580629304722,,-0.0707967726190224,,-0.0253842868055639,,-0.115830282689164,,-0.198394997358168,,0.0076722265559886,,0.357681130573722,,-0.0825107590130219,,0.705234159779614,0.912399107635234,0.647343620058484,0.677979239696381,0.707692307692308,0.86415385841833,0.895655460146522,0.344940291747835,0.515877288849718,0.265151515151515,0.5,0.186661642803316,0.21145440844009,-7.37377939864997,1.7321756285517,-6.35835052036316,2.06098342850613,,0.31467922686435,0.705234159779614,1923844,vt_onlyFE,,wb,0.647343620058484,"",6.01 (0.69)***,wb_120_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_120,120,Health (120),Health,2071,34961,1856260,9.61576438968308,0.708019097146796,***,18.5975567951739,.,-0.43113305359109,-0.171251843497159,0.0146778444691286,-0.0319199311034774,-0.0912099208539064,-0.0359895245893808,0.0621530211239983,-0.1312642338872,-0.556702643903909,-0.0847648116340849,0.128528706865373,-0.02454819816164,-0.144914990159055,0.108828506376579,-0.297232580813707,-0.134332373552023,0.957423173278642,0.143816545497394,0.105705097090339,0.0932133082905765,-0.0524490639111867,0.017050320096308,0.19746321558884,0.0448408134747295,-0.038631648207583,-0.0634475062973799,-0.0603481534498919,0.14128391026985,0.0191050784706907,-0.0761489617079498,0.136495735146507,0.266178116779805,0.164845818274395,-0.000222913837060343,0.175941530035474,-0.0810017414763582,0.00300445154245139,0.0852971967682357,0.047217412098317,0.00804678041196891,-0.189867934994047,-0.0747411833144713,0.326719098080375,0.0118848649924619,-0.111740026424098,0.000346526093780965,-0.016851274347843,-0.0592729509062938,0.154864194784881,-0.0322906600125108,0.87322000711997,0.991576633824623,0.904142090945769,0.949492401063533,0.769230769230769,0.603616084208892,1.14843007226501,0.110532153813382,0.353654960160402,0.183962264150943,0.5,0.0392994446817599,0.113443583328248,-6.53723210134049,4.85016944673519,0.677973706708485,0.130051604066364,,0.293852569126793,0.87322000711997,1856260,vt_onlyXandFE,,ch,0.904142090945769,"",9.62 (0.71)***,ch_120_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_120,120,Health (120),Health,2872,28872,1930244,1.92500877059237,2.0037258833483e-05,***,4.05474041815023,.,0.409825291346548,0.0831646885536575,-0.0478731239344397,0.0389543898694654,-0.0328328000690208,0.0340227437834177,0.0614103298631559,0.176788836550004,0.03970290553569,0.102051908755675,0.0452228235031591,-0.0776353558898214,0.133184378051942,0.094603745751072,-0.0949548957081086,0.0401028594747181,-0.105664610830382,-0.0328965983167291,-0.0611349490491374,-0.0810710592742981,-0.188702379179902,0.0499548428141871,-0.274448869477038,0.00815097754821181,-0.235968637780187,0.0535547867976127,0.0746382505532689,-0.0162527490063804,-0.262477650030772,-0.046544766074512,1.0606936840365,0.322979347929441,-0.10047490908452,-0.0183721227012664,0.471580629304722,0.153924624435574,-0.0707967726190224,0.0539940175623373,-0.0253842868055639,0.0939898089971385,-0.115830282689164,-0.0841736692702392,-0.198394997358168,-0.100566771650044,0.0076722265559886,0.0957080459780448,0.357681130573722,0.0108752394281328,-0.0825107590130219,-0.0389679358713336,0.853994490358127,0.992261683921355,0.89029524728229,0.977017324954663,0.608552631578947,0.879737144917262,1.01850776013277,0.084838108385882,0.429913451321508,0.28030303030303,0.5,0.0236839213100341,0.154192768436092,-7.37377939864997,1.7321756285517,-5.55441630815061,1.775289133571,,0.31467922686435,0.853994490358127,1930244,vt_onlyXandFE,,wb,0.89029524728229,"",1.93 (0)***,wb_120_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_120,120,Health (120),Health,1500,35532,8437012,6.53067689045649,1.19103868142595,***,17.1231759628859,.,-0.43113305359109,-0.029182706805878,0.0146778444691286,-0.0153667513092671,-0.0912099208539064,-0.061451309873947,0.0621530211239983,0.0534053053683621,-0.556702643903909,-0.0337529577058734,0.128528706865373,0.0266736474481801,-0.144914990159055,-0.0346189405670112,-0.297232580813707,-0.128787673586049,0.957423173278642,0.0772268158197405,0.105705097090339,0.0113668756629363,-0.0524490639111867,0.046226682958656,0.19746321558884,-0.0124526326823979,-0.038631648207583,0.0354405124252662,-0.0603481534498919,-0.0534005797165446,0.0191050784706907,0.0709390823519794,0.136495735146507,0.0721943843224718,0.164845818274395,0.0511315602227151,0.175941530035474,0.0193524837214482,0.00300445154245139,0.0146331229573105,0.047217412098317,0.0644863734324456,-0.189867934994047,-0.00283890820108347,0.326719098080375,0.0194945769297188,-0.111740026424098,-0.0534627408557525,-0.016851274347843,0.02163278255844,0.154864194784881,0.0914514741860253,0.9421640557869,0.988954746023445,0.944567045462979,0.890035509616733,0.769230769230769,0.495500725741463,1.43754107060865,0.149727553262819,0.227003496604828,0.186991869918699,0.5,0.0560034865983874,0.0600130747439529,-6.56187444186807,4.88798166987619,-4.59738581116434,1.39049233800464,,0.362097696207082,0.9421640557869,8437012,vt_withX,,ch,0.944567045462979,"",6.53 (1.19)***,ch_120_vt_withX,ch_vt_withX
ridge,ch_120,120,Health (120),Health,1500,35532,,7.24256830977941,0.764910524535304,***,17.1231759628859,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.947187520655694,0.899171780620098,0.921625233238622,0.382187996722838,,0.774410597125401,1.43754107060865,0.157643241691792,0.227003496604828,0.426829268292683,0.5,0.0582697755502288,0.0600130747439529,,,,,,0.362097696207082,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_120_vt_3yr_withX_iFINAL.csv,ch,0.921625233238622,"",7.24 (0.76)***,ch_120_ridge,ch_ridge
vt_3yr_withX,wb_120,120,Health (120),Health,2844,28900,8470532,0.977907556025549,0.643475794741754,*,3.95854318458268,.,0.409825291346548,0.363390008360137,-0.0478731239344397,-0.147637880779792,-0.0328328000690208,0.187034368554552,0.0614103298631559,-0.13527183184403,0.03970290553569,-0.00524071604944766,0.0452228235031591,0.0078374563436979,0.133184378051942,-0.0981601967196796,-0.0949548957081086,0.0292167724482713,-0.105664610830382,-0.0152408258989452,-0.0611349490491374,-0.155904802102686,-0.188702379179902,-0.0897779827378882,-0.274448869477038,-0.217472632788123,-0.235968637780187,-0.120273405984044,0.0746382505532689,-0.0525833173142749,-0.262477650030772,-0.14881970677059,1.0606936840365,0.76828300148221,-0.10047490908452,-0.0537431285961345,0.471580629304722,0.304816395699142,-0.0707967726190224,0.0246324458625175,-0.0253842868055639,0.082645885627716,-0.115830282689164,-0.0197550151497123,-0.198394997358168,-0.0710496114380644,0.0076722265559886,-0.0163105292373709,0.357681130573722,0.191460841624071,-0.0825107590130219,-0.0657276011444642,0.900246913580247,0.976709286914645,0.876431044043922,0.870436849434965,0.883620689655172,0.424348286690208,1.03428085434244,0.280411521006798,0.419898721597496,0.155555555555556,0.5,0.111541112230292,0.148385728675184,-7.41695676238438,1.87617914543046,-5.49408254476617,1.04944840538588,,0.316005579429692,0.900246913580247,8470532,vt_withX,,wb,0.876431044043922,"",0.98 (0.64)*,wb_120_vt_withX,wb_vt_withX
ridge,wb_120,120,Health (120),Health,2844,28900,,2.31536014302242,0.266538585943112,***,3.95854318458268,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.921481481481482,0.914856339201956,0.911474216617166,0.628648319455162,,0.657106661294642,1.03428085434244,0.255340312930216,0.419898721597496,0.377777777777778,0.5,0.117743731113821,0.148385728675184,,,,,,0.316005579429692,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_120_vt_3yr_withX_iFINAL.csv,wb,0.911474216617166,"",2.32 (0.27)***,wb_120_ridge,wb_ridge
vt_3yr_withFE,ch_120,120,Health (120),Health,2009,35023,8503556,9.16875566956481,0.608074188063849,***,19.227673270937,.,-0.43113305359109,,0.0146778444691286,,-0.0912099208539064,,0.0621530211239983,,-0.556702643903909,,0.128528706865373,,-0.144914990159055,,-0.297232580813707,,0.957423173278642,,0.105705097090339,,-0.0524490639111867,,0.19746321558884,,-0.038631648207583,,-0.0603481534498919,,0.0191050784706907,,0.136495735146507,,0.164845818274395,,0.175941530035474,,0.00300445154245139,,0.047217412098317,,-0.189867934994047,,0.326719098080375,,-0.111740026424098,,-0.016851274347843,,0.154864194784881,,0.785121021901812,0.960061145600899,0.76678187098262,0.652072824882898,0.654565456545654,0.934533030760076,1.19024851629704,0.247055590517602,0.331934654897765,0.259162303664921,0.5,0.12254623851129,0.103143084080336,-6.6438012302413,4.87687177940447,3.49725269384317,0.261072761417351,,0.286922272748058,0.785121021901812,8503556,vt_withFE,,ch,0.76678187098262,"",9.17 (0.61)***,ch_120_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_120,120,Health (120),Health,2872,28872,8582916,7.05347755549362,0.341100355678028,***,4.05474041815023,.,0.409825291346548,,-0.0478731239344397,,-0.0328328000690208,,0.0614103298631559,,0.03970290553569,,0.0452228235031591,,0.133184378051942,,-0.0949548957081086,,-0.105664610830382,,-0.0611349490491374,,-0.188702379179902,,-0.274448869477038,,-0.235968637780187,,0.0746382505532689,,-0.262477650030772,,1.0606936840365,,-0.10047490908452,,0.471580629304722,,-0.0707967726190224,,-0.0253842868055639,,-0.115830282689164,,-0.198394997358168,,0.0076722265559886,,0.357681130573722,,-0.0825107590130219,,0.783057851239669,0.890430975198182,0.72812517226654,0.478398514800994,0.709876543209877,0.854587046917029,1.0177883603802,0.365540270337186,0.430375482207206,0.257575757575758,0.5,0.21859517780469,0.154464384014092,-7.37377939864997,1.7321756285517,-5.71522152153632,2.23609087579065,,0.31467922686435,0.783057851239669,8582916,vt_withFE,,wb,0.72812517226654,"",7.05 (0.34)***,wb_120_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_120,120,Health (120),Health,2071,34961,8515332,8.46950951767421,0.38615242482981,***,18.5975567951739,.,-0.43113305359109,-0.100967608764187,0.0146778444691286,-0.0214775436895447,-0.0912099208539064,-0.0297983257046102,0.0621530211239983,0.0781722060219574,-0.556702643903909,-0.0598953642463303,0.128528706865373,0.173950168518302,-0.144914990159055,-0.0173489264922658,-0.297232580813707,-0.224552019799592,0.957423173278642,0.246129608755001,0.105705097090339,0.111298549408091,-0.0524490639111867,-0.064213656261541,0.19746321558884,0.0464857248304177,-0.038631648207583,-0.0291971451808059,-0.0603481534498919,-0.175838708411176,0.0191050784706907,0.0343885299004615,0.136495735146507,0.323295123321041,0.164845818274395,0.116532146416144,0.175941530035474,0.125965331841728,0.00300445154245139,0.00959592204075435,0.047217412098317,0.175117662013508,-0.189867934994047,-0.0860763750923784,0.326719098080375,0.00815053402504407,-0.111740026424098,-0.182673401803461,-0.016851274347843,-0.0349253395618796,0.154864194784881,-0.00958595065399927,0.862562299750802,0.972303866902931,0.849784383448061,0.749700408402198,0.721295387634936,0.740683922174345,1.23955664441024,0.191375559770616,0.307930303188604,0.268867924528302,0.5,0.0692961104763797,0.0923451393373404,-6.53723210134049,4.85016944673519,-0.672623868863628,2.46019633987163,,0.293852569126793,0.862562299750802,8515332,vt_withXandFE,,ch,0.849784383448061,"",8.47 (0.39)***,ch_120_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_120,120,Health (120),Health,2872,28872,8589316,2.37494464228924,0.328632834669888,***,4.05474041815023,.,0.409825291346548,0.0931519929284655,-0.0478731239344397,-0.126469878084017,-0.0328328000690208,0.0188151574006726,0.0614103298631559,0.118601108335449,0.03970290553569,-0.0234831978054718,0.0452228235031591,-0.0568201296101501,0.133184378051942,0.0786177515098735,-0.0949548957081086,-0.0463847971637728,-0.105664610830382,-0.044965092779603,-0.0611349490491374,-0.115337428732372,-0.188702379179902,-0.157588240046756,-0.274448869477038,-0.112191603609826,-0.235968637780187,-0.0387853594019542,0.0746382505532689,0.0768899971974319,-0.262477650030772,-0.106879721133154,1.0606936840365,0.836002041028329,-0.10047490908452,-0.0653412630036791,0.471580629304722,0.285539784259108,-0.0707967726190224,-0.0360565969836724,-0.0253842868055639,-0.0145770427805836,-0.115830282689164,-0.0912474921904499,-0.198394997358168,-0.00738150495104476,0.0076722265559886,0.0434653553087018,0.357681130573722,0.182561576071458,-0.0825107590130219,0.0411262450984221,0.909779614325069,0.974067727030348,0.853740251882751,0.821863001559284,0.861027190332326,0.479532900342632,1.13223297911951,0.18926265857081,0.362419401544673,0.174242424242424,0.5,0.0766261015526647,0.117750734368443,-7.37377939864997,1.7321756285517,-4.82033770333716,1.02892589491515,,0.31467922686435,0.909779614325069,8589316,vt_withXandFE,,wb,0.853740251882751,"",2.37 (0.33)***,wb_120_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,216,12256,8464644,9.04940794225674,5.59354360638535,*,17.3707306658232,.,-0.260555639349229,,-0.0940151915721319,,0.304107063032241,,0.775547953459366,,-0.7004804165666,,0.206174541496412,,-0.589829759629726,,-0.0221309602617771,,0.54723152505027,,-0.00939792174436926,,0.610506814128914,,0.145939134525846,,-0.075540601425909,,-0.168544585648355,,0.172627993674843,,0.264800583462187,,0.154474250092125,,0.274801422375379,,0.513585919015642,,-0.126216847469246,,0.0220067473901671,,-0.354818656639439,,,,0.0603633211163184,,-0.138981060645774,,0.462691326530612,0.930504608984116,0.584345342950618,0.359427193224807,0.465949820788531,1.18764992762997,2.04281924248576,0.247256631434865,0.0865475107523756,0.4375,0.5,0.0833867864015394,0.0171049818259568,-8.5572413609841,2.19500071775766,-23.3182299105138,9.33167578620584,UNSC US Aligned,1.0547197807554,0.537308673469388,8464644,vt_noX,,ch,0.584345342950618,"",9.05 (5.59)*,ch_140_vt_noX,ch_vt_noX
vt_3yr_noX,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4603,28733,8464644,1.68196070688692,0.919860975738055,**,9.97646991804857,.,0.248880343010987,,0.0609891483483479,,-0.000861335584324565,,0.0938044144304324,,0.284140162305097,,-0.046541491888475,,0.164271277701422,,-0.179876244102199,,0.0543583786212014,,-0.0488039021858374,,0.152441132584456,,-0.0800992594948836,,0.0139088477606962,,0.0394133616827465,,-0.0891838497507886,,1.20413648025539,,0.0621325835675063,,0.134514137687424,,0.182417686318699,,-0.231388409008936,,0.034706535589778,,-0.119561004752771,,0.0786767417244013,,0.107093425471528,,0.0831923978867619,,0.805736212278877,0.78307281890994,0.864775042585344,0.404348730424461,0.831081081081081,0.529347310464456,1.07072045659735,0.531762883885632,0.39758819041808,0.262096774193548,0.5,0.25983606557377,0.135974499089253,-3.38189281963071,0.810299232126015,-6.59581905728321,3.27509966181673,,0.262936489858485,0.805736212278877,8464644,vt_noX,,wb,0.864775042585344,"",1.68 (0.92)**,wb_140_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,265,12207,1811204,6.54757200069059,3.25559062583431,***,18.7588653148971,.,-0.260555639349229,-0.0954779386986023,-0.0940151915721319,-0.0852561693149564,0.304107063032241,0.154454478807747,0.775547953459366,0.152120393514633,-0.7004804165666,-0.196476620361207,0.206174541496412,0.0196564046526348,-0.589829759629726,-0.0654672678103017,-0.0221309602617771,-0.09376326777041,0.54723152505027,-0.0595659622829408,-0.00939792174436926,0.0513838305836484,0.610506814128914,0.288618368171125,0.145939134525846,0.208696576282383,-0.075540601425909,-0.0998794355988504,-0.168544585648355,-0.0275893385615199,0.172627993674843,0.144985844790936,0.264800583462187,-0.0136824861168847,0.154474250092125,0.115567222726539,0.274801422375379,0.0911321772448709,0.513585919015642,0.136490672128272,-0.126216847469246,0.185754437055431,0.0220067473901671,0.232480144798753,-0.354818656639439,-0.260610777512195,,,0.0603633211163184,-0.0344344041356829,-0.138981060645774,-0.083789268219844,0.932938856015779,0.979691708349304,0.941722092320106,0.907380678372268,0.850515463917526,0.569835738893449,1.877480226329,0.0874927168617869,0.11313443511181,0.192307692307692,0.5,0.0289624443029917,0.023976235943136,-6.7986373885036,2.7558636275086,4.88074026805284,-1.60518271290585,UNSC US Aligned,0.895759056138181,0.932938856015779,1811204,vt_onlyX,,ch,0.941722092320106,"",6.55 (3.26)***,ch_140_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4603,28733,1811460,2.96082102148692,0.309408567271864,***,9.97646991804857,.,0.248880343010987,0.279815509617344,0.0609891483483479,0.0611007452814344,-0.000861335584324565,0.0621946986205556,0.0938044144304324,0.161855476191254,0.284140162305097,0.305216597318632,-0.046541491888475,-0.0257192295277463,0.164271277701422,0.115059557370834,-0.179876244102199,-0.16906021779403,0.0543583786212014,0.264712241217495,-0.0488039021858374,-0.0573314010671858,0.152441132584456,0.0500790389254584,-0.0800992594948836,-0.0761543254414576,0.0139088477606962,-0.171458148127422,0.0394133616827465,0.165763644669205,-0.0891838497507886,-0.0871004706621173,1.20413648025539,1.33820903658853,0.0621325835675063,-0.0838231409573764,0.134514137687424,0.00315043412149007,0.182417686318699,0.154583914726931,-0.231388409008936,-0.174174817129965,0.034706535589778,-0.0407125888392323,-0.119561004752771,-0.186500098742545,0.0786767417244013,0.176897490955862,0.107093425471528,0.0135206570103693,0.0831923978867619,0.154794368594887,0.943386161032025,0.944554334824206,0.923418230008157,0.923899208179272,0.934548649242258,0.293615660126269,0.693448452717642,0.293043035839534,0.692845968904899,0.108996539792388,0.5,0.115404699738903,0.487728459530026,-3.38189281963071,0.810299232126015,-1.56809171586898,-1.25587235530747,,0.262936489858485,0.943386161032025,1811460,vt_onlyX,,wb,0.923418230008157,"",2.96 (0.31)***,wb_140_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,162,7418,1811460,9.17442099798903,1.06193326131397,***,17.6567634030505,.,-0.260555639349229,,-0.0940151915721319,,0.304107063032241,,0.775547953459366,,-0.7004804165666,,0.206174541496412,,-0.589829759629726,,-0.0221309602617771,,0.54723152505027,,-0.00939792174436926,,0.610506814128914,,0.145939134525846,,-0.075540601425909,,-0.168544585648355,,0.172627993674843,,0.264800583462187,,0.154474250092125,,0.274801422375379,,0.513585919015642,,-0.126216847469246,,0.0220067473901671,,-0.354818656639439,,,,0.0603633211163184,,-0.138981060645774,,0.882716049382716,0.966431068551452,0.739327682191394,0.253347649409277,0.957446808510638,0.388045901719181,1.92496271014812,0.188756316573332,0.104791265804184,0.166666666666667,0.5,0.073084032418598,0.0217545855253804,-14.4776656731376,5.32260760581675,-14.0713903698843,5.43604434188488,UNSC US Aligned,1.32237212794285,0.882716049382716,1811460,vt_onlyFE,,ch,0.739327682191394,"",9.17 (1.06)***,ch_140_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4603,28733,1987588,13.5572905554234,0.10955792799799,***,9.97646991804857,.,0.248880343010987,,0.0609891483483479,,-0.000861335584324565,,0.0938044144304324,,0.284140162305097,,-0.046541491888475,,0.164271277701422,,-0.179876244102199,,0.0543583786212014,,-0.0488039021858374,,0.152441132584456,,-0.0800992594948836,,0.0139088477606962,,0.0394133616827465,,-0.0891838497507886,,1.20413648025539,,0.0621325835675063,,0.134514137687424,,0.182417686318699,,-0.231388409008936,,0.034706535589778,,-0.119561004752771,,0.0786767417244013,,0.107093425471528,,0.0831923978867619,,0.513592611862644,0.858018666194877,0.506367808174174,0.663879697040155,0.445969125214408,1.46068992894201,0.780572661789282,0.454743088693027,0.61064300207816,0.44758064516129,0.5,0.267349260523322,0.299739008231279,-3.38189281963071,0.810299232126015,1.4214642054297,2.34291595379386,,0.262936489858485,0.513592611862644,1987588,vt_onlyFE,,wb,0.506367808174174,"",13.56 (0.11)***,wb_140_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,265,12207,1820164,13.1554659009721,4.80398010655388,***,18.7588653148971,.,-0.260555639349229,-0.195880347692868,-0.0940151915721319,-0.147226780587798,0.304107063032241,0.17575798170641,0.775547953459366,0.160216569541953,-0.7004804165666,-0.0466348049882794,0.206174541496412,0.0246483948919948,-0.589829759629726,0.120248978864389,-0.0221309602617771,0.141999166863971,0.54723152505027,-0.143469172045589,-0.00939792174436926,-0.0389788008085407,0.610506814128914,0.153105352753757,0.145939134525846,0.273577734939755,-0.075540601425909,-0.0761357936169953,-0.168544585648355,-0.0466531842201947,0.172627993674843,0.0349191331118345,0.264800583462187,0.112645650482288,0.154474250092125,0.218351663276569,0.274801422375379,0.15223496807739,0.513585919015642,0.106354136237058,-0.126216847469246,0.121455602869386,0.0220067473901671,0.065625171400606,-0.354818656639439,-0.262100456529299,,,0.0603633211163184,-0.0672657454386377,-0.138981060645774,-0.128848549835385,0.949375410913872,0.996184523998543,0.869067431522155,0.957395675040404,0.093167701863354,1.33390061723691,1.87753196536875,0.0628800964679717,0.113125008211028,0.5,0.5,0.0180333085817333,0.0239736925851278,-6.7986373885036,2.7558636275086,0.864643989007757,-5.31498250284781,UNSC US Aligned,0.895759056138181,0.949375410913872,1820164,vt_onlyXandFE,,ch,0.869067431522155,"",13.16 (4.8)***,ch_140_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,2937,27019,1946116,6.01320837600763,0.335332225811163,***,4.13444287668524,.,0.248880343010987,0.0305833452660601,0.0609891483483479,0.0148413366079337,-0.000861335584324565,-0.014669543475611,0.0938044144304324,0.185970512926553,0.284140162305097,0.114826122551462,-0.046541491888475,0.0195473062549701,0.164271277701422,0.160219099749806,-0.179876244102199,0.0316053671103145,0.0543583786212014,-0.0206274972436949,-0.0488039021858374,0.0353933990793336,0.152441132584456,-0.0819099953025485,-0.0800992594948836,0.0380106044001875,0.0139088477606962,-0.106395759154111,0.0394133616827465,-0.0461945335194474,-0.0891838497507886,0.0781907531991587,1.20413648025539,0.497896395474686,0.0621325835675063,0.0330149942357143,0.134514137687424,0.143933500680144,0.182417686318699,-0.00224567059427467,-0.231388409008936,-0.256349101935053,0.034706535589778,0.0258427296578877,-0.119561004752771,-0.124448882713914,0.0786767417244013,0.0915388031629955,0.107093425471528,-0.049108246047971,0.0831923978867619,-0.110115422271197,0.952025280091927,0.997218065704012,0.932214803267963,0.991324505949969,0.836236933797909,0.453650861112883,1.00764851888616,0.0630344146508977,0.436937167595088,0.127118644067797,0.5,0.0168922636733796,0.158358093980412,-4.71044218069764,-0.146390844442229,-1.88161308349735,-1.58585736602419,,0.331701756076244,0.952025280091927,1946116,vt_onlyXandFE,,wb,0.932214803267963,"",6.01 (0.34)***,wb_140_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,265,12207,8470276,5.47944575552818,7.7627527191868,"",18.7588653148971,.,-0.260555639349229,-0.010590818445198,-0.0940151915721319,-0.0067110456206133,0.304107063032241,-0.0067724670609459,0.775547953459366,0.0154732053156476,-0.7004804165666,-0.00556556120805901,0.206174541496412,-0.00012736999895425,-0.589829759629726,0.00112308983167156,-0.0221309602617771,-0.0198497127823067,0.54723152505027,0.0104253119335044,-0.00939792174436926,0.0148811102725432,0.610506814128914,0.005849686962901,0.145939134525846,0.00321321863448249,-0.075540601425909,0.011771203285316,-0.168544585648355,-0.00166345074365381,0.172627993674843,-0.00222882542133448,0.264800583462187,0.0052482278272504,0.154474250092125,-0.00220259021032704,0.274801422375379,0.00611784335458644,0.513585919015642,0.00656865825410919,-0.126216847469246,-0.00672139701491659,0.0220067473901671,-0.00187613260422948,-0.354818656639439,-0.0163917923974806,,,0.0603633211163184,-0.00329450085293513,-0.138981060645774,-0.00698353278159634,0.708744247205786,0.92702338138148,0.644845342883746,0.419477919456194,0.776255707762557,0.800256644433551,1.87737673220541,0.310582480225276,0.113153294085522,0.41025641025641,0.5,0.106748726655348,0.023981324278438,-6.7986373885036,2.7558636275086,0.772577225318098,-2.45738984727575,UNSC US Aligned,0.895759056138181,0.708744247205786,8470276,vt_withX,,ch,0.644845342883746,"",5.48 (7.76),ch_140_vt_withX,ch_vt_withX
ridge,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,265,12207,,0.18363515476041,2.46321768353958,"",18.7588653148971,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.799474030243261,0.91467700750645,0.655869116220716,0.39061572703054,,1.75832242727159,1.87737673220541,0.0723357969381563,0.113153294085522,0.5,0.5,0.021116298811545,0.023981324278438,,,,,UNSC US Aligned,0.895759056138181,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_140_vt_3yr_withX_iFINAL.csv,ch,0.655869116220716,"",0.18 (2.46),ch_140_ridge,ch_ridge
vt_3yr_withX,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4603,28733,8470532,5.08055919834809,1.06805110557316,***,9.97646991804857,.,0.248880343010987,0.120712411636493,0.0609891483483479,0.0866921466961461,-0.000861335584324565,0.115216333940566,0.0938044144304324,0.329725128449473,0.284140162305097,0.235707941055285,-0.046541491888475,-0.0205104763293617,0.164271277701422,-0.0463125334493785,-0.179876244102199,-0.157520769904367,0.0543583786212014,0.134206959009171,-0.0488039021858374,-0.0234209546726123,0.152441132584456,0.0145048548374295,-0.0800992594948836,-0.0386670339852573,0.0139088477606962,-0.120399455208099,0.0394133616827465,-0.0132615906558931,-0.0891838497507886,-0.211710100211204,1.20413648025539,0.912773140966798,0.0621325835675063,0.0920714641641646,0.134514137687424,0.141126727424587,0.182417686318699,0.141862787562384,-0.231388409008936,-0.118426891583946,0.034706535589778,0.0010768965538591,-0.119561004752771,0.0588381512486378,0.0786767417244013,0.0690990822017086,0.107093425471528,0.0114675546996235,0.0831923978867619,0.0123532258905472,0.992911030176899,0.972347976364139,0.993609127947301,0.877582291988448,0.962441314553991,0.160452725397883,0.934837686825698,0.247906438870348,0.486862902681777,0.0685483870967742,0.5,0.103108125345465,0.190441770483439,-3.38189281963071,0.810299232126015,-2.79182373788901,0.11180575485906,,0.262936489858485,0.992911030176899,8470532,vt_withX,,wb,0.993609127947301,"",5.08 (1.07)***,wb_140_vt_withX,wb_vt_withX
ridge,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4603,28733,,6.70963374132351,0.275844753777879,***,9.97646991804857,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.970733610822059,0.927463433464542,0.967766149349364,0.700789621564939,,0.280546027698878,0.934837686825698,0.275766161230455,0.486862902681777,0.185483870967742,0.5,0.132743739104554,0.190441770483439,,,,,,0.262936489858485,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_140_vt_3yr_withX_iFINAL.csv,wb,0.967766149349364,"",6.71 (0.28)***,wb_140_ridge,wb_ridge
vt_3yr_withFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,265,12207,8473092,3.63667488587439,4.75276313815339,"",18.7588653148971,.,-0.260555639349229,,-0.0940151915721319,,0.304107063032241,,0.775547953459366,,-0.7004804165666,,0.206174541496412,,-0.589829759629726,,-0.0221309602617771,,0.54723152505027,,-0.00939792174436926,,0.610506814128914,,0.145939134525846,,-0.075540601425909,,-0.168544585648355,,0.172627993674843,,0.264800583462187,,0.154474250092125,,0.274801422375379,,0.513585919015642,,-0.126216847469246,,0.0220067473901671,,-0.354818656639439,,,,0.0603633211163184,,-0.138981060645774,,0.764628533859303,0.941322498501725,0.664070091917436,0.439848990174248,0.845410628019324,0.810298801976122,1.87742848194156,0.248552142304764,0.113143863736503,0.435897435897436,0.5,0.0820159151193634,0.0239787798408488,-6.7986373885036,2.7558636275086,4.01561761720082,-4.02978170014298,UNSC US Aligned,0.895759056138181,0.764628533859303,8473092,vt_withFE,,ch,0.664070091917436,"",3.64 (4.75),ch_140_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4530,28806,8643588,9.46524261618711,2.16064645986582,***,10.0047163083924,.,0.248880343010987,,0.0609891483483479,,-0.000861335584324565,,0.0938044144304324,,0.284140162305097,,-0.046541491888475,,0.164271277701422,,-0.179876244102199,,0.0543583786212014,,-0.0488039021858374,,0.152441132584456,,-0.0800992594948836,,0.0139088477606962,,0.0394133616827465,,-0.0891838497507886,,1.20413648025539,,0.0621325835675063,,0.134514137687424,,0.182417686318699,,-0.231388409008936,,0.034706535589778,,-0.119561004752771,,0.0786767417244013,,0.107093425471528,,0.0831923978867619,,0.427788735481043,0.849920811961636,0.439311119144949,0.538077693483184,0.399644760213144,1.52522738884218,0.868039100358205,0.465407081562956,0.537283513583092,0.517094017094017,0.5,0.273479948253558,0.228357050452781,-3.52383667106066,0.974086278740449,-1.64804814862734,4.41176009035775,,0.264967996999823,0.572211264518957,8643588,vt_withFE,,wb,0.439311119144949,"",9.47 (2.16)***,wb_140_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,265,12207,8479236,6.2740283346598,2.84673409062159,***,18.7588653148971,.,-0.260555639349229,-0.0289175790001165,-0.0940151915721319,0.0111558396555476,0.304107063032241,0.0194229923840611,0.775547953459366,0.0170806825347244,-0.7004804165666,-0.0278882093401622,0.206174541496412,0.00978837339382255,-0.589829759629726,0.0134313814120818,-0.0221309602617771,-0.0129206834384241,0.54723152505027,0.00787588462320856,-0.00939792174436926,0.00917154761263995,0.610506814128914,0.0073258173850983,0.145939134525846,-0.00680966927087869,-0.075540601425909,0.00862527887336911,-0.168544585648355,-0.0236176243401132,0.172627993674843,0.0145238486118615,0.264800583462187,0.00561238356865883,0.154474250092125,0.0138523305155114,0.274801422375379,-0.000476147115696216,0.513585919015642,0.000527019656728942,-0.126216847469246,-0.0147407530504273,0.0220067473901671,-0.0236749819712711,-0.354818656639439,-0.0280324618413581,,,0.0603633211163184,-0.00742380673065807,-0.138981060645774,-0.0205499191518176,0.768573307034845,0.935129050437329,0.731801254982743,0.478082408631281,0.739795918367347,0.885848474264121,1.87758369906216,0.242509913388518,0.11311558303368,0.423076923076923,0.5,0.0950360627916843,0.0239711497666525,-6.7986373885036,2.7558636275086,4.04181880896835,-3.34647455967679,UNSC US Aligned,0.895759056138181,0.768573307034845,8479236,vt_withXandFE,,ch,0.731801254982743,"",6.27 (2.85)***,ch_140_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4603,28733,8653060,3.77672664929441,1.87006419033132,***,9.97646991804857,.,0.248880343010987,0.0971441091504,0.0609891483483479,-0.00274144989904003,-0.000861335584324565,0.0260032215015829,0.0938044144304324,0.0799296644888754,0.284140162305097,0.0862876730505328,-0.046541491888475,0.000720266839489263,0.164271277701422,0.0224025880126268,-0.179876244102199,-0.0448111139400861,0.0543583786212014,0.0770204796642066,-0.0488039021858374,-0.0233469685725794,0.152441132584456,0.0197488855663646,-0.0800992594948836,-0.0249530603899621,0.0139088477606962,-0.0220007150876336,0.0394133616827465,-0.0234812816353224,-0.0891838497507886,-0.0463411894463935,1.20413648025539,0.39023096460845,0.0621325835675063,0.0808650770224473,0.134514137687424,0.0374140809103912,0.182417686318699,0.0353489409081426,-0.231388409008936,-0.0593977328576133,0.034706535589778,0.0315798257972342,-0.119561004752771,-0.0312799664912747,0.0786767417244013,0.0275438851164611,0.107093425471528,0.0195158526790225,0.0831923978867619,0.06568616103381,0.970408428720082,0.97004204515468,0.949413879724959,0.850623379873323,0.977742448330684,0.186937928031186,0.966124992519546,0.215202393204562,0.464792227356495,0.0604838709677419,0.5,0.0848827175021574,0.175688397269946,-3.38189281963071,0.810299232126015,-1.36669754460562,-0.238340891937138,,0.262936489858485,0.970408428720082,8653060,vt_withXandFE,,wb,0.949413879724959,"",3.78 (1.87)***,wb_140_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,8464644,5.80763349960572,0.579987133534736,***,23.976731917557,.,369.293080336466,,458.490644427331,,92.1946430488944,,25.5655685659196,,371.567849898498,,-45.0907166559495,,-63.8579228172755,,133.462804265021,,47.6557988010649,,-32.3401329017157,,6.23620835532938,,-61.8585527552844,,-101.208114479909,,77.004102266781,,81.0643408054982,,-49.2998888663921,,,,-184.864222337627,,-100.301212800107,,232.316442547094,,340.3598253504,,311.57232454193,,-29.069203409411,,-16.2820203130074,,269.761125783348,,0.894083272461652,0.934018597413789,0.864613697574673,0.434265840380867,0.842245989304813,0.484429901236383,1.37064743196596,0.315149751619095,0.251792166712115,0.162162162162162,0.5,0.154051409766077,0.0692875567019479,-3.64931143284398,2.67947415612152,3.80435923826857,-2.49970070142792,Nightlights per cap,0.301923797894589,0.894083272461652,8464644,vt_noX,,ch,0.864613697574673,"",5.81 (0.58)***,ch_150_vt_noX,ch_vt_noX
vt_3yr_noX,wb_150,150,Government and Civil Society (150),Government and Civil Society,7437,25779,8464644,-0.161108105513462,0.734845971610037,"",5.43822908486856,.,-0.19388395731102,,-0.209853730998195,,-0.0314564506532827,,-0.563345942066469,,-0.217212158883212,,0.0327170350431803,,-0.161915693596065,,-0.0051908118409524,,-0.0144789027567034,,-0.0850970483412231,,0.00692755984740049,,-0.062108144477498,,0.13321783894741,,-0.0969361357681132,,0.0455980683411229,,1.27731406201885,,-0.0538202834592009,,0.525422858639401,,0.140621684047056,,0.176205395677902,,-0.0268336353663978,,0.025970349389113,,-0.241184405946306,,0.0361349079860113,,0.149123516908002,,0.831024930747923,0.7753357890536,0.839315585313583,0.532556501636179,0.818260120585702,0.521014893424203,0.888024313782828,0.580243431288171,0.521711809329277,0.196172248803828,0.5,0.296301974733227,0.215932785477738,-4.46139938389317,3.03374286010472,-3.67183795096011,3.8597333308043,,0.213910168572776,0.831024930747923,8464644,vt_noX,,wb,0.839315585313583,"",-0.16 (0.73),wb_150_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,1811204,0.464940773135037,6.67301089578357,"",23.976731917557,.,369.293080336466,0.360476442575457,458.490644427331,0.18500631213189,92.1946430488944,-0.13173312752737,25.5655685659196,-0.0668197692185585,371.567849898498,-0.251215366125104,-45.0907166559495,0.102619162872479,-63.8579228172755,0.243982858844204,133.462804265021,-0.152290449275169,47.6557988010649,0.506281661987305,-32.3401329017157,-0.00841593768447756,6.23620835532938,-0.0138111627125216,-61.8585527552844,0.281044948399066,-101.208114479909,0.206270230556838,77.004102266781,-0.255405571535229,81.0643408054982,-0.281125050783156,-49.2998888663921,0.518634746968973,,,-184.864222337627,-0.032042539026586,-100.301212800107,0.0498134900256887,232.316442547094,0.0166273237764827,340.3598253504,0.231747996695354,311.57232454193,-0.224049558937542,-29.069203409411,0.110158626083341,-16.2820203130074,-0.176883746683602,269.761125783348,0.127766905874015,0.904127100073046,0.990161097197206,0.907977954795352,0.936305035331165,0.702247191011236,0.683054758802516,1.00960647550417,0.144416342242838,0.435662919022269,0.216216216216216,0.5,0.0517904106817722,0.157596601254299,-3.64931143284398,2.67947415612152,3.73863166987715,-5.72676407534628,Nightlights per cap,0.301923797894589,0.904127100073046,1811204,vt_onlyX,,ch,0.907977954795352,"",0.46 (6.67),ch_150_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_150,150,Government and Civil Society (150),Government and Civil Society,7437,25779,1811460,-0.800626141053572,0.749406563733101,"",5.43822908486856,.,-0.19388395731102,-0.131398552246386,-0.209853730998195,-0.168740894859647,-0.0314564506532827,-0.0511871262089648,-0.563345942066469,-0.522670983076143,-0.217212158883212,-0.353991676010185,0.0327170350431803,0.01935288120062,-0.161915693596065,-0.170056811622266,-0.0051908118409524,0.0603375735878945,-0.0144789027567034,0.383412032723427,-0.0850970483412231,-0.191864237636364,0.00692755984740049,0.130231157410895,-0.062108144477498,-0.211368564078583,0.13321783894741,0.0617946348339318,-0.0969361357681132,-0.162317067272961,0.0455980683411229,0.00346020890399817,1.27731406201885,2.08984532594621,-0.0538202834592009,-0.140057311095329,0.525422858639401,0.346809552048748,0.140621684047056,0.0395106071978829,0.176205395677902,0.0246146164089428,-0.0268336353663978,0.0811833047494226,0.025970349389113,0.0621534938988033,-0.241184405946306,-0.354932009279731,0.0361349079860113,0.063935729265188,0.149123516908002,0.267504187021425,0.962657975157492,0.966068137002738,0.946560047152501,0.953657568173366,0.945057010399699,0.239607157107411,0.693147180559945,0.231626382477986,0.693147180559945,0.0846968238691049,0,0.0850694444444444,0,-4.46139938389317,3.03374286010472,-4.74535792338076,3.66448081295351,,0.213910168572776,0.962657975157492,1811460,vt_onlyX,,wb,0.946560047152501,"",-0.8 (0.75),wb_150_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,300,7164,1811972,8.27044675658546,4.60536536370752,**,20.58645790323,.,369.293080336466,,458.490644427331,,92.1946430488944,,25.5655685659196,,371.567849898498,,-45.0907166559495,,-63.8579228172755,,133.462804265021,,47.6557988010649,,-32.3401329017157,,6.23620835532938,,-61.8585527552844,,-101.208114479909,,77.004102266781,,81.0643408054982,,-49.2998888663921,,,,-184.864222337627,,-100.301212800107,,232.316442547094,,340.3598253504,,311.57232454193,,-29.069203409411,,-16.2820203130074,,269.761125783348,,0.725925925925926,0.937171408231603,0.604118179937554,0.290934405840019,0.914634146341463,0.55056478239565,1.67116861323154,0.260879605114183,0.157314824193459,0.233333333333333,0.5,0.110679332181923,0.0367012089810017,0.642885287425607,-1.00559265243494,3.5990558660437,0.0591751142324575,Nightlights per cap; UNSC US Aligned,0.668703832436572,0.725925925925926,1811972,vt_onlyFE,,ch,0.604118179937554,"",8.27 (4.61)**,ch_150_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,7437,25779,2038020,1.18324691170367,0.149905490814341,***,5.43822908486856,.,-0.19388395731102,,-0.209853730998195,,-0.0314564506532827,,-0.563345942066469,,-0.217212158883212,,0.0327170350431803,,-0.161915693596065,,-0.0051908118409524,,-0.0144789027567034,,-0.0850970483412231,,0.00692755984740049,,-0.062108144477498,,0.13321783894741,,-0.0969361357681132,,0.0455980683411229,,1.27731406201885,,-0.0538202834592009,,0.525422858639401,,0.140621684047056,,0.176205395677902,,-0.0268336353663978,,0.025970349389113,,-0.241184405946306,,0.0361349079860113,,0.149123516908002,,0.299198846338728,0.787012630431042,0.371570802945342,0.584594765294911,0.840425531914894,1.04817745817745,0.81184708428488,0.545977754314644,0.583407974537599,0.630379746835443,0.5,0.284229101929643,0.270149998081866,-4.46139938389317,3.03374286010472,-8.23456513183234,5.50660068274016,,0.213910168572776,0.700801153661272,2038020,vt_onlyFE,,wb,0.371570802945342,"",1.18 (0.15)***,wb_150_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,1828100,9.22291338827285,0.149830688645817,***,23.976731917557,.,369.293080336466,-0.00431764425244186,458.490644427331,0.0314529383927598,92.1946430488944,0.0559695410728306,25.5655685659196,-0.0137417525798071,371.567849898498,-0.0109115520026534,-45.0907166559495,0.02635438937695,-63.8579228172755,-0.0469387334957916,133.462804265021,0.00259636034315917,47.6557988010649,-0.0185418677236885,-32.3401329017157,-0.0117611053446324,6.23620835532938,-0.0161644780007231,-61.8585527552844,0.00675950296921653,-101.208114479909,-0.00308945500757545,77.004102266781,0.0114116601407295,81.0643408054982,0.0109571186476386,-49.2998888663921,0.00671808350831564,,,-184.864222337627,0.00603848565369803,-100.301212800107,0.0158152992976796,232.316442547094,-0.0328583659604176,340.3598253504,0.00732658037915872,311.57232454193,0.00971770785748924,-29.069203409411,-0.0159838944650337,-16.2820203130074,-0.00327884974656635,269.761125783348,0.0103825854044409,0.878013148283419,0.99284925294329,0.896665107065271,0.874027915167995,0.677233429394813,0.823809067648027,1.37064743196596,0.0938015414293015,0.251792166712115,0.290540540540541,0.5,0.026505381126034,0.0692875567019479,-3.64931143284398,2.67947415612152,6.1485419527427,-6.13836026468321,Nightlights per cap,0.301923797894589,0.878013148283419,1828100,vt_onlyXandFE,,ch,0.896665107065271,"",9.22 (0.15)***,ch_150_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,7437,25779,2044420,0.225015128850407,1.46260569474945,"",5.43822908486856,.,-0.19388395731102,-0.078826001172416,-0.209853730998195,-0.0484820863835892,-0.0314564506532827,-0.0533636035676993,-0.563345942066469,-0.0990932931751103,-0.217212158883212,-0.018312367238104,0.0327170350431803,-0.0316313115507502,-0.161915693596065,-0.0828747188299514,-0.0051908118409524,-0.0124607326141268,-0.0144789027567034,0.134136274009943,-0.0850970483412231,-0.0915620502177797,0.00692755984740049,0.0357387566380217,-0.062108144477498,-0.0268971631489693,0.13321783894741,0.0270257473923265,-0.0969361357681132,0.0142227079719305,0.0455980683411229,0.0234878342889718,1.27731406201885,0.579183262586427,-0.0538202834592009,0.0314772106520902,0.525422858639401,0.0700338514521616,0.140621684047056,-0.0321647828072327,0.176205395677902,0.0843457488343073,-0.0268336353663978,0.0233240860095229,0.025970349389113,-0.0020395713835023,-0.241184405946306,-0.0664306406956172,0.0361349079860113,-0.00689876459073006,0.149123516908002,-0.0249033724609782,0.963736580676176,0.993601428148552,0.971791782956272,0.985878673482853,0.914141414141414,0.270454117178336,0.753888081661146,0.110556938019996,0.634807097532961,0.0962025316455696,0.5,0.0374024997650597,0.330889953951696,-4.46139938389317,3.03374286010472,-5.0349497526398,4.01052119700769,,0.213910168572776,0.963736580676176,2044420,vt_onlyXandFE,,wb,0.971791782956272,"",0.23 (1.46),wb_150_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,8470276,3.76865810688654,0.705525526614021,***,23.976731917557,.,369.293080336466,0.000856580794788903,458.490644427331,0.0143185896659276,92.1946430488944,-0.0104573678877177,25.5655685659196,0.00367014202718535,371.567849898498,-0.0076665973721537,-45.0907166559495,-0.00147493034368446,-63.8579228172755,-0.000662700659595708,133.462804265021,-0.032758477043826,47.6557988010649,0.0263460377103183,-32.3401329017157,0.00936512305983474,6.23620835532938,-0.00160496307129546,-61.8585527552844,-0.0026570379763143,-101.208114479909,0.0035319922445342,77.004102266781,-0.0287211350235156,81.0643408054982,0.00554825556493594,-49.2998888663921,0.0378733572107906,,,-184.864222337627,0.00934671566668776,-100.301212800107,-0.00380867158993999,232.316442547094,-0.00181703511974765,340.3598253504,0.0102596997260123,311.57232454193,-0.00684630224081023,-29.069203409411,0.0128450736409352,-16.2820203130074,-0.0101183747941107,269.761125783348,-0.00390857013408099,0.910518626734843,0.959139891124565,0.905067841531721,0.585768849181931,0.876010781671159,0.435534664180934,1.46198287198153,0.270014827215292,0.218534374266234,0.141891891891892,0.5,0.123510054844607,0.0569652650822669,-3.64931143284398,2.67947415612152,3.70674291246713,-2.46031892297933,Nightlights per cap,0.301923797894589,0.910518626734843,8470276,vt_withX,,ch,0.905067841531721,"",3.77 (0.71)***,ch_150_vt_withX,ch_vt_withX
ridge,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,,14.5778636452834,1.23392172418937,***,23.976731917557,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.856099342585829,0.94846547635346,0.874417139188658,0.500755710619195,,0.96581974960049,1.46198287198153,0.123157394324125,0.218534374266234,0.310810810810811,0.5,0.0527970749542962,0.0569652650822669,,,,,Nightlights per cap,0.301923797894589,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_150_vt_3yr_withX_iFINAL.csv,ch,0.874417139188658,"",14.58 (1.23)***,ch_150_ridge,ch_ridge
vt_3yr_withX,wb_150,150,Government and Civil Society (150),Government and Civil Society,5574,26314,8470532,-0.71373153015017,0.206706180522566,***,-0.415063141193869,.,-0.19388395731102,-0.0747997808456418,-0.209853730998195,-0.140170893408349,-0.0314564506532827,-0.0446793056000119,-0.563345942066469,-0.332117588855313,-0.217212158883212,-0.174617038621799,0.0327170350431803,-0.0405439501162795,-0.161915693596065,-0.0200645517604415,-0.0051908118409524,0.0473899588768835,-0.0144789027567034,0.0201684117945842,-0.0850970483412231,-0.0369829942984717,0.00692755984740049,-0.0476992632355521,-0.062108144477498,-0.145987877789884,0.13321783894741,0.117490830309688,-0.0969361357681132,-0.0339435933530332,0.0455980683411229,0.0379372604005036,1.27731406201885,0.937762908637443,-0.0538202834592009,-0.0449114725907466,0.525422858639401,0.195758831258851,0.140621684047056,0.0650700802169497,0.176205395677902,0.0322289870399964,-0.0268336353663978,-0.0979347206326218,0.025970349389113,0.114294487070217,-0.241184405946306,-0.0254554840549677,0.0361349079860113,0.0586856398684864,0.149123516908002,0.0701871919399095,0.978122415468853,0.980592517321789,0.977349840519112,0.922421702542596,0.954545454545455,0.2091000330821,0.858713841598446,0.188563442036158,0.544696054549259,0.0798525798525798,0.5,0.0666787708229313,0.234533157823067,-6.2549008172517,3.41668021626752,-5.15464711511092,4.19902725743792,,0.22579929362581,0.978122415468853,8470532,vt_withX,,wb,0.977349840519112,"",-0.71 (0.21)***,wb_150_vt_withX,wb_vt_withX
ridge,wb_150,150,Government and Civil Society (150),Government and Civil Society,5574,26314,,-0.00985508328371054,0.31450595413842,"",-0.415063141193869,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.959214966585973,0.957502871823193,0.95105913821886,0.850817373073641,,0.352186236884036,0.858713841598446,0.243824296848911,0.544696054549259,0.133906633906634,0.5,0.0992238209795289,0.234533157823067,,,,,,0.22579929362581,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_150_vt_3yr_withX_iFINAL.csv,wb,0.95105913821886,"",-0.01 (0.31),wb_150_ridge,wb_ridge
vt_3yr_withFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,8481028,11.0443468671611,2.10293019262137,***,23.976731917557,.,369.293080336466,,458.490644427331,,92.1946430488944,,25.5655685659196,,371.567849898498,,-45.0907166559495,,-63.8579228172755,,133.462804265021,,47.6557988010649,,-32.3401329017157,,6.23620835532938,,-61.8585527552844,,-101.208114479909,,77.004102266781,,81.0643408054982,,-49.2998888663921,,,,-184.864222337627,,-100.301212800107,,232.316442547094,,340.3598253504,,311.57232454193,,-29.069203409411,,-16.2820203130074,,269.761125783348,,0.835098612125639,0.928667316306097,0.75122886868856,0.65927277694286,0.859375,0.520435165139937,1.01938773325071,0.34787223843651,0.429348921590884,0.20945945945946,0.5,0.152873790242939,0.153861347027454,-3.64931143284398,2.67947415612152,0.61356391432054,-0.205679673739019,Nightlights per cap,0.301923797894589,0.835098612125639,8481028,vt_withFE,,ch,0.75122886868856,"",11.04 (2.1)***,ch_150_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,7437,25779,8697092,0.375353013707555,1.89499818332927,"",5.43822908486856,.,-0.19388395731102,,-0.209853730998195,,-0.0314564506532827,,-0.563345942066469,,-0.217212158883212,,0.0327170350431803,,-0.161915693596065,,-0.0051908118409524,,-0.0144789027567034,,-0.0850970483412231,,0.00692755984740049,,-0.062108144477498,,0.13321783894741,,-0.0969361357681132,,0.0455980683411229,,1.27731406201885,,-0.0538202834592009,,0.525422858639401,,0.140621684047056,,0.176205395677902,,-0.0268336353663978,,0.025970349389113,,-0.241184405946306,,0.0361349079860113,,0.149123516908002,,0.609786893126102,0.798164387313984,0.506265067229436,0.548714162885556,0.870253164556962,0.661552716377326,0.813235848378914,0.5548721483107,0.58222509626501,0.383544303797468,0.5,0.349209380490413,0.26896340997632,-4.46139938389317,3.03374286010472,-9.57981899421451,8.7178857286882,,0.213910168572776,0.609786893126102,8697092,vt_withFE,,wb,0.506265067229436,"",0.38 (1.89),wb_150_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,8487172,3.3401240356929,2.66826008112062,"",23.976731917557,.,369.293080336466,0.0316070770318768,458.490644427331,0.0782921231794206,92.1946430488944,-0.13367054417493,25.5655685659196,-0.0350999679230125,371.567849898498,-0.0300280419614862,-45.0907166559495,0.0520492407051145,-63.8579228172755,0.0665472658118512,133.462804265021,-0.0594963705097324,47.6557988010649,0.106884039247234,-32.3401329017157,0.0885866928755547,6.23620835532938,-0.0283593019924663,-61.8585527552844,0.017933520963561,-101.208114479909,0.0135069290106185,77.004102266781,-0.0736599432118234,81.0643408054982,0.00730421249711067,-49.2998888663921,0.263590956074301,,,-184.864222337627,0.0347731230990006,-100.301212800107,0.0697442033269762,232.316442547094,-0.00190336445346465,340.3598253504,0.084654670574242,311.57232454193,-0.0894837687280929,-29.069203409411,-0.00832080770982855,-16.2820203130074,-0.0492557067988685,269.761125783348,-0.055494574992918,0.89554419284149,0.98213496628534,0.915548599384088,0.721835155185867,0.79608938547486,0.58684772033477,1.51613169993733,0.163105978707369,0.200821869312793,0.182432432432432,0.5,0.0634982723775996,0.0507855792424539,-3.64931143284398,2.67947415612152,5.63833919248551,-5.73208708860614,Nightlights per cap,0.301923797894589,0.89554419284149,8487172,vt_withXandFE,,ch,0.915548599384088,"",3.34 (2.67),ch_150_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,7437,25779,8703492,-0.232699020900775,2.56454078277482,"",5.43822908486856,.,-0.19388395731102,-0.0586102825784447,-0.209853730998195,-0.0810552272712763,-0.0314564506532827,-0.0129149217321525,-0.563345942066469,-0.265609580134066,-0.217212158883212,-0.0336061328649515,0.0327170350431803,-0.0400069979694846,-0.161915693596065,-0.0315344490157296,-0.0051908118409524,-0.0788717310037465,-0.0144789027567034,0.0665105784405023,-0.0850970483412231,-0.0970131876133564,0.00692755984740049,0.0259500217996548,-0.062108144477498,-0.0515617972053585,0.13321783894741,0.0228674223436974,-0.0969361357681132,-0.0102425564716032,0.0455980683411229,0.0517315907729795,1.27731406201885,0.669886413924203,-0.0538202834592009,0.0216210225597072,0.525422858639401,0.11895660000153,0.140621684047056,0.0543434212962195,0.176205395677902,0.0127963762171559,-0.0268336353663978,-0.0645422746986098,0.025970349389113,-0.0177897216982816,-0.241184405946306,-0.00929432742632352,0.0361349079860113,0.0284754180174675,0.149123516908002,0.101033515821917,0.94819419964749,0.976560926549718,0.959526827217185,0.916681670812963,0.9136295556665,0.275674909089947,0.820556462991811,0.200168975367077,0.576026433956082,0.0924050632911392,0.5,0.0749906681597611,0.262859275849197,-4.46139938389317,3.03374286010472,-3.94606615278573,2.84912006664217,,0.213910168572776,0.94819419964749,8703492,vt_withXandFE,,wb,0.959526827217185,"",-0.23 (2.56),wb_150_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,300,22396,8464644,10.0931423320272,4.99197952457046,***,24.1675366686102,.,-0.300302048367288,,0.17647816001504,,0.209969821768107,,0.165300461499399,,-0.0901195752646443,,-0.0341093698678284,,-0.0205497108358011,,-0.381300101753326,,0.771008453859434,,0.104113183285557,,-0.245043175005307,,-0.0259300209888897,,0.139876432578712,,-0.197993841531392,,-0.164956737657234,,0.348776287725193,,0.0771609822146693,,-0.107318693648156,,0.181617193451411,,0.00883736687534238,,0.369688018405215,,0.0166958012980908,,,,-0.156884785159566,,-0.388835236324496,,0.787859693341735,0.946668019480579,0.810728635305473,0.384844371693198,0.739644970414201,0.81325525764316,1.88732789337814,0.268840687835202,0.111353620745267,0.282608695652174,0.5,0.129590072220527,0.0234971010070186,-3.98047622442152,3.52978982022294,-10.3951759745243,3.07644895681764,UNSC US Aligned,0.568185849502468,0.787859693341735,8464644,vt_noX,,ch,0.810728635305473,"",10.09 (4.99)***,ch_160_vt_noX,ch_vt_noX
vt_3yr_noX,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4078,26458,8464644,1.12733620694556,1.00824561840671,"",6.37700367863393,.,-0.130118014256445,,0.128191619316658,,0.231687221950676,,-0.159188436037658,,0.0639022177418631,,-0.0280424217058609,,0.170900952988029,,-0.0532369387321538,,0.0362118155924407,,-0.0545416669277623,,0.132139086975645,,0.073427955409624,,0.00497413523845614,,0.0697360104252672,,-0.150644307682746,,1.07465877065732,,-0.0567995680016118,,0.399812511642302,,-0.089265438769532,,0.212683485179078,,0.182086453539798,,-0.217012252134972,,-0.230510996191382,,-0.0111248376478837,,-0.169287439777802,,0.72176054170514,0.724353415251613,0.788289893589157,0.30600372381591,0.833333333333333,0.602936459825406,1.07265854217619,0.588886215731722,0.39643313120776,0.31578947368421,0.5,0.307358287330012,0.135350747273462,-1.59608103581665,0.31841460045631,-1.76898666603059,0.682584167223134,,0.2746972917402,0.72176054170514,8464644,vt_noX,,wb,0.788289893589157,"",1.13 (1.01),wb_160_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,300,22396,1811204,5.45171724393862,3.31816987289707,*,24.1675366686102,.,-0.300302048367288,-0.172145860530439,0.17647816001504,0.0606967896968102,0.209969821768107,0.140099279953859,0.165300461499399,0.27353469178083,-0.0901195752646443,0.0941472285147709,-0.0341093698678284,0.0954259446263585,-0.0205497108358011,-0.0902033473178855,-0.381300101753326,-0.0277155520394446,0.771008453859434,0.488194041103126,0.104113183285557,-0.0440077067725327,-0.245043175005307,0.0151043089572298,-0.0259300209888897,-0.069910539612174,0.139876432578712,0.221087011545896,-0.197993841531392,-0.0324389332626017,-0.164956737657234,0.0190351475123318,0.348776287725193,0.186667935133506,0.0771609822146693,0.108383617848178,-0.107318693648156,0.0496979287266706,0.181617193451411,0.0429791869223091,0.00883736687534238,0.0653407290950447,0.369688018405215,0.0366115768067551,0.0166958012980908,-0.240748790949595,,,-0.156884785159566,-0.0039476094394913,-0.388835236324496,-0.284162108805027,0.829657634950641,0.994243439197555,0.78136624140533,0.906275817430557,0.761194029850746,1.10916641281055,1.47342544168598,0.104303419677224,0.214672786591735,0.492753623188406,0.5,0.0356197352587244,0.0555956678700361,-3.98047622442152,3.52978982022294,-18.9724464093699,6.38449896752862,UNSC US Aligned,0.568185849502468,0.829657634950641,1811204,vt_onlyX,,ch,0.78136624140533,"",5.45 (3.32)*,ch_160_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4078,26458,1811460,2.64532435086415,0.104031442850307,***,6.37700367863393,.,-0.130118014256445,-0.222014715969551,0.128191619316658,0.0395247716456664,0.231687221950676,0.128416562201438,-0.159188436037658,-0.0139098590612382,0.0639022177418631,0.02903724193573,-0.0280424217058609,0.0584526088037903,0.170900952988029,0.111273467000528,-0.0532369387321538,-0.18222706645727,0.0362118155924407,-0.0447594681207556,-0.0545416669277623,0.0156994330137883,0.132139086975645,-0.0229753642552564,0.073427955409624,-0.028365926137194,0.00497413523845614,0.0652632519975304,0.0697360104252672,0.0685967420361703,-0.150644307682746,-0.0999311731569481,1.07465877065732,0.890090072155089,-0.0567995680016118,-0.0333680221624639,0.399812511642302,0.194384463429444,-0.089265438769532,-0.0316512811183945,0.212683485179078,0.236565372627222,0.182086453539798,0.218262395672493,-0.217012252134972,0.110600516684348,-0.230510996191382,-0.126029053106873,-0.0111248376478837,0.166973222065708,-0.169287439777802,-0.170401209183042,0.968297937827024,0.981396116380924,0.943705025333533,0.930001887910399,0.979381443298969,0.180254498481529,0.890344766571652,0.220054511670719,0.51993121561011,0.043859649122807,0.5,0.0875620297742917,0.21455632036711,-1.59608103581665,0.31841460045631,-1.57193993335584,1.21659082077873,,0.2746972917402,0.968297937827024,1811460,vt_onlyX,,wb,0.943705025333533,"",2.65 (0.1)***,wb_160_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,300,22396,1812996,14.7762947109325,1.04640355493788,***,24.1675366686102,.,-0.300302048367288,,0.17647816001504,,0.209969821768107,,0.165300461499399,,-0.0901195752646443,,-0.0341093698678284,,-0.0205497108358011,,-0.381300101753326,,0.771008453859434,,0.104113183285557,,-0.245043175005307,,-0.0259300209888897,,0.139876432578712,,-0.197993841531392,,-0.164956737657234,,0.348776287725193,,0.0771609822146693,,-0.107318693648156,,0.181617193451411,,0.00883736687534238,,0.369688018405215,,0.0166958012980908,,,,-0.156884785159566,,-0.388835236324496,,0.908842680109221,0.970337752525252,0.819365011287549,0.410779665190229,0.966386554621849,0.258798055652144,1.88732789337814,0.17216627734288,0.111353620745267,0.0869565217391304,0.5,0.0690672362933577,0.0234971010070186,-3.98047622442152,3.52978982022294,1.88399205812047,-1.2548650681375,UNSC US Aligned,0.568185849502468,0.908842680109221,1812996,vt_onlyFE,,ch,0.819365011287549,"",14.78 (1.05)***,ch_160_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4078,26458,1977604,4.7992028694357,0.219822380281977,***,6.37700367863393,.,-0.130118014256445,,0.128191619316658,,0.231687221950676,,-0.159188436037658,,0.0639022177418631,,-0.0280424217058609,,0.170900952988029,,-0.0532369387321538,,0.0362118155924407,,-0.0545416669277623,,0.132139086975645,,0.073427955409624,,0.00497413523845614,,0.0697360104252672,,-0.150644307682746,,1.07465877065732,,-0.0567995680016118,,0.399812511642302,,-0.089265438769532,,0.212683485179078,,0.182086453539798,,-0.217012252134972,,-0.230510996191382,,-0.0111248376478837,,-0.169287439777802,,0.786840296246528,0.827361385841091,0.720261074853089,0.756065582888877,0.897559409120103,0.5027084986757,0.694692360467408,0.456632365562323,0.691603591389712,0.258377425044092,0.5,0.244519166106254,0.472225958305313,-1.59608103581665,0.31841460045631,-2.80216713570639,1.81697573281587,,0.2746972917402,0.786840296246528,1977604,vt_onlyFE,,wb,0.720261074853089,"",4.8 (0.22)***,wb_160_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,119,5901,1812996,19.7323034095958,1.1244081345851,***,27.2035864448369,.,-0.300302048367288,-0.0349334313219889,0.17647816001504,-0.0190991678088912,0.209969821768107,-0.0105496705463153,0.165300461499399,-0.00573347583413136,-0.0901195752646443,-0.00978606548160319,-0.0341093698678284,,-0.0205497108358011,0.0409550123929543,-0.381300101753326,0.0404654104681686,0.771008453859434,-0.0274063072970603,0.104113183285557,-0.0243850795086486,-0.245043175005307,0.0326561490842145,-0.0259300209888897,0.0321437933668494,0.139876432578712,0.0149268510378897,-0.197993841531392,0.0228979517077095,-0.164956737657234,0.0657449068501592,0.348776287725193,0.00105420736595993,0.0771609822146693,-0.0422079935623311,-0.107318693648156,-0.0171265035471877,0.181617193451411,-0.0986347986757707,0.00883736687534238,0.0879369340837004,0.369688018405215,-0.0281716177891938,0.0166958012980908,0.0261489539046308,,,-0.156884785159566,-0.0537114346958679,-0.388835236324496,-0.0155643663357476,0,0.999764452520354,0.306852819440055,0.994670540401612,0,1.93147551627539,1.97515675187427,0.0296785550397532,0.0966119215203116,0.5,0.5,0.00184594730659507,0.0196341668065112,-4.65689556552297,0.30991536621167,2.75926399322576,-0.140395683112359,Leader birthplace; UNSC US Aligned,0.911708549997643,1,1812996,vt_onlyXandFE,,ch,0.306852819440055,"",19.73 (1.12)***,ch_160_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4078,26458,1984004,2.30661465105193,2.03434729511375,"",6.37700367863393,.,-0.130118014256445,0.112424956578755,0.128191619316658,0.0201431929785765,0.231687221950676,0.0606514227157375,-0.159188436037658,-0.15868569131006,0.0639022177418631,0.105091087874025,-0.0280424217058609,-0.0600843083468585,0.170900952988029,0.0734093565237403,-0.0532369387321538,0.041409778203815,0.0362118155924407,-0.103847119538113,-0.0545416669277623,0.158624929077837,0.132139086975645,0.0765764425741613,0.073427955409624,0.0523310279008,0.00497413523845614,-0.0168153761420399,0.0697360104252672,0.0543858500942588,-0.150644307682746,-0.0979034119518485,1.07465877065732,0.533878762100411,-0.0567995680016118,-0.000297347535379201,0.399812511642302,-0.0349527442641544,-0.089265438769532,-0.113997056514496,0.212683485179078,-0.0693175133038293,0.182086453539798,0.154363768864418,-0.217012252134972,-0.00408484145111267,-0.230510996191382,-0.301078980313541,-0.0111248376478837,0.0205334580107581,-0.169287439777802,0.0234877858823172,0.909510618651893,0.991354617907135,0.916776996684085,0.969755412996747,0.812274368231047,0.735390666609899,0.898364863970511,0.112142073372537,0.513820390735223,0.324561403508772,0.5,0.0372187712063475,0.209897165526961,-1.59608103581665,0.31841460045631,-1.22520565707165,1.2461612584766,,0.2746972917402,0.909510618651893,1984004,vt_onlyXandFE,,wb,0.916776996684085,"",2.31 (2.03),wb_160_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,300,22396,8470276,13.6363210577788,1.56745720003546,***,24.1675366686102,.,-0.300302048367288,-0.0169355422165248,0.17647816001504,0.00369976774352821,0.209969821768107,0.0453111254016384,0.165300461499399,0.00740227299975298,-0.0901195752646443,0.00468380513600982,-0.0341093698678284,-0.020751314551459,-0.0205497108358011,-0.0277664158702862,-0.381300101753326,-0.0493979171733375,0.771008453859434,0.0213631116691977,0.104113183285557,0.0246029680222254,-0.245043175005307,-0.00983169750543039,-0.0259300209888897,0.066938178166747,0.139876432578712,-0.00299751800135708,-0.197993841531392,-0.00017498967354186,-0.164956737657234,0.0121399859455415,0.348776287725193,0.00230788856730288,0.0771609822146693,-0.00135525501071268,-0.107318693648156,0.0419081100705059,0.181617193451411,0.02237865869596,0.00883736687534238,-0.0416773543780456,0.369688018405215,-0.00414662855910152,0.0166958012980908,0.00394584191846681,,,-0.156884785159566,-0.0116890586737982,-0.388835236324496,0.00462203550792759,0.830707834488553,0.973110119047639,0.803172202280528,0.58554172998957,0.753623188405797,0.778434382617235,1.88732789337814,0.1989772463837,0.111353620745267,0.333333333333333,0.5,0.0815786796867053,0.0234971010070186,-3.98047622442152,3.52978982022294,-3.54577508727966,-2.73273202999486,UNSC US Aligned,0.568185849502468,0.830707834488553,8470276,vt_withX,,ch,0.803172202280528,"",13.64 (1.57)***,ch_160_vt_withX,ch_vt_withX
ridge,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,300,22396,,16.2454501218941,1.65219474508046,***,24.1675366686102,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.871875656374711,0.952015241702802,0.879996051337124,0.34941543328852,,1.23008771228791,1.88732789337814,0.066910496911555,0.111353620745267,0.471014492753623,0.5,0.0239039772149324,0.0234971010070186,,,,,UNSC US Aligned,0.568185849502468,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_160_vt_3yr_withX_iFINAL.csv,ch,0.879996051337124,"",16.25 (1.65)***,ch_160_ridge,ch_ridge
vt_3yr_withX,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,3439,27097,8437012,-0.257906455502589,1.1512499871157,"",3.50402807007395,.,-0.130118014256445,0.0151265833526843,0.128191619316658,0.200286995042121,0.231687221950676,0.057407390382133,-0.159188436037658,0.0725562777835726,0.0639022177418631,0.110243830140681,-0.0280424217058609,0.162530445312175,0.170900952988029,0.126787447509908,-0.0532369387321538,-0.00605462860316035,0.0362118155924407,-0.00697941745631398,-0.0545416669277623,-0.0925409481395165,0.132139086975645,0.145427711465167,0.073427955409624,0.0677893647208111,0.00497413523845614,0.040944881029427,0.0697360104252672,0.126074915081262,-0.150644307682746,-0.142336591081696,1.07465877065732,1.1042962376028,-0.0567995680016118,-0.0649444760754646,0.399812511642302,0.0934335800353372,-0.089265438769532,0.128847899027154,0.212683485179078,0.15187161124602,0.182086453539798,0.171640921114006,-0.217012252134972,-0.227485668957223,-0.230510996191382,-0.1309631753992,-0.0111248376478837,0.0383487597107859,-0.169287439777802,0.0197313749184838,0.994490358126722,0.961575036996431,0.99411648441088,0.829211893864995,0.993975903614458,0.135824984127135,0.901773085505143,0.287004562469275,0.511243791239972,0.0151515151515152,0.5,0.113505922579069,0.207961900109904,-0.486501028615251,-0.393100314924382,-0.191493951809022,1.15023604355774,,0.290001284087004,0.994490358126722,8437012,vt_withX,,wb,0.99411648441088,"",-0.26 (1.15),wb_160_vt_withX,wb_vt_withX
ridge,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,3439,27097,,0.568747751277016,0.224310296870094,***,3.50402807007395,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.841138659320477,0.903164324841473,0.866971751684342,0.677826226040144,,0.674400806502143,0.901773085505143,0.315838051303265,0.511243791239972,0.257575757575758,0.5,0.142935645377946,0.207961900109904,,,,,,0.290001284087004,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_160_vt_3yr_withX_iFINAL.csv,wb,0.866971751684342,"",0.57 (0.22)***,wb_160_ridge,wb_ridge
vt_3yr_withFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,300,22396,8472068,12.9680093591077,3.31940480257047,***,24.1675366686102,.,-0.300302048367288,,0.17647816001504,,0.209969821768107,,0.165300461499399,,-0.0901195752646443,,-0.0341093698678284,,-0.0205497108358011,,-0.381300101753326,,0.771008453859434,,0.104113183285557,,-0.245043175005307,,-0.0259300209888897,,0.139876432578712,,-0.197993841531392,,-0.164956737657234,,0.348776287725193,,0.0771609822146693,,-0.107318693648156,,0.181617193451411,,0.00883736687534238,,0.369688018405215,,0.0166958012980908,,,,-0.156884785159566,,-0.388835236324496,,0.946439823566478,0.985285782689849,0.885110865776116,0.696315191873521,0.891812865497076,0.41762186906231,1.61056545487771,0.146334279685749,0.173134542957078,0.13768115942029,0.5,0.048314404182441,0.0416441319632234,-3.98047622442152,3.52978982022294,2.91329980289511,-6.75778267553178,UNSC US Aligned,0.568185849502468,0.946439823566478,8472068,vt_withFE,,ch,0.885110865776116,"",12.97 (3.32)***,ch_160_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4078,26458,8636676,5.36790420885692,1.17214696336408,***,6.37700367863393,.,-0.130118014256445,,0.128191619316658,,0.231687221950676,,-0.159188436037658,,0.0639022177418631,,-0.0280424217058609,,0.170900952988029,,-0.0532369387321538,,0.0362118155924407,,-0.0545416669277623,,0.132139086975645,,0.073427955409624,,0.00497413523845614,,0.0697360104252672,,-0.150644307682746,,1.07465877065732,,-0.0567995680016118,,0.399812511642302,,-0.089265438769532,,0.212683485179078,,0.182086453539798,,-0.217012252134972,,-0.230510996191382,,-0.0111248376478837,,-0.169287439777802,,0.691289627577717,0.844286678963234,0.596357123949111,0.467241965835622,0.824915824915825,0.696601762604346,0.927751281213777,0.43371737574983,0.491995350812109,0.289473684210526,0.5,0.284101326899879,0.194016887816647,-1.59608103581665,0.31841460045631,-4.69202198212678,3.83107057180745,,0.2746972917402,0.691289627577717,8636676,vt_withFE,,wb,0.596357123949111,"",5.37 (1.17)***,wb_160_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,119,5901,8472068,9.10060443194043,0.993067875148242,***,27.2035864448369,.,-0.300302048367288,0.0115192337010379,0.17647816001504,-0.00876116895378838,0.209969821768107,0.0045115029168663,0.165300461499399,-0.0058414153917512,-0.0901195752646443,-0.0235860769770808,-0.0341093698678284,,-0.0205497108358011,0.003423011603991,-0.381300101753326,0.00544056105893105,0.771008453859434,0.0197355062747374,0.104113183285557,0.013374880095799,-0.245043175005307,-0.0115929624765705,-0.0259300209888897,0.010741989234557,0.139876432578712,0.00431859627671657,-0.197993841531392,-0.0217721897177398,-0.164956737657234,-0.00141689000607585,0.348776287725193,-0.00605209785222571,0.0771609822146693,-0.00672626197221655,-0.107318693648156,0.0125913630527792,0.181617193451411,0.0137727276430808,0.00883736687534238,-0.00579085397157543,0.369688018405215,-0.0136570317973382,0.0166958012980908,-0.0146423741607579,,,-0.156884785159566,-0.0150265527749065,-0.388835236324496,-0.0217752351303349,0.5,0.970396416724063,0.712317927548219,0.678579715182695,0.555555555555556,1.1238713611769,1.97507451885421,0.142869825397689,0.0966248085231866,0.25,0.5,0.0528700906344411,0.0196374622356495,-4.65689556552297,0.30991536621167,-2.54482582288841,0.943116095420256,Leader birthplace; UNSC US Aligned,0.911708549997643,0.5,8472068,vt_withXandFE,,ch,0.712317927548219,"",9.1 (0.99)***,ch_160_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4078,26458,8643076,0.759086080130073,0.213592113287506,***,6.37700367863393,.,-0.130118014256445,-0.13868355018086,0.128191619316658,0.215589279932908,0.231687221950676,-0.215601466291089,-0.159188436037658,-0.0766340592510663,0.0639022177418631,-0.0310433221407584,-0.0280424217058609,0.121164630503644,0.170900952988029,0.131893731487162,-0.0532369387321538,-0.00988889329601073,0.0362118155924407,-0.0239351305598393,-0.0545416669277623,-0.211916001895328,0.132139086975645,-0.0223750956701436,0.073427955409624,0.0158085537259467,0.00497413523845614,0.0102194035449065,0.0697360104252672,0.058631284518633,-0.150644307682746,-0.0248539715836526,1.07465877065732,0.965476003736355,-0.0567995680016118,-0.0385404462431286,0.399812511642302,0.289112200401713,-0.089265438769532,-0.0429035576572663,0.212683485179078,-0.0244107958255329,0.182086453539798,0.138458001981485,-0.217012252134972,-0.0491569504071933,-0.230510996191382,-0.370576822915956,-0.0111248376478837,-0.0107834037480637,-0.169287439777802,-0.119942573178563,0.983379501385042,0.971616890223652,0.979603438137232,0.845245417069639,0.966101694915254,0.202380625695846,0.9747571560836,0.231865750433478,0.458868897174773,0.0789473684210526,0.5,0.0978497841234557,0.171889026631898,-1.59608103581665,0.31841460045631,-2.3618058335223,0.756105045566056,,0.2746972917402,0.983379501385042,8643076,vt_withXandFE,,wb,0.979603438137232,"",0.76 (0.21)***,wb_160_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_210,210,Transport and Storage (210),Transport and Storage,859,26065,8464644,5.73057347543359,4.4027340594151,*,18.8775627016451,.,-0.0839496007863084,,0.0866638927244636,,-0.000282321393614383,,0.438468258043295,,-0.0085511787810589,,-0.18426953424671,,-0.0495715464388424,,-0.417116019524406,,0.828090016123475,,0.00759240454136889,,-0.152183304978496,,0.965337627223558,,0.626402569044872,,-0.0557109815179221,,-0.0314055787001153,,-0.0382229675695845,,0.00527939493049991,,0.59468521563195,,-0.203672269240322,,0.496034659168189,,-0.361594438069777,,-0.0386099749261238,,,,0.218914913124084,,-0.123764227080952,,0.843148520540074,0.864251357412652,0.869965354578826,0.628780242153802,0.851735015772871,0.533501217650486,1.00637417796964,0.538808150803478,0.437768380111455,0.23728813559322,0.5,0.222795869737887,0.158856235107228,6.45104301459542,2.83527864814148,5.48697095961043,0.420459182986343,,0.49662963652808,0.843148520540074,8464644,vt_noX,,ch,0.869965354578826,"",5.73 (4.4)*,ch_210_vt_noX,ch_vt_noX
vt_3yr_noX,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,8464644,0.060554956649236,1.68960582659547,"",5.3460763956079,.,-0.101204705648534,,-0.123481669360335,,0.0476473783333575,,-0.134579087247245,,-0.113141300545953,,0.0746412769103487,,-0.0989219254333458,,-0.134679060438715,,-0.0214204952233944,,0.0390840010633863,,-0.0194122063751057,,-0.228638714216721,,0.0170545516436657,,-0.0361499363179885,,0.0673412799386751,,1.24279840541559,,0.0275691799607797,,0.406104464383353,,-0.0720145348032973,,0.0516108755224844,,-0.114894693276977,,-0.198348200265628,,0.0868057443154471,,0.00172988687540895,,0.127826666584952,,0.839913834232098,0.751422836811012,0.781608126019389,0.426299992087827,0.864661654135338,0.540796428944872,0.967837764088651,0.576386218922795,0.463611305851688,0.243346007604563,0.5,0.293275179411037,0.17492576095026,-4.38585230935078,1.71301540310285,-2.87217008293013,0.634163520025858,,0.233792028726362,0.839913834232098,8464644,vt_noX,,wb,0.781608126019389,"",0.06 (1.69),wb_210_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_210,210,Transport and Storage (210),Transport and Storage,859,26065,1811460,8.56054048169946,3.03228023585557,***,18.8775627016451,.,-0.0839496007863084,-0.047191766500474,0.0866638927244636,0.0737341885548097,-0.000282321393614383,0.0488047309219913,0.438468258043295,0.156926703909375,-0.0085511787810589,0.162805256787688,-0.18426953424671,0.127295360732848,-0.0495715464388424,0.0396099263057066,-0.417116019524406,-0.117090818397701,0.828090016123475,0.12975249171257,0.00759240454136889,0.0261207669228328,-0.152183304978496,0.00612521369010197,0.965337627223558,0.223704026918857,0.626402569044872,0.0573133172839877,-0.0557109815179221,0.0864095224440099,-0.0314055787001153,0.0145614648610351,-0.0382229675695845,0.0869793149828764,0.00527939493049991,0.137679194472731,0.59468521563195,0.110072196787218,-0.203672269240322,0.0705796356685198,0.496034659168189,0.0375502162240449,-0.361594438069777,-0.0682303962297706,-0.0386099749261238,0.034829758023846,,0.0397378102503577,0.218914913124084,-0.0439618666190889,-0.123764227080952,0.0314296734705579,0.893995978167193,0.99427975501546,0.855622641820564,0.912822393976357,0.749128919860627,0.773558501380248,1.45240376270015,0.145755107047965,0.221817399850787,0.432203389830508,0.5,0.0528343023255814,0.0581395348837209,6.45104301459542,2.83527864814148,7.76811049587435,1.22279257988993,,0.49662963652808,0.893995978167193,1811460,vt_onlyX,,ch,0.855622641820564,"",8.56 (3.03)***,ch_210_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,1811460,1.49311265336274,0.189243834859315,***,5.3460763956079,.,-0.101204705648534,-0.175514134690168,-0.123481669360335,0.118989417403933,0.0476473783333575,0.0806324331462369,-0.134579087247245,0.340344738066158,-0.113141300545953,-0.0161209112964571,0.0746412769103487,0.130414806902417,-0.0989219254333458,-0.232691442817449,-0.134679060438715,0.0337994530051948,-0.0214204952233944,0.10232909090817,0.0390840010633863,-0.0615908768168007,-0.0194122063751057,-0.0269942706264549,-0.228638714216721,-0.0627547084540126,0.0170545516436657,-0.184424928240478,-0.0361499363179885,0.159653927907348,0.0673412799386751,0.136381273748121,1.24279840541559,2.2878789532174,0.0275691799607797,0.384926314055859,0.406104464383353,0.40890746846789,-0.0720145348032973,-0.255213073268384,0.0516108755224844,-0.339000171758253,-0.114894693276977,-0.104685343652963,-0.198348200265628,-0.475697376281036,0.0868057443154471,-0.170149438232097,0.00172988687540895,0.274256963506318,0.127826666584952,0.283051691353317,0.971802646867118,0.969434854070878,0.964735461004902,0.940706968840085,0.954455445544555,0.243480226186994,0.739758248273317,0.280868360548363,0.647957829671951,0.0985915492957747,0.5,0.121595632483405,0.350828215149823,-4.38585230935078,1.71301540310285,-4.08422976332578,3.04381862973789,,0.233792028726362,0.971802646867118,1811460,vt_onlyX,,wb,0.964735461004902,"",1.49 (0.19)***,wb_210_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_210,210,Transport and Storage (210),Transport and Storage,467,13457,1815812,4.34458313442228,7.16907137365457,"",16.0279754760693,.,-0.0839496007863084,,0.0866638927244636,,-0.000282321393614383,,0.438468258043295,,-0.0085511787810589,,-0.18426953424671,,-0.0495715464388424,,-0.417116019524406,,0.828090016123475,,0.00759240454136889,,-0.152183304978496,,0.965337627223558,,0.626402569044872,,-0.0557109815179221,,-0.0314055787001153,,-0.0382229675695845,,0.00527939493049991,,0.59468521563195,,-0.203672269240322,,0.496034659168189,,-0.361594438069777,,-0.0386099749261238,,,,0.218914913124084,,-0.123764227080952,,0.909398148148148,0.97129562060868,0.786586931161353,0.370206502867538,0.974025974025974,0.224573201455869,1.82353391250109,0.199124474928475,0.123381984419117,0.0666666666666667,0.5,0.0744750349976668,0.0267848810079328,4.16618557658546,5.31088490784151,3.81604750494775,5.25101297943866,UNSC US Aligned,0.765246578955051,0.909398148148148,1815812,vt_onlyFE,,ch,0.786586931161353,"",4.34 (7.17),ch_210_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,2009348,-1.19019840112625,0.644268233445015,**,5.3460763956079,.,-0.101204705648534,,-0.123481669360335,,0.0476473783333575,,-0.134579087247245,,-0.113141300545953,,0.0746412769103487,,-0.0989219254333458,,-0.134679060438715,,-0.0214204952233944,,0.0390840010633863,,-0.0194122063751057,,-0.228638714216721,,0.0170545516436657,,-0.0361499363179885,,0.0673412799386751,,1.24279840541559,,0.0275691799607797,,0.406104464383353,,-0.0720145348032973,,0.0516108755224844,,-0.114894693276977,,-0.198348200265628,,0.0868057443154471,,0.00172988687540895,,0.127826666584952,,0.392471529377471,0.81741046397533,0.42099160342411,0.636805965803284,0.322930212397052,1.21064471669488,0.779187251108165,0.504333139893927,0.611876288764077,0.52112676056338,0.5,0.285858854860186,0.301198402130493,-4.38585230935078,1.71301540310285,-15.3853523397511,4.86262645096446,,0.233792028726362,0.607528470622529,2009348,vt_onlyFE,,wb,0.42099160342411,"",-1.19 (0.64)**,wb_210_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_210,210,Transport and Storage (210),Transport and Storage,859,26065,1836804,10.4582325860275,3.5479723832685,***,18.8775627016451,.,-0.0839496007863084,-0.0284041646146221,0.0866638927244636,0.121155373095537,-0.000282321393614383,0.024838335122917,0.438468258043295,0.061520275510833,-0.0085511787810589,0.105793947591447,-0.18426953424671,-0.0333409603242827,-0.0495715464388424,0.124400898807202,-0.417116019524406,-0.024327261177823,0.828090016123475,-0.0826186696067453,0.00759240454136889,-0.0733131553605234,-0.152183304978496,0.0480094260815521,0.965337627223558,0.00738280303776261,0.626402569044872,0.0370544046722351,-0.0557109815179221,-0.0223122302815318,-0.0314055787001153,-0.0296816666587251,-0.0382229675695845,0.00585382369346818,0.00527939493049991,-0.0261171760782601,0.59468521563195,0.0228976996429254,-0.203672269240322,0.0214338274672548,0.496034659168189,0.0202129258168863,-0.361594438069777,-0.0133260493888513,-0.0386099749261238,-0.0484659770131151,,0.046567341946049,0.218914913124084,0.0290166429430401,-0.123764227080952,0.0875200944254207,0.889974145360529,0.992209999234075,0.846892003298555,0.951475449247487,0.469924812030075,1.20308316728717,1.45566622836638,0.0732579006054541,0.220694072624624,0.423728813559322,0.5,0.0221564665127021,0.0577367205542725,6.45104301459542,2.83527864814148,9.42002504159976,-3.52830560039863,,0.49662963652808,0.889974145360529,1836804,vt_onlyXandFE,,ch,0.846892003298555,"",10.46 (3.55)***,ch_210_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,2015748,2.38454701570528,0.871392561419331,***,5.3460763956079,.,-0.101204705648534,-0.0195734548312615,-0.123481669360335,0.0219011325412424,0.0476473783333575,0.164852499570695,-0.134579087247245,0.138400472551569,-0.113141300545953,0.0700975236203523,0.0746412769103487,0.0142822936654566,-0.0989219254333458,-0.0649250778628629,-0.134679060438715,0.0706757974438372,-0.0214204952233944,-0.00852533933939412,0.0390840010633863,0.0306795614073196,-0.0194122063751057,-0.0645627855905316,-0.228638714216721,-0.21750850893557,0.0170545516436657,0.0438697640970348,-0.0361499363179885,-0.0192304781079293,0.0673412799386751,0.0493063186941439,1.24279840541559,0.60709663592251,0.0275691799607797,0.0531548857875084,0.406104464383353,0.248543802760505,-0.0720145348032973,-0.151383483065204,0.0516108755224844,-0.22856999749319,-0.114894693276977,-0.0343961505172772,-0.198348200265628,-0.126531498765111,0.0868057443154471,-0.0587691988981963,0.00172988687540895,0.0749435753188966,0.127826666584952,0.0857359602331405,0.986028849151247,0.988293951764499,0.984278942565868,0.96726144142356,0.960407683261466,0.157393524075126,0.816446686051996,0.146143301040186,0.579498775508342,0.0492957746478873,0.5,0.0504261029238665,0.266255473421536,-4.38585230935078,1.71301540310285,-4.01089867281367,0.869137566022477,,0.233792028726362,0.986028849151247,2015748,vt_onlyXandFE,,wb,0.984278942565868,"",2.38 (0.87)***,wb_210_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_210,210,Transport and Storage (210),Transport and Storage,467,13457,8470276,5.623290821892,1.74316741968523,***,16.0279754760693,.,-0.0839496007863084,0.0436627424787744,0.0866638927244636,0.0798976661334751,-0.000282321393614383,0.00442232606583269,0.438468258043295,0.11319774255298,-0.0085511787810589,0.0459430281654928,-0.18426953424671,-0.0836674080509587,-0.0495715464388424,-0.0120954875648027,-0.417116019524406,-0.0787361000839156,0.828090016123475,0.07509192381287,0.00759240454136889,0.0718735748296695,-0.152183304978496,-0.0120300423896698,0.965337627223558,0.0778848865951293,0.626402569044872,0.0394674377329648,-0.0557109815179221,-0.0563169603841378,-0.0314055787001153,0.00852314586751159,-0.0382229675695845,-0.0100250800861982,0.00527939493049991,0.0203185948112518,0.59468521563195,0.0530862086571873,-0.203672269240322,-0.000892963893711521,0.496034659168189,0.0415865629725144,-0.361594438069777,0.0147538864851593,-0.0386099749261238,0.00614056896069095,,,0.218914913124084,-0.0255130485445252,-0.123764227080952,-0.0335580492124432,0.875925925925926,0.946698342495709,0.789715018545531,0.467017327616462,0.922587486744433,0.414422570049914,1.85997607905445,0.253743838700121,0.116367084833829,0.144444444444444,0.5,0.112400415656391,0.0248527883616211,4.16618557658546,5.31088490784151,2.14469071419437,6.81430276404147,UNSC US Aligned,0.765246578955051,0.875925925925926,8470276,vt_withX,,ch,0.789715018545531,"",5.62 (1.74)***,ch_210_vt_withX,ch_vt_withX
ridge,ch_210,210,Transport and Storage (210),Transport and Storage,467,13457,,0.549917361459748,0.907867906033033,"",16.0279754760693,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.902530864197531,0.88387413375441,0.796535235912371,0.386837357047371,,0.997461567767346,1.85997607905445,0.0821007960748216,0.116367084833829,0.5,0.5,0.0233806719778317,0.0248527883616211,,,,,UNSC US Aligned,0.765246578955051,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_210_vt_3yr_withX_iFINAL.csv,ch,0.796535235912371,"",0.55 (0.91),ch_210_ridge,ch_ridge
vt_3yr_withX,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,8470532,2.33874147277006,0.273815039449067,***,5.3460763956079,.,-0.101204705648534,-0.0396601836336783,-0.123481669360335,-0.0997173628583522,0.0476473783333575,0.0351497952733183,-0.134579087247245,-0.103654038682568,-0.113141300545953,0.0154485322081019,0.0746412769103487,-0.0221362205588971,-0.0989219254333458,-0.0501450453419238,-0.134679060438715,-0.0294308620318771,-0.0214204952233944,0.043178810281679,0.0390840010633863,0.0152251795446571,-0.0194122063751057,0.00230531245470041,-0.228638714216721,-0.107845968026667,0.0170545516436657,0.0807684083096681,-0.0361499363179885,0.0700087974546478,0.0673412799386751,0.0318041302822532,1.24279840541559,1.05876763939809,0.0275691799607797,-0.10569908589123,0.406104464383353,0.358461008071846,-0.0720145348032973,-0.0251363197341415,0.0516108755224844,0.00599564061500166,-0.114894693276977,-0.0555340015515681,-0.198348200265628,-0.00309315744787463,0.0868057443154471,0.0403395777428319,0.00172988687540895,0.0532422426406949,0.127826666584952,0.0361279450077559,0.977251841026031,0.927808211278985,0.976320163909573,0.865511729305478,0.954183266932271,0.222205338702087,0.744065529613509,0.350224955351263,0.643922544872581,0.079476861167002,0.5,0.136061879529813,0.344418052256532,-4.38585230935078,1.71301540310285,-6.22950254177539,4.91639727786529,,0.233792028726362,0.977251841026031,8470532,vt_withX,,wb,0.976320163909573,"",2.34 (0.27)***,wb_210_vt_withX,wb_vt_withX
ridge,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,,3.26787049490853,0.263997312154811,***,5.3460763956079,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.949710334441251,0.913410963814619,0.942574266063824,0.830948541991915,,0.29326850312304,0.744065529613509,0.358551092617295,0.643922544872581,0.0774647887323944,0.5,0.151166331688897,0.344418052256532,,,,,,0.233792028726362,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_210_vt_3yr_withX_iFINAL.csv,wb,0.942574266063824,"",3.27 (0.26)***,wb_210_ridge,wb_ridge
vt_3yr_withFE,ch_210,210,Transport and Storage (210),Transport and Storage,859,26065,8489476,8.11489600596671,0.0613100535224191,***,18.8775627016451,.,-0.0839496007863084,,0.0866638927244636,,-0.000282321393614383,,0.438468258043295,,-0.0085511787810589,,-0.18426953424671,,-0.0495715464388424,,-0.417116019524406,,0.828090016123475,,0.00759240454136889,,-0.152183304978496,,0.965337627223558,,0.626402569044872,,-0.0557109815179221,,-0.0314055787001153,,-0.0382229675695845,,0.00527939493049991,,0.59468521563195,,-0.203672269240322,,0.496034659168189,,-0.361594438069777,,-0.0386099749261238,,,,0.218914913124084,,-0.123764227080952,,0.949439816144786,0.968218723183642,0.93686674208809,0.610790519347055,0.927152317880795,0.30279510509822,1.48616038109981,0.245801316127798,0.210450817751714,0.110169491525424,0.5,0.111201298701299,0.0541125541125541,6.45104301459542,2.83527864814148,6.85410361842553,2.14614042241876,,0.49662963652808,0.949439816144786,8489476,vt_withFE,,ch,0.93686674208809,"",8.11 (0.06)***,ch_210_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,8668420,2.78931621745041,1.34960403632172,***,5.3460763956079,.,-0.101204705648534,,-0.123481669360335,,0.0476473783333575,,-0.134579087247245,,-0.113141300545953,,0.0746412769103487,,-0.0989219254333458,,-0.134679060438715,,-0.0214204952233944,,0.0390840010633863,,-0.0194122063751057,,-0.228638714216721,,0.0170545516436657,,-0.0361499363179885,,0.0673412799386751,,1.24279840541559,,0.0275691799607797,,0.406104464383353,,-0.0720145348032973,,0.0516108755224844,,-0.114894693276977,,-0.198348200265628,,0.0868057443154471,,0.00172988687540895,,0.127826666584952,,0.548081244003255,0.803478060082033,0.525656148452347,0.564745877475334,0.82838168472562,0.81010068380309,0.790955866764866,0.506272171450012,0.601472949355764,0.515090543259557,0.5,0.283361464886707,0.289243516955654,-4.38585230935078,1.71301540310285,-8.92565443920624,4.44358651942704,,0.233792028726362,0.451918755996746,8668420,vt_withFE,,wb,0.525656148452347,"",2.79 (1.35)***,wb_210_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_210,210,Transport and Storage (210),Transport and Storage,859,26065,8495876,5.51597317644431,1.71431389977217,***,18.8775627016451,.,-0.0839496007863084,0.00516896678833301,0.0866638927244636,0.0105236551514828,-0.000282321393614383,0.0388755801459835,0.438468258043295,0.0365744212362829,-0.0085511787810589,0.0592331886722242,-0.18426953424671,0.0155916839011509,-0.0495715464388424,0.0663071271777074,-0.417116019524406,-0.0697599324141631,0.828090016123475,0.0818499436881394,0.00759240454136889,0.084990048967306,-0.152183304978496,-0.0528674167231646,0.965337627223558,0.0462516927579416,0.626402569044872,0.00603727010078726,-0.0557109815179221,-0.0178167390218005,-0.0314055787001153,0.0139090958435552,-0.0382229675695845,0.0964619658689317,0.00527939493049991,0.0641431276639928,0.59468521563195,0.0515479494631267,-0.203672269240322,0.0293481605104062,0.496034659168189,-0.000280873356387022,-0.361594438069777,0.0601703834393965,-0.0386099749261238,0.0165952516160919,,-0.0255252865036801,0.218914913124084,0.0232544948440169,-0.123764227080952,-0.0296162187680613,0.84659580580293,0.977716908064024,0.849741014303678,0.78330915719461,0.647482014388489,0.968951558372132,1.59723495895109,0.131021141718071,0.176811079073827,0.372881355932203,0.5,0.0459800877850337,0.0428219676694144,6.45104301459542,2.83527864814148,10.486672783914,-1.93077108954277,,0.49662963652808,0.84659580580293,8495876,vt_withXandFE,,ch,0.849741014303678,"",5.52 (1.71)***,ch_210_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,8674820,1.45526938239169,0.593697800059134,***,5.3460763956079,.,-0.101204705648534,-0.108618133148413,-0.123481669360335,-0.0431301934992358,0.0476473783333575,0.108206293621331,-0.134579087247245,0.122881321163427,-0.113141300545953,-0.0629541950975546,0.0746412769103487,-0.00763800541171853,-0.0989219254333458,-0.0759227861504768,-0.134679060438715,-0.0376367593684701,-0.0214204952233944,0.0300215042824857,0.0390840010633863,-0.0369157414278188,-0.0194122063751057,-0.0875342820862694,-0.228638714216721,-0.148476034812629,0.0170545516436657,0.109821959997061,-0.0361499363179885,0.0685531118841028,0.0673412799386751,0.0566364073700974,1.24279840541559,0.901923382142143,0.0275691799607797,0.0461343544888877,0.406104464383353,0.379212552187908,-0.0720145348032973,-0.0487947876483383,0.0516108755224844,-0.0378487824584611,-0.114894693276977,0.0147631561313755,-0.198348200265628,-0.132921240597501,0.0868057443154471,0.0420833792607087,0.00172988687540895,-0.0272734692541394,0.127826666584952,0.0240850201298596,0.956952985518747,0.957166999063925,0.923109349922259,0.830611657968821,0.959890965732087,0.257414690920703,0.883169818021893,0.278499846074768,0.52545522711983,0.0845070422535211,0.5,0.122605363984674,0.218855218855219,-4.38585230935078,1.71301540310285,-3.60733741830121,1.42523912107021,,0.233792028726362,0.956952985518747,8674820,vt_withXandFE,,wb,0.923109349922259,"",1.46 (0.59)***,wb_210_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_220,220,Communications (220),Communications,388,18372,8464644,0.1094936620801,2.37597811764879,"",14.9678979305863,.,0.166458404746178,,0.0236439526499433,,0.25810142907496,,-0.659312727387749,,0.120128639093287,,0.176353550783525,,0.0082207623819951,,-0.0615877204415447,,0.50805093978775,,-0.063819523206271,,-0.220502998978062,,0.471301881883009,,0.0760774136694211,,0.266985443675895,,0.334631328078387,,0.476807649740142,,0.166574301351846,,0.130818316178451,,0.411809883029305,,-0.274477349619183,,-0.130099312935293,,-0.0689426143035254,,,,0.605949307780847,,0.0653526480346518,,0.902777777777778,0.838587023750637,0.935279044939087,0.34373338628742,0.916666666666667,0.419207940403289,1.37988699636478,0.449520268988617,0.248222672938983,0.166666666666667,0.5,0.162933526011561,0.0679190751445087,2.02993774880251,3.8575364654096,1.70042822018783,6.60644440851944,UNSC US Aligned,0.80871127150741,0.902777777777778,8464644,vt_noX,,ch,0.935279044939087,"",0.11 (2.38),ch_220_vt_noX,ch_vt_noX
vt_3yr_noX,wb_220,220,Communications (220),Communications,802,22466,8464644,3.76371037018014,2.21971256919876,**,9.75462684049588,.,-0.123408422086271,,0.494661518041511,,-0.20302618981563,,0.170307836118098,,-0.898818610205156,,-0.136479967668884,,-0.31033373154703,,0.0948592346043665,,0.442285814594213,,0.0754544850784037,,0.218472272794415,,0.285894438382684,,0.545720724682891,,-0.150783530519834,,-0.144902171543564,,0.58813156082125,,0.0274278220123276,,0.511842532106176,,0.113702108436449,,-0.272859516858348,,0.246834480297817,,1.03605349198693,,0.128091743886277,,-0.0707566265174458,,-0.412081425296832,,1,0.84242509284887,1,0.237639406982972,1,0.213712591658122,1.59302827922253,0.46923776941219,0.177986543598804,0,0.5,0.21676128683428,0.0432008650986753,-1.026006107575,1.92935523315181,1.05546762589303,1.58995524162778,,0.653306573721359,1,8464644,vt_noX,,wb,1,"",3.76 (2.22)**,wb_220_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_220,220,Communications (220),Communications,388,18372,1811204,9.79879118256771,2.01946292204496,***,14.9678979305863,.,0.166458404746178,0.0893886930122977,0.0236439526499433,-0.0584807646647074,0.25810142907496,0.00386377273127521,-0.659312727387749,-0.0204079008055853,0.120128639093287,0.155146940331905,0.176353550783525,0.0842772299051318,0.0082207623819951,0.100969200255365,-0.0615877204415447,-0.0302427622862161,0.50805093978775,0.15031711678137,-0.063819523206271,0.00636521960375864,-0.220502998978062,-0.060725521668793,0.471301881883009,0.0197357230726629,0.0760774136694211,0.0810232159262523,0.266985443675895,-0.149150857850909,0.334631328078387,0.0655774175084657,0.476807649740142,0.0247517471387983,0.166574301351846,0.155905153751375,0.130818316178451,0.0696636780351342,0.411809883029305,0.119221305176605,-0.274477349619183,-0.146596767473967,-0.130099312935293,0.0549395198188722,-0.0689426143035254,0.19871911555529,,,0.605949307780847,0.0942576702498143,0.0653526480346518,-0.0123277514614167,0.986111111111111,0.991264570878045,0.986078826278069,0.918389805211994,0.983606557377049,0.181385628687841,1.74713109955509,0.0961933284146528,0.139418564827713,0.0833333333333333,0.5,0.033022014676451,0.0313542361574383,2.02993774880251,3.8575364654096,0.168850544658444,2.70845170007334,UNSC US Aligned,0.80871127150741,0.986111111111111,1811204,vt_onlyX,,ch,0.986078826278069,"",9.8 (2.02)***,ch_220_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_220,220,Communications (220),Communications,462,9350,1810948,0.0291315107761303,1.52108897313344,"",-1.15265629965062,.,-0.123408422086271,-0.206304910294711,0.494661518041511,-0.0511664355360008,-0.20302618981563,0.00662732988595892,0.170307836118098,0.0990960708260528,-0.898818610205156,-0.183909759297964,-0.136479967668884,0.103475070605063,-0.31033373154703,0.0632000674243283,0.0948592346043665,0.034239185298793,0.442285814594213,-0.11233795106411,0.0754544850784037,0.0130993345472961,0.218472272794415,0.0371980636194348,0.285894438382684,0.00406732331961393,0.545720724682891,0.0586442640796303,-0.150783530519834,0.0105734584480524,-0.144902171543564,0.0500476689264177,0.58813156082125,0.182730603236698,0.0274278220123276,,0.511842532106176,-0.0209654691061573,0.113702108436449,-0.138888662159424,-0.272859516858348,-0.118163232132792,0.246834480297817,0.0514821501541895,1.03605349198693,0.139478556010873,0.128091743886277,,-0.0707566265174458,0.0885537749528797,-0.412081425296832,-0.0186574586294586,1,0.999289162288015,1,0.986557907062134,1,0.0309280102123666,1.53393048197906,0.055454273191073,0.195302243301142,0,0.5,0.0109761295822677,0.0489130434782609,-4.17361944619487,7.82912016178945,-4.91252656445545,7.70186993120463,Nightlights per cap; UNSC US Aligned,0.690743543919955,1,1810948,vt_onlyX,,wb,1,"",0.03 (1.52),wb_220_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_220,220,Communications (220),Communications,388,18372,1833220,9.21255092648103,1.29250477451416,***,14.9678979305863,.,0.166458404746178,,0.0236439526499433,,0.25810142907496,,-0.659312727387749,,0.120128639093287,,0.176353550783525,,0.0082207623819951,,-0.0615877204415447,,0.50805093978775,,-0.063819523206271,,-0.220502998978062,,0.471301881883009,,0.0760774136694211,,0.266985443675895,,0.334631328078387,,0.476807649740142,,0.166574301351846,,0.130818316178451,,0.411809883029305,,-0.274477349619183,,-0.130099312935293,,-0.0689426143035254,,,,0.605949307780847,,0.0653526480346518,,0.965277777777778,0.957033957605027,0.966365705045097,0.3057843313886,0.967741935483871,0.234991761575967,1.73405153864111,0.252389838369154,0.142355437096148,0.0833333333333333,0.5,0.117289239204935,0.0322138450993831,2.02993774880251,3.8575364654096,1.76424529828866,3.24732992388824,UNSC US Aligned,0.80871127150741,0.965277777777778,1833220,vt_onlyFE,,ch,0.966365705045097,"",9.21 (1.29)***,ch_220_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_220,220,Communications (220),Communications,462,9350,1823748,-0.720941530425193,0.164269437453733,***,-1.15265629965062,.,-0.123408422086271,,0.494661518041511,,-0.20302618981563,,0.170307836118098,,-0.898818610205156,,-0.136479967668884,,-0.31033373154703,,0.0948592346043665,,0.442285814594213,,0.0754544850784037,,0.218472272794415,,0.285894438382684,,0.545720724682891,,-0.150783530519834,,-0.144902171543564,,0.58813156082125,,0.0274278220123276,,0.511842532106176,,0.113702108436449,,-0.272859516858348,,0.246834480297817,,1.03605349198693,,0.128091743886277,,-0.0707566265174458,,-0.412081425296832,,1,0.925841735420152,1,0.264068415248514,1,0.134534349227353,1.52082242507723,0.281905815718079,0.199353078552636,0,0.5,0.147458369851008,0.050284837861525,-4.17361944619487,7.82912016178945,-6.00816174998925,9.36449199854668,Nightlights per cap; UNSC US Aligned,0.690743543919955,1,1823748,vt_onlyFE,,wb,1,"",-0.72 (0.16)***,wb_220_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_220,220,Communications (220),Communications,179,5545,1827844,13.9894762905709,2.55877791498061,***,9.33645856994343,.,0.166458404746178,0.265462348610158,0.0236439526499433,0.244126694798466,0.25810142907496,-0.152363404149658,-0.659312727387749,-0.272091708183294,0.120128639093287,0.0397393348068,0.176353550783525,-0.065502798696979,0.0082207623819951,0.0900959887134387,-0.0615877204415447,-0.0707931541791186,0.50805093978775,0.0382570536155253,-0.063819523206271,0.0140806974098091,-0.220502998978062,-0.0245063369581489,0.471301881883009,-0.0338139730412512,0.0760774136694211,-0.048541111126542,0.266985443675895,0.105000534909777,0.334631328078387,0.159768040776253,0.476807649740142,-0.106336286216966,0.166574301351846,-0.036081652324648,0.130818316178451,0.0559663621310844,0.411809883029305,0.0794213130883854,-0.274477349619183,-0.123623733120038,-0.130099312935293,-0.000793995279818767,-0.0689426143035254,0.00242998182773594,,,0.605949307780847,0.201722736209628,0.0653526480346518,-0.0585188889317213,0.58,0.99517021370326,0.49551771047159,0.936763302733825,0,1.76336641802128,1.7721650361872,0.044406940333779,0.133957394025085,0.5,0.5,0.00951374207188161,0.0297744890768147,4.53876375126872,-1.40428756457813,11.4938877275669,-4.77856391979446,UNSC US Aligned,1.38961906541763,0.58,1827844,vt_onlyXandFE,,ch,0.49551771047159,"",13.99 (2.56)***,ch_220_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_220,220,Communications (220),Communications,462,9350,1829636,0.135717492452313,6.08555441485033,"",-1.15265629965062,.,-0.123408422086271,-0.142601710986346,0.494661518041511,-0.0263655486877561,-0.20302618981563,-0.0454885841160964,0.170307836118098,0.128738379254936,-0.898818610205156,-0.111509862961246,-0.136479967668884,-0.0723336887685644,-0.31033373154703,0.0767965231277006,0.0948592346043665,0.00317429413786158,0.442285814594213,-0.0265088973939419,0.0754544850784037,-0.0300061869714408,0.218472272794415,0.0373018470779061,0.285894438382684,0.0475482954556355,0.545720724682891,0.0825405635684727,-0.150783530519834,0.0339692819491028,-0.144902171543564,0.000555840767920016,0.58813156082125,0.195648555057116,0.0274278220123276,,0.511842532106176,0.104897702690207,0.113702108436449,-0.0479614213248651,-0.272859516858348,-0.0717574615962799,0.246834480297817,0.0326825427636512,1.03605349198693,0.070959330592305,0.128091743886277,,-0.0707566265174458,-0.133790130941184,-0.412081425296832,0.119402072317895,1,0.996131509088306,1,0.984141511769293,1,0.140681056767329,1.52082242507723,0.0366088125950803,0.199353078552636,0,0.5,0.00766871165644172,0.050284837861525,-4.17361944619487,7.82912016178945,-6.71409646755142,6.73647778586933,Nightlights per cap; UNSC US Aligned,0.690743543919955,1,1829636,vt_onlyXandFE,,wb,1,"",0.14 (6.09),wb_220_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_220,220,Communications (220),Communications,388,18372,8470276,1.83975116388364,1.26086058636456,*,14.9678979305863,.,0.166458404746178,-0.0063747346773744,0.0236439526499433,-0.0109084709011946,0.25810142907496,0.000448365313932398,-0.659312727387749,-0.0137737325148192,0.120128639093287,0.00137916290041175,0.176353550783525,0.00379995444789544,0.0082207623819951,0.00450332148000668,-0.0615877204415447,-0.0152000492648222,0.50805093978775,0.0115590703859925,-0.063819523206271,-0.0097503909142693,-0.220502998978062,-0.00795874813105927,0.471301881883009,0.0127755984850228,0.0760774136694211,-0.000470849515113514,0.266985443675895,-0.000482777358265594,0.334631328078387,-0.0027893328014761,0.476807649740142,0.00998850196134302,0.166574301351846,0.00663258015527397,0.130818316178451,0.0231395059917103,0.411809883029305,0.0311314230179386,-0.274477349619183,-0.0131065217801371,-0.130099312935293,-0.000984466581940069,-0.0689426143035254,0.00617414148524415,,,0.605949307780847,0.0200938935391657,0.0653526480346518,0.00440339450025938,0.881944444444445,0.859361548395034,0.907690689921642,0.43840950082201,0.887096774193548,0.421685378543446,1.28756833576524,0.433709991953418,0.286129320882563,0.208333333333333,0.5,0.170053003533569,0.0830388692579505,2.02993774880251,3.8575364654096,2.02914136549152,6.10813611447468,UNSC US Aligned,0.80871127150741,0.881944444444445,8470276,vt_withX,,ch,0.907690689921642,"",1.84 (1.26)*,ch_220_vt_withX,ch_vt_withX
ridge,ch_220,220,Communications (220),Communications,388,18372,,17.3059745222771,2.62919038239048,***,14.9678979305863,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.965277777777778,0.921142848358158,0.974739740909819,0.6234921184231,,0.530795986640201,1.28756833576524,0.167378055304875,0.286129320882563,0.291666666666667,0.5,0.0545494699646643,0.0830388692579505,,,,,UNSC US Aligned,0.80871127150741,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_220_vt_3yr_withX_iFINAL.csv,ch,0.974739740909819,"",17.31 (2.63)***,ch_220_ridge,ch_ridge
vt_3yr_withX,wb_220,220,Communications (220),Communications,805,22463,8470532,4.84398166621628,0.18365203978027,***,9.7316035659543,.,-0.123408422086271,0.0124448227975519,0.494661518041511,0.0479431986948453,-0.20302618981563,-0.078249535406946,0.170307836118098,0.0472468532249231,-0.898818610205156,-0.0781594185437992,-0.136479967668884,-0.0640895529464002,-0.31033373154703,-0.0857183125801523,0.0948592346043665,-0.130146156921983,0.442285814594213,0.0887656926340425,0.0754544850784037,0.0506019420456293,0.218472272794415,0.079326457272991,0.285894438382684,0.0239172073453665,0.545720724682891,0.0533983097784224,-0.150783530519834,-0.0828606984041109,-0.144902171543564,0.0110532738018083,0.58813156082125,0.488818265907486,0.0274278220123276,0.0696359254792266,0.511842532106176,0.241671897582731,0.113702108436449,0.0741841838322821,-0.272859516858348,0.0197026181532408,0.246834480297817,-0.0378026542533182,1.03605349198693,0.215476242434231,0.128091743886277,0.0671405683178404,-0.0707566265174458,-0.0539871370745926,-0.412081425296832,-0.0585056694783262,1,0.963143651382939,1,0.831098505427603,1,0.0806580315641759,1.19053246001899,0.238718807186755,0.331791539595014,0,0.5,0.0832051282051282,0.103076923076923,-0.97699112867171,1.89799069352817,-0.61180267281204,0.592964369178378,,0.651952095783575,1,8470532,vt_withX,,wb,1,"",4.84 (0.18)***,wb_220_vt_withX,wb_vt_withX
ridge,wb_220,220,Communications (220),Communications,805,22463,,9.32708077653375,1.13914085904505,***,9.7316035659543,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0,0.908831521352664,0.306852819440055,0.614417368326697,,1.38032412456631,1.19053246001899,0.206110232964032,0.331791539595014,0.5,0.5,0.0783333333333333,0.103076923076923,,,,,,0.651952095783575,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_220_vt_3yr_withX_iFINAL.csv,wb,0.306852819440055,"",9.33 (1.14)***,wb_220_ridge,wb_ridge
vt_3yr_withFE,ch_220,220,Communications (220),Communications,388,18372,8492292,1.94769843955561,2.48150410810091,"",14.9678979305863,.,0.166458404746178,,0.0236439526499433,,0.25810142907496,,-0.659312727387749,,0.120128639093287,,0.176353550783525,,0.0082207623819951,,-0.0615877204415447,,0.50805093978775,,-0.063819523206271,,-0.220502998978062,,0.471301881883009,,0.0760774136694211,,0.266985443675895,,0.334631328078387,,0.476807649740142,,0.166574301351846,,0.130818316178451,,0.411809883029305,,-0.274477349619183,,-0.130099312935293,,-0.0689426143035254,,,,0.605949307780847,,0.0653526480346518,,0.909722222222222,0.9659569431012,0.890042182641837,0.415553582141792,0.887096774193548,0.433254592150934,1.74713109955509,0.213739553003467,0.139418564827713,0.208333333333333,0.5,0.0912274849899933,0.0313542361574383,2.02993774880251,3.8575364654096,1.41505112829511,4.20573654110511,UNSC US Aligned,0.80871127150741,0.909722222222222,8492292,vt_withFE,,ch,0.890042182641837,"",1.95 (2.48),ch_220_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_220,220,Communications (220),Communications,802,22466,8498948,6.22138368200009,1.89205043839769,***,9.75462684049588,.,-0.123408422086271,,0.494661518041511,,-0.20302618981563,,0.170307836118098,,-0.898818610205156,,-0.136479967668884,,-0.31033373154703,,0.0948592346043665,,0.442285814594213,,0.0754544850784037,,0.218472272794415,,0.285894438382684,,0.545720724682891,,-0.150783530519834,,-0.144902171543564,,0.58813156082125,,0.0274278220123276,,0.511842532106176,,0.113702108436449,,-0.272859516858348,,0.246834480297817,,1.03605349198693,,0.128091743886277,,-0.0707566265174458,,-0.412081425296832,,1,0.940255292139275,1,0.354645367190663,1,0.134581044916435,1.49581974612656,0.294285580325791,0.207300900772077,0,0.5,0.148696171455112,0.0530157255656559,-1.026006107575,1.92935523315181,-0.956254821928557,2.13195987343177,,0.653306573721359,1,8498948,vt_withFE,,wb,1,"",6.22 (1.89)***,wb_220_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_220,220,Communications (220),Communications,388,18372,8498436,2.23056909312584,0.12230010345468,***,14.9678979305863,.,0.166458404746178,0.000452027307474057,0.0236439526499433,-0.00102127835329153,0.25810142907496,-0.00027521169744438,-0.659312727387749,-0.00406899522786265,0.120128639093287,0.00303949396824463,0.176353550783525,-0.00577928194834408,0.0082207623819951,-0.00256610616343136,-0.0615877204415447,-0.00223357993760147,0.50805093978775,0.000413843148271551,-0.063819523206271,0.000328511357656697,-0.220502998978062,-0.0011368867219426,0.471301881883009,0.00182353958371095,0.0760774136694211,-0.00352347893669503,0.266985443675895,0.000804155296937097,0.334631328078387,-0.000432780197006647,0.476807649740142,0.00982969698641686,0.166574301351846,0.00124982114037267,0.130818316178451,0.00409507686337713,0.411809883029305,0.003285890320694,-0.274477349619183,-0.00244067364605145,-0.130099312935293,-0.00135331104218494,-0.0689426143035254,0.00084854180058757,,,0.605949307780847,0.00465143933863266,0.0653526480346518,0.000739921637577948,0.819444444444444,0.8466288727137,0.86502334938056,0.425608877492713,0.833333333333333,0.504074773370813,1.3269770426361,0.486050077124889,0.269326620416463,0.166666666666667,0.5,0.230145867098865,0.0761750405186386,2.02993774880251,3.8575364654096,1.7591810703094,6.9994137305876,UNSC US Aligned,0.80871127150741,0.819444444444444,8498436,vt_withXandFE,,ch,0.86502334938056,"",2.23 (0.12)***,ch_220_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_220,220,Communications (220),Communications,805,22463,8505860,2.47367793931223,2.3459722141094,"",9.7316035659543,.,-0.123408422086271,-0.0431216462794697,0.494661518041511,0.038834056304766,-0.20302618981563,-0.0664880630301249,0.170307836118098,0.0335962394287272,-0.898818610205156,-0.0867263043485565,-0.136479967668884,-0.0205506957443177,-0.31033373154703,-0.0469600132061244,0.0948592346043665,-0.0142524300143123,0.442285814594213,0.0490193114615978,0.0754544850784037,0.043105476964278,0.218472272794415,0.0713672017119904,0.285894438382684,0.00260124672669918,0.545720724682891,0.0157633000984789,-0.150783530519834,-0.096532011376694,-0.144902171543564,0.00354093259084039,0.58813156082125,0.254694080324854,0.0274278220123276,0.0470814419421322,0.511842532106176,0.123334193397324,0.113702108436449,0.0728931084927408,-0.272859516858348,-0.0280239909514769,0.246834480297817,0.048665228765457,1.03605349198693,0.123763158228247,0.128091743886277,0.0459837618097628,-0.0707566265174458,-0.0438129832036877,-0.412081425296832,-0.0145504120626718,1,0.985955329124428,1,0.805460553032868,1,0.190870760470542,1.62510642533057,0.130151789258034,0.169206798599678,0,0.5,0.0488895588383077,0.0403979499547784,-0.97699112867171,1.89799069352817,-5.43397645174009,4.52896179979856,,0.651952095783575,1,8505860,vt_withXandFE,,wb,1,"",2.47 (2.35),wb_220_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,8464644,6.23871077108701,5.56740735349768,"",12.7220614768017,.,1.52140051701677,,0.0949261337091709,,-0.29446241757732,,0.348791441251895,,-0.626455214483714,,0.0847284149134564,,-0.874531346422335,,-0.259690147874657,,0.555331371246298,,0.155132030675949,,0.557156766020182,,-0.195844550519061,,-0.181859632736578,,-0.839367950748695,,-0.265322763520481,,-0.176409334820526,,,,0.118973619024921,,0.0724473907953041,,0.526539709626799,,-0.607295540624607,,-0.250871938385039,,0.21369043460513,,,,-0.372395131137661,,0.784722222222222,0.921197996619295,0.78959774728653,0.368010303413283,0.677966101694915,0.765873924555044,1.66218468739065,0.337495153273921,0.159570132066054,0.291666666666667,0.5,0.140250626566416,0.0373934837092732,2.15412586644144,-8.16813049108566,4.04789465448081,-7.73287978363517,Nightlights per cap; UNSC Non-US Align,0.813553042502776,0.784722222222222,8464644,vt_noX,,ch,0.78959774728653,"",6.24 (5.57),ch_230_vt_noX,ch_vt_noX
vt_3yr_noX,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,1353,20295,8464644,0.964651832128409,1.88520456159138,"",6.27424036950481,.,-0.0995110040847978,,0.00602404054447065,,-0.0336313459663568,,-0.10608970966154,,-0.290520093270254,,0.111972983284606,,0.0516559109305067,,-0.232317213582235,,0.145079551334567,,0.00589365498144969,,0.0528822461070339,,0.00706925237652909,,-0.0412915549052942,,0.142669908767506,,-0.0921419977827151,,0.811908843429771,,0.112627170534433,,0.141083118662172,,0.230247993188051,,-0.285524005825835,,-0.157743704264365,,0.306364759869207,,-0.0407771685382523,,-0.0237670030973731,,0.31590655766475,,0.678827923010629,0.757158497001369,0.675241614684624,0.274729005839973,0.816023738872403,0.752122026129972,1.43436233624374,0.55945666995282,0.228127408764085,0.38135593220339,0.5,0.279930892790437,0.0604221143070601,-13.5805610688273,5.98471462286636,-13.5793146715315,6.71204219590835,,0.482530971955221,0.678827923010629,8464644,vt_noX,,wb,0.675241614684624,"",0.96 (1.89),wb_230_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,1810948,19.8811736040885,0.173735432194228,***,12.7220614768017,.,1.52140051701677,0.263630116209382,0.0949261337091709,0.158870463464402,-0.29446241757732,-0.0276769409072622,0.348791441251895,-0.0943085218034679,-0.626455214483714,-0.0581787045986853,0.0847284149134564,-0.0284762204065911,-0.874531346422335,-0.163339769113811,-0.259690147874657,0.0907875300198792,0.555331371246298,0.0547629209700973,0.155132030675949,-0.0393359366431762,0.557156766020182,-0.119741164669392,-0.195844550519061,0.0687013183906672,-0.181859632736578,-0.00941002357285472,-0.839367950748695,-0.517338387966155,-0.265322763520481,-0.104316262407228,-0.176409334820526,0.0852183243259661,,,0.118973619024921,-0.0770515161566435,0.0724473907953041,-0.0439657311514004,0.526539709626799,-0.0759947715234007,-0.607295540624607,0.176135906539856,-0.250871938385039,-0.00420565330656244,0.21369043460513,-0.00332795986207237,,,-0.372395131137661,-0.245199226438998,0.604166666666667,0.991606587705854,0.510218953345048,0.860784289502865,0.192307692307692,2.10068865312771,1.66204013213971,0.125400792174831,0.159606670494662,0.583333333333333,0.5,0.0388086642599278,0.0374047332531087,2.15412586644144,-8.16813049108566,-6.21905958605926,2.0262099840745,Nightlights per cap; UNSC Non-US Align,0.813553042502776,0.604166666666667,1810948,vt_onlyX,,ch,0.510218953345048,"",19.88 (0.17)***,ch_230_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,2327,29077,1811460,3.18177939195503,0.230430121524186,***,10.6858125237262,.,-0.0995110040847978,-0.172247092239558,0.00602404054447065,-0.043055749461049,-0.0336313459663568,-0.319720977274596,-0.10608970966154,0.078549693825196,-0.290520093270254,-0.344135916102673,0.111972983284606,0.132730687223314,0.0516559109305067,-0.0416106863971653,-0.232317213582235,-0.00445297843310981,0.145079551334567,0.0136689367145299,0.00589365498144969,0.0461617494374515,0.0528822461070339,-0.0837016937462547,0.00706925237652909,0.16179239422083,-0.0412915549052942,0.125159784443676,0.142669908767506,0.0785858129709954,-0.0921419977827151,-0.125475132660941,0.811908843429771,0.995544281005697,0.112627170534433,0.363670886717658,0.141083118662172,-0.16479048294946,0.230247993188051,0.201275522690274,-0.285524005825835,-0.371650286391374,-0.157743704264365,-0.146766991876065,0.306364759869207,0.407725489363099,-0.0407771685382523,-0.0189206003397709,-0.0237670030973731,0.124872221713888,0.31590655766475,0.517105720862738,0.900486749594375,0.971264751602728,0.873644688417272,0.884908996004537,0.900900900900901,0.44323355845954,0.958439853300744,0.233948622038758,0.470125518742659,0.162790697674419,0.5,0.100172576090367,0.179165359272043,-6.63397550271909,4.60273130551658,-6.65620095703116,5.17811196506158,,0.35657390120351,0.900486749594375,1811460,vt_onlyX,,wb,0.873644688417272,"",3.18 (0.23)***,wb_230_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,1813764,7.34695653934876,0.476807594728783,***,12.7220614768017,.,1.52140051701677,,0.0949261337091709,,-0.29446241757732,,0.348791441251895,,-0.626455214483714,,0.0847284149134564,,-0.874531346422335,,-0.259690147874657,,0.555331371246298,,0.155132030675949,,0.557156766020182,,-0.195844550519061,,-0.181859632736578,,-0.839367950748695,,-0.265322763520481,,-0.176409334820526,,,,0.118973619024921,,0.0724473907953041,,0.526539709626799,,-0.607295540624607,,-0.250871938385039,,0.21369043460513,,,,-0.372395131137661,,0.951388888888889,0.935210613952468,0.950717339190099,0.251059298699205,0.967741935483871,0.269127159210564,1.66213650693531,0.311538278335634,0.159582309490564,0.0833333333333333,0.5,0.168137156607179,0.0373972328052938,2.15412586644144,-8.16813049108566,3.52826797859922,-10.2361962348844,Nightlights per cap; UNSC Non-US Align,0.813553042502776,0.951388888888889,1813764,vt_onlyFE,,ch,0.950717339190099,"",7.35 (0.48)***,ch_230_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,1353,20295,1864964,2.96383535873944,0.760451538633037,***,6.27424036950481,.,-0.0995110040847978,,0.00602404054447065,,-0.0336313459663568,,-0.10608970966154,,-0.290520093270254,,0.111972983284606,,0.0516559109305067,,-0.232317213582235,,0.145079551334567,,0.00589365498144969,,0.0528822461070339,,0.00706925237652909,,-0.0412915549052942,,0.142669908767506,,-0.0921419977827151,,0.811908843429771,,0.112627170534433,,0.141083118662172,,0.230247993188051,,-0.285524005825835,,-0.157743704264365,,0.306364759869207,,-0.0407771685382523,,-0.0237670030973731,,0.31590655766475,,0.980178109738581,0.934781545855017,0.979223485719312,0.558311090923241,0.980066445182724,0.184745226255415,1.16169436458335,0.30785357742486,0.346625567615522,0.0508474576271186,0.5,0.14815444803538,0.110052730056132,-13.5805610688273,5.98471462286636,-15.06750167674,6.48332756269705,,0.482530971955221,0.980178109738581,1864964,vt_onlyFE,,wb,0.979223485719312,"",2.96 (0.76)***,wb_230_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,231,8441,1814020,-1.04720485555573,1.46095769094662,"",4.1188274683855,.,1.52140051701677,0.105358286976114,0.0949261337091709,-0.139270623488409,-0.29446241757732,0.0100415592081845,0.348791441251895,0.0417044339957658,-0.626455214483714,-0.0794906420260691,0.0847284149134564,0.045553090992616,-0.874531346422335,,-0.259690147874657,0.00537556225666776,0.555331371246298,-0.163369210362434,0.155132030675949,,0.557156766020182,-0.164107844009982,-0.195844550519061,0.25033170208335,-0.181859632736578,0.00793308408232405,-0.839367950748695,-0.084934915434569,-0.265322763520481,0.0250195293780415,-0.176409334820526,,,,0.118973619024921,-0.115539591445129,0.0724473907953041,-0.15398217583074,0.526539709626799,-0.0883571912441391,-0.607295540624607,-0.021809455492767,-0.250871938385039,-0.0405378581094543,0.21369043460513,,,,-0.372395131137661,0.0166570318676533,0.887755102040816,0.998259914892782,0.771236626244114,0.949866577821018,0,1.70929870332709,1.78793277651281,0.0539321783087424,0.130622780542916,0.5,0.5,0.0154070925753752,0.0288218886970381,-1.54766831034143,-6.27155241189694,11.4606140324809,-11.9736758694281,Nightlights per cap; China Loan Projs; Other Sector Proj n; Conflict deaths; UNSC US Aligned; UNSC Non-US Align,1.03415722041818,0.887755102040816,1814020,vt_onlyXandFE,,ch,0.771236626244114,"",-1.05 (1.46),ch_230_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,2327,29077,1908996,1.49071516142488,1.72420014233075,"",10.6858125237262,.,-0.0995110040847978,0.0377889725938438,0.00602404054447065,0.143356998236831,-0.0336313459663568,0.0990265118365315,-0.10608970966154,-0.110276046991358,-0.290520093270254,-0.12126670909114,0.111972983284606,0.0754153088293623,0.0516559109305067,-0.0587159202992709,-0.232317213582235,-0.0969589946372433,0.145079551334567,-0.109814268134068,0.00589365498144969,-0.00126734026300256,0.0528822461070339,0.0428506901115145,0.00706925237652909,0.0262720405310394,-0.0412915549052942,-0.0880262008891439,0.142669908767506,0.0135488803859334,-0.0921419977827151,0.00691461234353486,0.811908843429771,0.250769973043312,0.112627170534433,0.148436423623902,0.141083118662172,-0.0403589408658432,0.230247993188051,0.00192457526922233,-0.285524005825835,-0.16766170196235,-0.157743704264365,-0.0800126119330523,0.306364759869207,0.0760065747983799,-0.0407771685382523,-0.0359050623420637,-0.0237670030973731,0.0278626729920511,0.31590655766475,0.178518859134053,0.961060032449973,0.985945483282444,0.938601132769382,0.922526086678739,0.981735159817352,0.281790319029041,1.06625571541403,0.152084431891272,0.400261048067141,0.127906976744186,0.5,0.0568592057761733,0.137424789410349,-6.63397550271909,4.60273130551658,-3.05510707777611,3.20793465357225,,0.35657390120351,0.961060032449973,1908996,vt_onlyXandFE,,wb,0.938601132769382,"",1.49 (1.72),wb_230_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,8470020,9.39451587826849,1.56895301266919,***,12.7220614768017,.,1.52140051701677,0.0709504585200906,0.0949261337091709,-0.0301644997671233,-0.29446241757732,-0.0931013092212503,0.348791441251895,0.144970698383403,-0.626455214483714,-0.0731640703545413,0.0847284149134564,-0.0621875377840461,-0.874531346422335,-0.032480057543144,-0.259690147874657,-0.0314858486875891,0.555331371246298,0.0132179864891805,0.155132030675949,0.0897491467703207,0.557156766020182,0.00663828362245097,-0.195844550519061,-0.0110939088906161,-0.181859632736578,-0.00943215812672863,-0.839367950748695,-0.0811842328627243,-0.265322763520481,0.0470645441557279,-0.176409334820526,-0.037464258265676,,,0.118973619024921,-0.0315523895621299,0.0724473907953041,0.0760495800548206,0.526539709626799,0.0575896074715999,-0.607295540624607,-0.0149802079936488,-0.250871938385039,-0.0335396214178762,0.21369043460513,-0.00561831034843694,,,-0.372395131137661,0.0525802539288994,0.673611111111111,0.979719232979226,0.594159517469116,0.745532066936198,0.517241379310345,1.26606142345673,1.66218468739065,0.156785016886892,0.159570132066054,0.458333333333333,0.5,0.0478195488721805,0.0373934837092732,2.15412586644144,-8.16813049108566,8.54186457242532,-4.37156534860838,Nightlights per cap; UNSC Non-US Align,0.813553042502776,0.673611111111111,8470020,vt_withX,,ch,0.594159517469116,"",9.39 (1.57)***,ch_230_vt_withX,ch_vt_withX
ridge,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,,8.98630090102682,2.66112925497149,***,12.7220614768017,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.75,0.920993057188121,0.737472802051711,0.501757250145788,,1.56911133151755,1.66218468739065,0.0977141038103742,0.159570132066054,0.5,0.5,0.0345864661654135,0.0373934837092732,,,,,Nightlights per cap; UNSC Non-US Align,0.813553042502776,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_230_vt_3yr_withX_iFINAL.csv,ch,0.737472802051711,"",8.99 (2.66)***,ch_230_ridge,ch_ridge
vt_3yr_withX,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,2327,29077,8470532,3.52748310497829,0.850555880355078,***,10.6858125237262,.,-0.0995110040847978,-0.151013150035869,0.00602404054447065,0.0614669026585678,-0.0336313459663568,-0.0546832126471965,-0.10608970966154,0.0327720397477999,-0.290520093270254,-0.058384789786068,0.111972983284606,-0.0525536858115569,0.0516559109305067,0.0176490141986807,-0.232317213582235,-0.0639123084873426,0.145079551334567,0.0579216253978662,0.00589365498144969,-0.0370962880412118,0.0528822461070339,-0.0303410832793428,0.00706925237652909,0.0487069714255634,-0.0412915549052942,-0.128039978827582,0.142669908767506,-0.0387738984572932,-0.0921419977827151,-0.0206740661524237,0.811908843429771,0.544474331906442,0.112627170534433,0.0261792338546309,0.141083118662172,0.130551110805241,0.230247993188051,0.0805471413699008,-0.285524005825835,-0.0803298285091289,-0.157743704264365,0.00379411660600453,0.306364759869207,0.0338841160666218,-0.0407771685382523,-0.00365862354170542,-0.0237670030973731,0.00437517766142271,0.31590655766475,0.090776826763757,0.822606814494321,0.925906664391093,0.811472761477851,0.630101214540468,0.860655737704918,0.538842940618722,1.05892220911418,0.453863020530184,0.404687739075383,0.209302325581395,0.5,0.189015429831007,0.139848150869459,-6.63397550271909,4.60273130551658,-7.80967063129298,9.18499436546087,,0.35657390120351,0.822606814494321,8470532,vt_withX,,wb,0.811472761477851,"",3.53 (0.85)***,wb_230_vt_withX,wb_vt_withX
ridge,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,2327,29077,,2.65279825118664,0.440486108353423,***,10.6858125237262,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.791238507301244,0.88558679473728,0.787109295472511,0.57648670454822,,0.872406593444085,1.05892220911418,0.271256842354665,0.404687739075383,0.36046511627907,0.5,0.118295371050698,0.139848150869459,,,,,,0.35657390120351,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_230_vt_3yr_withX_iFINAL.csv,wb,0.787109295472511,"",2.65 (0.44)***,wb_230_ridge,wb_ridge
vt_3yr_withFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,8472836,5.06265707516335,4.60333608172639,"",12.7220614768017,.,1.52140051701677,,0.0949261337091709,,-0.29446241757732,,0.348791441251895,,-0.626455214483714,,0.0847284149134564,,-0.874531346422335,,-0.259690147874657,,0.555331371246298,,0.155132030675949,,0.557156766020182,,-0.195844550519061,,-0.181859632736578,,-0.839367950748695,,-0.265322763520481,,-0.176409334820526,,,,0.118973619024921,,0.0724473907953041,,0.526539709626799,,-0.607295540624607,,-0.250871938385039,,0.21369043460513,,,,-0.372395131137661,,0.736111111111111,0.964605508347457,0.613918666972827,0.479329898457278,0.737704918032787,0.816987901952498,1.66218468739065,0.232610544828911,0.159570132066054,0.291666666666667,0.5,0.106065162907268,0.0373934837092732,2.15412586644144,-8.16813049108566,8.51079278006063,-8.83362790541251,Nightlights per cap; UNSC Non-US Align,0.813553042502776,0.736111111111111,8472836,vt_withFE,,ch,0.613918666972827,"",5.06 (4.6),ch_230_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,2327,29077,8561668,4.17971186844564,1.69606186755173,***,10.6858125237262,.,-0.0995110040847978,,0.00602404054447065,,-0.0336313459663568,,-0.10608970966154,,-0.290520093270254,,0.111972983284606,,0.0516559109305067,,-0.232317213582235,,0.145079551334567,,0.00589365498144969,,0.0528822461070339,,0.00706925237652909,,-0.0412915549052942,,0.142669908767506,,-0.0921419977827151,,0.811908843429771,,0.112627170534433,,0.141083118662172,,0.230247993188051,,-0.285524005825835,,-0.157743704264365,,0.306364759869207,,-0.0407771685382523,,-0.0237670030973731,,0.31590655766475,,0.924283396430503,0.904227925899688,0.922616097835164,0.51555983406489,0.947136563876652,0.338614736604684,1.0531487910616,0.326043529185592,0.408204812917384,0.162790697674419,0.5,0.182083436801589,0.141792897938912,-6.63397550271909,4.60273130551658,-6.31682843002688,5.86773180076696,,0.35657390120351,0.924283396430503,8561668,vt_withFE,,wb,0.922616097835164,"",4.18 (1.7)***,wb_230_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,8478724,1.57758513985614,7.92702581858118,"",12.7220614768017,.,1.52140051701677,0.0556924905581388,0.0949261337091709,0.0324003473835168,-0.29446241757732,-0.106611809195034,0.348791441251895,0.149106352146481,-0.626455214483714,-0.0803852484282101,0.0847284149134564,-0.037945571176241,-0.874531346422335,-0.111142284835225,-0.259690147874657,-0.0360608901269733,0.555331371246298,0.0593180090002717,0.155132030675949,0.0836581319663525,0.557156766020182,0.0354322910879265,-0.195844550519061,-0.0407947948202489,-0.181859632736578,0.00164871426764876,-0.839367950748695,-0.0717266214825212,-0.265322763520481,0.0472051951684988,-0.176409334820526,0.00680034792050618,,,0.118973619024921,0.056754145096056,0.0724473907953041,0.0945316426290049,0.526539709626799,0.0314068631746339,-0.607295540624607,0.0189970104722305,-0.250871938385039,-0.00421087753958999,0.21369043460513,-0.00651755602564731,,,-0.372395131137661,0.076442834832123,0.826388888888889,0.977340232402407,0.703249443912096,0.739262491272327,0.887096774193548,0.79175306685347,1.66218468739065,0.17134474920874,0.159570132066054,0.416666666666667,0.5,0.0721804511278196,0.0373934837092732,2.15412586644144,-8.16813049108566,4.12541273530658,-4.92893611488525,Nightlights per cap; UNSC Non-US Align,0.813553042502776,0.826388888888889,8478724,vt_withXandFE,,ch,0.703249443912096,"",1.58 (7.93),ch_230_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,2273,29131,8563716,-0.2681074825378,0.309924250872548,"",10.7499921624283,.,-0.0995110040847978,-0.0909912342205642,0.00602404054447065,0.0272657197643968,-0.0336313459663568,0.0129106877604457,-0.10608970966154,-0.0648933830275258,-0.290520093270254,-0.0663208874617686,0.111972983284606,0.0028403737116592,0.0516559109305067,0.0072822796032389,-0.232317213582235,-0.0371762237942312,0.145079551334567,-0.0585047000180929,0.00589365498144969,-0.0160282063530759,0.0528822461070339,0.0278945673885793,0.00706925237652909,-0.00348283211118542,-0.0412915549052942,-0.0985928706475532,0.142669908767506,-0.0134502946981228,-0.0921419977827151,0.0194218119393918,0.811908843429771,0.313591966666248,0.112627170534433,0.0776990017085164,0.141083118662172,0.0908585863094651,0.230247993188051,0.0541510991068787,-0.285524005825835,-0.0331257669487965,-0.157743704264365,-0.0819605070607209,0.306364759869207,0.105134656429297,-0.0407771685382523,0.0376603457589238,-0.0237670030973731,0.032746548813885,0.31590655766475,0.0877520030483706,0.936181719848567,0.96634384372843,0.906664259124428,0.748004567229586,0.921658986175115,0.374393160308046,1.18769513640957,0.206309875749865,0.333224227137036,0.151162790697674,0.5,0.0918775586155564,0.103740230740603,-6.90540908456742,4.69424989668523,-3.00385659452636,4.09234464946789,,0.359847653692761,0.936181719848567,8563716,vt_withXandFE,,wb,0.906664259124428,"",-0.27 (0.31),wb_230_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,779,22013,8464644,1.77597445894071,0.175728617637354,***,5.43734767584108,.,0.696370906946639,,-0.189427300111581,,-0.226722102072303,,-0.151078240935474,,0.465488394793681,,0.0149935522329343,,0.350323113084977,,0.155299303251602,,0.132765190381435,,0.0405321663521521,,-0.377840592980116,,0.225840008683132,,0.0399943817635817,,-0.0897366875241218,,0.0823333357198098,,1.10039141784949,,0.0217369564373183,,-0.033171849804213,,0.198144343923466,,-0.421453232996728,,0.728119276623911,,0.20455902685088,,-0.142180803244749,,-0.0327338771366215,,-0.164946913564893,,0.733471074380166,0.8233678909274,0.67313701648245,0.331692672873322,0.899581589958159,0.597470691823145,1.35428996716727,0.448824138426517,0.258230251901306,0.352272727272727,0.5,0.231858579939447,0.0717843539408145,-8.35107313478177,5.19020243663048,-7.80877082690028,7.49403067459227,,0.590322884473691,0.733471074380166,8464644,vt_noX,,wb,0.67313701648245,"",1.78 (0.18)***,wb_240_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,493,7947,1810948,-1.79371030006559,0.564879986281335,***,-2.32689096359153,.,0.696370906946639,0.0415165643348877,-0.189427300111581,-0.0435491598983925,-0.226722102072303,-0.148573482558131,-0.151078240935474,-0.0904935469105824,0.465488394793681,0.139504650719463,0.0149935522329343,-0.00652889209799543,0.350323113084977,0.127387541085484,0.155299303251602,0.0772406083250828,0.132765190381435,-0.012157731403131,0.0405321663521521,,-0.377840592980116,0.0387182553578167,0.225840008683132,-0.0923682320676742,0.0399943817635817,-0.0434716347418725,-0.0897366875241218,0.0704409269243479,0.0823333357198098,0.0729059213865547,1.10039141784949,0.369676959589139,0.0217369564373183,0.0679915202362503,-0.033171849804213,-0.0411861320746538,0.198144343923466,,-0.421453232996728,-0.00928929829969982,0.728119276623911,0.00786032274365429,0.20455902685088,-0.1163883779943,-0.142180803244749,0.189367157369858,-0.0327338771366215,0.0555149529688057,-0.164946913564893,-0.114127009510994,1,0.997224905840762,1,0.962980445169648,1,0.0240644259425481,1.45544532779826,0.0977712984220369,0.220769963061284,0,0.5,0.0380689323886153,0.057763900564429,-12.2793090467788,6.05347212414769,-10.7938208779563,5.88928192171787,Other Funder Treat n; China Loan Projs,0.501284728005491,1,1810948,vt_onlyX,,wb,1,"",-1.79 (0.56)***,wb_240_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,779,22013,1842180,5.93554972631002,2.07677737602936,***,5.43734767584108,.,0.696370906946639,,-0.189427300111581,,-0.226722102072303,,-0.151078240935474,,0.465488394793681,,0.0149935522329343,,0.350323113084977,,0.155299303251602,,0.132765190381435,,0.0405321663521521,,-0.377840592980116,,0.225840008683132,,0.0399943817635817,,-0.0897366875241218,,0.0823333357198098,,1.10039141784949,,0.0217369564373183,,-0.033171849804213,,0.198144343923466,,-0.421453232996728,,0.728119276623911,,0.20455902685088,,-0.142180803244749,,-0.0327338771366215,,-0.164946913564893,,0.882747933884298,0.931439831284196,0.75533569965451,0.390134244163239,0.964912280701754,0.301449285317184,1.39579648112771,0.311884261360188,0.242187810078724,0.0909090909090909,0.5,0.144209304402179,0.0656308598982052,-8.35107313478177,5.19020243663048,-7.43814745391323,4.42042537290658,,0.590322884473691,0.882747933884298,1842180,vt_onlyFE,,wb,0.75533569965451,"",5.94 (2.08)***,wb_240_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,775,22017,1848580,6.60728733269186,4.23036240839448,*,5.35254350414966,.,0.696370906946639,0.107740898858763,-0.189427300111581,-0.0580874181445669,-0.226722102072303,-0.0585216541588214,-0.151078240935474,0.0276750467903842,0.465488394793681,0.107172954012639,0.0149935522329343,0.0177555639389958,0.350323113084977,0.0780848237592878,0.155299303251602,0.0151009560609237,0.132765190381435,0.0994860382762276,0.0405321663521521,0.0567990849167206,-0.377840592980116,-0.0508823484089321,0.225840008683132,-0.139674709886313,0.0399943817635817,0.0442339003924282,-0.0897366875241218,0.0506280608475205,0.0823333357198098,0.133342940360308,1.10039141784949,0.134430440263804,0.0217369564373183,0.0231538481079047,-0.033171849804213,-0.0863936504535373,0.198144343923466,0.021209668181839,-0.421453232996728,-0.125077806077904,0.728119276623911,0.0486463031591848,0.20455902685088,-0.0249169827974384,-0.142180803244749,0.0473878493113274,-0.0327338771366215,0.0463037255412357,-0.164946913564893,-0.0347334067709743,0.953512396694215,0.997589808272387,0.948044238678436,0.979062549150671,0.774647887323944,0.610192165329789,1.39816776230948,0.0705088898458676,0.241300246385053,0.25,0.5,0.0210808396605628,0.0652970075926753,-8.38255544310526,5.22139879254948,-9.94046195376211,6.19370959642012,,0.59146130146998,0.953512396694215,1848580,vt_onlyXandFE,,wb,0.948044238678436,"",6.61 (4.23)*,wb_240_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,779,22013,8470532,2.58016451105383,2.79082569882219,"",5.43734767584108,.,0.696370906946639,0.00130399777553982,-0.189427300111581,0.00112539956695396,-0.226722102072303,-0.0773936951518289,-0.151078240935474,-0.0326889601093634,0.465488394793681,-0.00868669013958442,0.0149935522329343,0.00369780802619175,0.350323113084977,0.0248858139669804,0.155299303251602,-0.0177299083047547,0.132765190381435,0.0579927328432676,0.0405321663521521,-0.0252823281253271,-0.377840592980116,-0.0965049329749454,0.225840008683132,-0.0682677312940361,0.0399943817635817,0.0523810343112568,-0.0897366875241218,-0.0384660042508038,0.0823333357198098,0.0661376307741736,1.10039141784949,0.256742722396682,0.0217369564373183,0.0420636797044439,-0.033171849804213,0.0426633639214562,0.198144343923466,0.147647598884052,-0.421453232996728,-0.0259776815446106,0.728119276623911,0.0292288975534029,0.20455902685088,0.0734726985014233,-0.142180803244749,-0.0464622298959715,-0.0327338771366215,0.0271774750610439,-0.164946913564893,0.109272121900576,0.93853305785124,0.991059824159038,0.874593550514878,0.892536046812308,0.968468468468468,0.303069652288363,1.5230937050731,0.117746687426288,0.19864553425701,0.0909090909090909,0.5,0.0403758425818751,0.0500442568257643,-8.35107313478177,5.19020243663048,-3.58861240400291,6.75035144782844,,0.590322884473691,0.93853305785124,8470532,vt_withX,,wb,0.874593550514878,"",2.58 (2.79),wb_240_vt_withX,wb_vt_withX
ridge,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,779,22013,,14.0996776237585,0.866002106329278,***,5.43734767584108,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.923553719008265,0.950142958559454,0.90100133969492,0.533758900860589,,0.971912800103429,1.5230937050731,0.106927066125585,0.19864553425701,0.488636363636364,0.5,0.0419418533396882,0.0500442568257643,,,,,,0.590322884473691,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_240_vt_3yr_withX_iFINAL.csv,wb,0.90100133969492,"",14.1 (0.87)***,wb_240_ridge,wb_ridge
vt_3yr_withFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,779,22013,8501252,4.22978518937437,0.180640963934412,***,5.43734767584108,.,0.696370906946639,,-0.189427300111581,,-0.226722102072303,,-0.151078240935474,,0.465488394793681,,0.0149935522329343,,0.350323113084977,,0.155299303251602,,0.132765190381435,,0.0405321663521521,,-0.377840592980116,,0.225840008683132,,0.0399943817635817,,-0.0897366875241218,,0.0823333357198098,,1.10039141784949,,0.0217369564373183,,-0.033171849804213,,0.198144343923466,,-0.421453232996728,,0.728119276623911,,0.20455902685088,,-0.142180803244749,,-0.0327338771366215,,-0.164946913564893,,0.890495867768595,0.934218745864104,0.801535123096294,0.528381338288306,0.973451327433628,0.290306702922569,1.17621117147549,0.353508351226799,0.339082357387945,0.102272727272727,0.5,0.171664493698392,0.106475445458496,-8.35107313478177,5.19020243663048,-11.3099379803438,7.84852062976394,,0.590322884473691,0.890495867768595,8501252,vt_withFE,,wb,0.801535123096294,"",4.23 (0.18)***,wb_240_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,779,22013,8507652,3.34956056235742,0.5085154857146,***,5.43734767584108,.,0.696370906946639,0.251445726640535,-0.189427300111581,-0.140615389656736,-0.226722102072303,-0.187055461471871,-0.151078240935474,-0.153336409660948,0.465488394793681,0.345182362247731,0.0149935522329343,0.00717218602338328,0.350323113084977,0.257110487762889,0.155299303251602,-0.108463110364974,0.132765190381435,0.00418243086198344,0.0405321663521521,0.06421717155726,-0.377840592980116,-0.18325425022983,0.225840008683132,0.0574061796814205,0.0399943817635817,-0.0596935224579652,-0.0897366875241218,0.112216869043186,0.0823333357198098,-0.0621600957494226,1.10039141784949,0.593599223792421,0.0217369564373183,0.0546813652105646,-0.033171849804213,0.0755551584437492,0.198144343923466,0.222850784435844,-0.421453232996728,-0.0517309102788591,0.728119276623911,0.252155597228557,0.20455902685088,0.243508286400451,-0.142180803244749,0.0415947055769941,-0.0327338771366215,0.0829891998553928,-0.164946913564893,0.00933677215129137,0.889462809917355,0.978388054042619,0.832980436237242,0.834418451862323,0.892857142857143,0.449717921159002,1.25290885372616,0.255167394396942,0.301715894751773,0.204545454545455,0.5,0.114648127820466,0.0896450786681303,-8.35107313478177,5.19020243663048,-10.211926156951,6.33519655205368,,0.590322884473691,0.889462809917355,8507652,vt_withXandFE,,wb,0.832980436237242,"",3.35 (0.51)***,wb_240_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,8464644,1.20964003606157,2.65291849271755,"",4.46667614712254,.,-0.112827843114065,,-0.572341288622876,,0.316190037691986,,-0.0760023055687078,,-0.433690606990384,,0.0498207490206773,,0.406180205851796,,-0.280364373827406,,0.125588312541127,,-0.0252493327358643,,-0.158107898906698,,-0.213964465288931,,0.406581709989539,,0.0133248016822796,,-0.00809016739991352,,0.338797194000857,,,,0.38375242223507,,0.258470081427764,,0.533283772170632,,-0.644046097555381,,0.197451733879963,,,,,,0.397583070503169,,0.8704,0.909319043943146,0.833898194880429,0.350953919685795,0.8984375,0.432960828325618,1.6909785140859,0.348588794251499,0.152448214885089,0.2,0.5,0.16094351732991,0.0352214377406932,-24.2713966830227,13.3911893284681,-16.6401851147955,9.18779870744604,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,0.8704,8464644,vt_noX,,ch,0.833898194880429,"",1.21 (2.65),ch_310_vt_noX,ch_vt_noX
vt_3yr_noX,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3602,26682,8464644,-0.146286904762574,0.0593405237042024,***,0.705553023300503,.,0.321222813220724,,-0.312312204377523,,0.060780659114724,,0.109753064619458,,-0.0396014949522497,,0.0184970496665439,,0.139711397079425,,0.016163730303852,,-0.0949147778539732,,0.0361128551900315,,-0.0955882653718003,,0.0574818060033884,,0.15189235575573,,-0.0968305188603604,,0.157478904977288,,1.12989627621373,,-0.0536251099352458,,0.259909450985378,,-0.113824622099636,,-0.0388290009026855,,-0.0121569640950815,,0.501395760792546,,0.12983351323312,,-0.0482120883931918,,-0.0695730816709905,,0.471759809750297,0.747481483585824,0.496248719380092,0.324029580042693,0.838150289017341,0.868684692447949,1.13175084364064,0.568907131543269,0.362683377335065,0.577586206896552,0.5,0.286655135710484,0.117881852048962,-4.47753004114305,3.9099342101537,-4.07529718240588,6.58959361969075,,0.269788986038219,0.528240190249703,8464644,vt_noX,,wb,0.496248719380092,"",-0.15 (0.06)***,wb_310_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,1810692,5.51982453738167,0.632742656649748,***,4.46667614712254,.,-0.112827843114065,0.0655125556327419,-0.572341288622876,-0.109503470649946,0.316190037691986,0.0558185750478794,-0.0760023055687078,-0.0845473587233534,-0.433690606990384,0.0517201715335231,0.0498207490206773,-0.185840598829057,0.406180205851796,-0.0363899315521057,-0.280364373827406,0.0440837255865334,0.125588312541127,-0.0426037362962961,-0.0252493327358643,-0.033930068400224,-0.158107898906698,0.0298516952618958,-0.213964465288931,-0.1181818209216,0.406581709989539,0.122442283308482,0.0133248016822796,0.0247613143827767,-0.00809016739991352,-0.11092605933547,0.338797194000857,0.125100933974596,,,0.38375242223507,0.0380183447897437,0.258470081427764,0.159449557885534,0.533283772170632,-0.0678406597580754,-0.644046097555381,-0.0657987500447795,0.197451733879963,0.0506905851094046,,,,,0.397583070503169,0.216764168045489,0.9792,0.995308306840373,0.978268217584162,0.909349876002368,0.961538461538461,0.25601336405154,1.68094549899154,0.111332826358017,0.154894837418037,0.12,0.5,0.0367821741623659,0.0359629720652085,-24.2713966830227,13.3911893284681,-22.203839257754,10.0061417778079,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,0.9792,1810692,vt_onlyX,,ch,0.978268217584162,"",5.52 (0.63)***,ch_310_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3602,26682,1811460,2.93980719278977,1.76354834673307,**,0.705553023300503,.,0.321222813220724,-0.0345224469248212,-0.312312204377523,-0.0159638687968262,0.060780659114724,0.183601802401231,0.109753064619458,-0.0021415922045706,-0.0396014949522497,0.0128559083864096,0.0184970496665439,-0.139759810864927,0.139711397079425,-0.00426454603672013,0.016163730303852,0.0478323883935804,-0.0949147778539732,-0.0227903902996331,0.0361128551900315,0.0509283130429602,-0.0955882653718003,-0.0288000182760775,0.0574818060033884,-0.0751230829264382,0.15189235575573,0.290635692588985,-0.0968305188603604,-0.126575666815043,0.157478904977288,0.0924594044871621,1.12989627621373,1.12580890065045,-0.0536251099352458,-0.0834286111220863,0.259909450985378,0.0927518316358219,-0.113824622099636,0.090519040096541,-0.0388290009026855,-0.130958659462632,-0.0121569640950815,-0.0536450405605135,0.501395760792546,0.450536928996472,0.12983351323312,0.134925122350352,-0.0482120883931918,-0.143698686845525,-0.0695730816709905,0.0521433470398204,0.97384066587396,0.982202359094487,0.969597298334318,0.929681805035362,0.95959595959596,0.277214865007382,0.906052339164483,0.167235166335265,0.508025693858811,0.172413793103448,0.5,0.0625870069605568,0.205568445475638,-4.47753004114305,3.9099342101537,-3.25500421959784,3.51663984597738,,0.269788986038219,0.97384066587396,1811460,vt_onlyX,,wb,0.969597298334318,"",2.94 (1.76)**,wb_310_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,1814276,2.18966457060381,1.98109103390259,"",4.46667614712254,.,-0.112827843114065,,-0.572341288622876,,0.316190037691986,,-0.0760023055687078,,-0.433690606990384,,0.0498207490206773,,0.406180205851796,,-0.280364373827406,,0.125588312541127,,-0.0252493327358643,,-0.158107898906698,,-0.213964465288931,,0.406581709989539,,0.0133248016822796,,-0.00809016739991352,,0.338797194000857,,,,0.38375242223507,,0.258470081427764,,0.533283772170632,,-0.644046097555381,,0.197451733879963,,,,,,0.397583070503169,,0.9344,0.965400731082905,0.836061268823762,0.610330237997099,0.984251968503937,0.181627109889037,1.29273032549577,0.248854121670936,0.283873679411505,0.04,0.5,0.0933233588928371,0.0821021133345801,-24.2713966830227,13.3911893284681,-27.0664374736598,15.0653681321742,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,0.9344,1814276,vt_onlyFE,,ch,0.836061268823762,"",2.19 (1.98),ch_310_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3602,26682,1943300,1.40824245346276,0.715887832510557,***,0.705553023300503,.,0.321222813220724,,-0.312312204377523,,0.060780659114724,,0.109753064619458,,-0.0396014949522497,,0.0184970496665439,,0.139711397079425,,0.016163730303852,,-0.0949147778539732,,0.0361128551900315,,-0.0955882653718003,,0.0574818060033884,,0.15189235575573,,-0.0968305188603604,,0.157478904977288,,1.12989627621373,,-0.0536251099352458,,0.259909450985378,,-0.113824622099636,,-0.0388290009026855,,-0.0121569640950815,,0.501395760792546,,0.12983351323312,,-0.0482120883931918,,-0.0695730816709905,,0.89922711058264,0.894454020794073,0.829728289096967,0.668215448326576,0.909090909090909,0.401907738107727,0.833030181254682,0.394999566544598,0.56560519007658,0.129310344827586,0.5,0.215519703026842,0.252998286693318,-4.47753004114305,3.9099342101537,-3.81583165143414,4.52000589255547,,0.269788986038219,0.89922711058264,1943300,vt_onlyFE,,wb,0.829728289096967,"",1.41 (0.72)***,wb_310_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,1819908,-1.78185088420297,1.78727850472432,"",4.46667614712254,.,-0.112827843114065,-0.0740611850237492,-0.572341288622876,-0.0236006125528372,0.316190037691986,0.0723005498666207,-0.0760023055687078,0.0363566127512587,-0.433690606990384,0.109445084854956,0.0498207490206773,-0.0109528653603028,0.406180205851796,0.0989650835282927,-0.280364373827406,-0.0260885804565622,0.125588312541127,-0.0382170629827306,-0.0252493327358643,-0.0975194019079242,-0.158107898906698,-0.0382729744492101,-0.213964465288931,0.0781862675584853,0.406581709989539,0.0767646364960818,0.0133248016822796,-0.0237129091843963,-0.00809016739991352,0.0286064204164722,0.338797194000857,0.00079772566445164,,,0.38375242223507,0.105795077160002,0.258470081427764,-0.0597621474787615,0.533283772170632,0.102327127829193,-0.644046097555381,-0.0964926504995696,0.197451733879963,-0.0824084485322226,,,,,0.397583070503169,0.0986806319747146,0.9648,0.993577302799647,0.932603257264008,0.973615229969719,0.192307692307692,1.23055317037572,1.66532627244603,0.059233465750721,0.158778008710728,0.5,0.5,0.0188711178810189,0.0371498688330371,-24.2713966830227,13.3911893284681,-27.9567685511229,16.0944514047931,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,0.9648,1819908,vt_onlyXandFE,,ch,0.932603257264008,"",-1.78 (1.79),ch_310_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3602,26682,1949700,1.52694979537472,1.75846002141137,"",0.705553023300503,.,0.321222813220724,0.0179714580997828,-0.312312204377523,-0.011790496576578,0.060780659114724,0.0749956828728263,0.109753064619458,0.124841629555439,-0.0396014949522497,-0.0292349059181295,0.0184970496665439,-0.00416222831234342,0.139711397079425,-0.0301117899827649,0.016163730303852,0.180977766662834,-0.0949147778539732,-0.0533461493812501,0.0361128551900315,-0.0477102269465026,-0.0955882653718003,-0.21098656740032,0.0574818060033884,0.0636662776907903,0.15189235575573,0.0101256569119869,-0.0968305188603604,0.0404948135232553,0.157478904977288,0.111371966227888,1.12989627621373,0.531853072475577,-0.0536251099352458,-0.110083217993398,0.259909450985378,0.0201267378404713,-0.113824622099636,0.0477523740928101,-0.0388290009026855,-0.101840931028129,-0.0121569640950815,-0.0413915540138258,0.501395760792546,0.307629152284954,0.12983351323312,0.0645865570567686,-0.0482120883931918,-0.00144196387380286,-0.0695730816709905,0.123634767718617,0.949464922711058,0.990546690865266,0.936760368830796,0.95808211767963,0.821678321678322,0.490699124114362,0.892150779880185,0.124810423183303,0.518549283698468,0.198275862068966,0.5,0.0392771084337349,0.213493975903614,-4.47753004114305,3.9099342101537,-3.03233643113755,4.29952446411888,,0.269788986038219,0.949464922711058,1949700,vt_onlyXandFE,,wb,0.936760368830796,"",1.53 (1.76),wb_310_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,8469764,0.609326935000027,4.3651442365264,"",4.46667614712254,.,-0.112827843114065,-0.0520979354996247,-0.572341288622876,-0.237080722185789,0.316190037691986,0.0351324177176631,-0.0760023055687078,-0.0570221468759674,-0.433690606990384,-0.130678391184187,0.0498207490206773,-0.0416901162452921,0.406180205851796,0.00230513824208133,-0.280364373827406,-0.145642904937267,0.125588312541127,0.0771351690613664,-0.0252493327358643,0.0999287079041858,-0.158107898906698,0.0241574383422268,-0.213964465288931,-0.209259394872934,0.406581709989539,0.162807058608159,0.0133248016822796,-0.0336349924845855,-0.00809016739991352,-0.0728887864854185,0.338797194000857,0.176642609070969,,,0.38375242223507,0.245810727415375,0.258470081427764,0.216570342043423,0.533283772170632,0.0559948516148137,-0.644046097555381,-0.161275258194659,0.197451733879963,-0.131812471216543,,,,,0.397583070503169,-0.0103280607704076,0.9616,0.970305409667558,0.94039860954136,0.732573309594556,0.968992248062015,0.24451887166763,1.6909785140859,0.173800505695479,0.152448214885089,0.08,0.5,0.0672336328626444,0.0352214377406932,-24.2713966830227,13.3911893284681,-9.3227705255403,4.63606713177627,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,0.9616,8469764,vt_withX,,ch,0.94039860954136,"",0.61 (4.37),ch_310_vt_withX,ch_vt_withX
ridge,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,,-2.59053723497358,1.73956635590339,*,4.46667614712254,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.936,0.903598899407524,0.853191535236018,0.324507159509591,,1.11627586933173,1.6909785140859,0.103440831265231,0.152448214885089,0.5,0.5,0.0366655969191271,0.0352214377406932,,,,,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_310_vt_3yr_withX_iFINAL.csv,ch,0.853191535236018,"",-2.59 (1.74)*,ch_310_ridge,ch_ridge
vt_3yr_withX,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3602,26682,8470532,3.38152053136307,3.76131381923583,"",0.705553023300503,.,0.321222813220724,0.00613754332065595,-0.312312204377523,-0.116798609717449,0.060780659114724,0.041976580119223,0.109753064619458,0.0108866979740551,-0.0396014949522497,-0.0132312702410858,0.0184970496665439,-0.00962581776548191,0.139711397079425,0.0191687982616707,0.016163730303852,0.0455065407603975,-0.0949147778539732,-0.00729459040798247,0.0361128551900315,-0.0329727515717914,-0.0955882653718003,0.0637149602174528,0.0574818060033884,0.0626300509623248,0.15189235575573,0.0929661915078759,-0.0968305188603604,0.00278394473716617,0.157478904977288,-0.0651573481746886,1.12989627621373,0.626367391422314,-0.0536251099352458,0.024452735334057,0.259909450985378,0.0362115821160799,-0.113824622099636,0.0344176313932947,-0.0388290009026855,-0.0180160802369939,-0.0121569640950815,0.0422171736322341,0.501395760792546,0.205234888347344,0.12983351323312,0.05523305367796,-0.0482120883931918,0.00809479726012372,-0.0695730816709905,0.0072954675514486,0.949464922711058,0.974677304021361,0.925279922274535,0.868409187512839,0.89527027027027,0.370755185387354,1.02890081859418,0.224013603053375,0.423289938433946,0.146551724137931,0.5,0.0847543904301349,0.150335114957156,-4.47753004114305,3.9099342101537,-5.10898867288885,5.5606243751641,,0.269788986038219,0.949464922711058,8470532,vt_withX,,wb,0.925279922274535,"",3.38 (3.76),wb_310_vt_withX,wb_vt_withX
ridge,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3602,26682,,1.15978904388157,0.281247952718187,***,0.705553023300503,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.857907253269917,0.90245072571725,0.84969925338919,0.628481393593057,,0.796852111959858,1.02890081859418,0.26950513629904,0.423289938433946,0.362068965517241,0.5,0.122338169169424,0.150335114957156,,,,,,0.269788986038219,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_310_vt_3yr_withX_iFINAL.csv,wb,0.84969925338919,"",1.16 (0.28)***,wb_310_ridge,wb_ridge
vt_3yr_withFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,8473348,0.168587616681357,1.53399938044108,"",4.46667614712254,.,-0.112827843114065,,-0.572341288622876,,0.316190037691986,,-0.0760023055687078,,-0.433690606990384,,0.0498207490206773,,0.406180205851796,,-0.280364373827406,,0.125588312541127,,-0.0252493327358643,,-0.158107898906698,,-0.213964465288931,,0.406581709989539,,0.0133248016822796,,-0.00809016739991352,,0.338797194000857,,,,0.38375242223507,,0.258470081427764,,0.533283772170632,,-0.644046097555381,,0.197451733879963,,,,,,0.397583070503169,,0.9472,0.965018691514648,0.926819781481646,0.410347539416257,0.9765625,0.214345667230564,1.66945850300829,0.227284814398973,0.157741782758686,0.06,0.5,0.101182985149761,0.0368319489890091,-24.2713966830227,13.3911893284681,-22.2052063068856,13.457389049407,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,0.9472,8473348,vt_withFE,,ch,0.926819781481646,"",0.17 (1.53),ch_310_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3231,27053,8556308,0.270829666343214,0.703373747396316,"",-1.45058089410616,.,0.321222813220724,,-0.312312204377523,,0.060780659114724,,0.109753064619458,,-0.0396014949522497,,0.0184970496665439,,0.139711397079425,,0.016163730303852,,-0.0949147778539732,,0.0361128551900315,,-0.0955882653718003,,0.0574818060033884,,0.15189235575573,,-0.0968305188603604,,0.157478904977288,,1.12989627621373,,-0.0536251099352458,,0.259909450985378,,-0.113824622099636,,-0.0388290009026855,,-0.0121569640950815,,0.501395760792546,,0.12983351323312,,-0.0482120883931918,,-0.0695730816709905,,0.870982986767485,0.878995591020567,0.881943683236932,0.444066532182052,0.886075949367089,0.456948495014207,1.04026253212395,0.446916360660131,0.416158018991457,0.173913043478261,0.5,0.247692519630803,0.146255223400836,-4.85142887150986,3.82163649602727,-5.52397089813583,5.72802624890114,,0.265764283051431,0.870982986767485,8556308,vt_withFE,,wb,0.881943683236932,"",0.27 (0.7),wb_310_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,8478980,1.93476203528963,0.243141153709953,***,4.46667614712254,.,-0.112827843114065,0.0649487034417705,-0.572341288622876,0.0168893397133802,0.316190037691986,0.0215311850141701,-0.0760023055687078,-0.0300793138809954,-0.433690606990384,0.0163121907925227,0.0498207490206773,-0.0271075532305937,0.406180205851796,0.0607720014161789,-0.280364373827406,-0.0645315243199,0.125588312541127,0.0804061510367319,-0.0252493327358643,0.0282313286699364,-0.158107898906698,0.00257785262714607,-0.213964465288931,-0.1332966293348,0.406581709989539,0.0438922792235097,0.0133248016822796,-0.0815131887025203,-0.00809016739991352,-0.0486673585511743,0.338797194000857,0.0210157929826507,,,0.38375242223507,0.0295316891069526,0.258470081427764,0.0897939181322033,0.533283772170632,0.0757149470777942,-0.644046097555381,-0.0629026402952164,0.197451733879963,0.00472514731867698,,,,,0.397583070503169,0.0307081013743308,0.8496,0.95896362456727,0.827476684554019,0.701511006208273,0.884615384615385,0.612236444981616,1.6909785140859,0.156491250457647,0.152448214885089,0.34,0.5,0.0584884467265725,0.0352214377406932,-24.2713966830227,13.3911893284681,-7.8816187554171,6.78598798363514,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,0.8496,8478980,vt_withXandFE,,ch,0.827476684554019,"",1.93 (0.24)***,ch_310_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3602,26682,8608772,0.251469772415923,0.957385874677144,"",0.705553023300503,.,0.321222813220724,0.118890395667406,-0.312312204377523,-0.04058981057806,0.060780659114724,-0.0158333724224928,0.109753064619458,0.0424562239064801,-0.0396014949522497,0.0299928554764491,0.0184970496665439,-0.0564234084196514,0.139711397079425,0.0787697910401012,0.016163730303852,-0.0509156781993801,-0.0949147778539732,0.0345040889875963,0.0361128551900315,0.136594997644402,-0.0955882653718003,0.018774581900791,0.0574818060033884,0.0622585750522554,0.15189235575573,0.0856267164740712,-0.0968305188603604,0.00763709634775296,0.157478904977288,0.0177257997373816,1.12989627621373,0.551499190479449,-0.0536251099352458,-0.0414288596808982,0.259909450985378,0.114111062749276,-0.113824622099636,0.0154940280073771,-0.0388290009026855,0.0624138780415531,-0.0121569640950815,0.0122440717578865,0.501395760792546,0.233247505556806,0.12983351323312,0.115321967178049,-0.0482120883931918,0.0626616531388972,-0.0695730816709905,0.121036293348301,0.806777645659928,0.899988525327041,0.756980430701846,0.72670248053038,0.885093167701863,0.537294840468053,0.80755323930307,0.405835994097305,0.587079357723301,0.293103448275862,0.5,0.177511591962906,0.273879443585781,-4.47753004114305,3.9099342101537,-7.4400149248659,7.06777213345679,,0.269788986038219,0.806777645659928,8608772,vt_withXandFE,,wb,0.756980430701846,"",0.25 (0.96),wb_310_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2029,27559,8464644,0.873717166755338,1.37352097838918,"",0.246195835270928,.,-0.169782503865889,,-0.363414672413759,,-0.095982012324189,,0.270299003726947,,0.173967316005884,,0.164323413144161,,-0.0388296701015515,,0.15524319408798,,-0.0207857161821349,,0.161892332952646,,-0.0780080980626613,,-0.016144786602903,,0.0350127162247138,,-0.0460203053110453,,0.29685973449073,,0.981719127377608,,0.0606539206408502,,0.372292611010961,,-0.0883036858390933,,0.202441696767819,,0.300294782660985,,0.132174786558949,,-0.189781267725859,,-0.26951568967096,,-0.404862318635325,,0.483011937557392,0.767076718880857,0.578424823963581,0.212750004642587,0.638297872340426,0.984978827806441,1.37925698573893,0.545222238562644,0.248464541720417,0.424242424242424,0.5,0.268433964835764,0.068011448821044,-1.19562451344256,3.96732011058401,-0.138165445843498,3.60713635319305,,0.349330650407199,0.516988062442608,8464644,vt_noX,,wb,0.578424823963581,"",0.87 (1.37),wb_320_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2029,27559,1811460,0.331314903899072,0.645904816921893,"",0.246195835270928,.,-0.169782503865889,-0.18690347228198,-0.363414672413759,0.0548801637068368,-0.095982012324189,-0.198036963231894,0.270299003726947,0.0324643976613974,0.173967316005884,0.158586407531987,0.164323413144161,0.0899420083034804,-0.0388296701015515,0.0145039279665794,0.15524319408798,-0.0849235799908641,-0.0207857161821349,-0.221525563132017,0.161892332952646,0.0499859970435578,-0.0780080980626613,-9.34686511754937e-05,-0.016144786602903,-0.107841709069908,0.0350127162247138,0.0635709565691654,-0.0460203053110453,-0.0961147365160292,0.29685973449073,0.101412534862757,0.981719127377608,0.889695780890199,0.0606539206408502,0.145427985219278,0.372292611010961,-0.0869529265587467,-0.0883036858390933,0.152794718034507,0.202441696767819,0.0194182216003528,0.300294782660985,0.0731031808257113,0.132174786558949,0.269579000514933,-0.189781267725859,-0.143388967793423,-0.26951568967096,-0.155328790619967,-0.404862318635325,-0.100557546878701,0.985307621671258,0.990654688872987,0.985250549819197,0.93242584113821,0.982142857142857,0.157700377758258,1.10163321189523,0.159257866705813,0.379534087527653,0.0757575757575758,0.5,0.0589054978464657,0.126425133012415,-1.19562451344256,3.96732011058401,-1.12594363281987,3.32289396651736,,0.349330650407199,0.985307621671258,1811460,vt_onlyX,,wb,0.985250549819197,"",0.33 (0.65),wb_320_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2029,27559,1896708,0.94277171848775,0.0477818665038772,***,0.246195835270928,.,-0.169782503865889,,-0.363414672413759,,-0.095982012324189,,0.270299003726947,,0.173967316005884,,0.164323413144161,,-0.0388296701015515,,0.15524319408798,,-0.0207857161821349,,0.161892332952646,,-0.0780080980626613,,-0.016144786602903,,0.0350127162247138,,-0.0460203053110453,,0.29685973449073,,0.981719127377608,,0.0606539206408502,,0.372292611010961,,-0.0883036858390933,,0.202441696767819,,0.300294782660985,,0.132174786558949,,-0.189781267725859,,-0.26951568967096,,-0.404862318635325,,0.871441689623508,0.904762746057864,0.730639226118435,0.54344750184185,0.959302325581395,0.316942904531983,1.00298052705717,0.36572113321432,0.439989143298083,0.106060606060606,0.5,0.20016051364366,0.160192616372392,-1.19562451344256,3.96732011058401,-0.447560867682132,4.3239677903845,,0.349330650407199,0.871441689623508,1896708,vt_onlyFE,,wb,0.730639226118435,"",0.94 (0.05)***,wb_320_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2029,27559,1903108,-1.18652493349854,1.09570304148525,"",0.246195835270928,.,-0.169782503865889,-0.100765432524488,-0.363414672413759,-0.0242882507387539,-0.095982012324189,-0.111838715944923,0.270299003726947,0.101987337265194,0.173967316005884,0.114074926236646,0.164323413144161,0.0593281739577664,-0.0388296701015515,-0.00133362595923241,0.15524319408798,-0.0516724152490498,-0.0207857161821349,-0.0181780769303441,0.161892332952646,0.213471238408271,-0.0780080980626613,0.0226217400212759,-0.016144786602903,0.030350129196886,0.0350127162247138,0.0311960363201799,-0.0460203053110453,0.00809258706867699,0.29685973449073,0.0592445935867726,0.981719127377608,0.413903380291313,0.0606539206408502,0.107454568921234,0.372292611010961,0.0168778748437788,-0.0883036858390933,-0.0330187662469563,0.202441696767819,0.0786808723024987,0.300294782660985,0.130242638792844,0.132174786558949,0.150736194499769,-0.189781267725859,-0.0817900273681083,-0.26951568967096,-0.115411964082157,-0.404862318635325,-0.0820826336334005,0.927456382001837,0.994924952888632,0.948933515292469,0.969620415999483,0.84375,0.526429002694953,1.1093772122775,0.0884377483328707,0.375132831566776,0.196969696969697,0.5,0.0291739238616571,0.124160238865389,-1.19562451344256,3.96732011058401,-1.20234936744271,3.64944201399216,,0.349330650407199,0.927456382001837,1903108,vt_onlyXandFE,,wb,0.948933515292469,"",-1.19 (1.1),wb_320_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2029,27559,8470532,1.38093850741124,0.166166686437236,***,0.246195835270928,.,-0.169782503865889,-0.00866230564424711,-0.363414672413759,-0.28372502654746,-0.095982012324189,0.0823351096548274,0.270299003726947,-0.174146335572055,0.173967316005884,-0.00300080274464567,0.164323413144161,-0.00248632263035694,-0.0388296701015515,0.137379268949149,0.15524319408798,-0.00249289850238711,-0.0207857161821349,-0.0371261073513232,0.161892332952646,-0.0689707916788864,-0.0780080980626613,-0.000301839698804525,-0.016144786602903,-0.0539557078713551,0.0350127162247138,-0.110545721644304,-0.0460203053110453,0.111932267982048,0.29685973449073,-0.00762043266164254,0.981719127377608,0.122400891012515,0.0606539206408502,0.0229682432417747,0.372292611010961,0.0167433402570921,-0.0883036858390933,-0.101147045314972,0.202441696767819,-0.0676367715140773,0.300294782660985,0.059267900411506,0.132174786558949,0.254666880982696,-0.189781267725859,0.125371946174408,-0.26951568967096,-0.00242134960368272,-0.404862318635325,0.260960557264047,0.943067033976125,0.977967702831419,0.930774907739612,0.803301275981273,0.935672514619883,0.313084269039568,1.25843445591333,0.202486620391003,0.299178739233491,0.136363636363636,0.5,0.0864685004436557,0.0885536823425022,-1.19562451344256,3.96732011058401,-0.720708189393267,2.06940361127669,,0.349330650407199,0.943067033976125,8470532,vt_withX,,wb,0.930774907739612,"",1.38 (0.17)***,wb_320_vt_withX,wb_vt_withX
ridge,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2029,27559,,2.20945717765351,0.379391260659747,***,0.246195835270928,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.888888888888889,0.889108947060702,0.877298697590251,0.35188878594124,,0.86400271994821,1.25843445591333,0.214864136144683,0.299178739233491,0.5,0.5,0.0900177462289264,0.0885536823425022,,,,,,0.349330650407199,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_320_vt_3yr_withX_iFINAL.csv,wb,0.877298697590251,"",2.21 (0.38)***,wb_320_ridge,wb_ridge
vt_3yr_withFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",1750,27838,8544772,0.552767144562273,2.79955790522894,"",-2.63397510961034,.,-0.169782503865889,,-0.363414672413759,,-0.095982012324189,,0.270299003726947,,0.173967316005884,,0.164323413144161,,-0.0388296701015515,,0.15524319408798,,-0.0207857161821349,,0.161892332952646,,-0.0780080980626613,,-0.016144786602903,,0.0350127162247138,,-0.0460203053110453,,0.29685973449073,,0.981719127377608,,0.0606539206408502,,0.372292611010961,,-0.0883036858390933,,0.202441696767819,,0.300294782660985,,0.132174786558949,,-0.189781267725859,,-0.26951568967096,,-0.404862318635325,,0.862590401051939,0.887243107935223,0.742754890853457,0.402089615584555,0.942028985507246,0.424055198822809,1.11317564726025,0.364853204874946,0.372991489010827,0.192307692307692,0.5,0.224555851255125,0.123066963964612,-2.51965850559274,4.42316707011185,-2.5565328634253,4.84173626334471,,0.343348738028524,0.862590401051939,8544772,vt_withFE,,wb,0.742754890853457,"",0.55 (2.8),wb_320_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2029,27559,8562180,-3.98323886654681,1.56876687256121,***,0.246195835270928,.,-0.169782503865889,-0.00512467173859443,-0.363414672413759,-0.0821506245247986,-0.095982012324189,0.00905217569823583,0.270299003726947,0.0133796040620694,0.173967316005884,0.0411647385195835,0.164323413144161,0.045919893286192,-0.0388296701015515,-0.00438106142682943,0.15524319408798,-0.061176674757153,-0.0207857161821349,0.0184650898375548,0.161892332952646,0.0547772270790386,-0.0780080980626613,0.0541879049933019,-0.016144786602903,-0.0490163812764876,0.0350127162247138,0.0254528792953353,-0.0460203053110453,-0.0249865521350877,0.29685973449073,-0.0240792253799736,0.981719127377608,0.308124869829051,0.0606539206408502,0.0234079574031046,0.372292611010961,0.117516622832063,-0.0883036858390933,0.0425349168322119,0.202441696767819,0.0267795690655463,0.300294782660985,0.0524416653858505,0.132174786558949,0.0641966792335736,-0.189781267725859,-0.0508638922963248,-0.26951568967096,-0.0519415311980985,-0.404862318635325,0.0243950789852537,0.882460973370064,0.914777643091969,0.828244724570897,0.603763301975265,0.942857142857143,0.535789087136867,1.01873400173034,0.353224369064413,0.429768244369924,0.318181818181818,0.5,0.155651636812847,0.154107473749228,-1.19562451344256,3.96732011058401,-2.30085795660666,5.6933948162946,,0.349330650407199,0.882460973370064,8562180,vt_withXandFE,,wb,0.828244724570897,"",-3.98 (1.57)***,wb_320_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_330,330,Trade and Tourism (330),Trade and Tourism,277,9943,8464644,12.2921423615205,3.25337638640367,***,7.82361893219441,.,-0.265053146945782,,0.812118458378932,,-0.602430261213532,,0.51652007354225,,-0.238288051542531,,0.0757232610545138,,-0.138017923101446,,-0.19665273128718,,-0.231836257352927,,0.157844527305524,,0.225734661231536,,0.316444501141236,,-0.0323706277152819,,0.472435445410801,,0.37654269459539,,0.904134748653807,,-0.179359274817131,,0.260930967873011,,0.38372882109139,,-0.121897469029688,,-0.0650785332187705,,0.329965962135788,,0.139660936625974,,0.0637187211505282,,-0.00259447583785415,,0.623818525519849,0.826430078249568,0.56015120527917,0.21198286868704,0.833333333333333,0.821840485495226,1.65372082746008,0.462472269574312,0.161722919644865,0.5,0.5,0.213365298172011,0.0380581360503446,3.62129953702164,-6.4907323899476,5.18392537210798,-9.26258770520806,,1.12995390549045,0.623818525519849,8464644,vt_noX,,wb,0.56015120527917,"",12.29 (3.25)***,wb_330_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_330,330,Trade and Tourism (330),Trade and Tourism,277,9943,1811460,6.6752688003447,1.35470285938092,***,7.82361893219441,.,-0.265053146945782,-0.124858382444363,0.812118458378932,0.34685775353573,-0.602430261213532,-0.30863886910023,0.51652007354225,0.301655145734548,-0.238288051542531,-0.231917034387584,0.0757232610545138,0.178173656308778,-0.138017923101446,-0.0264514621347192,-0.19665273128718,0.0202382461354137,-0.231836257352927,-0.00482256453484297,0.157844527305524,0.0182756820227974,0.225734661231536,-0.175490503981732,0.316444501141236,0.0639279592968523,-0.0323706277152819,-0.0133732850337401,0.472435445410801,0.0879344006907195,0.37654269459539,0.109002849450335,0.904134748653807,0.537317923679963,-0.179359274817131,-0.0311398684768937,0.260930967873011,0.0767459051683553,0.38372882109139,0.152046782167149,-0.121897469029688,-0.00336697307764554,-0.0650785332187705,0.045235524780292,0.329965962135788,0.21044794838875,0.139660936625974,0.0753126101428584,0.0637187211505282,-0.0116256424039594,-0.00259447583785415,0.369020886458451,0.954631379962193,0.994740888129662,0.860124425870884,0.923165783459055,0.956521739130435,0.303995432258328,1.759752809476,0.0707297709123454,0.136639187919764,0.0434782608695652,0.5,0.0206855081178593,0.0305472038484666,3.62129953702164,-6.4907323899476,-1.62630520496026,-5.22978427618499,,1.12995390549045,0.954631379962193,1811460,vt_onlyX,,wb,0.860124425870884,"",6.68 (1.35)***,wb_330_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,277,9943,1819140,5.3617204603154,0.667801526287711,***,7.82361893219441,.,-0.265053146945782,,0.812118458378932,,-0.602430261213532,,0.51652007354225,,-0.238288051542531,,0.0757232610545138,,-0.138017923101446,,-0.19665273128718,,-0.231836257352927,,0.157844527305524,,0.225734661231536,,0.316444501141236,,-0.0323706277152819,,0.472435445410801,,0.37654269459539,,0.904134748653807,,-0.179359274817131,,0.260930967873011,,0.38372882109139,,-0.121897469029688,,-0.0650785332187705,,0.329965962135788,,0.139660936625974,,0.0637187211505282,,-0.00259447583785415,,0.867674858223062,0.946582006950966,0.716880351281232,0.397883566998571,0.942622950819672,0.371233533901671,1.43148739826458,0.325831033002413,0.229148423640765,0.152173913043478,0.5,0.148875059837243,0.0607946385830541,3.62129953702164,-6.4907323899476,3.3855569598406,-7.76344128158732,,1.12995390549045,0.867674858223062,1819140,vt_onlyFE,,wb,0.716880351281232,"",5.36 (0.67)***,wb_330_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,158,5854,1818628,-7.13700964797913,1.71406728631103,***,-5.85294701067084,.,-0.265053146945782,-0.0067296451865695,0.812118458378932,0.047936413916759,-0.602430261213532,-0.0607005011540607,0.51652007354225,0.0619519646838307,-0.238288051542531,-0.110790217667817,0.0757232610545138,0.0323087020078662,-0.138017923101446,0.105618323944516,-0.19665273128718,-0.105667751496658,-0.231836257352927,-0.130212063901126,0.157844527305524,0.0114893802569707,0.225734661231536,-0.105786664783959,0.316444501141236,0.0670025219209493,-0.0323706277152819,-0.0146015468984843,0.472435445410801,0.0621637969091536,0.37654269459539,0.00712982215452938,0.904134748653807,0.19760948672891,-0.179359274817131,0.0469630573084558,0.260930967873011,0.0857892727851877,0.38372882109139,-0.132961839810014,-0.121897469029688,0.00574048373498947,-0.0650785332187705,0.0323325384221965,0.329965962135788,-0.0148456695582714,0.139660936625974,,0.0637187211505282,-0.00731108535081235,-0.00259447583785415,0.233322938978681,0.822485207100592,0.987048113814665,0.773654787766525,0.972816389120409,0.272727272727273,1.15555218581693,1.86814735117265,0.0350410539968296,0.114847208521243,0.384615384615385,0.5,0.00556211023091185,0.0244395752570369,8.02066907245757,-4.56262759389123,-4.6009314080309,2.29632960578356,UNSC US Aligned,1.02217881602971,0.822485207100592,1818628,vt_onlyXandFE,,wb,0.773654787766525,"",-7.14 (1.71)***,wb_330_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_330,330,Trade and Tourism (330),Trade and Tourism,277,9943,8470532,14.6560276340327,1.07626604123099,***,7.82361893219441,.,-0.265053146945782,0.0173693163983989,0.812118458378932,0.0618837881553913,-0.602430261213532,-0.189854031298297,0.51652007354225,0.0609914261684752,-0.238288051542531,-0.0623544946638854,0.0757232610545138,-0.0264292625198122,-0.138017923101446,0.0153277719873588,-0.19665273128718,-0.0695371540542694,-0.231836257352927,0.126481456455076,0.157844527305524,0.0603658125968727,0.225734661231536,0.0689687713701368,0.316444501141236,-0.0271414044080302,-0.0323706277152819,0.00121032408438623,0.472435445410801,0.0138958489452489,0.37654269459539,0.038065495537594,0.904134748653807,0.261252880077816,-0.179359274817131,0.00194258703733794,0.260930967873011,0.0867233576858426,0.38372882109139,0.0250366663897853,-0.121897469029688,-0.0361841595941225,-0.0650785332187705,-0.0863647145312286,0.329965962135788,-0.00322987668681882,0.139660936625974,0.00795997452922104,0.0637187211505282,-0.00134174964232434,-0.00259447583785415,0.0295149009535084,0.593572778827977,0.95632563514233,0.595050064626865,0.585585391820161,0.36697247706422,1.27072673376961,1.759752809476,0.220395265241138,0.136639187919764,0.434782608695652,0.5,0.0981358989777511,0.0305472038484666,3.62129953702164,-6.4907323899476,-5.75777610528135,-1.49316042138788,,1.12995390549045,0.593572778827977,8470532,vt_withX,,wb,0.595050064626865,"",14.66 (1.08)***,wb_330_vt_withX,wb_vt_withX
ridge,wb_330,330,Trade and Tourism (330),Trade and Tourism,277,9943,,8.04168543079345,1.05358572990803,***,7.82361893219441,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.98109640831758,0.936541450182548,0.981825039253025,0.388077671094579,,0.535383799080676,1.759752809476,0.086043561483481,0.136639187919764,0.217391304347826,0.5,0.0283824413710162,0.0305472038484666,,,,,,1.12995390549045,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_330_vt_3yr_withX_iFINAL.csv,wb,0.981825039253025,"",8.04 (1.05)***,wb_330_ridge,wb_ridge
vt_3yr_withFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,200,10020,8442132,12.4642433128753,2.86819918306728,***,1.26323570327844,.,-0.265053146945782,,0.812118458378932,,-0.602430261213532,,0.51652007354225,,-0.238288051542531,,0.0757232610545138,,-0.138017923101446,,-0.19665273128718,,-0.231836257352927,,0.157844527305524,,0.225734661231536,,0.316444501141236,,-0.0323706277152819,,0.472435445410801,,0.37654269459539,,0.904134748653807,,-0.179359274817131,,0.260930967873011,,0.38372882109139,,-0.121897469029688,,-0.0650785332187705,,0.329965962135788,,0.139660936625974,,0.0637187211505282,,-0.00259447583785415,,0.522569444444444,0.940396722628963,0.498698305421097,0.29651889139495,0.491071428571429,1.58735353141769,1.93865716690109,0.215551630578188,0.102496333835086,0.458333333333333,0.5,0.0951923076923077,0.0211538461538462,5.55594511634078,-8.92466594108379,-6.42487522383375,-0.874049386220419,,1.24513406736559,0.522569444444444,8442132,vt_withFE,,wb,0.498698305421097,"",12.46 (2.87)***,wb_330_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,277,9943,8484612,13.8491291891248,5.14262680799472,***,7.82361893219441,.,-0.265053146945782,-0.042158425520174,0.812118458378932,0.0325702220341188,-0.602430261213532,-0.0113915839418762,0.51652007354225,0.0689132002671248,-0.238288051542531,-0.0497046827548173,0.0757232610545138,-0.0130785930110132,-0.138017923101446,0.00555899787461392,-0.19665273128718,-0.0524051613686608,-0.231836257352927,0.0392718488979154,0.157844527305524,0.0466535294242263,0.225734661231536,-0.0134623347967881,0.316444501141236,-0.0502001367969342,-0.0323706277152819,0.0530927661375607,0.472435445410801,0.0752664294838905,0.37654269459539,0.012208324460662,0.904134748653807,0.142296612896029,-0.179359274817131,-0.0152913259572233,0.260930967873011,0.0677185303624727,0.38372882109139,0.0357356173219127,-0.121897469029688,-0.0364365837955849,-0.0650785332187705,-0.00381262829527262,0.329965962135788,-0.00979098839627088,0.139660936625974,0.0111720632264033,0.0637187211505282,-0.0262902487569936,-0.00259447583785415,0.0326373128313566,0.491493383742911,0.911569948434521,0.495589282320601,0.267174959348522,0.321100917431193,1.32061928920461,1.759752809476,0.355706802762853,0.136639187919764,0.478260869565217,0.5,0.170054119061936,0.0305472038484666,3.62129953702164,-6.4907323899476,-1.13311072580909,-4.16514323269864,,1.12995390549045,0.508506616257089,8484612,vt_withXandFE,,wb,0.495589282320601,"",13.85 (5.14)***,wb_330_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_410,410,General Environmental Protection (410),General Environmental Protection,586,14930,8431124,6.64803426210946,1.58425813907636,***,15.5654814852489,.,0.900153982784972,,-0.32408990507184,,0.106009544270041,,0.547054646657893,,-0.164222862129801,,-0.0613462777692344,,0.314975739318432,,0.026792287020642,,0.48006888036125,,0.117166629663022,,0.252544390309814,,-0.128471907819388,,-0.0676446571062479,,-0.0363914520523,,0.15504236134562,,1.11499618155892,,0.0391955478090302,,0.082144570397037,,-0.0678556657131193,,0.160067688910533,,0.188196526550001,,-0.175230205673535,,0.0186707927324871,,-0.0966070491432475,,-0.750190801584951,,0.871111111111111,0.82729415048084,0.842269660942445,0.387964342252645,0.914634146341463,0.536869899798709,1.41440910764727,0.460833998731405,0.235303024654161,0.366666666666667,0.5,0.13208172280508,0.0630590833793484,6.06675159445819,-9.78310520213257,10.1252174219125,-9.44637853174675,,0.804791478585266,0.871111111111111,8431124,vt_noX,,wb,0.842269660942445,"",6.65 (1.58)***,wb_410_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_410,410,General Environmental Protection (410),General Environmental Protection,751,15313,1811460,13.2498820431661,3.02102890062276,***,17.378338784624,.,0.900153982784972,0.127649860512466,-0.32408990507184,-0.0562629430741061,0.106009544270041,-0.0488366733677729,0.547054646657893,0.0937650439701986,-0.164222862129801,0.118116280734536,-0.0613462777692344,0.0350357300601815,0.314975739318432,0.10428367924877,0.026792287020642,-0.0396227994211952,0.48006888036125,-4.74483100697398e-05,0.117166629663022,-0.10671422362328,0.252544390309814,0.0789955850271443,-0.128471907819388,0.00336478618904949,-0.0676446571062479,0.00398015688813754,-0.0363914520523,0.0840370150050153,0.15504236134562,-0.151516510085201,1.11499618155892,0.295595009252394,0.0391955478090302,0.0948766535520636,0.082144570397037,-0.0500934058241565,-0.0678556657131193,-0.0494296777993326,0.160067688910533,-0.00873355036368572,0.188196526550001,0.0483863148465747,-0.175230205673535,-0.0546517604775727,0.0186707927324871,0.0135640743654262,-0.0966070491432475,-0.0210439023189257,-0.750190801584951,-0.129873832017185,0.959183673469388,0.998148297407751,0.958902561078317,0.971743547977568,0.757575757575758,0.527072120463733,1.41542749399227,0.0573014237508887,0.234931697476856,0.142857142857143,0.5,0.0145137880986938,0.062921540169043,3.79944074127228,-7.8420699025171,1.7272008967324,-5.39638896397418,,0.664265247128881,0.959183673469388,1811460,vt_onlyX,,wb,0.958902561078317,"",13.25 (3.02)***,wb_410_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,751,15313,1839876,11.69153990496,2.4131215057726,***,17.378338784624,.,0.900153982784972,,-0.32408990507184,,0.106009544270041,,0.547054646657893,,-0.164222862129801,,-0.0613462777692344,,0.314975739318432,,0.026792287020642,,0.48006888036125,,0.117166629663022,,0.252544390309814,,-0.128471907819388,,-0.0676446571062479,,-0.0363914520523,,0.15504236134562,,1.11499618155892,,0.0391955478090302,,0.082144570397037,,-0.0678556657131193,,0.160067688910533,,0.188196526550001,,-0.175230205673535,,0.0186707927324871,,-0.0966070491432475,,-0.750190801584951,,0.913265306122449,0.939993073104038,0.792843901475394,0.473610677367212,0.972222222222222,0.265299880344836,1.39461635606859,0.284758913211438,0.242630672579427,0.0714285714285714,0.5,0.127310061601643,0.0657976966342291,3.79944074127228,-7.8420699025171,4.80211608436329,-9.9004964883269,,0.664265247128881,0.913265306122449,1839876,vt_onlyFE,,wb,0.792843901475394,"",11.69 (2.41)***,wb_410_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,751,15313,1846276,14.4054458594209,2.37725202177537,***,17.378338784624,.,0.900153982784972,0.56011251777411,-0.32408990507184,-0.440974726341657,0.106009544270041,-0.173233576584623,0.547054646657893,0.220885490179065,-0.164222862129801,-0.0084133435413239,-0.0613462777692344,-0.00744811006355851,0.314975739318432,0.123717311359947,0.026792287020642,0.0991019450454049,0.48006888036125,0.104345058728941,0.117166629663022,-0.0824614990316365,0.252544390309814,0.060489961784328,-0.128471907819388,0.111733858836815,-0.0676446571062479,0.00578564657611419,-0.0363914520523,0.0564896394649989,0.15504236134562,-0.166240383181719,1.11499618155892,0.817162374034426,0.0391955478090302,-0.0350167318061024,0.082144570397037,-0.0500313062965888,-0.0678556657131193,0.0525495645310608,0.160067688910533,0.00555964518338428,0.188196526550001,0.0822273719031353,-0.175230205673535,-0.00255032277433202,0.0186707927324871,-0.00858187863603495,-0.0966070491432475,0.1928272843361,-0.750190801584951,-0.44952241003514,0.928571428571428,0.996531152533045,0.935683237603746,0.982919307531185,0.845070422535211,0.387819473682563,1.10041870718953,0.0669389611450211,0.380228704256269,0.142857142857143,0.5,0.0182349905384483,0.126784792706004,3.79944074127228,-7.8420699025171,2.76225249411872,-7.35418282849649,,0.664265247128881,0.928571428571428,1846276,vt_onlyXandFE,,wb,0.935683237603746,"",14.41 (2.38)***,wb_410_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_410,410,General Environmental Protection (410),General Environmental Protection,744,15320,8470532,10.7436206150023,1.27234328316903,***,17.5562874834664,.,0.900153982784972,0.0356989109236752,-0.32408990507184,-0.132543174219315,0.106009544270041,-0.0773070428753156,0.547054646657893,0.396550123160711,-0.164222862129801,-0.0441838614196405,-0.0613462777692344,0.110475363032866,0.314975739318432,0.018210036139936,0.026792287020642,0.015288687827997,0.48006888036125,0.0457828468922526,0.117166629663022,-0.0128473850851885,0.252544390309814,0.0802592932013717,-0.128471907819388,-0.0120154779637232,-0.0676446571062479,0.0604278420656915,-0.0363914520523,-0.0610593572515065,0.15504236134562,-0.148704961394541,1.11499618155892,0.677118174879685,0.0391955478090302,0.0803436362854075,0.082144570397037,0.0538500674208603,-0.0678556657131193,0.0288653546385543,0.160067688910533,-0.110538369747808,0.188196526550001,-0.0636522418539965,-0.175230205673535,-0.0773657625354823,0.0186707927324871,0.0369022234261619,-0.0966070491432475,0.0969860202912287,-0.750190801584951,-0.175500283346048,0.993055555555556,0.997495670840643,0.993329774360539,0.952358244713969,0.983606557377049,0.212169560205884,1.53268237116807,0.0723035451231077,0.195684573929386,0.125,0.5,0.0225780517218277,0.04904194023851,3.7405617527127,-7.85825003365987,4.0889282221657,-7.64224577687289,,0.66498570597567,0.993055555555556,8470532,vt_withX,,wb,0.993329774360539,"",10.74 (1.27)***,wb_410_vt_withX,wb_vt_withX
ridge,wb_410,410,General Environmental Protection (410),General Environmental Protection,744,15320,,7.22879218211789,1.12582260184221,***,17.5562874834664,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.915555555555556,0.965265153511798,0.798571025134843,0.559346113377959,,0.879759022031328,1.61461569931406,0.0908219070853346,0.172031913747282,0.5,0.5,0.0346398611512872,0.041293028637547,,,,,,0.66498570597567,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_410_vt_3yr_withX_iFINAL.csv,wb,0.798571025134843,"",7.23 (1.13)***,wb_410_ridge,wb_ridge
vt_3yr_withFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,751,15313,8498948,11.1023636545633,0.0428550288734861,***,17.378338784624,.,0.900153982784972,,-0.32408990507184,,0.106009544270041,,0.547054646657893,,-0.164222862129801,,-0.0613462777692344,,0.314975739318432,,0.026792287020642,,0.48006888036125,,0.117166629663022,,0.252544390309814,,-0.128471907819388,,-0.0676446571062479,,-0.0363914520523,,0.15504236134562,,1.11499618155892,,0.0391955478090302,,0.082144570397037,,-0.0678556657131193,,0.160067688910533,,0.188196526550001,,-0.175230205673535,,0.0186707927324871,,-0.0966070491432475,,-0.750190801584951,,0.959183673469388,0.953671012662391,0.95080765498496,0.495137090989102,0.972222222222222,0.222452154617316,1.48035530137542,0.277804698244906,0.212365538457654,0.0714285714285714,0.5,0.14227309893704,0.0547833197056419,3.79944074127228,-7.8420699025171,5.31508007671045,-9.19100337043411,,0.664265247128881,0.959183673469388,8498948,vt_withFE,,wb,0.95080765498496,"",11.1 (0.04)***,wb_410_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,751,15313,8505348,10.1068068457302,3.22988994629825,***,17.378338784624,.,0.900153982784972,0.141365470843158,-0.32408990507184,-0.111970005654728,0.106009544270041,0.0117835668305644,0.547054646657893,0.0881492295418877,-0.164222862129801,0.0508849651471232,-0.0613462777692344,0.0170935470663203,0.314975739318432,0.0157399187562994,0.026792287020642,0.00871856787358417,0.48006888036125,0.0284743563859956,0.117166629663022,0.0322066527884467,0.252544390309814,-0.0154028740624186,-0.128471907819388,-0.0315438140137121,-0.0676446571062479,0.0658178688888434,-0.0363914520523,-0.0448381095181687,0.15504236134562,0.00721971150487652,1.11499618155892,0.300190226039813,0.0391955478090302,0.0385171264992129,0.082144570397037,0.0469472282775695,-0.0678556657131193,0.0379672208521427,0.160067688910533,-0.00838367657270262,0.188196526550001,0.0161192231074526,-0.175230205673535,0.00129619453335181,0.0186707927324871,0.025771756286275,-0.0966070491432475,0.016444975545165,-0.750190801584951,-0.0926883987917258,0.989795918367347,0.994954356560902,0.989778511168523,0.929647399941421,0.985915492957746,0.150239992041878,1.54444170034054,0.0818366966466569,0.192110273561129,0.0357142857142857,0.5,0.0256410256410256,0.0478416098669263,3.79944074127228,-7.8420699025171,6.7927197047145,-7.94433973676268,,0.664265247128881,0.989795918367347,8505348,vt_withXandFE,,wb,0.989778511168523,"",10.11 (3.23)***,wb_410_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_430,430,Other Multisector (430),Other Multisector,147,6433,8464644,14.971641899521,3.84263745523163,***,26.6352241702412,.,6.2339917613385,,-0.748815939600579,,0.620514187821218,,12.4004635994395,,7.25156478772641,,-11.9328417899296,,-18.1430710602696,,-6.92173307183428,,6.20802694390878,,7.1260325715794,,1.53080207818834,,0.761291356491741,,3.34635435713855,,-0.27105662255481,,-4.4648211458023,,11.532738835792,,0.915656376275128,,-4.21885303574445,,3.60993538894688,,7.63965630341022,,11.0810581363002,,7.5646827126817,,,,1.00395125987945,,11.0127701699262,,0.5,0.974304870513573,0.712317927548219,0.659009173623342,0.555555555555556,1.43386079589892,1.91321789213017,0.134124270613133,0.106798494641534,0.25,0.5,0.0539419087136929,0.0222836944828646,-17.1778629448304,5.97412789335402,-6.93738805562987,2.84216918861338,UNSC US Aligned,0.624208604570516,0.5,8464644,vt_noX,,ch,0.712317927548219,"",14.97 (3.84)***,ch_430_vt_noX,ch_vt_noX
vt_3yr_onlyX,ch_430,430,Other Multisector (430),Other Multisector,147,6433,1811204,21.0600555326839,1.7272919379872,***,26.6352241702412,.,6.2339917613385,-0.0236322634108367,-0.748815939600579,0.0334533848823041,0.620514187821218,-0.0581296340376123,12.4004635994395,0.02406723313732,7.25156478772641,0.0306370536051686,-11.9328417899296,0.0194163296406616,-18.1430710602696,-0.0491284767794429,-6.92173307183428,0.0267636012844741,6.20802694390878,-0.00300802886486054,7.1260325715794,0.0977306184917706,1.53080207818834,-0.0777050280227575,0.761291356491741,0.11887231247063,3.34635435713855,-0.0151632717234315,-0.27105662255481,-0.00762724718661049,-4.4648211458023,0.00279823403572663,11.532738835792,0.101644030047472,0.915656376275128,0.0314672133792211,-4.21885303574445,0.110283816130833,3.60993538894688,0.0219471525354318,7.63965630341022,-0.0119577047927307,11.0810581363002,0.0306517783459273,7.5646827126817,-0.0558794148266315,,,1.00395125987945,0.0427777392696615,11.0127701699262,0.0239690515771509,0.5,0.993317067881055,0.712317927548219,0.975535133099637,0.5,1.91552669183589,1.91306769156925,0.0483082519256245,0.106824400641267,0.5,0.5,0.0099923136049193,0.0222905457340507,-17.1778629448304,5.97412789335402,-3.6339300681021,2.27481338246774,UNSC US Aligned,0.624208604570516,0.5,1811204,vt_onlyX,,ch,0.712317927548219,"",21.06 (1.73)***,ch_430_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyFE,ch_430,430,Other Multisector (430),Other Multisector,98,2442,1806084,15.3223218888911,0.412984171279071,***,26.2070835917757,.,6.2339917613385,,-0.748815939600579,,0.620514187821218,,12.4004635994395,,7.25156478772641,,-11.9328417899296,,-18.1430710602696,,-6.92173307183428,,6.20802694390878,,7.1260325715794,,1.53080207818834,,0.761291356491741,,3.34635435713855,,-0.27105662255481,,-4.4648211458023,,11.532738835792,,0.915656376275128,,-4.21885303574445,,3.60993538894688,,7.63965630341022,,11.0810581363002,,7.5646827126817,,,,1.00395125987945,,11.0127701699262,,0.548387096774194,0.951909636109483,0.525423728813559,0.24060034332836,0.846994535519126,0.782606879449018,1.80017445627358,0.277873754093663,0.12808851115126,0.451612903225806,0.5,0.136325503355705,0.0281040268456376,-8.03621275944256,1.516440744652,-9.22787519122591,1.63598738328236,Nightlights per cap; Dist to Diam; Other Funder Treat n; Conflict deaths; Election year; UNSC US Aligned; UNSC Non-US Align,0.80732304171556,0.548387096774194,1806084,vt_onlyFE,,ch,0.525423728813559,"",15.32 (0.41)***,ch_430_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyXandFE,ch_430,430,Other Multisector (430),Other Multisector,147,6433,1814276,15.0596898555713,5.64972258165204,***,26.6352241702412,.,6.2339917613385,0.0821921743825085,-0.748815939600579,0.0339768479904153,0.620514187821218,-0.0633281473346853,12.4004635994395,0.0331806305842464,7.25156478772641,-0.00610929705086155,-11.9328417899296,-0.0490395389992027,-18.1430710602696,-0.069160079769791,-6.92173307183428,-0.0112403775565326,6.20802694390878,-0.040549711957574,7.1260325715794,0.0960972056724149,1.53080207818834,-0.167070971429352,0.761291356491741,0.0882645707204937,3.34635435713855,-0.0240040324896108,-0.27105662255481,-0.0481257586460561,-4.4648211458023,-0.0144168115826323,11.532738835792,0.107211812138566,0.915656376275128,0.00191186681234297,-4.21885303574445,0.0645826941914866,3.60993538894688,0.117739777918909,7.63965630341022,-0.0258112121094023,11.0810581363002,0.0309691620897499,7.5646827126817,-0.0294403568643611,,,1.00395125987945,0.053279372174296,11.0127701699262,0.0373687141761185,0.5,0.996868457875488,0.450693855665945,0.942120684293377,0.5,1.41756520440359,1.91291744592352,0.0607910511203004,0.106850320419963,0.5,0.5,0.0135322159003537,0.0222974011994464,-17.1778629448304,5.97412789335402,-20.7468828496485,6.7956741241554,UNSC US Aligned,0.624208604570516,0.5,1814276,vt_onlyXandFE,,ch,0.450693855665945,"",15.06 (5.65)***,ch_430_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_withX,ch_430,430,Other Multisector (430),Other Multisector,147,6433,8470276,14.8092937781684,4.06935333561257,***,26.6352241702412,.,6.2339917613385,-0.00458376600057822,-0.748815939600579,-0.00336326545497279,0.620514187821218,-0.00671605561059533,12.4004635994395,0.00793711284946743,7.25156478772641,0.00293005215702574,-11.9328417899296,-0.00512830730702243,-18.1430710602696,-0.000900142467726266,-6.92173307183428,-0.00150131120841252,6.20802694390878,0.00166749733820325,7.1260325715794,0.00564446522954323,1.53080207818834,-0.0083875101682499,0.761291356491741,0.00514508291191305,3.34635435713855,0.0038858976362826,-0.27105662255481,-0.00400938684877474,-4.4648211458023,0.00319053129409439,11.532738835792,0.00989961735205803,0.915656376275128,-0.00144005863781794,-4.21885303574445,0.00226691255287736,3.60993538894688,0.0120373260867204,7.63965630341022,0.00678660248639075,11.0810581363002,0.00216113048383702,7.5646827126817,0.00310163432150148,,,1.00395125987945,-0.00206329413485959,11.0127701699262,0.0073273454399896,0.25,0.992587128895436,0.365744337268246,0.847395207134416,0.5,1.71871282530802,1.91291744592352,0.113328503030948,0.106850320419963,0.5,0.5,0.0449023527602645,0.0222974011994464,-17.1778629448304,5.97412789335402,-15.026933925074,5.13934927232652,UNSC US Aligned,0.624208604570516,0.75,8470276,vt_withX,,ch,0.365744337268246,"",14.81 (4.07)***,ch_430_vt_withX,ch_vt_withX
ridge,ch_430,430,Other Multisector (430),Other Multisector,147,6433,,22.3791089034991,0.867955193147521,***,26.6352241702412,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.5,0.994485361911678,0.450693855665945,0.83329342724527,,1.85828064534442,1.91291744592352,0.0335950889907839,0.106850320419963,0.75,0.5,0.0146086421651545,0.0222974011994464,,,,,UNSC US Aligned,0.624208604570516,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_430_vt_3yr_withX_iFINAL.csv,ch,0.450693855665945,"",22.38 (0.87)***,ch_430_ridge,ch_ridge
vt_3yr_withFE,ch_430,430,Other Multisector (430),Other Multisector,147,6433,8467204,11.5594743723593,5.29393006002768,***,26.6352241702412,.,6.2339917613385,,-0.748815939600579,,0.620514187821218,,12.4004635994395,,7.25156478772641,,-11.9328417899296,,-18.1430710602696,,-6.92173307183428,,6.20802694390878,,7.1260325715794,,1.53080207818834,,0.761291356491741,,3.34635435713855,,-0.27105662255481,,-4.4648211458023,,11.532738835792,,0.915656376275128,,-4.21885303574445,,3.60993538894688,,7.63965630341022,,11.0810581363002,,7.5646827126817,,,,1.00395125987945,,11.0127701699262,,0.5,0.979833419246319,0.450693855665945,0.494441742822579,0.5,1.47655182566977,1.91269199286165,0.17036090208809,0.106889225948543,0.5,0.5,0.0698461538461538,0.0223076923076923,-17.1778629448304,5.97412789335402,-14.7759856769818,6.29592839556938,UNSC US Aligned,0.624208604570516,0.5,8467204,vt_withFE,,ch,0.450693855665945,"",11.56 (5.29)***,ch_430_vt_withFE,ch_vt_withFE
vt_3yr_withXandFE,ch_430,430,Other Multisector (430),Other Multisector,147,6433,8473348,7.63678494645228,1.04768138968589,***,26.6352241702412,.,6.2339917613385,0.00167280735593523,-0.748815939600579,0.00124477706332979,0.620514187821218,-0.00582722479302886,12.4004635994395,0.00174915800103913,7.25156478772641,0.00156313136452807,-11.9328417899296,-0.00267823862937793,-18.1430710602696,3.3639407192823e-05,-6.92173307183428,0.00145951010752469,6.20802694390878,0.00332431962422562,7.1260325715794,0.0034857675007516,1.53080207818834,-0.0012782814682578,0.761291356491741,0.00165070438793918,3.34635435713855,0.0010793155405554,-0.27105662255481,-0.00196821331577667,-4.4648211458023,-0.00194933342660078,11.532738835792,0.00397000761578997,0.915656376275128,0.00101778981530521,-4.21885303574445,0.000680915176053541,3.60993538894688,0.00125326473964383,7.63965630341022,-0.000630509843613266,11.0810581363002,-0.000881046839931506,7.5646827126817,-0.002535649345009,,,1.00395125987945,-0.00136933842120933,11.0127701699262,-0.000308988397009672,0.5,0.967058606588439,0.450693855665945,0.660511881521229,0.5,1.22348711302971,1.91291744592352,0.174648056376129,0.106850320419963,0.5,0.5,0.0773489158849762,0.0222974011994464,-17.1778629448304,5.97412789335402,-23.234343256308,7.78560706585579,UNSC US Aligned,0.624208604570516,0.5,8473348,vt_withXandFE,,ch,0.450693855665945,"",7.64 (1.05)***,ch_430_vt_withXandFE,ch_vt_withXandFE
vt_3yr_noX,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,99,4673,8464644,14.2444935367789,1.99152335525646,***,23.479854102215,.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.225,0.968339044688445,0.350973063067401,0.346217267395925,0,1.91479307079749,2.04127041554122,0.220246080165768,0.0867662271937777,0.5,0.5,0.0877497827975673,0.0171589921807124,-10.0326883366275,8.64980036941228,-9.66835834063209,17.8707316906111,UNSC US Aligned; UNSC Non-US Align,0.608527061546307,0.775,8464644,vt_noX,,ch,0.350973063067401,"",14.24 (1.99)***,ch_520_vt_noX,ch_vt_noX
vt_3yr_onlyX,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,1810948,17.6167688620565,0.787172331793276,***,23.5000521000823,.,,0.0219589389488101,,-0.00582453123992306,,-0.00782211030833468,,0.0900062550511253,,0.00822982767131185,,0.0699471556581527,,0.048541349312289,,0.048897475199774,,-0.0467941046832129,,-0.0472379781526979,,0.0327049354801438,,-0.0428707912191748,,-0.0290870981500484,,0.0481187782809139,,0.0389853246603161,,0.0177753671538095,,0.117812862694262,,-0.0412723155971615,,-0.0783642135746791,,-0.0585583890660209,,-0.0183747697246144,,-0.0220101845962928,,,,,,0.0288704895973204,0.055,0.978066579648659,0.315335506834087,0.897098605990923,0,2.27682931700139,2.02296631979066,0.065352578798582,0.0893914500310128,0.5,0.5,0.0143353605560382,0.0178105994787142,-10.1215777370808,8.62176460747096,-8.03371187548766,16.8023467222175,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.945,1810948,vt_onlyX,,ch,0.315335506834087,"",17.62 (0.79)***,ch_520_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,1807108,14.9474498911249,0.457204175481561,***,23.5000521000823,.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.975,0.962411327473646,0.952380952380952,0.263386556071351,0.99009900990099,0.214373736873762,1.89347150314586,0.255676062709701,0.110256216976552,0.05,0.5,0.136106395019808,0.023203169213356,-10.1215777370808,8.62176460747096,-11.3795744124816,9.25262357661121,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.975,1807108,vt_onlyFE,,ch,0.952380952380952,"",14.95 (0.46)***,ch_520_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyXandFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,1812996,16.7672828872197,0.627848425292569,***,23.5000521000823,.,,0.163969346880913,,-0.0421547243371604,,-0.112982068844146,,0.131011062636978,,-0.0590299155376855,,-0.0458241515234093,,-0.0966208552196591,,-0.170164585411549,,0.277759582400322,,0.0132013722625561,,-0.0748764821142,,-0.040404509906657,,0.113973820209503,,-0.123984929490835,,-0.0796924930438399,,0.0977838488109467,,0.111705821305512,,0.0189475008193403,,-0.123340327143671,,-0.0358616880420601,,-0.0726231458783147,,0.0790676588274076,,,,,,0.224742014259099,0.935,0.995516914902636,0.832752116833036,0.826953269285621,0.9,1.07467072635167,1.89347150314586,0.088836043729223,0.110256216976552,0.5,0.5,0.0246179966044143,0.023203169213356,-10.1215777370808,8.62176460747096,-11.0917226498038,13.1554471749272,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.935,1812996,vt_onlyXandFE,,ch,0.832752116833036,"",16.77 (0.63)***,ch_520_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_withX,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,8470020,14.5113761104896,0.0856676859486605,***,23.5000521000823,.,,0.000890597267461999,,0.000884726196818515,,0.00205686823959707,,0.000488464009249606,,-0.00139986047164712,,-0.00232426343020042,,-0.00253494877601034,,-0.00138699032308068,,0.00167268192832125,,-0.00218768199381884,,-0.000967473060882238,,-0.00150573171853466,,6.6822321532527e-05,,-0.000266783562765341,,-0.000565800263902929,,0.00156633546102976,,0.000609116510313462,,-2.0428483840078e-05,,0.000360641649094766,,-0.000458902136306285,,0.00231261207081842,,0.0014553970634006,,,,,,-0.000117207413568394,0.2925,0.969773788848036,0.375105197627917,0.381433251442835,0,1.91107071374958,2.02296631979066,0.199888473906677,0.0893914500310128,0.5,0.5,0.0805821025195482,0.0178105994787142,-10.1215777370808,8.62176460747096,-8.05781153084679,16.3069953705329,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.7075,8470020,vt_withX,,ch,0.375105197627917,"",14.51 (0.09)***,ch_520_vt_withX,ch_vt_withX
ridge,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,,22.7151662512405,1.01980116392292,***,23.5000521000823,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.3,0.984123687986094,0.373895630064732,0.717522406602173,,2.1594937071061,2.02296631979066,0.0365955473114623,0.0893914500310128,0.5,0.5,0.0112945264986968,0.0178105994787142,,,,,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_520_vt_3yr_withX_iFINAL.csv,ch,0.373895630064732,"",22.72 (1.02)***,ch_520_ridge,ch_ridge
vt_3yr_withFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,8466180,14.1678417767513,0.908848752969796,***,23.5000521000823,.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.4375,0.959026871339124,0.454528008672328,0.335763455037378,0,1.92644643636974,2.02296631979066,0.183424786713789,0.0893914500310128,0.5,0.5,0.0708079930495221,0.0178105994787142,-10.1215777370808,8.62176460747096,-8.6788420175379,16.0927541734157,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.5625,8466180,vt_withFE,,ch,0.454528008672328,"",14.17 (0.91)***,ch_520_vt_withFE,ch_vt_withFE
vt_3yr_withXandFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,99,4673,8472068,14.6334627831387,1.47311395422146,***,23.479854102215,.,,0.00208589189627673,,-0.00303380254335933,,-0.00208418956142862,,0.000361154823331178,,-0.000379770812855897,,0.00236213666590619,,-0.00153706444572885,,-0.00295701369461313,,0.000832384005116182,,0.00261985151117186,,0.00372427099209751,,-0.000442317326014745,,0.00115695130116364,,-0.000485277168609174,,-0.000472931638651062,,0.00319773815586812,,-0.000166164745933199,,-0.000681967468699433,,5.41820257058148e-05,,0.000681329924555038,,0.00261445236086728,,-0.000708424365147952,,,,,,0.00125308093149214,0.195,0.968733477865587,0.343409227177368,0.282803563865323,0,2.07435379565949,2.04127041554122,0.205809147003059,0.0867662271937777,0.5,0.5,0.0836229365768897,0.0171589921807124,-10.0326883366275,8.64980036941228,-9.16683173793042,17.1826891460367,UNSC US Aligned; UNSC Non-US Align,0.608527061546307,0.805,8472068,vt_withXandFE,,ch,0.343409227177368,"",14.63 (1.47)***,ch_520_vt_withXandFE,ch_vt_withXandFE
vt_3yr_noX,ch_700,700,Emergency Response (700),Emergency Response,122,8042,8464644,14.0939457875047,0.226737055868739,***,25.3944085337902,.,0.528678017591442,,-7.33855239894598,,-10.1381629669136,,19.774758469791,,-10.7857320231996,,-14.0420569668908,,5.00150768001241,,-26.9387321124137,,22.3382534132998,,0.237021270220247,,-1.46427475547774,,9.37022053596372,,-2.48205311917244,,-2.08528179988518,,-8.60967452669726,,22.5302697581803,,0.700677284903406,,3.87938277856235,,3.75670021497533,,-7.387564361117,,-7.54153255620425,,-10.640072156082,,,,,,-0.158707385922752,,0.987654320987654,0.961863031084103,0.988293276038019,0.207117995949259,0.909090909090909,0.257570316296215,2.09252753758907,0.220055966474009,0.0798019571440515,0.0555555555555556,0.5,0.0871528252838966,0.0154603912983992,-10.4081589078035,5.47088905121499,-13.5657876961588,0.158653533924972,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,0.987654320987654,8464644,vt_noX,,ch,0.988293276038019,"",14.09 (0.23)***,ch_700_vt_noX,ch_vt_noX
vt_3yr_onlyX,ch_700,700,Emergency Response (700),Emergency Response,122,8042,1810948,22.1041197726182,0.459164130424146,***,25.3944085337902,.,0.528678017591442,0.0596949509624394,-7.33855239894598,-0.0274807542376231,-10.1381629669136,-0.125088782198727,19.774758469791,0.0671053726831403,-10.7857320231996,-0.0172954556532202,-14.0420569668908,-0.0566865928121826,5.00150768001241,0.0641057491302498,-26.9387321124137,-0.0793221186846499,22.3382534132998,0.0859001047490165,0.237021270220247,-0.0316660241410114,-1.46427475547774,-0.010258830075617,9.37022053596372,0.0140238825976848,-2.48205311917244,-0.00429192687384785,-2.08528179988518,-0.0330092044919729,-8.60967452669726,-0.0774846227816303,22.5302697581803,0.13317957244814,0.700677284903406,-0.0159275015164176,3.87938277856235,-0.0788189662806669,3.75670021497533,-0.0362688536045616,-7.387564361117,-0.00255928753409529,-7.54153255620425,-0.00494242563378058,-10.640072156082,-0.0442380132153623,,,,,-0.158707385922752,0.0421971675002708,1,0.99828567493248,1,0.955482140732142,0.813953488372093,0.437098382334996,2.09252753758907,0.0476013172388826,0.0798019571440515,0.111111111111111,0.5,0.00807223970447394,0.0154603912983992,-10.4081589078035,5.47088905121499,-10.7109995559009,-1.08091683865234,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,1,1810948,vt_onlyX,,ch,1,"",22.1 (0.46)***,ch_700_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyFE,ch_700,700,Emergency Response (700),Emergency Response,122,8042,1808132,15.4814659984302,0.849641917633786,***,25.3944085337902,.,0.528678017591442,,-7.33855239894598,,-10.1381629669136,,19.774758469791,,-10.7857320231996,,-14.0420569668908,,5.00150768001241,,-26.9387321124137,,22.3382534132998,,0.237021270220247,,-1.46427475547774,,9.37022053596372,,-2.48205311917244,,-2.08528179988518,,-8.60967452669726,,22.5302697581803,,0.700677284903406,,3.87938277856235,,3.75670021497533,,-7.387564361117,,-7.54153255620425,,-10.640072156082,,,,,,-0.158707385922752,,1,0.947892634551152,1,0.238084350426138,1,0.0823566070971702,2.09252753758907,0.171919039333639,0.0798019571440515,0,0.5,0.0574634012860856,0.0154603912983992,-10.4081589078035,5.47088905121499,-3.73258353239776,-11.2660188817472,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,1,1808132,vt_onlyFE,,ch,1,"",15.48 (0.85)***,ch_700_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyXandFE,ch_700,700,Emergency Response (700),Emergency Response,82,8082,1808902,21.9961337598088,1.04548019797734,***,26.9217361063707,.,0.528678017591442,0.0204868983477354,-7.33855239894598,-0.00356479454785599,-10.1381629669136,-0.0296808079071341,19.774758469791,0.024111248571424,-10.7857320231996,-0.033106722682714,-14.0420569668908,0.00216418619966127,5.00150768001241,0.0265119641833011,-26.9387321124137,0.0164259115606547,22.3382534132998,-0.0150941609218717,0.237021270220247,-0.0250289908796527,-1.46427475547774,0.00361040126532323,9.37022053596372,-0.00632194407284258,-2.48205311917244,-0.0209323679003865,-2.08528179988518,0.00170366289559752,-8.60967452669726,0.0183914799755439,22.5302697581803,0.0207848050352182,0.700677284903406,-0.00924216269981168,3.87938277856235,0.0128004716988649,3.75670021497533,-0.0255474100448182,-7.387564361117,0.00390517380088565,-7.54153255620425,-0.00813551551662373,-10.640072156082,0.0131479877885429,,,,,-0.158707385922752,0.00194293924141672,0.859375,0.991013466688987,0.787618741109527,0.960323778920415,0.151515151515152,1.72125681642325,2.30013035917611,0.0452648928302617,0.0567001334027117,0.5,0.5,0.00727123062148443,0.0101522842639594,-15.7894871791738,5.07081884218753,-5.69805143590904,-1.05003860135419,UNSC US Aligned; UNSC Non-US Align,0.977952360821479,0.859375,1808902,vt_onlyXandFE,,ch,0.787618741109527,"",22 (1.05)***,ch_700_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_withX,ch_700,700,Emergency Response (700),Emergency Response,122,8042,8470020,14.6993698785027,0.972746783189052,***,25.3944085337902,.,0.528678017591442,0.00437236000310806,-7.33855239894598,-0.00329803780186934,-10.1381629669136,-0.00656679105188229,19.774758469791,-0.00299127045669571,-10.7857320231996,-0.00308096850989382,-14.0420569668908,-0.00246408437924394,5.00150768001241,-0.00225782066641844,-26.9387321124137,-0.00854740450973627,22.3382534132998,0.00259841301885899,0.237021270220247,-0.000609213679035704,-1.46427475547774,-0.00534287091344551,9.37022053596372,-0.00520926019817124,-2.48205311917244,-0.00291812284034678,-2.08528179988518,-0.00395998632826376,-8.60967452669726,0.0031838322225667,22.5302697581803,0.00523768846178448,0.700677284903406,4.65048028854679e-05,3.87938277856235,-0.00498184000432944,3.75670021497533,0.00434327484341349,-7.387564361117,-0.00541989305755112,-7.54153255620425,-0.00161822237299927,-10.640072156082,0.00285857159760776,,,,,-0.158707385922752,-0.00448580656833649,0.814814814814815,0.967632357761202,0.820773554085817,0.357813219967751,0.888888888888889,0.468878083871726,1.77086138064523,0.241787404994818,0.134236691391975,0.166666666666667,0.5,0.0990752972258917,0.0298546895640687,-10.4081589078035,5.47088905121499,-16.0632315120281,5.95039696434239,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,0.814814814814815,8470020,vt_withX,,ch,0.820773554085817,"",14.7 (0.97)***,ch_700_vt_withX,ch_vt_withX
ridge,ch_700,700,Emergency Response (700),Emergency Response,122,8042,,20.5212877912617,0.842779078049117,***,25.3944085337902,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,0.991863805502541,1,0.764775502343892,,1.03083575526902,1.77086138064523,0.0466293061895914,0.134236691391975,0.5,0.5,0.0203434610303831,0.0298546895640687,,,,,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_700_vt_3yr_withX_iFINAL.csv,ch,1,"",20.52 (0.84)***,ch_700_ridge,ch_ridge
vt_3yr_withFE,ch_700,700,Emergency Response (700),Emergency Response,82,8082,8433428,15.152679036205,1.29230467728034,***,26.9217361063707,.,0.528678017591442,,-7.33855239894598,,-10.1381629669136,,19.774758469791,,-10.7857320231996,,-14.0420569668908,,5.00150768001241,,-26.9387321124137,,22.3382534132998,,0.237021270220247,,-1.46427475547774,,9.37022053596372,,-2.48205311917244,,-2.08528179988518,,-8.60967452669726,,22.5302697581803,,0.700677284903406,,3.87938277856235,,3.75670021497533,,-7.387564361117,,-7.54153255620425,,-10.640072156082,,,,,,-0.158707385922752,,0.859375,0.975979097600623,0.713729678375564,0.255813593758655,0.875,0.723414330346746,2.30013035917611,0.147255903705235,0.0567001334027117,0.3125,0.5,0.0600905474001921,0.0101522842639594,-15.7894871791738,5.07081884218753,-17.874725581216,4.95870802253968,UNSC US Aligned; UNSC Non-US Align,0.977952360821479,0.859375,8433428,vt_withFE,,ch,0.713729678375564,"",15.15 (1.29)***,ch_700_vt_withFE,ch_vt_withFE
vt_3yr_withXandFE,ch_700,700,Emergency Response (700),Emergency Response,82,8082,8439316,14.4388594074502,1.2318331517967,***,26.9217361063707,.,0.528678017591442,-0.00058826010907069,-7.33855239894598,0.000398096845601701,-10.1381629669136,-8.93795218144072e-05,19.774758469791,-0.000263080492004501,-10.7857320231996,-0.0005706276508863,-14.0420569668908,0.000869161691516608,5.00150768001241,9.24834681791267e-05,-26.9387321124137,-0.000529221803590193,22.3382534132998,0.000475380504794885,0.237021270220247,3.18817856896175e-05,-1.46427475547774,-0.000708637509378619,9.37022053596372,-0.000965890732186379,-2.48205311917244,-7.19302208744922e-05,-2.08528179988518,-0.00115974489308428,-8.60967452669726,-0.000222025369730546,22.5302697581803,0.00109881749012855,0.700677284903406,0.000806564788217702,3.87938277856235,-0.000637217207695336,3.75670021497533,0.000549550239811633,-7.387564361117,0.000970686216023745,-7.54153255620425,0.000359540797944641,-10.640072156082,4.45252489589614e-05,,,,,-0.158707385922752,0.000596253915573461,0.578125,0.963149219906043,0.577240140979748,0.468298707762002,0.54054054054054,1.15779780427035,2.30013035917611,0.1296851736644,0.0567001334027117,0.3125,0.5,0.0434901906983125,0.0101522842639594,-15.7894871791738,5.07081884218753,-4.96451696656273,-0.105323535117722,UNSC US Aligned; UNSC Non-US Align,0.977952360821479,0.578125,8439316,vt_withXandFE,,ch,0.577240140979748,"",14.44 (1.23)***,ch_700_vt_withXandFE,ch_vt_withXandFE


==> Figures/ICA_xruns_all_vt_emb_3yr_2013_LargeBuff.csv <==
run,fund_sec,sector,sec_pre_name,ad_sector_names,treat_count,control_count,nTrainableParameters,tauHat_propensityHajek,tauHat_propensityHajek_se,sig,tauHat_diffInMeans,ridge_est..,ridge_est.corruption_control,SalienceX.corruption_control,ridge_est.country_gini,SalienceX.country_gini,ridge_est.election_year,SalienceX.election_year,ridge_est.first_year_group,SalienceX.first_year_group,ridge_est.gov_effectiveness,SalienceX.gov_effectiveness,ridge_est.leader_birthplace,SalienceX.leader_birthplace,ridge_est.log_3yr_pre_conflict_deaths,SalienceX.log_3yr_pre_conflict_deaths,ridge_est.log_avg_min_to_city,SalienceX.log_avg_min_to_city,ridge_est.log_avg_pop_dens,SalienceX.log_avg_pop_dens,ridge_est.log_ch_loan_proj_n,SalienceX.log_ch_loan_proj_n,ridge_est.log_disasters,SalienceX.log_disasters,ridge_est.log_dist_km_to_dia,SalienceX.log_dist_km_to_dia,ridge_est.log_dist_km_to_gems,SalienceX.log_dist_km_to_gems,ridge_est.log_dist_km_to_gold,SalienceX.log_dist_km_to_gold,ridge_est.log_dist_km_to_petro,SalienceX.log_dist_km_to_petro,ridge_est.log_other_sect_n,SalienceX.log_other_sect_n,ridge_est.log_pc_nl_pre_oda,SalienceX.log_pc_nl_pre_oda,ridge_est.log_total_neighbor_projs,SalienceX.log_total_neighbor_projs,ridge_est.log_treated_other_funder_n,SalienceX.log_treated_other_funder_n,ridge_est.political_stability,SalienceX.political_stability,ridge_est.reg_quality,SalienceX.reg_quality,ridge_est.rule_of_law,SalienceX.rule_of_law,ridge_est.unsc_aligned_us,SalienceX.unsc_aligned_us,ridge_est.unsc_non_aligned_us,SalienceX.unsc_non_aligned_us,ridge_est.voice_accountability,SalienceX.voice_accountability,ModelEvaluationMetrics.AUC_out,ModelEvaluationMetrics.AUC_in,ModelEvaluationMetrics.AUPRC_out,ModelEvaluationMetrics.AUPRC_in,ModelEvaluationMetrics.FBeta_OUT,ModelEvaluationMetrics.CELoss_out,ModelEvaluationMetrics.CELoss_out_baseline,ModelEvaluationMetrics.CELoss_in,ModelEvaluationMetrics.CELoss_in_baseline,ModelEvaluationMetrics.ClassError_out,ModelEvaluationMetrics.ClassError_out_baseline,ModelEvaluationMetrics.ClassError_in,ModelEvaluationMetrics.ClassError_in_baseline,LatitudeAnalysis.preDiffInLat1,LatitudeAnalysis.preDiffInLat2,LatitudeAnalysis.postDiffInLat1,LatitudeAnalysis.postDiffInLat2,dropped_labels,tauHat_diffInMeans_se,AUC,nParamsRep,run_short,file,funder,AUPRC,run_suffix,ate,fund_sec_run,fund_run
vt_3yr_noX,ch_110,110,Education (110),Education,990,29862,8464644,1.32039592884081,0.769366655147181,**,15.4621468342254,.,-22.4707801144874,,-43.3095413638415,,-5.89699877721274,,16.2321526954415,,-23.842777397251,,7.34217515402117,,0.859873159443649,,1.10175671735979,,1.06889224212649,,-3.36063078765917,,3.30410079836857,,-8.68101352960454,,11.4501138321578,,-15.7309285022672,,-18.7192046178451,,10.7113472467562,,-16.1100775569652,,21.0203034471909,,22.7635879741142,,-4.67235611631742,,-25.325700205709,,-12.4922603495932,,,,-8.88071342443505,,-13.1156652396596,,0.708703193551679,0.862724916544368,0.766530868411872,0.339835392704018,0.737547892720307,0.702045451646643,1.43030870691224,0.449923114145784,0.229568271962079,0.358585858585859,0.5,0.221082153362063,0.0609480812641084,-2.6050399343895,2.41056679394987,-3.49256933281707,3.47312215742546,UNSC US Aligned,0.421469916139819,0.708703193551679,8464644,vt_noX,,ch,0.766530868411872,_LargeBuff,1.32 (0.77)**,ch_110_vt_noX,ch_vt_noX
vt_3yr_noX,wb_110,110,Education (110),Education,2884,25928,8464644,3.85772983773559,1.43896752053156,***,10.7329309656396,.,-0.0172822800155506,,-0.0908148840946082,,0.0885593036430993,,-0.381665188869569,,0.122295939146897,,0.0232822005933481,,0.143549720091321,,-0.0865962015698961,,0.0724839441211345,,-0.00797971576072871,,-0.130226863998464,,-0.220632678313239,,0.108645464199783,,0.00660340034789351,,-0.0558156914617997,,1.15330684256819,,-0.0503904583286795,,0.0707298567181044,,0.051528015480806,,-0.0145060034670306,,-0.236379692861788,,-0.00558755602461953,,0.236220785968807,,-0.0514424601432557,,0.1808462044081,,0.811926605504588,0.787675190185518,0.759939949483088,0.315087302249828,0.88628762541806,0.530670643712173,1.22558550479064,0.597861354865869,0.314561152337532,0.256880733944954,0.5,0.317395654659806,0.0952687249857061,-8.22675157030926,2.54879480227876,-7.81978198932696,2.78716620964001,,0.305360291524043,0.811926605504588,8464644,vt_noX,,wb,0.759939949483088,_LargeBuff,3.86 (1.44)***,wb_110_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_110,110,Education (110),Education,990,29862,1811204,-0.123538750814586,2.33460473046784,"",15.4621468342254,.,-22.4707801144874,0.056663508517669,-43.3095413638415,-0.000114917829632748,-5.89699877721274,0.0535779483104158,16.2321526954415,0.307790932953257,-23.842777397251,0.130561560494824,7.34217515402117,-0.404046369791069,0.859873159443649,-0.339298481196111,1.10175671735979,-0.195437915436924,1.06889224212649,0.16973548669368,-3.36063078765917,0.354920746087895,3.30410079836857,-0.244467919487438,-8.68101352960454,0.273856458254158,11.4501138321578,0.241116683185099,-15.7309285022672,0.0190546594001353,-18.7192046178451,0.362627149224286,10.7113472467562,0.489300543889249,-16.1100775569652,0.232757233064664,21.0203034471909,0.271528022997083,22.7635879741142,0.365156314279797,-4.67235611631742,-0.0761611982248735,-25.325700205709,-0.217290315870186,-12.4922603495932,0.357172436118113,,,-8.88071342443505,-0.451780735179547,-13.1156652396596,0.428986986614772,0.817875726966636,0.982710108767244,0.792614167245301,0.922514177325091,0.831702544031311,0.561213128149451,0.995728142202922,0.259947429453726,0.444770239933976,0.176767676767677,0.5,0.0964671425956434,0.163097199341021,-2.6050399343895,2.41056679394987,-5.83238439514609,4.91727269223839,UNSC US Aligned,0.421469916139819,0.817875726966636,1811204,vt_onlyX,,ch,0.792614167245301,_LargeBuff,-0.12 (2.33),ch_110_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_110,110,Education (110),Education,2884,25928,1811460,4.04482924998906,0.118973236180482,***,10.7329309656396,.,-0.0172822800155506,-0.418556863665566,-0.0908148840946082,-0.11766304304822,0.0885593036430993,0.179367856178494,-0.381665188869569,-0.247353548407615,0.122295939146897,0.293382900319991,0.0232822005933481,0.0698204816132867,0.143549720091321,0.168784452909591,-0.0865962015698961,0.00852031117305164,0.0724839441211345,0.339578674733641,-0.00797971576072871,-0.122923763915897,-0.130226863998464,-0.218367605507334,-0.220632678313239,-0.16639544390142,0.108645464199783,0.203725876957177,0.00660340034789351,0.041049684435129,-0.0558156914617997,-0.188695084601637,1.15330684256819,1.62543012619,-0.0503904583286795,-0.140464535821232,0.0707298567181044,0.0251027812995043,0.051528015480806,0.119582061003909,-0.0145060034670306,-0.130240544537079,-0.236379692861788,-0.0985859897127392,-0.00558755602461953,0.184362370632589,0.236220785968807,0.114488798724466,-0.0514424601432557,0.0190223788423552,0.1808462044081,0.159697860833264,0.942955138456359,0.947239676891736,0.92663873534266,0.907787025488215,0.965456155890168,0.30120477353475,0.711707966784594,0.3302281854095,0.67481436598848,0.110091743119266,0.5,0.149013657056146,0.404552352048558,-8.22675157030926,2.54879480227876,-10.3012374266876,4.53648144344672,,0.305360291524043,0.942955138456359,1811460,vt_onlyX,,wb,0.92663873534266,_LargeBuff,4.04 (0.12)***,wb_110_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_110,110,Education (110),Education,437,17611,1820164,6.84840701450082,1.08715284618611,***,12.0977107893555,.,-22.4707801144874,,-43.3095413638415,,-5.89699877721274,,16.2321526954415,,-23.842777397251,,7.34217515402117,,0.859873159443649,,1.10175671735979,,1.06889224212649,,-3.36063078765917,,3.30410079836857,,-8.68101352960454,,11.4501138321578,,-15.7309285022672,,-18.7192046178451,,10.7113472467562,,-16.1100775569652,,21.0203034471909,,22.7635879741142,,-4.67235611631742,,-25.325700205709,,-12.4922603495932,,,,-8.88071342443505,,-13.1156652396596,,0.926587552076758,0.975868549861155,0.821118021144872,0.492960171347027,0.975877192982456,0.208902856172119,1.73446263066067,0.168195633490744,0.142262242382775,0.0617977528089888,0.5,0.0600258971513134,0.0321864594894562,3.89809329841817,-2.87848176631995,2.38810978885404,-2.49790245060883,UNSC US Aligned; UNSC Non-US Align,0.685085381675544,0.926587552076758,1820164,vt_onlyFE,,ch,0.821118021144872,_LargeBuff,6.85 (1.09)***,ch_110_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_110,110,Education (110),Education,1785,17531,1887236,2.83456904455559,0.866207911414701,***,5.12479834489126,.,-0.0172822800155506,,-0.0908148840946082,,0.0885593036430993,,-0.381665188869569,,0.122295939146897,,0.0232822005933481,,0.143549720091321,,-0.0865962015698961,,0.0724839441211345,,-0.00797971576072871,,-0.130226863998464,,-0.220632678313239,,0.108645464199783,,0.00660340034789351,,-0.0558156914617997,,1.15330684256819,,-0.0503904583286795,,0.0707298567181044,,0.051528015480806,,-0.0145060034670306,,-0.236379692861788,,-0.00558755602461953,,0.236220785968807,,-0.0514424601432557,,0.1808462044081,,0.750342935528121,0.900803622061489,0.618343317421726,0.500211705380099,0.931034482758621,0.442322908917429,1.04717880948371,0.328454712429031,0.411871603445391,0.185185185185185,0.5,0.202503681885125,0.143838978890525,-9.87456861075273,2.09187181968788,-13.5093989750461,3.08948708700028,,0.388019783559883,0.750342935528121,1887236,vt_onlyFE,,wb,0.618343317421726,_LargeBuff,2.83 (0.87)***,wb_110_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_110,110,Education (110),Education,990,29862,1841924,4.97686803082825,0.292599400472202,***,15.4621468342254,.,-22.4707801144874,0.0879737326782218,-43.3095413638415,-0.0272447679005537,-5.89699877721274,0.0497302653093388,16.2321526954415,-0.0736042094044147,-23.842777397251,0.0678009768202897,7.34217515402117,-0.0484612242505,0.859873159443649,0.00917212235741172,1.10175671735979,-0.00811303806491199,1.06889224212649,-0.0570691686286589,-3.36063078765917,-0.0421495544537744,3.30410079836857,0.0576203036866921,-8.68101352960454,-0.0671088989358395,11.4501138321578,0.0343311150744555,-15.7309285022672,-0.0321153469197452,-18.7192046178451,0.105248624291272,10.7113472467562,-0.0374650891497613,-16.1100775569652,-0.0452780225873076,21.0203034471909,0.0250543784722687,22.7635879741142,0.00560968014411495,-4.67235611631742,-0.0420167340768973,-25.325700205709,-0.0718428373523023,-12.4922603495932,0.0813947714585782,,,-8.88071342443505,0.0688955306633949,-13.1156652396596,0.135383554277944,0.931231506989083,0.995569478101219,0.87483029687634,0.939995888129392,0.554323725055432,1.1222506503965,1.42205415245526,0.0722146936038641,0.232528919855257,0.44949494949495,0.5,0.0208870013228434,0.062034393928845,-2.6050399343895,2.41056679394987,-10.4758609147424,3.8089013022489,UNSC US Aligned,0.421469916139819,0.931231506989083,1841924,vt_onlyXandFE,,ch,0.87483029687634,_LargeBuff,4.98 (0.29)***,ch_110_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_110,110,Education (110),Education,2884,25928,1924612,4.43318873653778,2.48967737376952,**,10.7329309656396,.,-0.0172822800155506,-0.10561262067407,-0.0908148840946082,0.0475862822681615,0.0885593036430993,0.0406750109186535,-0.381665188869569,-0.27154795683927,0.122295939146897,0.213716284781693,0.0232822005933481,0.0622641268558874,0.143549720091321,-0.0112012293806757,-0.0865962015698961,-0.0120090517681093,0.0724839441211345,0.109995218212717,-0.00797971576072871,-0.0100713559426368,-0.130226863998464,0.0727237432636187,-0.220632678313239,-0.173334077743639,0.108645464199783,-0.0295702371164223,0.00660340034789351,0.0220506976183969,-0.0558156914617997,-0.162366110701111,1.15330684256819,0.624446715538433,-0.0503904583286795,-0.166375217437748,0.0707298567181044,-0.0468530567456087,0.051528015480806,0.112116775214686,-0.0145060034670306,-0.123661628533151,-0.236379692861788,-0.10774685095763,-0.00558755602461953,-0.0446044975984843,0.236220785968807,0.00696436727419364,-0.0514424601432557,0.0043339911522364,0.1808462044081,0.114920672513549,0.956927026344584,0.988817052300468,0.936557897955238,0.957493246113385,0.979335130278527,0.406081376576912,0.911547163054854,0.124031850297687,0.503921060191019,0.224770642201835,0.5,0.0434584409664185,0.2025528035253,-8.22675157030926,2.54879480227876,-5.06106699966813,3.29638859061705,,0.305360291524043,0.956927026344584,1924612,vt_onlyXandFE,,wb,0.936557897955238,_LargeBuff,4.43 (2.49)**,wb_110_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_110,110,Education (110),Education,990,29862,8470276,-0.763952475390788,6.82831205507569,"",15.4621468342254,.,-22.4707801144874,0.0541038351133479,-43.3095413638415,-0.0322444075846548,-5.89699877721274,0.0231344756204649,16.2321526954415,0.25205482006414,-23.842777397251,0.111963686831295,7.34217515402117,0.0474195276049476,0.859873159443649,-0.122937860796209,1.10175671735979,-0.271837884001435,1.06889224212649,0.172863247366621,-3.36063078765917,-0.100350185656533,3.30410079836857,0.0762103077349971,-8.68101352960454,0.14141858538147,11.4501138321578,-0.0219326761644332,-15.7309285022672,-0.230588949276134,-18.7192046178451,0.173949499870653,10.7113472467562,0.515060450546281,-16.1100775569652,-0.0348205659259174,21.0203034471909,0.247122033969501,22.7635879741142,0.141109664323706,-4.67235611631742,0.033458163728938,-25.325700205709,-0.0821299671288542,-12.4922603495932,0.136430590101513,,,-8.88071342443505,0.125139059964502,-13.1156652396596,0.042927149099124,0.848178757269666,0.940004847317223,0.768224142522492,0.714340043429191,0.823412698412698,0.634110672007994,1.08231548867381,0.296575796561471,0.390724331378651,0.262626262626263,0.5,0.107943578322197,0.132293986636971,-2.6050399343895,2.41056679394987,-2.94378966556943,3.0539192050092,UNSC US Aligned,0.421469916139819,0.848178757269666,8470276,vt_withX,,ch,0.768224142522492,_LargeBuff,-0.76 (6.83),ch_110_vt_withX,ch_vt_withX
ridge,ch_110,110,Education (110),Education,990,29862,,2.59097788452057,1.08162405702566,***,15.4621468342254,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.874910723395572,0.915556431299065,0.867418359599773,0.667550032850105,,0.731078505050014,1.08231548867381,0.229143981712002,0.390724331378651,0.323232323232323,0.5,0.10022271714922,0.132293986636971,,,,,UNSC US Aligned,0.421469916139819,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_110_vt_3yr_withX_iFINAL_LargeBuff.csv,ch,0.867418359599773,_LargeBuff,2.59 (1.08)***,ch_110_ridge,ch_ridge
vt_3yr_withX,wb_110,110,Education (110),Education,2884,25928,8470532,8.89083863008738,0.525876575870296,***,10.7329309656396,.,-0.0172822800155506,-0.0570258523151258,-0.0908148840946082,-0.127481419082019,0.0885593036430993,0.0342368458956597,-0.381665188869569,-0.34995462365457,0.122295939146897,-0.0423708141595122,0.0232822005933481,0.0332751596765632,0.143549720091321,0.0718013683520203,-0.0865962015698961,0.0685199851170186,0.0724839441211345,0.0511797477398071,-0.00797971576072871,-0.0132007279153914,-0.130226863998464,0.158199757613445,-0.220632678313239,-0.0594719443703071,0.108645464199783,-0.0572188327461478,0.00660340034789351,0.167369920527562,-0.0558156914617997,0.0514834268763652,1.15330684256819,1.09864816155272,-0.0503904583286795,-0.0990836198348573,0.0707298567181044,0.0611428681109166,0.051528015480806,0.0726983238384219,-0.0145060034670306,-0.130444508623328,-0.236379692861788,-0.240745984516111,-0.00558755602461953,0.0623741855099799,0.236220785968807,-0.134003672727824,-0.0514424601432557,-0.197854647010773,0.1808462044081,0.178985201693147,0.951014224391887,0.983799138710613,0.945274632378581,0.890928829511689,0.893829401088929,0.363648259157803,1.1067275439645,0.167111676055499,0.376633359602642,0.135321100917431,0.5,0.0630271790065604,0.124929709465792,-8.22675157030926,2.54879480227876,-1.38775772618824,1.27740261650489,,0.305360291524043,0.951014224391887,8470532,vt_withX,,wb,0.945274632378581,_LargeBuff,8.89 (0.53)***,wb_110_vt_withX,wb_vt_withX
ridge,wb_110,110,Education (110),Education,2884,25928,,5.66228976120118,0.34557740776999,***,10.7329309656396,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.930224728558202,0.912527605768898,0.87938598683571,0.551288086216182,,0.544759637939047,1.1067275439645,0.237760912539986,0.376633359602642,0.318807339449541,0.5,0.107544517338332,0.124929709465792,,,,,,0.305360291524043,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_110_vt_3yr_withX_iFINAL_LargeBuff.csv,wb,0.87938598683571,_LargeBuff,5.66 (0.35)***,wb_110_ridge,wb_ridge
vt_3yr_withFE,ch_110,110,Education (110),Education,987,29865,8461332,7.4636635097691,1.4124345596109,***,15.45589642026,.,-22.4707801144874,,-43.3095413638415,,-5.89699877721274,,16.2321526954415,,-23.842777397251,,7.34217515402117,,0.859873159443649,,1.10175671735979,,1.06889224212649,,-3.36063078765917,,3.30410079836857,,-8.68101352960454,,11.4501138321578,,-15.7309285022672,,-18.7192046178451,,10.7113472467562,,-16.1100775569652,,21.0203034471909,,22.7635879741142,,-4.67235611631742,,-25.325700205709,,-12.4922603495932,,,,-8.88071342443505,,-13.1156652396596,,0.988776655443322,0.968106054549917,0.984698934538614,0.532060096632368,0.991983967935872,0.113042569490501,1.48701453376388,0.215411666414731,0.21017046745332,0.0252525252525253,0.5,0.0845498783454988,0.054014598540146,-2.51267847688545,2.37647162472726,-1.84203923290086,1.89967504829561,UNSC US Aligned,0.422065146552867,0.988776655443322,8461332,vt_withFE,,ch,0.984698934538614,_LargeBuff,7.46 (1.41)***,ch_110_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_110,110,Education (110),Education,2884,25928,8577284,7.35912011888518,0.311271033536485,***,10.7329309656396,.,-0.0172822800155506,,-0.0908148840946082,,0.0885593036430993,,-0.381665188869569,,0.122295939146897,,0.0232822005933481,,0.143549720091321,,-0.0865962015698961,,0.0724839441211345,,-0.00797971576072871,,-0.130226863998464,,-0.220632678313239,,0.108645464199783,,0.00660340034789351,,-0.0558156914617997,,1.15330684256819,,-0.0503904583286795,,0.0707298567181044,,0.051528015480806,,-0.0145060034670306,,-0.236379692861788,,-0.00558755602461953,,0.236220785968807,,-0.0514424601432557,,0.1808462044081,,0.931424122548608,0.878588797080721,0.898287380446632,0.623718935899251,0.944540727902946,0.350117754004397,0.824347245166522,0.388610251338961,0.572840722267249,0.158256880733945,0.5,0.21301890469694,0.259793412590138,-8.22675157030926,2.54879480227876,-9.37656650190027,3.00272269144032,,0.305360291524043,0.931424122548608,8577284,vt_withFE,,wb,0.898287380446632,_LargeBuff,7.36 (0.31)***,wb_110_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_110,110,Education (110),Education,987,29865,8467476,2.87554659329295,4.12663277649412,"",15.45589642026,.,-22.4707801144874,0.00331191057106489,-43.3095413638415,-0.00777861047768889,-5.89699877721274,0.0156250541756172,16.2321526954415,0.0266263267025264,-23.842777397251,0.00653866770444433,7.34217515402117,0.0120652887393965,0.859873159443649,-0.00295615479291836,1.10175671735979,-0.0512512351828631,1.06889224212649,0.0609163123765028,-3.36063078765917,0.00866171347355405,3.30410079836857,0.0153895883180667,-8.68101352960454,0.0172611060319467,11.4501138321578,-0.015639553486544,-15.7309285022672,-0.0342590228002519,-18.7192046178451,0.0236184407584365,10.7113472467562,0.0388126821006891,-16.1100775569652,0.0195068474905602,21.0203034471909,0.0467445301939812,22.7635879741142,0.0321975689940137,-4.67235611631742,-0.010121124199941,-25.325700205709,0.00324065012449851,-12.4922603495932,0.0152708199562034,,,-8.88071342443505,-0.0189061792695331,-13.1156652396596,0.00948821059544592,0.826548311396796,0.867446718741574,0.83802601948834,0.429903815167603,0.81888246628131,0.535045407189565,1.17111927765209,0.405868740289359,0.341710532941423,0.222222222222222,0.5,0.195900048520136,0.107714701601164,-2.51267847688545,2.37647162472726,-1.03116035770953,0.433453075013629,UNSC US Aligned,0.422065146552867,0.826548311396796,8467476,vt_withXandFE,,ch,0.83802601948834,_LargeBuff,2.88 (4.13),ch_110_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_110,110,Education (110),Education,2884,25928,8583684,3.5856705916964,0.287635793934971,***,10.7329309656396,.,-0.0172822800155506,-0.137357822768385,-0.0908148840946082,-0.0528172570839468,0.0885593036430993,-0.0266503736644609,-0.381665188869569,-0.47746764133696,0.122295939146897,0.299119726521892,0.0232822005933481,-0.0620554665167657,0.143549720091321,0.188749304260113,-0.0865962015698961,-0.27311374498997,0.0724839441211345,0.00526455604995139,-0.00797971576072871,-0.241414241903695,-0.130226863998464,-0.170605400252358,-0.220632678313239,-0.350571580224206,0.108645464199783,0.0989831983647304,0.00660340034789351,0.0577355071820782,-0.0558156914617997,-0.0224571319506499,1.15330684256819,1.5806104985809,-0.0503904583286795,-0.151971338260922,0.0707298567181044,0.152015598893647,0.051528015480806,-0.0240278322645493,-0.0145060034670306,0.00845544833282451,-0.236379692861788,-0.237624320286563,-0.00558755602461953,0.0412309664580972,0.236220785968807,0.206032389143909,-0.0514424601432557,-0.21333563976349,0.1808462044081,0.193162896852017,0.955580338355358,0.980336498185739,0.940453487037225,0.85820882281283,0.963748894783377,0.268173102929972,1.11130716794791,0.165189523527954,0.374043400458041,0.11697247706422,0.5,0.0651861467847374,0.123603319579025,-8.22675157030926,2.54879480227876,-8.02061677144269,3.63500654877889,,0.305360291524043,0.955580338355358,8583684,vt_withXandFE,,wb,0.940453487037225,_LargeBuff,3.59 (0.29)***,wb_110_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_120,120,Health (120),Health,2863,34169,8464644,4.70613905452723,3.50936090031505,*,19.176729304578,.,-0.26826886459087,,0.0639403995387189,,-0.092150180140973,,0.108094020804004,,-0.427526986852024,,0.104336900447359,,-0.0664252788388152,,-0.372888983332858,,0.76170113227026,,0.10058955722152,,-0.092726003327815,,0.0933180478452327,,-0.0250403943011764,,-0.0187405865332024,,-0.128634905789928,,0.415453465380624,,0.0796944675802463,,0.0995025215825503,,0.191878253861975,,0.253669832893948,,-0.0679487002501381,,0.159721569905607,,-0.138404787847077,,0.0347281400831093,,-0.13118944741336,,0.826821476204754,0.877917559302033,0.821827771212721,0.617987508799481,0.863797169811321,0.519900669731788,0.958993219210137,0.413588721912616,0.469739602401782,0.289389067524116,0.5,0.173022994952328,0.17891194615816,-7.00190569298338,4.78270555290408,-7.33005738707998,6.04179104389667,,0.221008353169537,0.826821476204754,8464644,vt_noX,,ch,0.821827771212721,_LargeBuff,4.71 (3.51)*,ch_120_vt_noX,ch_vt_noX
vt_3yr_noX,wb_120,120,Health (120),Health,3356,28388,8431124,3.04997563556119,0.133886816820583,***,6.29895747943215,.,0.413313121130164,,-0.0911484589500404,,0.0128376080205367,,-0.0332087604384397,,0.0242093963872679,,0.04103096202259,,0.0696998182062627,,-0.10992154669896,,-0.0833143895102412,,-0.104715496393647,,-0.18888505741913,,-0.234115150391268,,-0.121022712297362,,0.00400044390602576,,-0.10236040089857,,1.09788904598028,,-0.066530877916343,,0.36185553236187,,-0.0957892565151349,,0.0813222637925757,,-0.224540937178242,,-0.164119744266005,,0.0567930674414424,,0.2517700451994,,-0.0730390914851089,,0.626175759204515,0.779881021503967,0.630054997379225,0.339028364365262,0.835654596100279,0.692937372475763,1.18442720264323,0.524791377790671,0.334881526200552,0.401639344262295,0.5,0.287173306267445,0.104510276579548,-5.94627367960917,1.25209841715064,-2.43339133588859,-1.06936414627575,,0.291234576695001,0.626175759204515,8431124,vt_noX,,wb,0.630054997379225,_LargeBuff,3.05 (0.13)***,wb_120_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_120,120,Health (120),Health,2863,34169,1811460,3.98794659879552,3.73607090443496,"",19.176729304578,.,-0.26826886459087,-0.420005222558978,0.0639403995387189,0.149875632822524,-0.092150180140973,-0.0707021755538778,0.108094020804004,0.047605121452363,-0.427526986852024,-0.534333997368808,0.104336900447359,0.203314002379718,-0.0664252788388152,0.0237685156613549,-0.372888983332858,-0.669263061285018,0.76170113227026,0.892462669014928,0.10058955722152,0.14431346684694,-0.092726003327815,0.00789217326789821,0.0933180478452327,0.111720124259591,-0.0250403943011764,-0.03739480253309,-0.0187405865332024,0.0375848249718551,-0.128634905789928,-0.224098449647427,0.415453465380624,0.399881646633174,0.0796944675802463,0.11566383739585,0.0995025215825503,0.352327085733347,0.191878253861975,0.00943477778695423,0.253669832893948,0.302446970343587,-0.0679487002501381,-0.31756269851699,0.159721569905607,0.30860454946756,-0.138404787847077,-0.216385290622689,0.0347281400831093,-0.160862505175134,-0.13118944741336,0.143918474391091,0.954870193649779,0.950323385707753,0.959104612073096,0.920980011313413,0.923707440100883,0.289348148329667,0.716108582222549,0.304841709644203,0.670534053981776,0.107717041800643,0.5,0.128628783199506,0.394070413835701,-7.00190569298338,4.78270555290408,-5.93281462705057,6.94628490903697,,0.221008353169537,0.954870193649779,1811460,vt_onlyX,,ch,0.959104612073096,_LargeBuff,3.99 (3.74),ch_120_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_120,120,Health (120),Health,3358,28386,1811460,0.288676290734939,0.553504409815416,"",6.28756393934493,.,0.413313121130164,0.33130323067306,-0.0911484589500404,-0.267634961809951,0.0128376080205367,0.03646813282393,-0.0332087604384397,0.0929637045506578,0.0242093963872679,0.197595653906464,0.04103096202259,0.11161698687825,0.0696998182062627,-0.0793601395003406,-0.10992154669896,-0.107960419431327,-0.0833143895102412,0.0541465250961483,-0.104715496393647,-0.307246403992338,-0.18888505741913,-0.206050112657258,-0.234115150391268,-0.0128413964435459,-0.121022712297362,0.0437486983835698,0.00400044390602576,0.0485172488796526,-0.10236040089857,-0.244043372645979,1.09788904598028,1.4913167953491,-0.066530877916343,-0.122204080838766,0.36185553236187,0.32080736801031,-0.0957892565151349,0.205463259369223,0.0813222637925757,0.0473876652866596,-0.224540937178242,-0.350768398046487,-0.164119744266005,-0.0599679698795063,0.0567930674414424,0.140144244991158,0.2517700451994,0.365067307651045,-0.0730390914851089,-0.0286468433309352,0.953174375179546,0.944289037314901,0.949842721632456,0.917629667648294,0.954692556634304,0.302722608132318,0.69990970664966,0.297553491036076,0.68641505998559,0.161016949152542,0.5,0.130644512930457,0.442047434007772,-5.93369834939043,1.25694744894155,-6.92220358076965,1.91517120999109,,0.291172707418796,0.953174375179546,1811460,vt_onlyX,,wb,0.949842721632456,_LargeBuff,0.29 (0.55),wb_120_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_120,120,Health (120),Health,2863,34169,1853700,13.8728656740457,1.08364658121269,***,19.176729304578,.,-0.26826886459087,,0.0639403995387189,,-0.092150180140973,,0.108094020804004,,-0.427526986852024,,0.104336900447359,,-0.0664252788388152,,-0.372888983332858,,0.76170113227026,,0.10058955722152,,-0.092726003327815,,0.0933180478452327,,-0.0250403943011764,,-0.0187405865332024,,-0.128634905789928,,0.415453465380624,,0.0796944675802463,,0.0995025215825503,,0.191878253861975,,0.253669832893948,,-0.0679487002501381,,0.159721569905607,,-0.138404787847077,,0.0347281400831093,,-0.13118944741336,,0.518884213355941,0.948779734681977,0.514385999412026,0.904772749401057,0.177358490566038,1.49700918287304,0.724907950761134,0.268303679189694,0.662050435083465,0.480707395498392,0.5,0.0932527990571597,0.375957572186211,-7.00190569298338,4.78270555290408,-11.9908606882989,4.75004387578014,,0.221008353169537,0.518884213355941,1853700,vt_onlyFE,,ch,0.514385999412026,_LargeBuff,13.87 (1.08)***,ch_120_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_120,120,Health (120),Health,3358,28386,1933828,5.48244969647718,0.466526433776311,***,6.28756393934493,.,0.413313121130164,,-0.0911484589500404,,0.0128376080205367,,-0.0332087604384397,,0.0242093963872679,,0.04103096202259,,0.0696998182062627,,-0.10992154669896,,-0.0833143895102412,,-0.104715496393647,,-0.18888505741913,,-0.234115150391268,,-0.121022712297362,,0.00400044390602576,,-0.10236040089857,,1.09788904598028,,-0.066530877916343,,0.36185553236187,,-0.0957892565151349,,0.0813222637925757,,-0.224540937178242,,-0.164119744266005,,0.0567930674414424,,0.2517700451994,,-0.0730390914851089,,0.568328716528163,0.904497189249481,0.563527745991249,0.68325005913106,0.462962962962963,1.31594440262438,0.851046014801603,0.392849875224422,0.550862106569637,0.43859649122807,0.5,0.215982564475118,0.239811115147112,-5.93369834939043,1.25694744894155,-4.12590358641322,1.45770599164972,,0.291172707418796,0.568328716528163,1933828,vt_onlyFE,,wb,0.563527745991249,_LargeBuff,5.48 (0.47)***,wb_120_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_120,120,Health (120),Health,2863,34169,1860100,8.27780694625703,1.27706326395502,***,19.176729304578,.,-0.26826886459087,-0.177938193888405,0.0639403995387189,-0.118781774768148,-0.092150180140973,0.0298467009887056,0.108094020804004,0.059002262800934,-0.427526986852024,-0.189450776642187,0.104336900447359,0.152307990193324,-0.0664252788388152,-0.0092380542680606,-0.372888983332858,-0.0197276318259537,0.76170113227026,0.239252497516572,0.10058955722152,0.0042623793333768,-0.092726003327815,0.0167722289636673,0.0933180478452327,-0.103138229772448,-0.0250403943011764,-0.0438242143951355,-0.0187405865332024,0.060004347786308,-0.128634905789928,0.0275061894539977,0.415453465380624,0.0671593837626322,0.0796944675802463,0.042172681943051,0.0995025215825503,0.156437963359028,0.191878253861975,-0.0487445185705967,0.253669832893948,-0.0556785398721689,-0.0679487002501381,-0.115605636425314,0.159721569905607,0.0665582864126183,-0.138404787847077,-0.135837871213139,0.0347281400831093,-0.0529145990032573,-0.13118944741336,0.0408177916705575,0.874422307461668,0.987740645550645,0.863016484121671,0.947469320695877,0.695858791581806,0.822531756971864,0.995545162445673,0.114476920675869,0.444891491925043,0.294212218649518,0.5,0.0368286445012788,0.163171355498721,-7.00190569298338,4.78270555290408,-6.11373355772893,5.83205811874755,,0.221008353169537,0.874422307461668,1860100,vt_onlyXandFE,,ch,0.863016484121671,_LargeBuff,8.28 (1.28)***,ch_120_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_120,120,Health (120),Health,2359,21321,1910788,0.434393988596785,0.121543547257147,***,1.38804810015267,.,0.413313121130164,0.0542528720013808,-0.0911484589500404,-0.00958353354129944,0.0128376080205367,0.0119597478583476,-0.0332087604384397,0.0293110084859627,0.0242093963872679,0.0654452618910012,0.04103096202259,0.00492561793653398,0.0696998182062627,0.0153138208622103,-0.10992154669896,0.0350629681628196,-0.0833143895102412,0.0497796134522651,-0.104715496393647,0.0243906624615292,-0.18888505741913,-0.0385168484435441,-0.234115150391268,0.00356375841423871,-0.121022712297362,-0.0252522640675307,0.00400044390602576,0.064011579193175,-0.10236040089857,-0.0151566263008863,1.09788904598028,0.15235157554968,-0.066530877916343,0.0230873317271447,0.36185553236187,0.040393741645386,-0.0957892565151349,-0.0221527674398384,0.0813222637925757,0.0846034759469323,-0.224540937178242,-0.00899417034045635,-0.164119744266005,-0.145339552797377,0.0567930674414424,0.0501589162694249,0.2517700451994,0.000651906931889519,-0.0730390914851089,-0.0280558389518411,0.995225694444444,0.997888731472799,0.995024580474563,0.988063410094284,0.876068376068376,0.271676149436764,1.03472408702421,0.0522405372525969,0.41962046964483,0.09375,0.5,0.0125072157013662,0.148226540953114,-6.09090086439337,1.90707776276957,-4.88138703752457,2.20940965608736,,0.335295502308906,0.995225694444444,1910788,vt_onlyXandFE,,wb,0.995024580474563,_LargeBuff,0.43 (0.12)***,wb_120_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_120,120,Health (120),Health,2863,34169,8470532,6.05316664070818,1.98292525317629,***,19.176729304578,.,-0.26826886459087,-0.179682089462878,0.0639403995387189,0.0947059196466643,-0.092150180140973,-0.0831500020756964,0.108094020804004,0.0911455719580441,-0.427526986852024,-0.162113857977091,0.104336900447359,0.220853738491361,-0.0664252788388152,-0.032927072755987,-0.372888983332858,-0.309835949264234,0.76170113227026,0.310515129342674,0.10058955722152,0.226239488255228,-0.092726003327815,-0.00406583700794586,0.0933180478452327,0.0461112075019627,-0.0250403943011764,-0.0163006296422099,-0.0187405865332024,-0.152781669152902,-0.128634905789928,0.02141127348179,0.415453465380624,0.302988536534851,0.0796944675802463,0.00601215846138121,0.0995025215825503,0.208644660990646,0.191878253861975,0.0288189480057887,0.253669832893948,0.172943973802028,-0.0679487002501381,-0.120444374550132,0.159721569905607,0.0326532764197323,-0.138404787847077,-0.169430230222625,0.0347281400831093,-0.0697533745760859,-0.13118944741336,-0.0574338056985242,0.927058239679078,0.9630407947387,0.927685689323786,0.772653681236128,0.907710989678203,0.342959446233427,1.08015012509951,0.262724947742213,0.391997691770524,0.12540192926045,0.5,0.0923301375573155,0.13297207169654,-7.00190569298338,4.78270555290408,-5.88338469436531,6.11692194965615,,0.221008353169537,0.927058239679078,8470532,vt_withX,,ch,0.927685689323786,_LargeBuff,6.05 (1.98)***,ch_120_vt_withX,ch_vt_withX
ridge,ch_120,120,Health (120),Health,2863,34169,,5.93896692107949,0.448003201099303,***,19.176729304578,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.941853372070181,0.926205149241968,0.946623153559136,0.68329201292472,,0.441622258057009,1.08015012509951,0.219824722329334,0.391997691770524,0.188102893890675,0.5,0.0914964568570238,0.13297207169654,,,,,,0.221008353169537,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_120_vt_3yr_withX_iFINAL_LargeBuff.csv,ch,0.946623153559136,_LargeBuff,5.94 (0.45)***,ch_120_ridge,ch_ridge
vt_3yr_withX,wb_120,120,Health (120),Health,3358,28386,8470532,-1.79501198246967,2.9423585676153,"",6.28756393934493,.,0.413313121130164,0.254187934417266,-0.0911484589500404,-0.129115129243577,0.0128376080205367,-0.0695157613977628,-0.0332087604384397,0.0593154520169022,0.0242093963872679,-0.0107394876331091,0.04103096202259,0.0122619173501189,0.0696998182062627,0.00681900006718855,-0.10992154669896,-0.0710081763565531,-0.0833143895102412,0.0774478717922467,-0.104715496393647,-0.173528735796081,-0.18888505741913,-0.157613363750286,-0.234115150391268,-0.0304189085401596,-0.121022712297362,-0.067985062096268,0.00400044390602576,0.042344789132476,-0.10236040089857,-0.0317556361854083,1.09788904598028,0.870808954238881,-0.066530877916343,-0.0808043135516718,0.36185553236187,0.244107276499292,-0.0957892565151349,0.032052681604414,0.0813222637925757,0.0374967278027903,-0.224540937178242,-0.0223883754678532,-0.164119744266005,0.0277455720119171,0.0567930674414424,0.0608357123192032,0.2517700451994,0.208224634602667,-0.0730390914851089,-0.119619375485929,0.853493382579255,0.943325313141116,0.794170709174883,0.798847623355124,0.888888888888889,0.498082203148696,0.849851670327718,0.315764239351185,0.551828343218358,0.245614035087719,0.5,0.134942042720712,0.24065028796384,-5.93369834939043,1.25694744894155,-6.26860500453875,3.17943741966263,,0.291172707418796,0.853493382579255,8470532,vt_withX,,wb,0.794170709174883,_LargeBuff,-1.8 (2.94),wb_120_vt_withX,wb_vt_withX
ridge,wb_120,120,Health (120),Health,3358,28386,,2.21928224754797,0.262606023599937,***,6.28756393934493,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.855340104647584,0.904533072182671,0.804878795222187,0.695992767687077,,0.571608483727404,0.849851670327718,0.337862409446792,0.551828343218358,0.342105263157895,0.5,0.171684770722461,0.24065028796384,,,,,,0.291172707418796,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_120_vt_3yr_withX_iFINAL_LargeBuff.csv,wb,0.804878795222187,_LargeBuff,2.22 (0.26)***,wb_120_ridge,wb_ridge
vt_3yr_withFE,ch_120,120,Health (120),Health,2860,34172,8479252,10.8600194441764,1.16882652246966,***,19.1816674240705,.,-0.26826886459087,,0.0639403995387189,,-0.092150180140973,,0.108094020804004,,-0.427526986852024,,0.104336900447359,,-0.0664252788388152,,-0.372888983332858,,0.76170113227026,,0.10058955722152,,-0.092726003327815,,0.0933180478452327,,-0.0250403943011764,,-0.0187405865332024,,-0.128634905789928,,0.415453465380624,,0.0796944675802463,,0.0995025215825503,,0.191878253861975,,0.253669832893948,,-0.0679487002501381,,0.159721569905607,,-0.138404787847077,,0.0347281400831093,,-0.13118944741336,,0.684225762760932,0.964975583619456,0.619363459088886,0.764404071860208,0.49966239027684,1.24983307972994,1.0763285646294,0.276307603829315,0.394254449896927,0.496784565916399,0.5,0.111438648207612,0.134179080907512,-7.00524647420382,4.77952777332308,-12.0128235698026,4.9944578435859,,0.220967900731113,0.684225762760932,8479252,vt_withFE,,ch,0.619363459088886,_LargeBuff,10.86 (1.17)***,ch_120_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_120,120,Health (120),Health,3358,28386,8592900,4.52742966545738,0.19004072553159,***,6.28756393934493,.,0.413313121130164,,-0.0911484589500404,,0.0128376080205367,,-0.0332087604384397,,0.0242093963872679,,0.04103096202259,,0.0696998182062627,,-0.10992154669896,,-0.0833143895102412,,-0.104715496393647,,-0.18888505741913,,-0.234115150391268,,-0.121022712297362,,0.00400044390602576,,-0.10236040089857,,1.09788904598028,,-0.066530877916343,,0.36185553236187,,-0.0957892565151349,,0.0813222637925757,,-0.224540937178242,,-0.164119744266005,,0.0567930674414424,,0.2517700451994,,-0.0730390914851089,,0.647583871960603,0.872924678050482,0.642123514074781,0.480527519646337,0.477099236641221,1.19395589975176,0.970132744936277,0.398153160186054,0.462033340330712,0.350877192982456,0.5,0.229966808914177,0.173910752858121,-5.93369834939043,1.25694744894155,-2.39079122939973,0.360318323721676,,0.291172707418796,0.647583871960603,8592900,vt_withFE,,wb,0.642123514074781,_LargeBuff,4.53 (0.19)***,wb_120_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_120,120,Health (120),Health,2863,34169,8519172,6.55020926697328,2.75125464823487,***,19.176729304578,.,-0.26826886459087,-0.00554087974829603,0.0639403995387189,0.00165405418956663,-0.092150180140973,-0.0037738893910131,0.108094020804004,0.00150543377181753,-0.427526986852024,-0.00246684222714973,0.104336900447359,7.57552590220954e-05,-0.0664252788388152,-0.0006356803944799,-0.372888983332858,-0.00535861915996065,0.76170113227026,0.00564808887429533,0.10058955722152,0.00474537838774258,-0.092726003327815,-0.00101075927115709,0.0933180478452327,0.00229030757676809,-0.0250403943011764,0.00101208745152689,-0.0187405865332024,-0.00228920292749538,-0.128634905789928,-0.00020932917133905,0.415453465380624,0.00404351144214187,0.0796944675802463,0.00275414796458811,0.0995025215825503,0.00382848535780723,0.191878253861975,0.00039757970611386,0.253669832893948,0.000180739125435137,-0.0679487002501381,-0.000947950327681595,0.159721569905607,-0.00243552323170658,-0.138404787847077,-0.00167052500270057,0.0347281400831093,0.00111989485507338,-0.13118944741336,0.000922212262230385,0.760403635198148,0.840578078151994,0.702354012261561,0.740429027769214,0.841121495327103,0.642946344276754,0.741462256585387,0.55759135807287,0.646358637071805,0.30064308681672,0.5,0.250272925764192,0.34825327510917,-7.00190569298338,4.78270555290408,-4.57175265049806,4.60273730834494,,0.221008353169537,0.760403635198148,8519172,vt_withXandFE,,ch,0.702354012261561,_LargeBuff,6.55 (2.75)***,ch_120_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_120,120,Health (120),Health,3358,28386,8599300,-1.91139780995591,0.411909874752308,***,6.28756393934493,.,0.413313121130164,0.149390453067602,-0.0911484589500404,0.00431919156108032,0.0128376080205367,-0.0554055202379693,-0.0332087604384397,-0.0548749855486788,0.0242093963872679,0.0448345276957843,0.04103096202259,-0.108303994320482,0.0696998182062627,0.0652812487538828,-0.10992154669896,-0.0868328649969761,-0.0833143895102412,-0.0246701987460256,-0.104715496393647,-0.030367513105755,-0.18888505741913,-0.0796206755773198,-0.234115150391268,-0.0332562188711018,-0.121022712297362,-0.0354979600771913,0.00400044390602576,-0.00727822789456697,-0.10236040089857,-0.0316376614369808,1.09788904598028,0.78852517010876,-0.066530877916343,-0.0345896877435894,0.36185553236187,0.238562165657079,-0.0957892565151349,0.114844267801431,0.0813222637925757,0.0382988660418773,-0.224540937178242,-0.0192350508831438,-0.164119744266005,0.0597658296022547,0.0567930674414424,0.183203932131763,0.2517700451994,0.221609882868944,-0.0730390914851089,0.0222640706534735,0.790397045244691,0.914334333674532,0.735054421596193,0.697165949802312,0.811258278145696,0.683430621327544,0.880347827235964,0.346514203172007,0.5276427806476,0.324561403508772,0.5,0.165920481122619,0.220581356498497,-5.93369834939043,1.25694744894155,-6.06198562871007,2.70206491015509,,0.291172707418796,0.790397045244691,8599300,vt_withXandFE,,wb,0.735054421596193,_LargeBuff,-1.91 (0.41)***,wb_120_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,354,13262,8431124,3.67569575562006,3.08786784025298,"",18.8895683703017,.,-0.291919701111214,,-0.026297294476228,,0.388920152246861,,0.480419564130783,,-0.479221502741721,,0.246306101389219,,-0.496787784495586,,-0.247329697943233,,0.292017392331549,,0.145904081313745,,0.246323075212335,,0.122271126578428,,-0.0176359520339446,,-0.00537827499734699,,0.0285654661913493,,0.380591740288185,,0.157683233240925,,-0.00377076507228663,,0.204920743908482,,0.356774217278654,,-0.0601215196067443,,-0.2487892711259,,,,0.0499712772706216,,-0.0444686657431953,,0.62,0.899657473336878,0.660566633838563,0.340706421338758,0.640243902439024,0.845082842889829,1.74972140613741,0.368070825020267,0.138843815183316,0.316666666666667,0.5,0.135431706612763,0.0311868322263933,-6.29890813813071,3.57473114849291,-7.02266796124342,3.04664980071037,UNSC US Aligned,0.696350400820564,0.62,8431124,vt_noX,,ch,0.660566633838563,_LargeBuff,3.68 (3.09),ch_140_vt_noX,ch_vt_noX
vt_3yr_noX,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,5800,27536,8464644,2.71247667844721,0.0969167119123284,***,12.0314071458618,.,0.187650003783233,,0.00631363182593829,,-0.0523845457538921,,0.0807620012688572,,0.284520674458951,,-0.0490377232004453,,0.120573062711792,,-0.192904722404328,,0.085706353930588,,-0.0504962489813978,,0.129857959698209,,-0.0392229246980597,,0.0112599419442453,,-0.0440815171527359,,-0.0981905676402134,,1.16163533442301,,0.0632510393396665,,0.128798962379464,,0.232627714950986,,-0.203852751563448,,-0.049024394766787,,-0.0589157803786316,,0.0416735057508001,,0.11914154915329,,0.0882765136713933,,0.78219954648526,0.788974264368397,0.793204593437892,0.491062896546567,0.846972176759411,0.636837975624374,0.977613412124053,0.521375064421786,0.456924478100882,0.304761904761905,0.5,0.225699108560264,0.170655757723776,-3.54382930973662,1.36681410974795,-5.11512219066898,2.78989896235634,,0.218392464257965,0.78219954648526,8464644,vt_noX,,wb,0.793204593437892,_LargeBuff,2.71 (0.1)***,wb_140_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,354,13262,1806342,17.0631826840026,0.0458392359466835,***,18.8895683703017,.,-0.291919701111214,-0.122734658722768,-0.026297294476228,-0.168382773175837,0.388920152246861,0.00146736849099387,0.480419564130783,0.0343150201882263,-0.479221502741721,-0.0865253884345303,0.246306101389219,0.0831339860218617,-0.496787784495586,-0.183044690170754,-0.247329697943233,-0.0229735736921431,0.292017392331549,-0.0402490494877566,0.145904081313745,0.0692989947591574,0.246323075212335,0.0964528416469718,0.122271126578428,0.201137133631856,-0.0176359520339446,-0.0208499723766,-0.00537827499734699,0.0630480162100865,0.0285654661913493,-0.00421495750546453,0.380591740288185,0.135037398310377,0.157683233240925,0.013521461226045,-0.00377076507228663,0.277583345565938,0.204920743908482,-0.0970769057795434,0.356774217278654,0.0580179098621009,-0.0601215196067443,0.0559517962578697,-0.2487892711259,-0.152432653158904,,,0.0499712772706216,0.00230750322341929,-0.0444686657431953,-0.0830801564827592,0.971111111111111,0.99433129105257,0.939181690264965,0.864223333758559,0.993377483443709,0.468421493394314,1.74972140613741,0.104188813425236,0.138843815183316,0.25,0.5,0.0368659158725575,0.0311868322263933,-6.29890813813071,3.57473114849291,-9.27725579506098,5.2373859383118,UNSC US Aligned,0.696350400820564,0.971111111111111,1806342,vt_onlyX,,ch,0.939181690264965,_LargeBuff,17.06 (0.05)***,ch_140_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,5800,27536,1811460,7.15913977575207,0.273963251877834,***,12.0314071458618,.,0.187650003783233,0.108754623048012,0.00631363182593829,-0.0333815387636406,-0.0523845457538921,0.0068556600809062,0.0807620012688572,0.269560541473306,0.284520674458951,0.259857199750826,-0.0490377232004453,0.0516535755526217,0.120573062711792,0.1769718771614,-0.192904722404328,-0.0867943010851739,0.085706353930588,0.332527031749488,-0.0504962489813978,0.0879293822869382,0.129857959698209,-0.0122909482661609,-0.0392229246980597,-0.203665821254253,0.0112599419442453,-0.127024598289281,-0.0440815171527359,0.0215116487862542,-0.0981905676402134,0.0135030505061151,1.16163533442301,1.59373719861755,0.0632510393396665,0.0539652090333323,0.128798962379464,0.0214471203088758,0.232627714950986,0.377419890463414,-0.203852751563448,-0.1912328178063,-0.049024394766787,-0.113694898039099,-0.0589157803786316,-0.272378971964314,0.0416735057508001,-0.077531704157579,0.11914154915329,-0.0947015269100165,0.0882765136713933,0.296652912348511,0.9778231292517,0.971578665139211,0.972466587360644,0.939826513842088,0.972998137802607,0.199678126495007,0.756169123407421,0.269177213038772,0.632707421570734,0.0738095238095238,0.5,0.118033556259533,0.32793617270914,-3.54382930973662,1.36681410974795,-1.39287493026789,-0.646757477390472,,0.218392464257965,0.9778231292517,1811460,vt_onlyX,,wb,0.972466587360644,_LargeBuff,7.16 (0.27)***,wb_140_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,354,13262,1816068,8.96952451988291,3.18186977660479,***,18.8895683703017,.,-0.291919701111214,,-0.026297294476228,,0.388920152246861,,0.480419564130783,,-0.479221502741721,,0.246306101389219,,-0.496787784495586,,-0.247329697943233,,0.292017392331549,,0.145904081313745,,0.246323075212335,,0.122271126578428,,-0.0176359520339446,,-0.00537827499734699,,0.0285654661913493,,0.380591740288185,,0.157683233240925,,-0.00377076507228663,,0.204920743908482,,0.356774217278654,,-0.0601215196067443,,-0.2487892711259,,,,0.0499712772706216,,-0.0444686657431953,,0.834444444444444,0.957273344595714,0.676316094447879,0.288731385747124,0.967741935483871,0.33527935785989,1.74962824036498,0.231814809278375,0.138864448132413,0.1,0.5,0.101376720901126,0.0311928372003466,-6.29890813813071,3.57473114849291,-4.78703612472969,2.28916696099019,UNSC US Aligned,0.696350400820564,0.834444444444444,1816068,vt_onlyFE,,ch,0.676316094447879,_LargeBuff,8.97 (3.18)***,ch_140_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,5800,27536,2003460,11.7062454760258,0.699778310422568,***,12.0314071458618,.,0.187650003783233,,0.00631363182593829,,-0.0523845457538921,,0.0807620012688572,,0.284520674458951,,-0.0490377232004453,,0.120573062711792,,-0.192904722404328,,0.085706353930588,,-0.0504962489813978,,0.129857959698209,,-0.0392229246980597,,0.0112599419442453,,-0.0440815171527359,,-0.0981905676402134,,1.16163533442301,,0.0632510393396665,,0.128798962379464,,0.232627714950986,,-0.203852751563448,,-0.049024394766787,,-0.0589157803786316,,0.0416735057508001,,0.11914154915329,,0.0882765136713933,,0.552675736961451,0.849733478939198,0.495341376885505,0.705834331903391,0.614366729678639,0.926581678010914,0.75138319957983,0.484796297522481,0.63712024472229,0.411904761904762,0.5,0.270178165730001,0.334210211646538,-3.54382930973662,1.36681410974795,-6.37960510167738,4.79172051471971,,0.218392464257965,0.552675736961451,2003460,vt_onlyFE,,wb,0.495341376885505,_LargeBuff,11.71 (0.7)***,wb_140_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,354,13262,1822212,10.0191788044095,2.23975510178886,***,18.8895683703017,.,-0.291919701111214,-0.154463998526338,-0.026297294476228,-0.17257284147665,0.388920152246861,0.337328292801951,0.480419564130783,0.307211042270089,-0.479221502741721,-0.413582258522515,0.246306101389219,0.211806838177155,-0.496787784495586,-0.195686181345915,-0.247329697943233,0.0438562587462368,0.292017392331549,-0.185639739632607,0.145904081313745,0.063740189224483,0.246323075212335,0.203820296935712,0.122271126578428,0.128273149579764,-0.0176359520339446,-0.145757474899292,-0.00537827499734699,0.0495639179646966,0.0285654661913493,-0.0900401689857244,0.380591740288185,0.291784844249483,0.157683233240925,-0.127293799677854,-0.00377076507228663,0.396360206306001,0.204920743908482,0.00957178493030345,0.356774217278654,-0.046059772055596,-0.0601215196067443,0.145978875346485,-0.2487892711259,0.0216646084375681,,,0.0499712772706216,-0.118254854456177,-0.0444686657431953,-0.299755198396754,0.992222222222222,0.992699430199427,0.992057455525329,0.911010173034511,0.912162162162162,0.671271438010835,1.34045597283883,0.0968414945062209,0.263795687677354,0.466666666666667,0.5,0.0331050228310502,0.073972602739726,-6.29890813813071,3.57473114849291,-9.63834704464156,4.10669466763597,UNSC US Aligned,0.696350400820564,0.992222222222222,1822212,vt_onlyXandFE,,ch,0.992057455525329,_LargeBuff,10.02 (2.24)***,ch_140_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,5800,27536,2009860,6.36943240829948,1.46973604072809,***,12.0314071458618,.,0.187650003783233,0.252305654287349,0.00631363182593829,0.0030436991527675,-0.0523845457538921,0.0321165579999632,0.0807620012688572,0.0927035754546445,0.284520674458951,0.0972960296459443,-0.0490377232004453,0.0121606570472054,0.120573062711792,-0.0487099225958772,-0.192904722404328,0.06144306988921,0.085706353930588,0.0453444657661023,-0.0504962489813978,-0.0739803177490598,0.129857959698209,0.0771164855174557,-0.0392229246980597,-0.0436417669337242,0.0112599419442453,-0.0882631804328409,-0.0440815171527359,-0.079058091621846,-0.0981905676402134,-0.0251316658034923,1.16163533442301,0.740985577199719,0.0632510393396665,0.184764992585379,0.128798962379464,0.0150258168950675,0.232627714950986,0.0677945320448018,-0.203852751563448,-0.128635587873866,-0.049024394766787,-0.159907543957229,-0.0589157803786316,-0.123226793259381,0.0416735057508001,-0.0533565917890438,0.11914154915329,0.00836572315543448,0.0882765136713933,0.0192634969204665,0.99,0.990141270204724,0.986662365690588,0.97112818073372,0.971698113207547,0.128050935269561,0.8288165082187,0.123527660166315,0.569105812653152,0.0357142857142857,0.5,0.0419455395617493,0.256257449344458,-3.54382930973662,1.36681410974795,-2.79293221017526,1.46499887326598,,0.218392464257965,0.99,2009860,vt_onlyXandFE,,wb,0.986662365690588,_LargeBuff,6.37 (1.47)***,wb_140_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,354,13262,8470276,0.744997536987343,1.65520917159826,"",18.8895683703017,.,-0.291919701111214,-0.0373515402339406,-0.026297294476228,-0.00708897870033984,0.388920152246861,0.093770096078508,0.480419564130783,0.153564528031287,-0.479221502741721,-0.110059414608405,0.246306101389219,0.0901471384009389,-0.496787784495586,0.00299287201691126,-0.247329697943233,-0.00344939220231029,0.292017392331549,0.0182144296908518,0.145904081313745,-0.0120092028105867,0.246323075212335,0.08648854849859,0.122271126578428,0.0191428781091236,-0.0176359520339446,-0.00491801171796398,-0.00537827499734699,-0.072930701631994,0.0285654661913493,-0.0429422504454851,0.380591740288185,0.0716517844796172,0.157683233240925,-0.0451782465469988,-0.00377076507228663,-0.0130639023915871,0.204920743908482,0.0121171351626978,0.356774217278654,-0.0488725632173008,-0.0601215196067443,-0.100770156797955,-0.2487892711259,-0.0577367442729887,,,0.0499712772706216,0.0152117225842091,-0.0444686657431953,-0.0490752334974259,0.668888888888889,0.93766309288523,0.755163649196309,0.600187643460158,0.660377358490566,0.87755163215569,1.74962824036498,0.259565972195589,0.138864448132413,0.333333333333333,0.5,0.0981996726677578,0.0311928372003466,-6.29890813813071,3.57473114849291,-8.17271799035456,2.84746451908231,UNSC US Aligned,0.696350400820564,0.668888888888889,8470276,vt_withX,,ch,0.755163649196309,_LargeBuff,0.74 (1.66),ch_140_vt_withX,ch_vt_withX
ridge,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,354,13262,,7.00695534894918,1.32908445781466,***,18.8895683703017,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.717777777777778,0.911087617147771,0.585077659633203,0.253406008889733,,1.73558578302718,1.74962824036498,0.096477199498847,0.138864448132413,0.5,0.5,0.0335034177337056,0.0311928372003466,,,,,UNSC US Aligned,0.696350400820564,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_140_vt_3yr_withX_iFINAL_LargeBuff.csv,ch,0.585077659633203,_LargeBuff,7.01 (1.33)***,ch_140_ridge,ch_ridge
vt_3yr_withX,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,5800,27536,8470532,4.99419936566193,2.72167532465254,**,12.0314071458618,.,0.187650003783233,0.138925816453999,0.00631363182593829,-0.06983100134879,-0.0523845457538921,-0.0492610051436097,0.0807620012688572,0.224153842855211,0.284520674458951,0.128839243035756,-0.0490377232004453,0.0107387943658966,0.120573062711792,-0.0556049298381144,-0.192904722404328,-0.0181113643478602,0.085706353930588,0.131827332745307,-0.0504962489813978,-0.0472398629737869,0.129857959698209,0.0509951572399479,-0.0392229246980597,0.0318269615201279,0.0112599419442453,-0.081530701126903,-0.0440815171527359,0.00617903246544302,-0.0981905676402134,-0.161529110847043,1.16163533442301,0.96100607696935,0.0632510393396665,0.151012111399301,0.128798962379464,0.0666244997340246,0.232627714950986,0.104333037640917,-0.203852751563448,-0.0581782002147508,-0.049024394766787,-0.0162392408959563,-0.0589157803786316,-0.0596619000728236,0.0416735057508001,-0.0327535183634559,0.11914154915329,0.0323020041733809,0.0882765136713933,0.00368958127917724,0.96766439909297,0.953176645740642,0.937646932571156,0.809807912876578,0.972871842843779,0.200755464813145,0.893243320053205,0.290027853497838,0.517714946825522,0.0547619047619048,0.5,0.11720356408499,0.212855075774884,-3.54382930973662,1.36681410974795,-3.05801915297225,1.63710513288242,,0.218392464257965,0.96766439909297,8470532,vt_withX,,wb,0.937646932571156,_LargeBuff,4.99 (2.72)**,wb_140_vt_withX,wb_vt_withX
ridge,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,5800,27536,,4.93310434957933,0.236305466777731,***,12.0314071458618,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.975691609977323,0.922308173457688,0.96936910063821,0.712825248337307,,0.2963725405444,0.893243320053205,0.298970576596814,0.517714946825522,0.176190476190476,0.5,0.143324956210494,0.212855075774884,,,,,,0.218392464257965,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_140_vt_3yr_withX_iFINAL_LargeBuff.csv,wb,0.96936910063821,_LargeBuff,4.93 (0.24)***,wb_140_ridge,wb_ridge
vt_3yr_withFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,354,13262,8475140,7.1553159139321,1.26877139646929,***,18.8895683703017,.,-0.291919701111214,,-0.026297294476228,,0.388920152246861,,0.480419564130783,,-0.479221502741721,,0.246306101389219,,-0.496787784495586,,-0.247329697943233,,0.292017392331549,,0.145904081313745,,0.246323075212335,,0.122271126578428,,-0.0176359520339446,,-0.00537827499734699,,0.0285654661913493,,0.380591740288185,,0.157683233240925,,-0.00377076507228663,,0.204920743908482,,0.356774217278654,,-0.0601215196067443,,-0.2487892711259,,,,0.0499712772706216,,-0.0444686657431953,,0.931111111111111,0.975657815935598,0.820731073959375,0.679606709218113,0.953947368421053,0.453044210322821,1.49462937952338,0.223629106657043,0.207686659580476,0.233333333333333,0.5,0.0948162729658793,0.0531496062992126,-6.29890813813071,3.57473114849291,-9.49877234203844,5.11604200741263,UNSC US Aligned,0.696350400820564,0.931111111111111,8475140,vt_withFE,,ch,0.820731073959375,_LargeBuff,7.16 (1.27)***,ch_140_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,5797,27539,8628500,5.03044998899948,0.207982900531844,***,12.0359933608513,.,0.187650003783233,,0.00631363182593829,,-0.0523845457538921,,0.0807620012688572,,0.284520674458951,,-0.0490377232004453,,0.120573062711792,,-0.192904722404328,,0.085706353930588,,-0.0504962489813978,,0.129857959698209,,-0.0392229246980597,,0.0112599419442453,,-0.0440815171527359,,-0.0981905676402134,,1.16163533442301,,0.0632510393396665,,0.128798962379464,,0.232627714950986,,-0.203852751563448,,-0.049024394766787,,-0.0589157803786316,,0.0416735057508001,,0.11914154915329,,0.0882765136713933,,0.630981282794267,0.85072337852892,0.548463097383711,0.54639100733973,0.893719806763285,0.86643677732498,0.897225954584704,0.464880254387523,0.514684086628749,0.535398230088496,0.5,0.268336049785153,0.210549711068306,-3.53517144044556,1.35789706478042,-5.1645982905632,2.88489558591213,,0.21839258534834,0.630981282794267,8628500,vt_withFE,,wb,0.548463097383711,_LargeBuff,5.03 (0.21)***,wb_140_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,354,13262,8481284,3.16507772797437,2.29330266410523,*,18.8895683703017,.,-0.291919701111214,-0.0345218109292917,-0.026297294476228,-0.000651671271771197,0.388920152246861,0.030360222890738,0.480419564130783,0.044592973105613,-0.479221502741721,-0.0510507086245349,0.246306101389219,0.0166167193475857,-0.496787784495586,0.00499073191778634,-0.247329697943233,-0.0195326157042292,0.292017392331549,0.0220932462369092,0.145904081313745,0.0366332488786437,0.246323075212335,0.0328923690132756,0.122271126578428,0.0018946414700622,-0.0176359520339446,-0.0176642766874284,-0.00537827499734699,-0.044825939814327,0.0285654661913493,0.0214335019566351,0.380591740288185,0.0441289044870058,0.157683233240925,-0.00189238193328477,-0.00377076507228663,0.0222885055374365,0.204920743908482,0.0202690065186466,0.356774217278654,-0.00805977652140425,-0.0601215196067443,-0.0509921227488678,-0.2487892711259,-0.0240230907383376,,,0.0499712772706216,-0.008884662848432,-0.0444686657431953,-0.0153659031726426,0.792222222222222,0.934269167951957,0.848215689157224,0.564683531125866,0.76219512195122,0.655670167236783,1.749535057268,0.289235103989434,0.138885087834806,0.233333333333333,0.5,0.108329321136254,0.0311988444872412,-6.29890813813071,3.57473114849291,-7.13831724340742,3.5049855735545,UNSC US Aligned,0.696350400820564,0.792222222222222,8481284,vt_withXandFE,,ch,0.848215689157224,_LargeBuff,3.17 (2.29)*,ch_140_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,5797,27539,8634900,5.12160819204344,0.207125976870335,***,12.0359933608513,.,0.187650003783233,0.0442748176050396,0.00631363182593829,0.0516702465759557,-0.0523845457538921,-0.0142386200791152,0.0807620012688572,0.0103224000195033,0.284520674458951,0.112939955976319,-0.0490377232004453,-0.00765314821852286,0.120573062711792,0.0801327770471057,-0.192904722404328,-0.0450287487835157,0.085706353930588,0.108649078188464,-0.0504962489813978,0.0289730692980716,0.129857959698209,0.0516340487159317,-0.0392229246980597,0.000319644053233786,0.0112599419442453,-0.0168030153703876,-0.0440815171527359,0.0119536456867354,-0.0981905676402134,-0.0453709039138634,1.16163533442301,0.511784177217514,0.0632510393396665,0.0612493888381792,0.128798962379464,0.0526624155102797,0.232627714950986,0.0902236109972037,-0.203852751563448,-0.0832307525607734,-0.049024394766787,0.0529874557961,-0.0589157803786316,-0.0139428667904574,0.0416735057508001,-0.00135795271256922,0.11914154915329,0.0316945752873866,0.0882765136713933,0.0196961148409174,0.954420863027645,0.938668089184858,0.93960889268658,0.745272555884942,0.964163822525597,0.24720304612925,0.906653122167469,0.27318910566195,0.50757540094947,0.079646017699115,0.5,0.118974544141542,0.205235602094241,-3.53517144044556,1.35789706478042,-1.2207888955445,-0.455602973686619,,0.21839258534834,0.954420863027645,8634900,vt_withXandFE,,wb,0.93960889268658,_LargeBuff,5.12 (0.21)***,wb_140_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_150,150,Government and Civil Society (150),Government and Civil Society,1403,28653,8464644,13.69106612388,0.914318616719981,***,23.6569647569292,.,0.161617415471387,,0.20603444575167,,-0.0570893263781557,,-0.0596732544927998,,0.0122154922724375,,0.0154354171840397,,0.0122372938191014,,-0.382259083509985,,0.673949722958416,,0.00436134837661198,,0.0328322293138508,,0.035258933092318,,0.273556124056173,,-0.140204989719527,,-0.0988145034794825,,0.591787297027756,,,,0.0501068211755476,,0.12182469433328,,-0.122817594354357,,0.135252754031523,,-0.0290644796802756,,0.178144064616928,,-0.321937621765928,,0.0802781358386536,,0.907908163265305,0.919237634715963,0.822800700752889,0.46202440497154,0.9375,0.352399358056285,1.22685821940699,0.362518044720186,0.313951611666437,0.103571428571429,0.5,0.183527641970666,0.0949981195938323,-5.13916567275669,2.56385245084118,-1.97619037914382,0.528839283624738,Nightlights per cap,0.20559177060951,0.907908163265305,8464644,vt_noX,,ch,0.822800700752889,_LargeBuff,13.69 (0.91)***,ch_150_vt_noX,ch_vt_noX
vt_3yr_noX,wb_150,150,Government and Civil Society (150),Government and Civil Society,8673,24543,8464644,1.85470733890108,1.42567550350057,*,8.7452425743289,.,-0.137854454202255,,-0.200360421667975,,0.00310566047237332,,-0.452350796255471,,-0.0845777024169068,,-0.0347788979148252,,-0.0633319705068773,,-0.160173981634548,,0.126288383218699,,-0.100163495189511,,0.0191555744062964,,-0.0398556024107894,,0.146188209981422,,-0.0669201638321401,,0.133280253747473,,1.31625375442263,,-0.0230022979059433,,0.470689547280013,,0.19071009017498,,0.055935996888544,,0.00969385778837685,,-0.0419271834931214,,-0.176735106527275,,0.0296153265282589,,0.225898125865895,,0.804299398529739,0.795972180947295,0.836443997314215,0.635489101564614,0.826719576719577,0.539917400887834,0.830072883213504,0.547058170398248,0.568059948676098,0.264925373134328,0.5,0.271265560165975,0.25527825237979,-4.45165803110611,3.16521044127135,-2.44435556125577,2.92393441844608,,0.194404058990989,0.804299398529739,8464644,vt_noX,,wb,0.836443997314215,_LargeBuff,1.85 (1.43)*,wb_150_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_150,150,Government and Civil Society (150),Government and Civil Society,300,7164,1810948,11.7566584685732,1.6513049309185,***,18.9331873856872,.,0.161617415471387,-0.0811200698837633,0.20603444575167,0.0809573434293244,-0.0570893263781557,0.0561102180182936,-0.0596732544927998,0.0889497240073922,0.0122154922724375,-0.0983797129057357,0.0154354171840397,-0.0238154543377459,0.0122372938191014,-0.1205627912283,-0.382259083509985,-0.103716397061944,0.673949722958416,0.0304174318909645,0.00436134837661198,0.0915499058738428,0.0328322293138508,0.0131123243365432,0.035258933092318,0.0381569976732133,0.273556124056173,-0.0836016883631237,-0.140204989719527,-0.0650972726102921,-0.0988145034794825,-0.0409398009964206,0.591787297027756,-0.108281390070917,,,0.0501068211755476,0.0028008170053365,0.12182469433328,-0.0357904467359174,-0.122817594354357,-0.223630840182303,0.135252754031523,0.011051312838681,-0.0290644796802756,0.0251029713795291,0.178144064616928,,-0.321937621765928,0.0473269015923163,0.0802781358386536,0.036320677539333,0.942222222222222,0.989826655299824,0.888401571095222,0.978725578775709,0.986842105263158,0.395298813500986,1.67116861323154,0.0746450573366768,0.157314824193459,0.0777777777777778,0.5,0.0259067357512953,0.0367012089810017,0.642885287425607,-1.00559265243494,-1.05442300859151,2.76819276354193,Nightlights per cap; UNSC US Aligned,0.597283559036628,0.942222222222222,1810948,vt_onlyX,,ch,0.888401571095222,_LargeBuff,11.76 (1.65)***,ch_150_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_150,150,Government and Civil Society (150),Government and Civil Society,8673,24543,1811460,4.15133436170044,1.3419778984184,***,8.7452425743289,.,-0.137854454202255,-0.105474010631434,-0.200360421667975,-0.283534285891794,0.00310566047237332,0.0155373730137929,-0.452350796255471,-0.0867317394912319,-0.0845777024169068,-0.0849873264553014,-0.0347788979148252,0.0349357642512924,-0.0633319705068773,-0.0513405443914012,-0.160173981634548,-0.0506639414280655,0.126288383218699,0.317163881361486,-0.100163495189511,-0.289162298888029,0.0191555744062964,0.0212048643082381,-0.0398556024107894,0.0014598668925464,0.146188209981422,-0.00432745752856135,-0.0669201638321401,0.0376202560123056,0.133280253747473,0.146869174409658,1.31625375442263,2.41605721902101,-0.0230022979059433,-0.0674546060711262,0.470689547280013,0.307645697370109,0.19071009017498,0.00422887045890093,0.055935996888544,0.0573893701285093,0.00969385778837685,0.183058747015879,-0.0419271834931214,0.135460443008921,-0.176735106527275,-0.36635523878037,0.0296153265282589,-0.140284899678037,0.225898125865895,0.195749626008345,0.973186728395062,0.984508586493292,0.972339822816776,0.977030206997372,0.949367088607595,0.222901212121057,0.700649606639251,0.184033109744619,0.685682166357116,0.0944444444444444,0.5,0.0743517980672757,0.438981887310556,-4.45165803110611,3.16521044127135,-5.03322217770613,4.26665619393737,,0.194404058990989,0.973186728395062,1811460,vt_onlyX,,wb,0.972339822816776,_LargeBuff,4.15 (1.34)***,wb_150_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,1403,28653,1825540,15.2513994497901,0.697297014708102,***,23.6569647569292,.,0.161617415471387,,0.20603444575167,,-0.0570893263781557,,-0.0596732544927998,,0.0122154922724375,,0.0154354171840397,,0.0122372938191014,,-0.382259083509985,,0.673949722958416,,0.00436134837661198,,0.0328322293138508,,0.035258933092318,,0.273556124056173,,-0.140204989719527,,-0.0988145034794825,,0.591787297027756,,,,0.0501068211755476,,0.12182469433328,,-0.122817594354357,,0.135252754031523,,-0.0290644796802756,,0.178144064616928,,-0.321937621765928,,0.0802781358386536,,0.981122448979592,0.961506650912064,0.932443339656745,0.821489423279362,0.988700564971751,0.18335989484918,0.84585480283351,0.209827661196685,0.555073297216733,0.0321428571428571,0.5,0.0898399845768267,0.243493348756507,-5.13916567275669,2.56385245084118,-4.88365231825251,2.18100529878951,Nightlights per cap,0.20559177060951,0.981122448979592,1825540,vt_onlyFE,,ch,0.932443339656745,_LargeBuff,15.25 (0.7)***,ch_150_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,5574,26314,1989636,-3.50594227128242,0.436914286710005,***,0.760245154264428,.,-0.137854454202255,,-0.200360421667975,,0.00310566047237332,,-0.452350796255471,,-0.0845777024169068,,-0.0347788979148252,,-0.0633319705068773,,-0.160173981634548,,0.126288383218699,,-0.100163495189511,,0.0191555744062964,,-0.0398556024107894,,0.146188209981422,,-0.0669201638321401,,0.133280253747473,,1.31625375442263,,-0.0230022979059433,,0.470689547280013,,0.19071009017498,,0.055935996888544,,0.00969385778837685,,-0.0419271834931214,,-0.176735106527275,,0.0296153265282589,,0.225898125865895,,0.353434068421783,0.805245644359006,0.394540983332039,0.632931626077522,0.0868347338935574,1.33121988297774,0.758299462264053,0.511254944209675,0.630752273150498,0.616707616707617,0.5,0.279977339963492,0.32523446843331,-6.2549008172517,3.41668021626752,-17.0738680141981,7.55302872076909,,0.225575627542461,0.353434068421783,1989636,vt_onlyFE,,wb,0.394540983332039,_LargeBuff,-3.51 (0.44)***,wb_150_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,1403,28653,1831684,14.6252946412237,0.438456077117397,***,23.6569647569292,.,0.161617415471387,-0.0294011035375299,0.20603444575167,0.0456418484612387,-0.0570893263781557,0.00806663825409272,-0.0596732544927998,-0.0510406836296854,0.0122154922724375,0.0441688880510633,0.0154354171840397,-0.0433718401286943,0.0122372938191014,0.0695592191443145,-0.382259083509985,-0.0390673143509774,0.673949722958416,0.068009913675487,0.00436134837661198,-0.012758187981673,0.0328322293138508,-0.0499811448156957,0.035258933092318,0.00105775122297927,0.273556124056173,0.0631801716983322,-0.140204989719527,0.0250493639055638,-0.0988145034794825,-0.0366546834073959,0.591787297027756,0.106101422538068,,,0.0501068211755476,0.0532594506011819,0.12182469433328,-0.00108990704640756,-0.122817594354357,-0.125613328088068,0.135252754031523,0.0196636404702452,-0.0290644796802756,-0.012192271389067,0.178144064616928,-0.00308473237324649,-0.321937621765928,0.0520302072260555,0.0802781358386536,0.0457567581953485,0.975714285714287,0.993311305541749,0.942095852264871,0.94090559481106,0.965665236051502,0.201015100683068,1.17117855643737,0.0836151960764406,0.341679826867114,0.0428571428571429,0.5,0.0225974247463119,0.107700179073932,-5.13916567275669,2.56385245084118,-4.16215240585331,-0.599489445925442,Nightlights per cap,0.20559177060951,0.975714285714287,1831684,vt_onlyXandFE,,ch,0.942095852264871,_LargeBuff,14.63 (0.44)***,ch_150_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,8673,24543,2062084,4.22546283781669,1.37998080567766,***,8.7452425743289,.,-0.137854454202255,-0.168087435718613,-0.200360421667975,-0.176908064410086,0.00310566047237332,-0.0169562511006353,-0.452350796255471,-0.361645444631608,-0.0845777024169068,-0.105646338257937,-0.0347788979148252,0.000223049726337293,-0.0633319705068773,-0.134490170106234,-0.160173981634548,-0.0296565711125733,0.126288383218699,0.0770230357238327,-0.100163495189511,-0.14372642531994,0.0191555744062964,0.0278371031954885,-0.0398556024107894,-0.137731221159919,0.146188209981422,0.0837115120759698,-0.0669201638321401,-0.0174768855422735,0.133280253747473,0.184457625746727,1.31625375442263,1.2692069363594,-0.0230022979059433,0.0245952557958705,0.470689547280013,0.283459149599018,0.19071009017498,0.0129898447077721,0.055935996888544,-0.0291696411184951,0.00969385778837685,-0.00533947447314817,-0.0419271834931214,-0.0220885563921178,-0.176735106527275,-0.00547428375575677,0.0296153265282589,0.0979928935505137,0.225898125865895,0.275468585491205,0.97832059919455,0.982110182824927,0.974942670057854,0.97208361790589,0.959199686151432,0.19695300130916,0.700677990051368,0.175029672563,0.685654066128452,0.0736196319018405,0.5,0.0651544401544401,0.438867438867439,-4.45165803110611,3.16521044127135,-5.16607277678481,4.45724275340801,,0.194404058990989,0.97832059919455,2062084,vt_onlyXandFE,,wb,0.974942670057854,_LargeBuff,4.23 (1.38)***,wb_150_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_150,150,Government and Civil Society (150),Government and Civil Society,1403,28653,8470276,7.55596735953606,1.68858887236411,***,23.6569647569292,.,0.161617415471387,0.0449814566737044,0.20603444575167,0.0199069381674061,-0.0570893263781557,-0.0827207452489309,-0.0596732544927998,0.00993240806681485,0.0122154922724375,0.0238057391159239,0.0154354171840397,-0.0378809392766729,0.0122372938191014,0.0752598632927723,-0.382259083509985,-0.0784855776489709,0.673949722958416,0.138974033995764,0.00436134837661198,0.0580666995636482,0.0328322293138508,0.0489629231800912,0.035258933092318,-0.00672889885958279,0.273556124056173,-0.000949561176821595,-0.140204989719527,-0.0694744830491249,-0.0988145034794825,-0.0503225271072003,0.591787297027756,0.231410930678289,,,0.0501068211755476,0.0337434492143808,0.12182469433328,0.0970775935426442,-0.122817594354357,-0.0214932690793637,0.135252754031523,0.0355443169362866,-0.0290644796802756,-0.0511955500126345,0.178144064616928,0.0628460328956427,-0.321937621765928,-0.0320046363514864,0.0802781358386536,-0.0260599856916817,0.966428571428571,0.973707384176802,0.935376612455686,0.712581491038115,0.953360768175583,0.253472287622842,1.28388541814292,0.281133629715441,0.287748926224178,0.0892857142857143,0.5,0.110426194737191,0.083714456154305,-5.13916567275669,2.56385245084118,-2.77988240172388,-0.885838222927317,Nightlights per cap,0.20559177060951,0.966428571428571,8470276,vt_withX,,ch,0.935376612455686,_LargeBuff,7.56 (1.69)***,ch_150_vt_withX,ch_vt_withX
ridge,ch_150,150,Government and Civil Society (150),Government and Civil Society,1403,28653,,12.521165755836,1.2357525230527,***,23.6569647569292,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.969030612244898,0.936823184712353,0.946522518479416,0.589000520086767,,0.37877059238439,1.28388541814292,0.160560287601206,0.287748926224178,0.160714285714286,0.5,0.0677404387883608,0.083714456154305,,,,,Nightlights per cap,0.20559177060951,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_150_vt_3yr_withX_iFINAL_LargeBuff.csv,ch,0.946522518479416,_LargeBuff,12.52 (1.24)***,ch_150_ridge,ch_ridge
vt_3yr_withX,wb_150,150,Government and Civil Society (150),Government and Civil Society,8671,24545,8437012,3.69894161689993,0.870419262428211,***,8.74291767722951,.,-0.137854454202255,-0.0874181773140972,-0.200360421667975,-0.0453421038761724,0.00310566047237332,-0.133201417885708,-0.452350796255471,-0.384943468458985,-0.0845777024169068,0.012188724670559,-0.0347788979148252,0.0216374317463588,-0.0633319705068773,-0.0602519916789341,-0.160173981634548,0.05920578757301,0.126288383218699,0.183987321788445,-0.100163495189511,-0.134522296730447,0.0191555744062964,-0.0367443634755961,-0.0398556024107894,-0.0583249108865855,0.146188209981422,0.033092206902802,-0.0669201638321401,-0.113559465520084,0.133280253747473,0.0787904884759344,1.31625375442263,0.565142692513741,-0.0230022979059433,0.0241142362635626,0.470689547280013,0.19350882755592,0.19071009017498,0.0417122548911677,0.055935996888544,0.178952886722972,0.00969385778837685,0.0888533420953822,-0.0419271834931214,-0.0176292759831991,-0.176735106527275,-0.155757106700913,0.0296153265282589,0.125695877699141,0.225898125865895,0.175727987382576,0.986864026656414,0.986074485521922,0.984420035136665,0.957721000040161,0.962155227710071,0.168712224312211,0.779828644723887,0.143789029551032,0.611305036401528,0.0620915032679739,0.5,0.0478893479432369,0.300520926890605,-4.44947764468287,3.16045237987519,-0.9526796562625,0.661596496581693,,0.194405858723062,0.986864026656414,8437012,vt_withX,,wb,0.984420035136665,_LargeBuff,3.7 (0.87)***,wb_150_vt_withX,wb_vt_withX
ridge,wb_150,150,Government and Civil Society (150),Government and Civil Society,8671,24545,,1.75520362524597,0.250865219914284,***,8.74291767722951,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.931436626938356,0.950891622619881,0.933084706559575,0.86206688004081,,0.382841116507424,0.779828644723887,0.287423640035193,0.611305036401528,0.183006535947712,0.5,0.119310220944854,0.300520926890605,,,,,,0.194405858723062,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_150_vt_3yr_withX_iFINAL_LargeBuff.csv,wb,0.933084706559575,_LargeBuff,1.76 (0.25)***,wb_150_ridge,wb_ridge
vt_3yr_withFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,1403,28653,8484612,13.0269067216013,2.32747864799181,***,23.6569647569292,.,0.161617415471387,,0.20603444575167,,-0.0570893263781557,,-0.0596732544927998,,0.0122154922724375,,0.0154354171840397,,0.0122372938191014,,-0.382259083509985,,0.673949722958416,,0.00436134837661198,,0.0328322293138508,,0.035258933092318,,0.273556124056173,,-0.140204989719527,,-0.0988145034794825,,0.591787297027756,,,,0.0501068211755476,,0.12182469433328,,-0.122817594354357,,0.135252754031523,,-0.0290644796802756,,0.178144064616928,,-0.321937621765928,,0.0802781358386536,,0.925051020408164,0.942966417392779,0.847187894636321,0.7481871730533,0.937940761636107,0.344581076365326,0.907682714230437,0.282581279940679,0.506804573630384,0.0821428571428571,0.5,0.119591638308216,0.204666990763247,-5.13916567275669,2.56385245084118,-2.30548698530371,1.48130746012403,Nightlights per cap,0.20559177060951,0.925051020408164,8484612,vt_withFE,,ch,0.847187894636321,_LargeBuff,13.03 (2.33)***,ch_150_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,8673,24543,8714756,1.8915523531551,2.05020976633308,"",8.7452425743289,.,-0.137854454202255,,-0.200360421667975,,0.00310566047237332,,-0.452350796255471,,-0.0845777024169068,,-0.0347788979148252,,-0.0633319705068773,,-0.160173981634548,,0.126288383218699,,-0.100163495189511,,0.0191555744062964,,-0.0398556024107894,,0.146188209981422,,-0.0669201638321401,,0.133280253747473,,1.31625375442263,,-0.0230022979059433,,0.470689547280013,,0.19071009017498,,0.055935996888544,,0.00969385778837685,,-0.0419271834931214,,-0.176735106527275,,0.0296153265282589,,0.225898125865895,,0.479505457785698,0.826634533891431,0.518817136767107,0.620263664861936,0.82051282051282,0.828548968833274,0.830072883213504,0.526413001789532,0.568059948676098,0.526119402985075,0.5,0.291280205028069,0.25527825237979,-4.45165803110611,3.16521044127135,-5.3390713452167,5.50323553122141,,0.194404058990989,0.520494542214302,8714756,vt_withFE,,wb,0.518817136767107,_LargeBuff,1.89 (2.05),wb_150_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,1403,28653,8490756,11.614208612091,1.38175478239367,***,23.6569647569292,.,0.161617415471387,0.0866035642521462,0.20603444575167,0.0713310138415575,-0.0570893263781557,0.00281940381973907,-0.0596732544927998,-0.0108126175403586,0.0122154922724375,-0.0142445399146529,0.0154354171840397,-0.123339563040117,0.0122372938191014,0.163890794967371,-0.382259083509985,-0.133537455478217,0.673949722958416,0.26270576633513,0.00436134837661198,0.0607231932311034,0.0328322293138508,-0.0104334363574188,0.035258933092318,0.0186195165570824,0.273556124056173,-0.031300077494234,-0.140204989719527,-0.24528900295845,-0.0988145034794825,-0.0566450389206872,0.591787297027756,0.340303924549431,,,0.0501068211755476,0.178910380250312,0.12182469433328,0.113019034382897,-0.122817594354357,-0.157400636356315,0.135252754031523,0.0843275865016093,-0.0290644796802756,0.000360119079705324,0.178144064616928,-0.000325326872989687,-0.321937621765928,-0.134692489197484,0.0802781358386536,0.0227865685778672,0.965816326530612,0.979468973800282,0.933075471017946,0.726269156174765,0.96551724137931,0.231054709044131,1.37213344662872,0.205837486683071,0.251214837065205,0.0714285714285714,0.5,0.0678624159238804,0.0690654563351014,-5.13916567275669,2.56385245084118,-4.24449659329651,0.412106013893438,Nightlights per cap,0.20559177060951,0.965816326530612,8490756,vt_withXandFE,,ch,0.933075471017946,_LargeBuff,11.61 (1.38)***,ch_150_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,8673,24543,8721156,2.66991724418802,0.0185467065867968,***,8.7452425743289,.,-0.137854454202255,-0.0648112065484699,-0.200360421667975,-0.0281597497221076,0.00310566047237332,-0.0290855081356102,-0.452350796255471,-0.189652382396178,-0.0845777024169068,-0.0652293044887474,-0.0347788979148252,-0.014322012298514,-0.0633319705068773,-0.00702153797493944,-0.160173981634548,-0.0539808082953097,0.126288383218699,0.0128936677682214,-0.100163495189511,-0.0849858494289398,0.0191555744062964,0.00222764404272312,-0.0398556024107894,-0.0456633574655276,0.146188209981422,0.029949375630822,-0.0669201638321401,0.0166651708278732,0.133280253747473,0.0370284094125965,1.31625375442263,0.572569509670135,-0.0230022979059433,0.0195291954622405,0.470689547280013,0.103843055199811,0.19071009017498,0.0574587840680033,0.055935996888544,0.00255720615386949,0.00969385778837685,0.00800207751686622,-0.0419271834931214,-0.0059811489935963,-0.176735106527275,-0.0557955230283536,0.0296153265282589,0.0221256432216544,0.225898125865895,0.0819397923164141,0.941806570122603,0.973190267736393,0.92740657434759,0.925125140836677,0.92426187419769,0.279043613919029,0.773550007894498,0.21862852049512,0.6169183667066,0.0931372549019608,0.5,0.08039518143088,0.30729396209784,-4.45165803110611,3.16521044127135,-5.6295748825916,4.52886421402328,,0.194404058990989,0.941806570122603,8721156,vt_withXandFE,,wb,0.92740657434759,_LargeBuff,2.67 (0.02)***,wb_150_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,582,23670,8464644,10.2270843727294,0.578396779676417,***,23.5052619750063,.,6.99592449327232,,2.17652198855689,,-0.570620576687554,,-0.16077643274826,,8.48287094530468,,-2.18041932712528,,-6.81787118871927,,0.725149532704385,,-0.483211677075581,,-4.37377233068834,,-0.23906040151552,,1.99781935175442,,1.24519916765895,,6.14845499273591,,-2.8269411561487,,-1.95460202634638,,,,-0.987168993121886,,0.637459333969256,,7.47837073665355,,10.7349195689197,,8.63038884793585,,,,-0.517724412597186,,6.9707868811447,,0.653888888888889,0.94158461193715,0.674765397479533,0.458600802195961,0.63973063973064,1.0576896548838,1.54769518311266,0.318492280281243,0.191132321017067,0.383333333333333,0.5,0.153650100127435,0.0475150191152376,-4.69155643232188,1.23579734631388,1.95626031669445,-7.04968575961133,Nightlights per cap; UNSC US Aligned,0.320880617244757,0.653888888888889,8464644,vt_noX,,ch,0.674765397479533,_LargeBuff,10.23 (0.58)***,ch_160_vt_noX,ch_vt_noX
vt_3yr_noX,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4987,25813,8464644,2.26359716010512,1.29887643114699,**,9.35967418985627,.,-0.0614810788971194,,0.0668429691203434,,0.104238858529025,,-0.175087512714233,,0.0582519523861684,,-0.0692895394038941,,0.176191946263984,,-0.159064920789316,,0.0272492465432851,,0.038330370608903,,0.0237479133916976,,0.130256870298785,,0.108527565562461,,-0.0273454592470812,,-0.212656098134062,,1.0528617712448,,-0.0341015109124488,,0.354203111450585,,-0.134589920471458,,0.277663228038307,,0.094840584295075,,-0.111570747748616,,-0.256999835759863,,0.0241404562831373,,-0.187738994617081,,0.66860650510204,0.762240662240654,0.668782857790537,0.437789076538885,0.854961832061069,0.645035245257542,1.00409476757732,0.555112174524082,0.439258843393074,0.366071428571429,0.5,0.259470441735483,0.159752261108926,-2.75267697304215,1.23116412449087,-2.69111959545458,1.52700717040698,,0.2434699742041,0.66860650510204,8464644,vt_noX,,wb,0.668782857790537,_LargeBuff,2.26 (1.3)**,wb_160_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,119,5901,1810948,16.445641167035,2.55054113417315,***,25.7468856432777,.,6.99592449327232,-0.0754285539872966,2.17652198855689,0.0343221796955928,-0.570620576687554,0.00050290005281566,-0.16077643274826,-0.0181263216864322,8.48287094530468,-0.0179739396739752,-2.18041932712528,,-6.81787118871927,-0.00431608309969338,0.725149532704385,-0.0341302731819451,-0.483211677075581,-0.0275386730954051,-4.37377233068834,0.0824888511002109,-0.23906040151552,-0.025543151488528,1.99781935175442,-0.00224939099600306,1.24519916765895,-0.0139855253975839,6.14845499273591,0.00926574413664638,-2.8269411561487,0.118313497425988,-1.95460202634638,-0.0555602021356053,,0.00168407330114852,-0.987168993121886,-0.0221404326334594,0.637459333969256,-0.0973429554933634,7.47837073665355,0.000414584962418304,10.7349195689197,0.0283263190835713,8.63038884793585,-0.0232269151229413,,,-0.517724412597186,-0.144803971899668,6.9707868811447,0.0315374170988794,0.5,0.9957916339146,0.712317927548219,0.961610859377306,0,1.80061053206213,1.97491001226323,0.0421439500754272,0.0966505938175197,0.5,0.5,0.00604432505036938,0.0196440564137005,-4.65689556552297,0.30991536621167,-3.85427501615169,1.44796242908577,Leader birthplace; UNSC US Aligned,0.74618135014812,0.5,1810948,vt_onlyX,,ch,0.712317927548219,_LargeBuff,16.45 (2.55)***,ch_160_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4987,25813,1811460,4.37913822818427,0.14049039120126,***,9.35967418985627,.,-0.0614810788971194,-0.0287232702877366,0.0668429691203434,0.0833614943223039,0.104238858529025,0.115564065901506,-0.175087512714233,0.0690632439032223,0.0582519523861684,0.0838077216595388,-0.0692895394038941,0.184571877131206,0.176191946263984,0.158499702643651,-0.159064920789316,-0.102877532825805,0.0272492465432851,0.131313085705042,0.038330370608903,-0.0416543375514514,0.0237479133916976,0.17712634177884,0.130256870298785,-0.0270980709418654,0.108527565562461,-0.0731975799053902,-0.0273454592470812,0.160232500704004,-0.212656098134062,-0.26122189775109,1.0528617712448,1.35062612891184,-0.0341015109124488,-0.0111077051050981,0.354203111450585,0.221987894177457,-0.134589920471458,-0.101650358289473,0.277663228038307,0.0582674920558915,0.094840584295075,0.290153238829219,-0.111570747748616,-0.111590621331705,-0.256999835759863,-0.45191173255451,0.0241404562831373,0.338474715650021,-0.187738994617081,-0.158105721585456,0.95703125,0.967888903326433,0.914492277298703,0.9132657237161,0.963541666666667,0.23181096484758,0.788504652919249,0.286840308640263,0.60362619190611,0.0848214285714286,0.5,0.122644331438827,0.291654202811846,-2.75267697304215,1.23116412449087,-2.14660286947904,2.07006958955225,,0.2434699742041,0.95703125,1811460,vt_onlyX,,wb,0.914492277298703,_LargeBuff,4.38 (0.14)***,wb_160_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,582,23670,1816580,10.9809399573871,0.914112547744306,***,23.5052619750063,.,6.99592449327232,,2.17652198855689,,-0.570620576687554,,-0.16077643274826,,8.48287094530468,,-2.18041932712528,,-6.81787118871927,,0.725149532704385,,-0.483211677075581,,-4.37377233068834,,-0.23906040151552,,1.99781935175442,,1.24519916765895,,6.14845499273591,,-2.8269411561487,,-1.95460202634638,,,,-0.987168993121886,,0.637459333969256,,7.47837073665355,,10.7349195689197,,8.63038884793585,,,,-0.517724412597186,,6.9707868811447,,0.917222222222222,0.974440555907062,0.787303419728152,0.556695196491951,0.983606557377049,0.238125697148203,1.54769518311266,0.177812748740816,0.191132321017067,0.0416666666666667,0.5,0.0792827234662297,0.0475150191152376,-4.69155643232188,1.23579734631388,-4.90297682499524,0.86140803385656,Nightlights per cap; UNSC US Aligned,0.320880617244757,0.917222222222222,1816580,vt_onlyFE,,ch,0.787303419728152,_LargeBuff,10.98 (0.91)***,ch_160_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4987,25813,1991940,9.92265138945212,1.37788162619464,***,9.35967418985627,.,-0.0614810788971194,,0.0668429691203434,,0.104238858529025,,-0.175087512714233,,0.0582519523861684,,-0.0692895394038941,,0.176191946263984,,-0.159064920789316,,0.0272492465432851,,0.038330370608903,,0.0237479133916976,,0.130256870298785,,0.108527565562461,,-0.0273454592470812,,-0.212656098134062,,1.0528617712448,,-0.0341015109124488,,0.354203111450585,,-0.134589920471458,,0.277663228038307,,0.094840584295075,,-0.111570747748616,,-0.256999835759863,,0.0241404562831373,,-0.187738994617081,,0.715959821428572,0.835226417313575,0.613949587430733,0.678377415302362,0.791738382099828,0.661701963828644,0.764368155183631,0.46269655564934,0.625213261191484,0.223214285714286,0.5,0.25079861790208,0.317817328378643,-2.75267697304215,1.23116412449087,-5.1381815266312,2.9455919380139,,0.2434699742041,0.715959821428572,1991940,vt_onlyFE,,wb,0.613949587430733,_LargeBuff,9.92 (1.38)***,wb_160_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,582,23670,1822468,15.3234212936855,2.72275596903312,***,23.5052619750063,.,6.99592449327232,-0.260203884243964,2.17652198855689,0.0786496710777287,-0.570620576687554,0.228987408000997,-0.16077643274826,0.161615858878961,8.48287094530468,-0.00951238186098632,-2.18041932712528,0.228459391407716,-6.81787118871927,0.0230695173516936,0.725149532704385,0.0302166589349507,-0.483211677075581,0.28396118644625,-4.37377233068834,-0.0846636453270963,-0.23906040151552,-0.143759527839728,1.99781935175442,0.0190947232820328,1.24519916765895,0.219530012870675,6.14845499273591,0.264330872315914,-2.8269411561487,-0.0757671586237841,-1.95460202634638,0.354284650087468,,,-0.987168993121886,-0.13380933238192,0.637459333969256,0.0556242301966972,7.47837073665355,-0.015383950285614,10.7349195689197,0.0210142162442202,8.63038884793585,0.228224487826233,,,-0.517724412597186,-0.273803949952239,6.9707868811447,-0.305683441609149,0.600833333333334,0.990042909942298,0.580182231455366,0.959974327616397,0.27027027027027,1.76184372241338,1.20855014245067,0.0733915537548073,0.322827413453111,0.491666666666667,0.5,0.0206674251042852,0.0989761092150171,-4.69155643232188,1.23579734631388,9.60951060691441,-14.993205602718,Nightlights per cap; UNSC US Aligned,0.320880617244757,0.600833333333334,1822468,vt_onlyXandFE,,ch,0.580182231455366,_LargeBuff,15.32 (2.72)***,ch_160_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4987,25813,1998340,1.78595282818391,1.5107809477426,"",9.35967418985627,.,-0.0614810788971194,-0.032458072965964,0.0668429691203434,0.0523431313247398,0.104238858529025,0.101468490268985,-0.175087512714233,-0.120138655884662,0.0582519523861684,-0.0336229721736153,-0.0692895394038941,-0.0708667205273981,0.176191946263984,0.1060112499446,-0.159064920789316,0.00140292674303054,0.0272492465432851,0.118097786530852,0.038330370608903,0.0320151593710813,0.0237479133916976,-0.0616489250958157,0.130256870298785,-0.0140901548229158,0.108527565562461,0.0543024157918986,-0.0273454592470812,-0.0265454407688229,-0.212656098134062,-0.135380655899642,1.0528617712448,1.19828236818302,-0.0341015109124488,-0.0235404780972792,0.354203111450585,0.266561984233583,-0.134589920471458,-0.026829632462466,0.277663228038307,0.0690655756928009,0.094840584295075,0.134931374080476,-0.111570747748616,-0.0380698763951655,-0.256999835759863,-0.295964188501288,0.0241404562831373,0.17745599016544,-0.187738994617081,-0.100519258826973,0.914770642201835,0.912991762659116,0.894906705623643,0.894864744841541,0.905746320953048,0.370103150169973,0.69315313958963,0.371695106023223,0.693141221553934,0.150917431192661,0.5,0.151515151515152,0.498273878020713,-2.75267697304215,1.23116412449087,-3.22226767467379,1.08406745930503,,0.2434699742041,0.914770642201835,1998340,vt_onlyXandFE,,wb,0.894906705623643,_LargeBuff,1.79 (1.51),wb_160_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,582,23670,8470020,9.972616752829,2.29026747483129,***,23.5052619750063,.,6.99592449327232,0.00561938214115796,2.17652198855689,0.0172247660579161,-0.570620576687554,0.0461821223911871,-0.16077643274826,-0.00622203378472556,8.48287094530468,-0.0616986406315116,-2.18041932712528,-0.0294196074898416,-6.81787118871927,0.0235379989165881,0.725149532704385,-0.0383104148099663,-0.483211677075581,0.0538093950506301,-4.37377233068834,0.0796373925318088,-0.23906040151552,-0.0600124183297188,1.99781935175442,-0.0462406947067942,1.24519916765895,0.028292320140172,6.14845499273591,-0.0292358376336052,-2.8269411561487,0.0220568196070961,-1.95460202634638,0.143912377636925,,,-0.987168993121886,-0.00701678040204498,0.637459333969256,0.0551372902234993,7.47837073665355,-0.00898209893377523,10.7349195689197,-0.031026374679058,8.63038884793585,-0.0119436928397047,,,-0.517724412597186,-0.0286695624422401,6.9707868811447,-0.0426925201620914,0.660833333333333,0.980691521430325,0.615790321220304,0.710590515588368,0.452898550724638,1.36827563912895,1.73657430479744,0.156752215818392,0.141784438447108,0.408333333333333,0.5,0.0599791270182332,0.0320461661243784,-4.69155643232188,1.23579734631388,8.46486005051381,-14.2411089696985,Nightlights per cap; UNSC US Aligned,0.320880617244757,0.660833333333333,8470020,vt_withX,,ch,0.615790321220304,_LargeBuff,9.97 (2.29)***,ch_160_vt_withX,ch_vt_withX
ridge,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,582,23670,,13.8342716187056,1.77029266879028,***,23.5052619750063,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.766666666666667,0.949514323407362,0.633188181006711,0.450114149650015,,1.55996364195105,1.73657430479744,0.081414588429845,0.141784438447108,0.5,0.5,0.0313094726502548,0.0320461661243784,,,,,Nightlights per cap; UNSC US Aligned,0.320880617244757,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_160_vt_3yr_withX_iFINAL_LargeBuff.csv,ch,0.633188181006711,_LargeBuff,13.83 (1.77)***,ch_160_ridge,ch_ridge
vt_3yr_withX,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4987,25813,8470532,1.45442815533257,1.46689954201992,"",9.35967418985627,.,-0.0614810788971194,0.00605399346910404,0.0668429691203434,0.0717043954227089,0.104238858529025,-0.127700605913934,-0.175087512714233,-0.194833802898655,0.0582519523861684,-0.13721415866166,-0.0692895394038941,-0.0240323958545881,0.176191946263984,0.150715925395534,-0.159064920789316,-0.146146280770772,0.0272492465432851,-0.047386253196746,0.038330370608903,-0.0721519755898159,0.0237479133916976,0.0514500291668969,0.130256870298785,0.0394287999346852,0.108527565562461,-0.0772770906472573,-0.0273454592470812,-0.0030470288172364,-0.212656098134062,-0.0739841995481394,1.0528617712448,0.900179781913671,-0.0341015109124488,-0.020425411686305,0.354203111450585,0.138654899057014,-0.134589920471458,0.0737591284327154,0.277663228038307,0.118079000711438,0.094840584295075,-0.00933138463646154,-0.111570747748616,-0.0139768273383378,-0.256999835759863,-0.223823521574996,0.0241404562831373,-0.0742478049360082,-0.187738994617081,-0.063748395722361,0.903220663265306,0.94810172988634,0.828408067111312,0.810926217545376,0.942760942760943,0.367056402131712,0.899807319983652,0.473912536953378,0.51272843180014,0.138392857142857,0.5,0.213234978770854,0.209074923875284,-2.75267697304215,1.23116412449087,-3.42485844437744,1.6463679453882,,0.2434699742041,0.903220663265306,8470532,vt_withX,,wb,0.828408067111312,_LargeBuff,1.45 (1.47),wb_160_vt_withX,wb_vt_withX
ridge,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4987,25813,,1.45592784577917,0.213345853206349,***,9.35967418985627,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.888233418367347,0.890146505051195,0.775934050468285,0.632943737863653,,0.519115326403196,0.899807319983652,0.334183366283807,0.51272843180014,0.325892857142857,0.5,0.16129862332204,0.209074923875284,,,,,,0.2434699742041,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_160_vt_3yr_withX_iFINAL_LargeBuff.csv,wb,0.775934050468285,_LargeBuff,1.46 (0.21)***,wb_160_ridge,wb_ridge
vt_3yr_withFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,582,23670,8475652,9.62596046217862,1.89635502699731,***,23.5052619750063,.,6.99592449327232,,2.17652198855689,,-0.570620576687554,,-0.16077643274826,,8.48287094530468,,-2.18041932712528,,-6.81787118871927,,0.725149532704385,,-0.483211677075581,,-4.37377233068834,,-0.23906040151552,,1.99781935175442,,1.24519916765895,,6.14845499273591,,-2.8269411561487,,-1.95460202634638,,,,-0.987168993121886,,0.637459333969256,,7.47837073665355,,10.7349195689197,,8.63038884793585,,,,-0.517724412597186,,6.9707868811447,,0.873333333333333,0.980088904651024,0.839092506666833,0.590148070174409,0.719298245614035,0.736241119082144,1.63394454122429,0.176626518454301,0.166860908826633,0.216666666666667,0.5,0.0603251785442942,0.0396596261966267,-4.69155643232188,1.23579734631388,4.28142860817801,-10.2741439113982,Nightlights per cap; UNSC US Aligned,0.320880617244757,0.873333333333333,8475652,vt_withFE,,ch,0.839092506666833,_LargeBuff,9.63 (1.9)***,ch_160_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4987,25813,8651012,7.30230447706629,1.35235240604749,***,9.35967418985627,.,-0.0614810788971194,,0.0668429691203434,,0.104238858529025,,-0.175087512714233,,0.0582519523861684,,-0.0692895394038941,,0.176191946263984,,-0.159064920789316,,0.0272492465432851,,0.038330370608903,,0.0237479133916976,,0.130256870298785,,0.108527565562461,,-0.0273454592470812,,-0.212656098134062,,1.0528617712448,,-0.0341015109124488,,0.354203111450585,,-0.134589920471458,,0.277663228038307,,0.094840584295075,,-0.111570747748616,,-0.256999835759863,,0.0241404562831373,,-0.187738994617081,,0.782924107142858,0.811276322476347,0.753455454589369,0.582974472729367,0.831903945111492,0.61679661318431,0.775492393879582,0.48310543450463,0.61517672411171,0.232142857142857,0.5,0.290954616588419,0.305164319248826,-2.75267697304215,1.23116412449087,-7.71841289181569,5.74088330182762,,0.2434699742041,0.782924107142858,8651012,vt_withFE,,wb,0.753455454589369,_LargeBuff,7.3 (1.35)***,wb_160_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,581,23671,8448020,13.2678405198815,3.92049844257782,***,23.4784171420533,.,6.99592449327232,-0.0447803778454543,2.17652198855689,0.0339633911781137,-0.570620576687554,0.125756687345286,-0.16077643274826,0.0273342215961055,8.48287094530468,-0.075040059232851,-2.18041932712528,0.000263337139331325,-6.81787118871927,-0.0133972918233522,0.725149532704385,-0.0877838044128291,-0.483211677075581,0.0574911798935501,-4.37377233068834,0.0990848781349004,-0.23906040151552,-0.0509716611606258,1.99781935175442,0.0119874240490027,1.24519916765895,0.0463828417295011,6.14845499273591,-0.0128599942181609,-2.8269411561487,0.0182092004938749,-1.95460202634638,0.162884368657226,,,-0.987168993121886,-0.0355506437487226,0.637459333969256,0.0282005446290617,7.47837073665355,-0.00664058298571054,10.7349195689197,-0.0203402403479771,8.63038884793585,-0.0446957749176373,,,-0.517724412597186,-0.105027592301675,6.9707868811447,-0.0282068117697059,0.460277777777778,0.990187403364918,0.554983075470585,0.804170514668082,0.269230769230769,1.58884559103033,1.77398419019238,0.111170583209336,0.133568579372631,0.441666666666667,0.5,0.037804600318834,0.0296629469369164,-4.65661838638777,1.17413946444906,7.0525837429776,-14.1641800512028,Nightlights per cap; UNSC US Aligned,0.320385682955804,0.539722222222222,8448020,vt_withXandFE,,ch,0.554983075470585,_LargeBuff,13.27 (3.92)***,ch_160_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4987,25813,8657412,0.360825990268378,0.478345666317395,"",9.35967418985627,.,-0.0614810788971194,-0.0466148132149819,0.0668429691203434,0.0379333776026017,0.104238858529025,0.245836600512145,-0.175087512714233,0.0372290332335993,0.0582519523861684,0.111467930255455,-0.0692895394038941,-0.0157068066368783,0.176191946263984,0.126277727888702,-0.159064920789316,-0.0395802973234093,0.0272492465432851,0.0446648236922919,0.038330370608903,0.0185667683882668,0.0237479133916976,0.118634561947584,0.130256870298785,0.100632844987558,0.108527565562461,0.056243368365103,-0.0273454592470812,0.0640700788795944,-0.212656098134062,-0.0747947959392324,1.0528617712448,1.01335018368428,-0.0341015109124488,-0.224988955659469,0.354203111450585,0.316744453618332,-0.134589920471458,0.125220345109692,0.277663228038307,0.110004527447742,0.094840584295075,0.184878791661464,-0.111570747748616,-0.103167653927957,-0.256999835759863,-0.516247361721556,0.0241404562831373,0.0545796166872508,-0.187738994617081,-0.0555768557719434,0.944196428571428,0.952389440940068,0.922363445526174,0.761325459881392,0.972222222222222,0.246275094965848,0.9481011936729,0.259160532414826,0.477390144781475,0.0758928571428571,0.5,0.112583031400966,0.183990036231884,-2.75267697304215,1.23116412449087,-3.29990818426456,1.78032192776827,,0.2434699742041,0.944196428571428,8657412,vt_withXandFE,,wb,0.922363445526174,_LargeBuff,0.36 (0.48),wb_160_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_210,210,Transport and Storage (210),Transport and Storage,1188,26584,8464644,10.678560506908,1.14217830487224,***,19.4635097179141,.,-0.0483793654177778,,0.273610864813395,,-0.0151712592628931,,0.164786694843897,,0.277962072609223,,-0.00259936351421056,,0.298076107820471,,-0.35787919912906,,0.965462145497995,,0.0792443663532875,,0.0256148082039903,,0.704927723760163,,0.491616576253696,,0.133327387781239,,-0.0126301679792786,,0.0925728821807578,,0.219931953221649,,0.306529119468914,,0.187550314747606,,-0.0492052269833884,,-0.053235759159696,,0.0123553251191273,,-0.013438389648065,,-0.0839508579693722,,-0.022739326469195,,0.809750297265161,0.859719494061261,0.746365723423535,0.65855640885513,0.876623376623377,0.523399045017381,0.908216429755242,0.494668250265539,0.506405423688608,0.241379310344828,0.5,0.202786104743431,0.204373126432728,3.00516964334647,3.29798016664694,3.07074543019628,2.42488193191939,,0.375788234512325,0.809750297265161,8464644,vt_noX,,ch,0.746365723423535,_LargeBuff,10.68 (1.14)***,ch_210_vt_noX,ch_vt_noX
vt_3yr_noX,wb_210,210,Transport and Storage (210),Transport and Storage,7309,28759,8464644,0.692199256034714,0.828117130890343,"",5.30052540620672,.,-0.16234079928357,,-0.162177847392574,,0.0548943969028775,,-0.111280557837626,,-0.124771959937122,,0.0693817809763253,,-0.068128945655333,,-0.138126875402775,,-0.00239846318052066,,0.0743704328151115,,-0.0243146645285697,,-0.192019319990469,,0.0253740039554525,,-0.0193958903067541,,0.0610217174999401,,1.25325472034486,,0.0197545818868442,,0.406885775441428,,-0.0730428835182162,,0.0748944862787929,,-0.117454687912601,,-0.21357472058016,,0.0652763684290573,,0.0495674606247293,,0.108418673191104,,0.865900754914706,0.75135429956842,0.872669610789627,0.467729080367405,0.852317360565593,0.539878828023211,0.922312073011653,0.604142284577293,0.495968863556425,0.268722466960352,0.5,0.294448823330706,0.196824681905191,-4.78424457596647,4.4587230573526,-4.36913099315876,5.71686604459667,,0.210522551025576,0.865900754914706,8464644,vt_noX,,wb,0.872669610789627,_LargeBuff,0.69 (0.83),wb_210_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_210,210,Transport and Storage (210),Transport and Storage,1188,26584,1811460,11.0814463372309,3.93764849404138,***,19.4635097179141,.,-0.0483793654177778,-0.0396377375256284,0.273610864813395,0.319688189290481,-0.0151712592628931,0.00853704504668796,0.164786694843897,0.378080246001537,0.277962072609223,0.190110287144775,-0.00259936351421056,-0.134473323151495,0.298076107820471,0.284942407607956,-0.35787919912906,-0.153933082409204,0.965462145497995,0.671035394072532,0.0792443663532875,0.250747022032755,0.0256148082039903,-0.137179395481975,0.704927723760163,0.753783196508882,0.491616576253696,0.314876798391342,0.133327387781239,0.0810805256664754,-0.0126301679792786,-0.135679345931858,0.0925728821807578,0.273048256859094,0.219931953221649,0.36180941846219,0.306529119468914,0.39222883820534,0.187550314747606,0.123085440089901,-0.0492052269833884,-0.149493508636953,-0.053235759159696,-0.146200722157949,0.0123553251191273,-0.0661145067214941,-0.013438389648065,-0.025568753443661,-0.0839508579693722,-0.0244704486429594,-0.022739326469195,0.0239921417087326,0.914387633769322,0.979085336716218,0.905306732511431,0.920638311494195,0.933333333333333,0.570555403400043,0.916808211111813,0.170418938593807,0.500019957563608,0.275862068965517,0.5,0.0697914871618129,0.199724280544546,3.00516964334647,3.29798016664694,1.09788646640935,5.24911489896438,,0.375788234512325,0.914387633769322,1811460,vt_onlyX,,ch,0.905306732511431,_LargeBuff,11.08 (3.94)***,ch_210_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_210,210,Transport and Storage (210),Transport and Storage,4688,25020,1811460,-0.0925260733695463,0.887841637404223,"",1.23678238050978,.,-0.16234079928357,0.153547748997807,-0.162177847392574,-0.192224848717444,0.0548943969028775,0.177280407883242,-0.111280557837626,0.152164219189443,-0.124771959937122,-0.0690194255486111,0.0693817809763253,-0.00151127485558459,-0.068128945655333,-0.119599191322913,-0.138126875402775,-0.266893789768218,-0.00239846318052066,0.00252408337779344,0.0743704328151115,0.070153332417814,-0.0243146645285697,-0.0290440480783548,-0.192019319990469,-0.224744411483407,0.0253740039554525,0.0599890771647912,-0.0193958903067541,0.348827614933252,0.0610217174999401,-0.101221964936703,1.25325472034486,0.941288045942478,0.0197545818868442,0.0704831060860269,0.406885775441428,0.145025619603687,-0.0730428835182162,-0.011225349940355,0.0748944862787929,-0.141751699559388,-0.117454687912601,0.0538849688880167,-0.21357472058016,0.0826947536692071,0.0652763684290573,-0.0241691520158265,0.0495674606247293,-0.142644693329868,0.108418673191104,-0.139267378570517,0.988434120091643,0.983467994280692,0.987491814708006,0.947756818392458,0.968677494199536,0.141172951785789,0.846084241913983,0.168078312290789,0.554886543618876,0.045985401459854,0.5,0.0657102911677102,0.243328673028995,-4.82535456045262,1.39245478286757,-2.99649612795324,0.99465835230027,,0.243817220469206,0.988434120091643,1811460,vt_onlyX,,wb,0.987491814708006,_LargeBuff,-0.09 (0.89),wb_210_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_210,210,Transport and Storage (210),Transport and Storage,1188,26584,1837572,15.6055699940189,0.605738159901495,***,19.4635097179141,.,-0.0483793654177778,,0.273610864813395,,-0.0151712592628931,,0.164786694843897,,0.277962072609223,,-0.00259936351421056,,0.298076107820471,,-0.35787919912906,,0.965462145497995,,0.0792443663532875,,0.0256148082039903,,0.704927723760163,,0.491616576253696,,0.133327387781239,,-0.0126301679792786,,0.0925728821807578,,0.219931953221649,,0.306529119468914,,0.187550314747606,,-0.0492052269833884,,-0.053235759159696,,0.0123553251191273,,-0.013438389648065,,-0.0839508579693722,,-0.022739326469195,,0.916765755053508,0.85930643837749,0.831401511142655,0.446753037657078,0.966666666666667,0.305540707006985,1.20523671412542,0.406043243028308,0.324458689584585,0.0862068965517241,0.5,0.139550890475781,0.0997160801858384,3.00516964334647,3.29798016664694,9.01194297166787,7.36274553167667,,0.375788234512325,0.916765755053508,1837572,vt_onlyFE,,ch,0.831401511142655,_LargeBuff,15.61 (0.61)***,ch_210_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_210,210,Transport and Storage (210),Transport and Storage,7309,28759,2027780,1.55126548530044,0.598788306322568,***,5.30052540620672,.,-0.16234079928357,,-0.162177847392574,,0.0548943969028775,,-0.111280557837626,,-0.124771959937122,,0.0693817809763253,,-0.068128945655333,,-0.138126875402775,,-0.00239846318052066,,0.0743704328151115,,-0.0243146645285697,,-0.192019319990469,,0.0253740039554525,,-0.0193958903067541,,0.0610217174999401,,1.25325472034486,,0.0197545818868442,,0.406885775441428,,-0.0730428835182162,,0.0748944862787929,,-0.117454687912601,,-0.21357472058016,,0.0652763684290573,,0.0495674606247293,,0.108418673191104,,0.319527510473783,0.802878406652679,0.379527699880962,0.662285497706478,0.833333333333333,1.12553676918344,0.749755783790987,0.549152271696185,0.638627268734605,0.618296529968454,0.5,0.293639337952271,0.336412625096228,-4.78424457596647,4.4587230573526,-10.5268769667744,7.4814770160656,,0.210522551025576,0.319527510473783,2027780,vt_onlyFE,,wb,0.379527699880962,_LargeBuff,1.55 (0.6)***,wb_210_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_210,210,Transport and Storage (210),Transport and Storage,467,13457,1821956,25.9273621740881,0.322357102845043,***,15.5869003186297,.,-0.0483793654177778,-0.135551109164958,0.273610864813395,0.0952612083498395,-0.0151712592628931,0.0955259620025742,0.164786694843897,0.0542636173590998,0.277962072609223,0.0206429191119967,-0.00259936351421056,-0.00409290492068924,0.298076107820471,-0.0213760225102315,-0.35787919912906,0.10690194228664,0.965462145497995,-0.0211713266000152,0.0792443663532875,-0.0603319811751211,0.0256148082039903,0.0383267312799585,0.704927723760163,-0.0827387152088338,0.491616576253696,-0.0438646098505706,0.133327387781239,0.0766275839559964,-0.0126301679792786,0.114246623069047,0.0925728821807578,-0.111359140053397,0.219931953221649,0.0645106762548689,0.306529119468914,0.0612975008250218,0.187550314747606,-0.0024772642785682,-0.0492052269833884,0.0734176209941482,-0.053235759159696,-0.0394350179401222,0.0123553251191273,0.0596972138248391,-0.013438389648065,,-0.0839508579693722,0.0390145209990429,-0.022739326469195,-0.0648261178284893,0.385524691358025,0.98930824898619,0.457986511825356,0.922433114172792,0.00691562932226833,2.01929818221602,1.82376075751099,0.0472827293628476,0.123337097165881,0.502777777777778,0.5,0.00867537313432836,0.0267723880597015,4.16618557658546,5.31088490784151,10.3984267457681,10.2619074079907,UNSC US Aligned,0.714930926713914,0.614475308641975,1821956,vt_onlyXandFE,,ch,0.457986511825356,_LargeBuff,25.93 (0.32)***,ch_210_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_210,210,Transport and Storage (210),Transport and Storage,4688,25020,1965060,-1.52824371308525,1.76036223214534,"",1.23678238050978,.,-0.16234079928357,0.023571343049407,-0.162177847392574,0.0263812058747853,0.0548943969028775,0.0827641801908684,-0.111280557837626,-0.0410276337713024,-0.124771959937122,-0.0536623626900821,0.0693817809763253,-0.0800402878551177,-0.068128945655333,-0.0409513539634612,-0.138126875402775,-0.0227666890979162,-0.00239846318052066,-0.00712269674644634,0.0743704328151115,-0.0884737449814354,-0.0243146645285697,0.00328976818826012,-0.192019319990469,-0.0308804684365168,0.0253740039554525,-0.0119557327008806,-0.0193958903067541,0.0470384812075644,0.0610217174999401,0.0385620181681587,1.25325472034486,0.248221202529886,0.0197545818868442,0.0232499102177086,0.406885775441428,0.0776075153704696,-0.0730428835182162,-0.0783131934050147,0.0748944862787929,-0.0317311879829498,-0.117454687912601,-0.0833792988956008,-0.21357472058016,-0.0511922411527514,0.0652763684290573,0.0531823210453288,0.0495674606247293,-0.0918994932621314,0.108418673191104,-0.00782654584501899,0.917668495924132,0.991895715358191,0.915384316417823,0.975014259354597,0.634995296331138,0.832242477454149,0.96134568731306,0.0815903300157486,0.468102283605477,0.27956204379562,0.5,0.0224798969301168,0.177839975121063,-4.82535456045262,1.39245478286757,-17.3502429425437,5.63596906595603,,0.243817220469206,0.917668495924132,1965060,vt_onlyXandFE,,wb,0.915384316417823,_LargeBuff,-1.53 (1.76),wb_210_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_210,210,Transport and Storage (210),Transport and Storage,1188,26584,8470532,6.59043507472314,0.560603262571902,***,19.4635097179141,.,-0.0483793654177778,0.00315752472728502,0.273610864813395,0.258282077368362,-0.0151712592628931,-0.013867530319259,0.164786694843897,0.236569193268695,0.277962072609223,0.047210109112783,-0.00259936351421056,-0.0118189622435625,0.298076107820471,0.25433282661827,-0.35787919912906,-0.210597182763742,0.965462145497995,0.218933436268125,0.0792443663532875,0.125676076135141,0.0256148082039903,-0.0409346541599464,0.704927723760163,0.345850591440684,0.491616576253696,0.083784810465295,0.133327387781239,-0.0406483975518496,-0.0126301679792786,-0.107108012037352,0.0925728821807578,0.10865188502703,0.219931953221649,-0.011331776721635,0.306529119468914,0.258003102068326,0.187550314747606,0.0952477726526363,-0.0492052269833884,0.034721094220877,-0.053235759159696,0.0184808507794506,0.0123553251191273,-0.0403148410655543,-0.013438389648065,-0.0864247064665048,-0.0839508579693722,-0.0820701641402812,-0.022739326469195,0.0837605053698678,0.808561236623068,0.974263783219427,0.784156079924324,0.780450891739112,0.642857142857143,0.852030792331269,1.4335881170205,0.220203910800495,0.228401944672353,0.275862068965517,0.5,0.0937859007832898,0.0605221932114883,3.00516964334647,3.29798016664694,3.29970856282227,3.03029491787277,,0.375788234512325,0.808561236623068,8470532,vt_withX,,ch,0.784156079924324,_LargeBuff,6.59 (0.56)***,ch_210_vt_withX,ch_vt_withX
ridge,ch_210,210,Transport and Storage (210),Transport and Storage,1188,26584,,8.89360020278196,0.744538535642994,***,19.4635097179141,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.86563614744352,0.912445677349304,0.848944566286487,0.531247671363009,,1.04017145334725,1.4335881170205,0.143970439186245,0.228401944672353,0.5,0.5,0.0528981723237598,0.0605221932114883,,,,,,0.375788234512325,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_210_vt_3yr_withX_iFINAL_LargeBuff.csv,ch,0.848944566286487,_LargeBuff,8.89 (0.74)***,ch_210_ridge,ch_ridge
vt_3yr_withX,wb_210,210,Transport and Storage (210),Transport and Storage,7309,28759,8470532,-0.8299526320775,0.778458938661121,"",5.30052540620672,.,-0.16234079928357,-0.0651959624839989,-0.162177847392574,-0.0476421341765637,0.0548943969028775,-0.00335799678767153,-0.111280557837626,-0.0221348146907983,-0.124771959937122,-0.0421837631074555,0.0693817809763253,0.0250789052201459,-0.068128945655333,-0.035513527160502,-0.138126875402775,-0.0330520519148556,-0.00239846318052066,0.0676089193113147,0.0743704328151115,0.0311228704172963,-0.0243146645285697,-0.0237593874894109,-0.192019319990469,-0.0192092107981442,0.0253740039554525,0.0178143989574165,-0.0193958903067541,-0.0100372674688697,0.0610217174999401,-0.000384066315600648,1.25325472034486,0.542775123119253,0.0197545818868442,0.00767946658656181,0.406885775441428,0.153854558318873,-0.0730428835182162,-0.0170370092149814,0.0748944862787929,0.0214357647625726,-0.117454687912601,-0.0233155070408226,-0.21357472058016,-0.0698815096542228,0.0652763684290573,-0.0451658170018329,0.0495674606247293,0.0267658726661647,0.108418673191104,-0.00672513283323492,0.976693966503799,0.955907393313418,0.972037775122968,0.883618906682121,0.960832313341493,0.223393894806206,0.786276627336631,0.259120261149339,0.605589570154892,0.0804416403785489,0.5,0.103227975790182,0.293880295897781,-4.78424457596647,4.4587230573526,-3.72535132467279,6.47054021935001,,0.210522551025576,0.976693966503799,8470532,vt_withX,,wb,0.972037775122968,_LargeBuff,-0.83 (0.78),wb_210_vt_withX,wb_vt_withX
ridge,wb_210,210,Transport and Storage (210),Transport and Storage,7309,28759,,-0.221675217163053,0.263206517649293,"",5.30052540620672,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.944730268984664,0.925851159828906,0.912763498345453,0.807850891494192,,0.315884610562497,0.786276627336631,0.322064387256725,0.605589570154892,0.134069400630915,0.5,0.141223940820444,0.293880295897781,,,,,,0.210522551025576,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_210_vt_3yr_withX_iFINAL_LargeBuff.csv,wb,0.912763498345453,_LargeBuff,-0.22 (0.26),wb_210_ridge,wb_ridge
vt_3yr_withFE,ch_210,210,Transport and Storage (210),Transport and Storage,1188,26584,8496644,12.1581365035001,0.149362825892819,***,19.4635097179141,.,-0.0483793654177778,,0.273610864813395,,-0.0151712592628931,,0.164786694843897,,0.277962072609223,,-0.00259936351421056,,0.298076107820471,,-0.35787919912906,,0.965462145497995,,0.0792443663532875,,0.0256148082039903,,0.704927723760163,,0.491616576253696,,0.133327387781239,,-0.0126301679792786,,0.0925728821807578,,0.219931953221649,,0.306529119468914,,0.187550314747606,,-0.0492052269833884,,-0.053235759159696,,0.0123553251191273,,-0.013438389648065,,-0.0839508579693722,,-0.022739326469195,,0.894173602853745,0.943171125103275,0.820848122834375,0.486181206211855,0.960264900662252,0.315376759007146,1.26415864784372,0.287623614368824,0.296571517749118,0.103448275862069,0.5,0.142210486608827,0.0874387023764617,3.00516964334647,3.29798016664694,2.73640965273027,3.4062223287734,,0.375788234512325,0.894173602853745,8496644,vt_withFE,,ch,0.820848122834375,_LargeBuff,12.16 (0.15)***,ch_210_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_210,210,Transport and Storage (210),Transport and Storage,7309,28759,8686852,2.55930785135273,0.387841261393834,***,5.30052540620672,.,-0.16234079928357,,-0.162177847392574,,0.0548943969028775,,-0.111280557837626,,-0.124771959937122,,0.0693817809763253,,-0.068128945655333,,-0.138126875402775,,-0.00239846318052066,,0.0743704328151115,,-0.0243146645285697,,-0.192019319990469,,0.0253740039554525,,-0.0193958903067541,,0.0610217174999401,,1.25325472034486,,0.0197545818868442,,0.406885775441428,,-0.0730428835182162,,0.0748944862787929,,-0.117454687912601,,-0.21357472058016,,0.0652763684290573,,0.0495674606247293,,0.108418673191104,,0.559245290529311,0.83282264411071,0.483514416740249,0.585564824307836,0.835710211066743,0.90664388419464,0.852309630395961,0.506914249991444,0.549841538067382,0.607255520504732,0.5,0.292236194641881,0.238928376161837,-4.78424457596647,4.4587230573526,-11.3620617391911,12.0679550211635,,0.210522551025576,0.559245290529311,8686852,vt_withFE,,wb,0.483514416740249,_LargeBuff,2.56 (0.39)***,wb_210_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_210,210,Transport and Storage (210),Transport and Storage,1188,26584,8503044,9.28060613087667,5.29039679099395,**,19.4635097179141,.,-0.0483793654177778,0.0287092564115311,0.273610864813395,0.0557135004774347,-0.0151712592628931,-0.049192610522737,0.164786694843897,0.0202520724176459,0.277962072609223,0.0217849741480308,-0.00259936351421056,-0.00385053520789443,0.298076107820471,0.0494833126751341,-0.35787919912906,-0.0308460109494628,0.965462145497995,0.0843708715122192,0.0792443663532875,0.108348861504353,0.0256148082039903,0.0196848660160367,0.704927723760163,0.0711074522242413,0.491616576253696,-0.0139160104072653,0.133327387781239,-0.0139353873315486,-0.0126301679792786,-0.0133600156113971,0.0925728821807578,0.125329422171885,0.219931953221649,-0.0047408186225217,0.306529119468914,0.0717105431342503,0.187550314747606,0.0466542840097004,-0.0492052269833884,0.0045220226538368,-0.053235759159696,-0.00789673286388243,0.0123553251191273,-0.00960058699594775,-0.013438389648065,-0.0203196709626375,-0.0839508579693722,-0.0241908266188597,-0.022739326469195,-0.0457410601642933,0.774078478002378,0.925812425852044,0.820712264345901,0.645629391415178,0.808383233532934,0.667688987725602,1.23496491134482,0.313236161842862,0.310094990824,0.275862068965517,0.5,0.115028576028335,0.0932946953231908,3.00516964334647,3.29798016664694,5.3705752821691,-0.788628412962085,,0.375788234512325,0.774078478002378,8503044,vt_withXandFE,,ch,0.820712264345901,_LargeBuff,9.28 (5.29)**,ch_210_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_210,210,Transport and Storage (210),Transport and Storage,7306,28762,8692996,1.77894959854509,0.0556615015192001,***,5.30281255242322,.,-0.16234079928357,-0.0913992510060842,-0.162177847392574,-0.0683649699855549,0.0548943969028775,0.0964762251078902,-0.111280557837626,-0.0527978984639044,-0.124771959937122,-0.0192379245348257,0.0693817809763253,-0.0199950316268971,-0.068128945655333,-0.124455258372444,-0.138126875402775,0.00386226463073396,-0.00239846318052066,0.0524599856138228,0.0743704328151115,0.0297185279628167,-0.0243146645285697,-0.0142419149285736,-0.192019319990469,-0.0728529656981112,0.0253740039554525,0.0142676802986534,-0.0193958903067541,0.00236056455876678,0.0610217174999401,0.0244331716187297,1.25325472034486,0.742266101017462,0.0197545818868442,0.00302514286711874,0.406885775441428,0.256516368947951,-0.0730428835182162,-0.0072495663299931,0.0748944862787929,-0.0196655496908348,-0.117454687912601,-0.0193873722007247,-0.21357472058016,-0.164250431468244,0.0652763684290573,-0.00433093550693199,0.0495674606247293,-0.0336495217122366,0.108418673191104,0.0919512879289686,0.986554429465795,0.959907312007069,0.986504594150027,0.870407084083917,0.973684210526316,0.188387888796644,0.820273890756396,0.265037606767828,0.57626455968746,0.0682492581602374,0.5,0.111404734040545,0.26309033938616,-4.78502145006584,4.45730742508384,-3.99326027649428,6.2571177162559,,0.210535592333433,0.986554429465795,8692996,vt_withXandFE,,wb,0.986504594150027,_LargeBuff,1.78 (0.06)***,wb_210_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_220,220,Communications (220),Communications,517,18243,8464644,2.80140295998851,2.57467817711947,"",16.7994909179181,.,0.166022024141107,,0.0294213864131524,,0.246507013362318,,-0.554200359126369,,0.0722131666071043,,0.123217249163759,,-0.0420931286986726,,-0.0607948608466873,,0.404567454938298,,-0.14114353924749,,-0.16475049847482,,0.134969406517983,,-0.00841587934050866,,0.222327938627414,,0.363996067770926,,0.596481906627404,,0.157580773585442,,0.193597079505243,,0.354131751220938,,-0.168604925949867,,-0.174302053980587,,-0.0740902806912958,,,,0.547800525608926,,-0.0093562129140135,,0.83,0.868996583747102,0.859837386179719,0.335397674135905,0.818181818181818,0.608302422625112,1.58923572695427,0.391715589936677,0.179052629332991,0.25,0.5,0.127029116207163,0.0435454779695955,1.81052174368021,1.59099394389695,1.28727043145897,5.32983363702957,UNSC US Aligned,0.646634154874956,0.83,8464644,vt_noX,,ch,0.859837386179719,_LargeBuff,2.8 (2.57),ch_220_vt_noX,ch_vt_noX
vt_3yr_noX,wb_220,220,Communications (220),Communications,1114,24010,8431124,3.64310434196805,0.133564540582107,***,11.6462373131324,.,-0.14978993587511,,0.390841372141049,,-0.198951578577899,,0.368153850199549,,-0.779616363203211,,-0.106639101652291,,-0.135448348333174,,0.0600500901755645,,0.4902596604026,,-0.00909831447964727,,0.294565395056828,,0.29534599078532,,0.464647109792332,,-0.141467160405195,,-0.030501430728439,,0.481111810148479,,0.0672841318546397,,0.623474072070961,,0.151606441444373,,-0.162686770816873,,0.240135341624387,,0.848708991255638,,0.202492220965099,,-0.0544754881349312,,-0.287047409370738,,0.693333333333333,0.873993286417016,0.586219737199804,0.370716712030403,0.892857142857143,0.606967506754057,1.46874453242801,0.394932078219054,0.21624462965134,0.333333333333333,0.5,0.173359901900674,0.0561516452074392,-0.669572685597572,1.8087201062508,1.76257805392532,0.68399071657942,,0.479586104534749,0.693333333333333,8431124,vt_noX,,wb,0.586219737199804,_LargeBuff,3.64 (0.13)***,wb_220_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_220,220,Communications (220),Communications,517,18243,1811204,9.69532892765072,0.612653805470151,***,16.7994909179181,.,0.166022024141107,0.225968119092284,0.0294213864131524,-0.205759914861984,0.246507013362318,-0.0476969941659004,-0.554200359126369,-0.25994803234935,0.0722131666071043,0.420672135949128,0.123217249163759,0.0025232191104443,-0.0420931286986726,0.0105811935593391,-0.0607948608466873,-0.209280075579883,0.404567454938298,0.274351634085178,-0.14114353924749,-0.283716209158308,-0.16475049847482,-0.129799163714054,0.134969406517983,0.0391799617605283,-0.00841587934050866,0.293624811246991,0.222327938627414,-0.0506054147705435,0.363996067770926,-0.0460871788114309,0.596481906627404,0.363662976920619,0.157580773585442,0.317087443917989,0.193597079505243,-0.0977993289939982,0.354131751220938,0.358329853345565,-0.168604925949867,-0.526191416084773,-0.174302053980587,0.181009990908206,-0.0740902806912958,0.0123785557504745,,,0.547800525608926,0.369588770046924,-0.0093562129140135,-0.08452568382025,1,0.994817558182275,1,0.959160503024491,1,0.0448477617408583,1.24124943629429,0.145203961743763,0.307135848889374,0,0.5,0.0488114679731446,0.0919978225367447,1.81052174368021,1.59099394389695,-0.395351036118832,5.42343157798683,UNSC US Aligned,0.646634154874956,1,1811204,vt_onlyX,,ch,1,_LargeBuff,9.7 (0.61)***,ch_220_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_220,220,Communications (220),Communications,1116,24008,1811460,7.02941834842694,3.25113847649295,***,11.6437578978066,.,-0.14978993587511,-0.194059345601118,0.390841372141049,0.14125896543265,-0.198951578577899,-0.203637009123261,0.368153850199549,0.504218821152959,-0.779616363203211,-0.584467503428466,-0.106639101652291,0.0551165857166115,-0.135448348333174,-0.0686506651341928,0.0600500901755645,-0.0618717423267664,0.4902596604026,0.269717927277089,-0.00909831447964727,-0.0211305410228673,0.294565395056828,0.226011370206192,0.29534599078532,0.235382739305497,0.464647109792332,0.166780455335974,-0.141467160405195,-0.210291608534754,-0.030501430728439,0.0330320666916662,0.481111810148479,0.989030889272483,0.0672841318546397,0.0917653167992853,0.623474072070961,0.311014651563023,0.151606441444373,0.0733503922075007,-0.162686770816873,-0.19074827656149,0.240135341624387,-0.0317322651855653,0.848708991255638,0.794773433804484,0.202492220965099,0.0298061226867204,-0.0544754881349312,0.104710511080909,-0.287047409370738,-0.231536496123295,0.933333333333333,0.987935423622634,0.815160751850681,0.937716279303727,0.974025974025974,0.352722449378375,0.906406515834468,0.138206478493454,0.507760189987978,0.166666666666667,0.5,0.0471926879313561,0.205372132064913,-0.687034888718987,1.8319372517061,-1.30528544139025,1.18807387945816,,0.479428530786036,0.933333333333333,1811460,vt_onlyX,,wb,0.815160751850681,_LargeBuff,7.03 (3.25)***,wb_220_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_220,220,Communications (220),Communications,517,18243,1836804,7.38119892215356,2.64657675358454,***,16.7994909179181,.,0.166022024141107,,0.0294213864131524,,0.246507013362318,,-0.554200359126369,,0.0722131666071043,,0.123217249163759,,-0.0420931286986726,,-0.0607948608466873,,0.404567454938298,,-0.14114353924749,,-0.16475049847482,,0.134969406517983,,-0.00841587934050866,,0.222327938627414,,0.363996067770926,,0.596481906627404,,0.157580773585442,,0.193597079505243,,0.354131751220938,,-0.168604925949867,,-0.174302053980587,,-0.0740902806912958,,,,0.547800525608926,,-0.0093562129140135,,1,0.94288438542364,1,0.326252497372269,1,0.136638717309225,1.56090716817347,0.272966397925398,0.18720915782599,0,0.5,0.135447999270805,0.0462127426852611,1.81052174368021,1.59099394389695,1.50774745561624,1.84628493311991,UNSC US Aligned,0.646634154874956,1,1836804,vt_onlyFE,,ch,1,_LargeBuff,7.38 (2.65)***,ch_220_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_220,220,Communications (220),Communications,462,9350,1823748,0.280166036367598,0.239683263727935,"",-0.298680928919659,.,-0.14978993587511,,0.390841372141049,,-0.198951578577899,,0.368153850199549,,-0.779616363203211,,-0.106639101652291,,-0.135448348333174,,0.0600500901755645,,0.4902596604026,,-0.00909831447964727,,0.294565395056828,,0.29534599078532,,0.464647109792332,,-0.141467160405195,,-0.030501430728439,,0.481111810148479,,0.0672841318546397,,0.623474072070961,,0.151606441444373,,-0.162686770816873,,0.240135341624387,,0.848708991255638,,0.202492220965099,,-0.0544754881349312,,-0.287047409370738,,1,0.92600911117193,1,0.264392740760027,1,0.111847049091035,1.52082242507723,0.292895262592147,0.199353078552636,0,0.5,0.142090271691499,0.050284837861525,-4.17361944619487,7.82912016178945,-6.80768085739264,9.10517651915679,Nightlights per cap; UNSC US Aligned,0.672112621621867,1,1823748,vt_onlyFE,,wb,1,_LargeBuff,0.28 (0.24),wb_220_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_220,220,Communications (220),Communications,179,5545,1827844,16.3829004843871,1.07762652799209,***,9.9013401278716,.,0.166022024141107,0.154578551910815,0.0294213864131524,0.131297311261294,0.246507013362318,-0.087736343303697,-0.554200359126369,-0.20183211833239,0.0722131666071043,0.0119126745848917,0.123217249163759,-0.02259663988254,-0.0420931286986726,0.0115329311415554,-0.0607948608466873,0.091885353140533,0.404567454938298,0.0092011138424277,-0.14114353924749,-0.00727098246570698,-0.16475049847482,0.0337374030426163,0.134969406517983,-0.0575453770346937,-0.00841587934050866,-0.015578823951073,0.222327938627414,0.0415855094511061,0.363996067770926,0.127400746336207,0.596481906627404,-0.0806043480336601,0.157580773585442,-0.0370775220729424,0.193597079505243,-0.0207251863554119,0.354131751220938,0.0791521475603785,-0.168604925949867,-0.0919133041333401,-0.174302053980587,-0.0220406669354996,-0.0740902806912958,-0.0437740727001808,,,0.547800525608926,0.109128385409711,-0.0093562129140135,-0.0851506815059108,0.53,0.99780376347265,0.560369770017665,0.971761370537835,0,1.89577038888077,1.7721650361872,0.0391021324698526,0.133957394025085,0.5,0.5,0.00704721634954193,0.0297744890768147,4.53876375126872,-1.40428756457813,11.8490112007458,-4.84776471128432,UNSC US Aligned,1.34106092939601,0.47,1827844,vt_onlyXandFE,,ch,0.560369770017665,_LargeBuff,16.38 (1.08)***,ch_220_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_220,220,Communications (220),Communications,1116,24008,1856772,7.5152646145497,2.17776061885911,***,11.6437578978066,.,-0.14978993587511,-0.336263599181534,0.390841372141049,0.282955810576689,-0.198951578577899,-0.0734680736995947,0.368153850199549,0.417168792057711,-0.779616363203211,-0.515133852660662,-0.106639101652291,-0.027566262157637,-0.135448348333174,0.0414189601782717,0.0600500901755645,0.144899364626036,0.4902596604026,0.100700188074261,-0.00909831447964727,0.00382773213088519,0.294565395056828,0.0118876878544657,0.29534599078532,-0.0645763968117537,0.464647109792332,-0.0649588640779254,-0.141467160405195,-0.0833139037620278,-0.030501430728439,0.00197626726236191,0.481111810148479,0.770420745462018,0.0672841318546397,0.343434638902553,0.623474072070961,0.292374699562792,0.151606441444373,0.0120364487357433,-0.162686770816873,-0.225168466940513,0.240135341624387,-0.109604979753496,0.848708991255638,0.572468246817568,0.202492220965099,0.120994228152585,-0.0544754881349312,0.0739316165447155,-0.287047409370738,-0.0251826462987806,1,0.99512365244817,1,0.975926224476186,1,0.0884438371523424,0.973996089787931,0.104149005562395,0.459388297260635,0,0.5,0.0375410605349601,0.17221961520413,-0.687034888718987,1.8319372517061,-3.17361147029638,3.08551221645907,,0.479428530786036,1,1856772,vt_onlyXandFE,,wb,1,_LargeBuff,7.52 (2.18)***,wb_220_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_220,220,Communications (220),Communications,517,18243,8470276,3.23702383884881,2.75769157026503,"",16.7994909179181,.,0.166022024141107,-0.0120955462992423,0.0294213864131524,-0.0214172893157221,0.246507013362318,-0.00771663162973878,-0.554200359126369,-0.0162440679618159,0.0722131666071043,0.0122121266531756,0.123217249163759,-0.0168457594193758,-0.0420931286986726,-0.0202208353646016,-0.0607948608466873,-0.00756666851346384,0.404567454938298,0.0127340914402157,-0.14114353924749,-0.00325439819600441,-0.16475049847482,-0.018588995970786,0.134969406517983,0.0279225169972051,-0.00841587934050866,0.00899462414672597,0.222327938627414,-0.00955627657822331,0.363996067770926,0.0186293286643922,0.596481906627404,0.0242672852129918,0.157580773585442,0.0162615568313049,0.193597079505243,0.00752116516930923,0.354131751220938,0.021644509187895,-0.168604925949867,-0.0165602743701313,-0.174302053980587,0.0163245178537909,-0.0740902806912958,0.0291195859783334,,,0.547800525608926,0.0297772930481081,-0.0093562129140135,0.00549571870062224,0.88,0.876274894405743,0.840022545734239,0.4532129214518,0.892857142857143,0.513837935387935,1.35089379579759,0.469637518980147,0.259586214790849,0.25,0.5,0.193125089145628,0.0723149336756525,1.81052174368021,1.59099394389695,0.891958414941712,6.42836178807587,UNSC US Aligned,0.646634154874956,0.88,8470276,vt_withX,,ch,0.840022545734239,_LargeBuff,3.24 (2.76),ch_220_vt_withX,ch_vt_withX
ridge,ch_220,220,Communications (220),Communications,517,18243,,10.1897129673578,1.33171808445922,***,16.7994909179181,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9,0.907536190746496,0.885259754716246,0.609141361236265,,0.760455560802935,1.35089379579759,0.157902908404148,0.259586214790849,0.35,0.5,0.0516331479104265,0.0723149336756525,,,,,UNSC US Aligned,0.646634154874956,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_220_vt_3yr_withX_iFINAL_LargeBuff.csv,ch,0.885259754716246,_LargeBuff,10.19 (1.33)***,ch_220_ridge,ch_ridge
vt_3yr_withX,wb_220,220,Communications (220),Communications,1116,24008,8470532,5.22504639634565,1.40930769282014,***,11.6437578978066,.,-0.14978993587511,-0.000892267043236605,0.390841372141049,0.0057486324058848,-0.198951578577899,-0.0219451434782155,0.368153850199549,0.00825694050872557,-0.779616363203211,-0.0153103275410833,-0.106639101652291,-0.0170490831614026,-0.135448348333174,-0.0113365279727443,0.0600500901755645,-0.0147332194494084,0.4902596604026,0.0102788832155056,-0.00909831447964727,0.0120080525660889,0.294565395056828,0.0256512285792201,0.29534599078532,0.0148169101495296,0.464647109792332,-0.00119927539373747,-0.141467160405195,-0.00726507656276228,-0.030501430728439,0.00970589272241323,0.481111810148479,0.0381090826354841,0.0672841318546397,0.0109262370178479,0.623474072070961,0.0219830521941188,0.151606441444373,0.0126952556287865,-0.162686770816873,-0.0109535529161799,0.240135341624387,0.00300580083625396,0.848708991255638,0.0085602925333657,0.202492220965099,0.00125794598367093,-0.0544754881349312,-0.00850641337223259,-0.287047409370738,-0.00310265961103136,0.742222222222222,0.804085979405067,0.591248233548723,0.511979344220505,0.897435897435897,0.658652136537416,0.941920381244309,0.55002568428719,0.481782928387737,0.533333333333333,0.5,0.258787570045848,0.186958736627611,-0.687034888718987,1.8319372517061,0.580740210912108,1.98039518777177,,0.479428530786036,0.742222222222222,8470532,vt_withX,,wb,0.591248233548723,_LargeBuff,5.23 (1.41)***,wb_220_vt_withX,wb_vt_withX
ridge,wb_220,220,Communications (220),Communications,1116,24008,,6.23581422918615,0.820482495606383,***,11.6437578978066,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,0.906314947222739,1,0.723012793858448,,0.507338807534686,0.941920381244309,0.290280113265198,0.481782928387737,0.5,0.5,0.117507216844965,0.186958736627611,,,,,,0.479428530786036,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_220_vt_3yr_withX_iFINAL_LargeBuff.csv,wb,1,_LargeBuff,6.24 (0.82)***,wb_220_ridge,wb_ridge
vt_3yr_withFE,ch_220,220,Communications (220),Communications,517,18243,8495876,6.54628203099269,2.80424080089877,***,16.7994909179181,.,0.166022024141107,,0.0294213864131524,,0.246507013362318,,-0.554200359126369,,0.0722131666071043,,0.123217249163759,,-0.0420931286986726,,-0.0607948608466873,,0.404567454938298,,-0.14114353924749,,-0.16475049847482,,0.134969406517983,,-0.00841587934050866,,0.222327938627414,,0.363996067770926,,0.596481906627404,,0.157580773585442,,0.193597079505243,,0.354131751220938,,-0.168604925949867,,-0.174302053980587,,-0.0740902806912958,,,,0.547800525608926,,-0.0093562129140135,,0.97,0.961794584554116,0.968154626888146,0.382599116005775,0.980392156862745,0.269293684053662,1.69499043768036,0.249603523410312,0.151480185426565,0.2,0.5,0.118635893902859,0.0349293833964864,1.81052174368021,1.59099394389695,2.29953944177205,1.77793729298226,UNSC US Aligned,0.646634154874956,0.97,8495876,vt_withFE,,ch,0.968154626888146,_LargeBuff,6.55 (2.8)***,ch_220_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_220,220,Communications (220),Communications,1116,24008,8509444,7.04210514960333,0.721536640144313,***,11.6437578978066,.,-0.14978993587511,,0.390841372141049,,-0.198951578577899,,0.368153850199549,,-0.779616363203211,,-0.106639101652291,,-0.135448348333174,,0.0600500901755645,,0.4902596604026,,-0.00909831447964727,,0.294565395056828,,0.29534599078532,,0.464647109792332,,-0.141467160405195,,-0.030501430728439,,0.481111810148479,,0.0672841318546397,,0.623474072070961,,0.151606441444373,,-0.162686770816873,,0.240135341624387,,0.848708991255638,,0.202492220965099,,-0.0544754881349312,,-0.287047409370738,,1,0.927075128482453,1,0.617880972509351,0.986842105263158,0.275077858834025,1.0036879608821,0.314972444999047,0.439525343250731,0.0333333333333333,0.5,0.156862745098039,0.159912854030501,-0.687034888718987,1.8319372517061,1.35165425269757,2.78615686452411,,0.479428530786036,1,8509444,vt_withFE,,wb,1,_LargeBuff,7.04 (0.72)***,wb_220_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_220,220,Communications (220),Communications,517,18243,8502020,3.76622982527136,2.05335225507323,**,16.7994909179181,.,0.166022024141107,-0.000299683024641124,0.0294213864131524,0.00185155862694949,0.246507013362318,0.00199838613130894,-0.554200359126369,0.00107016252150061,0.0722131666071043,-2.1407344320323e-05,0.123217249163759,-0.000607679125387247,-0.0420931286986726,-8.94305855035926e-05,-0.0607948608466873,-0.00383094524033369,0.404567454938298,0.0041398864018265,-0.14114353924749,0.000322921833721929,-0.16475049847482,0.00020694661943708,0.134969406517983,-0.000231451044091955,-0.00841587934050866,-0.00159310827613808,0.222327938627414,-0.000959571254643377,0.363996067770926,-0.00128091475693509,0.596481906627404,0.00609731197473617,0.157580773585442,0.00227552015858236,0.193597079505243,0.00413642402272639,0.354131751220938,0.00407782864705866,-0.168604925949867,0.000793308105203333,-0.174302053980587,-0.000817577969864943,-0.0740902806912958,-0.00078508837046685,,,0.547800525608926,0.0026812609808992,-0.0093562129140135,-0.00188111642943118,0.72,0.83640482198175,0.611189290807841,0.411474715554257,0.847457627118644,0.647524501044022,1.26700843681493,0.529906770644717,0.295281476592094,0.35,0.5,0.243530419880034,0.0868894601542416,1.81052174368021,1.59099394389695,0.865658712968457,6.03852300711713,UNSC US Aligned,0.646634154874956,0.72,8502020,vt_withXandFE,,ch,0.611189290807841,_LargeBuff,3.77 (2.05)**,ch_220_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_220,220,Communications (220),Communications,1116,24008,8515844,6.08142254189282,2.43652106338841,***,11.6437578978066,.,-0.14978993587511,-0.16619573725736,0.390841372141049,-0.0656329268135623,-0.198951578577899,-0.085939524214503,0.368153850199549,0.190950021077846,-0.779616363203211,-0.250721573322083,-0.106639101652291,-0.110621355075867,-0.135448348333174,0.0331702427798888,0.0600500901755645,0.115101418549894,0.4902596604026,0.0595541290967959,-0.00909831447964727,-0.0586093262117366,0.294565395056828,0.0719579653814245,0.29534599078532,-0.117283131322475,0.464647109792332,0.041572319123661,-0.141467160405195,-0.11896117368713,-0.030501430728439,0.0439894403214558,0.481111810148479,0.565441000442834,0.0672841318546397,0.00645723645924606,0.623474072070961,0.186978760091591,0.151606441444373,0.107217077391684,-0.162686770816873,-0.127773877017602,0.240135341624387,-0.0949339410872214,0.848708991255638,0.191761083621816,0.202492220965099,0.0581202992802846,-0.0544754881349312,-0.10519181291106,-0.287047409370738,0.0768680558582115,1,0.989367987259822,1,0.880169399936879,1,0.027694336685049,1.49046332325336,0.0928717519469976,0.20904208710142,0,0.5,0.0307310183606877,0.0536210003409146,-0.687034888718987,1.8319372517061,-1.41921717023371,5.3897920295933,,0.479428530786036,1,8515844,vt_withXandFE,,wb,1,_LargeBuff,6.08 (2.44)***,wb_220_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,497,15735,8464644,9.70743744256264,1.70219261356313,***,10.221647293231,.,1.22721589726974,,-0.0240292865535031,,-0.335848212950035,,0.575054986277063,,-0.400666532713762,,-0.0398074857437844,,-0.64941890542024,,-0.292339979697057,,0.552723161970283,,0.320123282776876,,0.424444500102723,,-0.171680664269949,,-0.0254536854560867,,-0.559661260896568,,-0.0417187735043549,,-0.269113224420102,,,,0.564113601281158,,0.196847162784242,,0.496049608760381,,-1.07457690960854,,0.0425529040421789,,0.309737758491924,,,,-0.713680365437073,,0.746928166351607,0.870895260120866,0.685320527169297,0.408126557840914,0.854126679462572,0.60731171730507,1.27661473361484,0.502958497959425,0.290971594636143,0.353260869565217,0.5,0.223482461667717,0.0850661625708885,-0.127575549223533,-1.245746895437,1.03297292159906,-2.02400204626849,Nightlights per cap; UNSC Non-US Align,0.63813030348136,0.746928166351607,8464644,vt_noX,,ch,0.685320527169297,_LargeBuff,9.71 (1.7)***,ch_230_vt_noX,ch_vt_noX
vt_3yr_noX,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,3074,28594,8464644,0.92019131656901,1.07983290672837,"",13.2828964647041,.,-0.0583257535137632,,-0.024339376995536,,-0.0189006979475774,,-0.139079948958925,,-0.24211681841172,,0.109335760640428,,0.0174579531736951,,-0.175099700355853,,0.269569763391916,,-0.0453384409905505,,0.0526771698994055,,-0.0219679680642358,,-0.0940098101698886,,0.149592104293516,,-0.0278976147714555,,0.811253378850038,,0.121872853607283,,0.183379956000587,,0.293097958819037,,-0.234967731871743,,-0.241702244809648,,0.285705794173298,,0.0297439077516557,,0.0210152853318105,,0.248680389619457,,0.757732426303855,0.826158382719135,0.703672746855342,0.426578803534449,0.849514563106796,0.595002691958706,1.22517656814054,0.47343985206497,0.314757239563762,0.328571428571429,0.5,0.18794964028777,0.0953558581706064,-5.82133617360242,4.07111106805423,-6.22667627871332,5.1322210622801,,0.284951745827368,0.757732426303855,8464644,vt_noX,,wb,0.703672746855342,_LargeBuff,0.92 (1.08),wb_230_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,497,15735,1810948,10.7482256210547,0.33912320597936,***,10.221647293231,.,1.22721589726974,0.437988429982191,-0.0240292865535031,0.360803792309013,-0.335848212950035,-0.340047423411161,0.575054986277063,-0.0639987029042073,-0.400666532713762,-0.4782620039582,-0.0398074857437844,0.27966423407194,-0.64941890542024,-0.283500403240313,-0.292339979697057,0.0112181644514203,0.552723161970283,0.198000268936157,0.320123282776876,0.205837844768584,0.424444500102723,0.0376663594320444,-0.171680664269949,-0.000866640210151675,-0.0254536854560867,-0.021776377260685,-0.559661260896568,-0.688605476915838,-0.0417187735043549,-0.053646873421967,-0.269113224420102,0.191336875148164,,,0.564113601281158,0.0799785332009198,0.196847162784242,-0.200568992346552,0.496049608760381,0.0907617728970947,-1.07457690960854,-0.117667619138957,0.0425529040421789,-0.132218900341542,0.309737758491924,0.0711237234342923,,,-0.713680365437073,-0.0692635072418495,0.942934782608696,0.988785693610708,0.888379033356271,0.916286948184696,0.974576271186441,0.396730800026219,1.23371490354609,0.135862593573893,0.3106867500645,0.271739130434783,0.5,0.0418110418110418,0.0935550935550935,-0.127575549223533,-1.245746895437,4.72637843536238,2.80139662137551,Nightlights per cap; UNSC Non-US Align,0.63813030348136,0.942934782608696,1810948,vt_onlyX,,ch,0.888379033356271,_LargeBuff,10.75 (0.34)***,ch_230_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,3074,28594,1811460,3.99060292321514,1.13167922406718,***,13.2828964647041,.,-0.0583257535137632,-0.472761361151916,-0.024339376995536,0.204456291440873,-0.0189006979475774,-0.169718778878475,-0.139079948958925,0.333784950524569,-0.24211681841172,-0.17173486197368,0.109335760640428,-0.179233094900914,0.0174579531736951,-0.157507117092613,-0.175099700355853,-0.0974078748002652,0.269569763391916,0.197475481349975,-0.0453384409905505,-0.332770359888467,0.0526771698994055,-0.0809007712825792,-0.0219679680642358,0.185690447855742,-0.0940098101698886,-0.114906597696245,0.149592104293516,0.0646202908828856,-0.0278976147714555,0.275402141511441,0.811253378850038,1.36419414401052,0.121872853607283,0.525719381720008,0.183379956000587,0.14980251435192,0.293097958819037,-0.114816407859349,-0.234967731871743,0.0274383817566564,-0.241702244809648,-0.197699756175264,0.285705794173298,0.317233967855563,0.0297439077516557,0.097316542565808,0.0210152853318105,0.24984620880328,0.248680389619457,0.542661746293323,0.961451247165533,0.965305951433868,0.935618409071225,0.88622697370145,0.936920222634509,0.269560579972786,0.888112607156778,0.273309254139526,0.521643954106325,0.0952380952380952,0.5,0.11408419981095,0.215880171598924,-5.82133617360242,4.07111106805423,-5.97669807307848,3.96648366916084,,0.284951745827368,0.961451247165533,1811460,vt_onlyX,,wb,0.935618409071225,_LargeBuff,3.99 (1.13)***,wb_230_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,497,15735,1815300,6.42680022128113,0.61593519783284,***,10.221647293231,.,1.22721589726974,,-0.0240292865535031,,-0.335848212950035,,0.575054986277063,,-0.400666532713762,,-0.0398074857437844,,-0.64941890542024,,-0.292339979697057,,0.552723161970283,,0.320123282776876,,0.424444500102723,,-0.171680664269949,,-0.0254536854560867,,-0.559661260896568,,-0.0417187735043549,,-0.269113224420102,,,,0.564113601281158,,0.196847162784242,,0.496049608760381,,-1.07457690960854,,0.0425529040421789,,0.309737758491924,,,,-0.713680365437073,,0.894198960302457,0.952787658084915,0.776141224634439,0.299682686558852,0.966386554621849,0.290442390656711,1.66529151798315,0.255562505659779,0.158786751301898,0.108695652173913,0.5,0.118154297770847,0.0371525548114852,-0.127575549223533,-1.245746895437,0.560081303326513,-2.19783828473812,Nightlights per cap; UNSC Non-US Align,0.63813030348136,0.894198960302457,1815300,vt_onlyFE,,ch,0.776141224634439,_LargeBuff,6.43 (0.62)***,ch_230_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,3074,28594,1920516,7.33592938083825,0.919100190177795,***,13.2828964647041,.,-0.0583257535137632,,-0.024339376995536,,-0.0189006979475774,,-0.139079948958925,,-0.24211681841172,,0.109335760640428,,0.0174579531736951,,-0.175099700355853,,0.269569763391916,,-0.0453384409905505,,0.0526771698994055,,-0.0219679680642358,,-0.0940098101698886,,0.149592104293516,,-0.0278976147714555,,0.811253378850038,,0.121872853607283,,0.183379956000587,,0.293097958819037,,-0.234967731871743,,-0.241702244809648,,0.285705794173298,,0.0297439077516557,,0.0210152853318105,,0.248680389619457,,0.877097505668934,0.927630607382298,0.75091542921486,0.738868398869248,0.951086956521739,0.413771624779143,0.87963137083265,0.302196881637266,0.528199508478584,0.166666666666667,0.5,0.162435792451426,0.221022854165116,-5.82133617360242,4.07111106805423,-6.06873465081596,4.78823372309622,,0.284951745827368,0.877097505668934,1920516,vt_onlyFE,,wb,0.75091542921486,_LargeBuff,7.34 (0.92)***,wb_230_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,497,15735,1821188,13.0561395921223,0.655075228482506,***,10.221647293231,.,1.22721589726974,0.474583882838461,-0.0240292865535031,0.0580131393298503,-0.335848212950035,-0.182366383476183,0.575054986277063,0.0653479722142197,-0.400666532713762,-0.11414232892915,-0.0398074857437844,0.0511057641357128,-0.64941890542024,0.0199327828735106,-0.292339979697057,0.072840657774359,0.552723161970283,0.255768436826766,0.320123282776876,0.103906534169823,0.424444500102723,0.194784485278665,-0.171680664269949,0.0724518305644053,-0.0254536854560867,-0.193891623914242,-0.559661260896568,-0.242633724603802,-0.0417187735043549,0.0346837801090442,-0.269113224420102,-0.144080856032705,,,0.564113601281158,-0.00502850756049157,0.196847162784242,-0.232308231964739,0.496049608760381,0.0199743643961847,-1.07457690960854,-0.481880343258384,0.0425529040421789,-0.0667533678002662,0.309737758491924,0.107933756075812,,,-0.713680365437073,-0.10693810094148,0.927221172022684,0.994165691345397,0.865048835279624,0.926787704914067,0.770089285714286,0.681870243034395,1.23371490354609,0.081557437560638,0.3106867500645,0.277173913043478,0.5,0.027027027027027,0.0935550935550935,-0.127575549223533,-1.245746895437,10.3627583690715,4.95706393652762,Nightlights per cap; UNSC Non-US Align,0.63813030348136,0.927221172022684,1821188,vt_onlyXandFE,,ch,0.865048835279624,_LargeBuff,13.06 (0.66)***,ch_230_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,3074,28594,1926916,5.55060020599396,0.498147350280035,***,13.2828964647041,.,-0.0583257535137632,-0.300496020317066,-0.024339376995536,0.191878372374921,-0.0189006979475774,-0.0989237593859579,-0.139079948958925,-0.111708419071511,-0.24211681841172,-0.173369025699802,0.109335760640428,0.0785444898158607,0.0174579531736951,-0.0195029953308407,-0.175099700355853,-0.14361248984933,0.269569763391916,0.12794733595103,-0.0453384409905505,0.0898647568607146,0.0526771698994055,-0.12315953735257,-0.0219679680642358,0.0939724206924445,-0.0940098101698886,-0.377927285656334,0.149592104293516,0.157831106260419,-0.0278976147714555,0.259606447611005,0.811253378850038,0.924657424688322,0.121872853607283,0.218982554618344,0.183379956000587,0.253254103679236,0.293097958819037,0.269310548789856,-0.234967731871743,-0.323576996400959,-0.241702244809648,-0.034277424477038,0.285705794173298,0.195075818728649,0.0297439077516557,0.0520226998254579,0.0210152853318105,0.18205322425807,0.248680389619457,0.61535908281805,0.918103448275862,0.953229459795033,0.87874637604848,0.918030019946076,0.92891760904685,0.358351715292825,0.718941422078932,0.283288027822871,0.667791955206896,0.163793103448276,0.5,0.122213480199318,0.387883556254917,-5.82133617360242,4.07111106805423,-5.16218292876452,4.56591144673954,,0.284951745827368,0.918103448275862,1926916,vt_onlyXandFE,,wb,0.87874637604848,_LargeBuff,5.55 (0.5)***,wb_230_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,497,15735,8470020,6.21408711586145,6.11779357116758,"",10.221647293231,.,1.22721589726974,0.0311883087176812,-0.0240292865535031,0.0328059371607376,-0.335848212950035,-0.0641863324865699,0.575054986277063,0.0506810785457475,-0.400666532713762,-0.157826675279058,-0.0398074857437844,0.00821931773796588,-0.64941890542024,-0.113106675220184,-0.292339979697057,-0.13560069700703,0.552723161970283,0.0782161109242589,0.320123282776876,0.129303485821029,0.424444500102723,-0.0185184940323247,-0.171680664269949,-0.0793609609082344,-0.0254536854560867,0.0108892866317183,-0.559661260896568,-0.166238289578469,-0.0417187735043549,0.0808032593876124,-0.269113224420102,-0.0197312260605443,,,0.564113601281158,0.103550221435726,0.196847162784242,0.103033865817138,0.496049608760381,0.0812581284716727,-1.07457690960854,-0.0556888049189005,0.0425529040421789,-0.0967183739738549,0.309737758491924,0.00151041393168288,,,-0.713680365437073,0.0946482455264786,0.747400756143667,0.979510486637513,0.696939314222341,0.812304139665548,0.633333333333333,1.04976814765736,1.49444354465798,0.220486261565534,0.207746943719628,0.402173913043478,0.5,0.0880924248391755,0.0531705395825128,-0.127575549223533,-1.245746895437,9.26917256183172,8.00413502072629,Nightlights per cap; UNSC Non-US Align,0.63813030348136,0.747400756143667,8470020,vt_withX,,ch,0.696939314222341,_LargeBuff,6.21 (6.12),ch_230_vt_withX,ch_vt_withX
ridge,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,497,15735,,2.09520516079046,2.3817592918653,"",10.221647293231,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.873464083175804,0.914108173620102,0.794185531421362,0.624696750144033,,1.13234124281744,1.49444354465798,0.120413409605754,0.207746943719628,0.5,0.5,0.0456872784560851,0.0531705395825128,,,,,Nightlights per cap; UNSC Non-US Align,0.63813030348136,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_230_vt_3yr_withX_iFINAL_LargeBuff.csv,ch,0.794185531421362,_LargeBuff,2.1 (2.38),ch_230_ridge,ch_ridge
vt_3yr_withX,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,3074,28594,8470532,2.55421008908221,0.278440596041253,***,13.2828964647041,.,-0.0583257535137632,-0.0129179760650727,-0.024339376995536,-0.0299288297491147,-0.0189006979475774,-0.0412862302083583,-0.139079948958925,-0.0261109576991294,-0.24211681841172,-0.0336541203490938,0.109335760640428,-0.0102926772600079,0.0174579531736951,0.0348473715200096,-0.175099700355853,-0.015831486475654,0.269569763391916,0.0377896266037715,-0.0453384409905505,-0.0249341809027674,0.0526771698994055,0.00133496853988561,-0.0219679680642358,0.011310383490054,-0.0940098101698886,-0.00866752510424705,0.149592104293516,0.0152958909911104,-0.0278976147714555,-0.0104283840151038,0.811253378850038,0.11306825391948,0.121872853607283,-0.000102892866125366,0.183379956000587,0.056820384049794,0.293097958819037,0.0376171218475871,-0.234967731871743,-0.00482798432785794,-0.241702244809648,-0.0423284525633756,0.285705794173298,0.0161518128786697,0.0297439077516557,0.0157767100934847,0.0210152853318105,-0.016128387268977,0.248680389619457,-0.0239875998254873,0.884263038548754,0.820711195500237,0.879197730980658,0.686152326978763,0.88021778584392,0.443293371104196,0.807221819534901,0.509566340092925,0.587363621200058,0.185714285714286,0.5,0.240096038415366,0.274171206944316,-5.82133617360242,4.07111106805423,-2.90077904961635,3.89510252745801,,0.284951745827368,0.884263038548754,8470532,vt_withX,,wb,0.879197730980658,_LargeBuff,2.55 (0.28)***,wb_230_vt_withX,wb_vt_withX
ridge,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,3074,28594,,2.0991515647534,0.363471726978351,***,13.2828964647041,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.919183673469388,0.895290563987326,0.912451958198273,0.769069358000488,,0.475311813293651,0.807221819534901,0.361341847193917,0.587363621200058,0.223809523809524,0.5,0.162618893711331,0.274171206944316,,,,,,0.284951745827368,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_230_vt_3yr_withX_iFINAL_LargeBuff.csv,wb,0.912451958198273,_LargeBuff,2.1 (0.36)***,wb_230_ridge,wb_ridge
vt_3yr_withFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,497,15735,8440852,14.4301846749883,0.00578826250401931,***,10.221647293231,.,1.22721589726974,,-0.0240292865535031,,-0.335848212950035,,0.575054986277063,,-0.400666532713762,,-0.0398074857437844,,-0.64941890542024,,-0.292339979697057,,0.552723161970283,,0.320123282776876,,0.424444500102723,,-0.171680664269949,,-0.0254536854560867,,-0.559661260896568,,-0.0417187735043549,,-0.269113224420102,,,,0.564113601281158,,0.196847162784242,,0.496049608760381,,-1.07457690960854,,0.0425529040421789,,0.309737758491924,,,,-0.713680365437073,,0.833530245746691,0.979550427592627,0.707694228017713,0.546213518032767,0.507075471698113,1.23493063171506,1.74848088232161,0.171005355965986,0.139118786851029,0.456521739130435,0.5,0.0726472631822744,0.0312668879796186,-0.127575549223533,-1.245746895437,7.22786466613351,6.78755766590048,Nightlights per cap; UNSC Non-US Align,0.63813030348136,0.833530245746691,8440852,vt_withFE,,ch,0.707694228017713,_LargeBuff,14.43 (0.01)***,ch_230_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,3074,28594,8579588,7.68447772283592,0.173477493668754,***,13.2828964647041,.,-0.0583257535137632,,-0.024339376995536,,-0.0189006979475774,,-0.139079948958925,,-0.24211681841172,,0.109335760640428,,0.0174579531736951,,-0.175099700355853,,0.269569763391916,,-0.0453384409905505,,0.0526771698994055,,-0.0219679680642358,,-0.0940098101698886,,0.149592104293516,,-0.0278976147714555,,0.811253378850038,,0.121872853607283,,0.183379956000587,,0.293097958819037,,-0.234967731871743,,-0.241702244809648,,0.285705794173298,,0.0297439077516557,,0.0210152853318105,,0.248680389619457,,0.95092970521542,0.917780469456349,0.944907070174422,0.629633514838792,0.966850828729282,0.274600318797464,0.981331219636983,0.334405587905808,0.454405040460072,0.0857142857142857,0.5,0.209953875064062,0.169067820739138,-5.82133617360242,4.07111106805423,-5.88359163076292,4.69711334345089,,0.284951745827368,0.95092970521542,8579588,vt_withFE,,wb,0.944907070174422,_LargeBuff,7.68 (0.17)***,wb_230_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,497,15735,8480260,9.53841602430904,1.71667038782213,***,10.221647293231,.,1.22721589726974,0.0547995701059669,-0.0240292865535031,-0.0242003578040747,-0.335848212950035,-0.0989019293803722,0.575054986277063,0.0591161513328532,-0.400666532713762,-0.083616392659019,-0.0398074857437844,0.0516700032260213,-0.64941890542024,-0.0991555593814664,-0.292339979697057,-0.0657842955924571,0.552723161970283,0.10519919661805,0.320123282776876,0.110411819415191,0.424444500102723,0.0814640624600056,-0.171680664269949,-0.0584462591446938,-0.0254536854560867,-0.0705251328460872,-0.559661260896568,-0.144571372456849,-0.0417187735043549,0.0046084727998823,-0.269113224420102,-0.0695467907656155,,,0.564113601281158,0.0964119882043453,0.196847162784242,-0.0241834896011311,0.496049608760381,0.0270351508143359,-1.07457690960854,-0.117894241921604,0.0425529040421789,-0.0689028087118648,0.309737758491924,0.0468611346953601,,,-0.713680365437073,-0.0363624075986448,0.848298676748582,0.994675962100386,0.832608500163203,0.920840318943795,0.623556581986143,1.03183998653327,1.57022216803241,0.0803731577377744,0.184489092869501,0.320652173913043,0.5,0.0269665435828578,0.0453172205438066,-0.127575549223533,-1.245746895437,16.0004564649425,12.6584776710973,Nightlights per cap; UNSC Non-US Align,0.63813030348136,0.848298676748582,8480260,vt_withXandFE,,ch,0.832608500163203,_LargeBuff,9.54 (1.72)***,ch_230_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,3074,28594,8585988,0.212408207631814,0.196972153946742,"",13.2828964647041,.,-0.0583257535137632,-0.223979605683117,-0.024339376995536,-0.00332824609358793,-0.0189006979475774,-0.0140393723268082,-0.139079948958925,-0.0584680624911562,-0.24211681841172,-0.107547848210675,0.109335760640428,0.00549153665546534,0.0174579531736951,0.0429012019552474,-0.175099700355853,-0.157686514277012,0.269569763391916,0.101802221466787,-0.0453384409905505,-0.13628548659143,0.0526771698994055,0.0521924118546083,-0.0219679680642358,0.0125145701412112,-0.0940098101698886,-0.172472638618201,0.149592104293516,0.0375286939125,-0.0278976147714555,0.0788667077769063,0.811253378850038,0.781396705401116,0.121872853607283,0.187118674828153,0.183379956000587,0.207936350213153,0.293097958819037,0.123056018776286,-0.234967731871743,-0.133992727249863,-0.241702244809648,-0.0659290174953587,0.285705794173298,0.314168747011562,0.0297439077516557,0.104936035324338,0.0210152853318105,0.179066998138969,0.248680389619457,0.317221047025242,0.959727891156463,0.967479968613159,0.94530995022817,0.778213132274637,0.959409594095941,0.23260636540978,1.11367290821793,0.226768677122149,0.372712008473164,0.0857142857142857,0.5,0.0992837328696228,0.1229246884445,-5.82133617360242,4.07111106805423,-4.52837672501505,3.7045224544015,,0.284951745827368,0.959727891156463,8585988,vt_withXandFE,,wb,0.94530995022817,_LargeBuff,0.21 (0.2),wb_230_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,1091,21701,8431124,5.00659748137807,0.805947510186755,***,10.1034585787625,.,0.626137191578145,,-0.122189911950699,,-0.216932360881231,,-0.0245767786408743,,0.295089676355048,,-0.0147318185565703,,0.384204209808933,,0.0358689351419953,,0.248084008656251,,0.0930869809943031,,-0.426294787686671,,0.131815528101946,,0.0056198135402373,,-0.137450262200203,,0.0661283756766208,,1.02293687720228,,0.0490607688961417,,-0.12505419822599,,0.141181979009426,,-0.347026035388992,,0.466013607958526,,0.296642260847431,,-0.09548747647293,,0.0252011702348702,,-0.203411817328096,,0.8275,0.788687029644186,0.772803172006563,0.356262358626859,0.888382687927107,0.537115246879788,1.0650114819022,0.600910455693584,0.401008902074732,0.275,0.5,0.355419222903886,0.137832310838446,-7.14814198477029,4.52539312423443,-7.00675727694583,5.7035688081132,,0.492913953049861,0.8275,8431124,vt_noX,,wb,0.772803172006563,_LargeBuff,5.01 (0.81)***,wb_240_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,1091,21701,1806598,10.3159516803237,3.7674674014597,***,10.1034585787625,.,0.626137191578145,0.275407909490184,-0.122189911950699,-0.229098993390791,-0.216932360881231,-0.265387316942174,-0.0245767786408743,-0.0441903958469517,0.295089676355048,0.200718915015463,-0.0147318185565703,0.0427622202038901,0.384204209808933,0.283768418878373,0.0358689351419953,-0.0278992635011674,0.248084008656251,0.168300841599703,0.0930869809943031,-0.184316064938938,-0.426294787686671,-0.0545122861862157,0.131815528101946,-0.0659445206820967,0.0056198135402373,-0.115513681918383,-0.137450262200203,0.219471981450915,0.0661283756766208,0.297460765838622,1.02293687720228,0.881223740875827,0.0490607688961417,0.154207827597857,-0.12505419822599,-0.243191276639703,0.141181979009426,-0.0219097075983809,-0.347026035388992,-0.331353403702394,0.466013607958526,0.0490803413465617,0.296642260847431,0.187934847474084,-0.09548747647293,-0.0489345440268361,0.0252011702348702,0.0812248364463713,-0.203411817328096,-0.010931540429592,0.86171875,0.988740438715273,0.810102871776601,0.936797795029935,0.620052770448549,1.0016272867367,0.97078922377964,0.127717730218825,0.461582883959968,0.43125,0.5,0.04362012708226,0.173621844410098,-7.14814198477029,4.52539312423443,-13.7651629827363,7.66592500981149,,0.492913953049861,0.86171875,1806598,vt_onlyX,,wb,0.810102871776601,_LargeBuff,10.32 (3.77)***,wb_240_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,493,7947,1825028,-0.778316938756443,0.158957882144556,***,-1.1721260407726,.,0.626137191578145,,-0.122189911950699,,-0.216932360881231,,-0.0245767786408743,,0.295089676355048,,-0.0147318185565703,,0.384204209808933,,0.0358689351419953,,0.248084008656251,,0.0930869809943031,,-0.426294787686671,,0.131815528101946,,0.0056198135402373,,-0.137450262200203,,0.0661283756766208,,1.02293687720228,,0.0490607688961417,,-0.12505419822599,,0.141181979009426,,-0.347026035388992,,0.466013607958526,,0.296642260847431,,-0.09548747647293,,0.0252011702348702,,-0.203411817328096,,0.875,0.907735339802636,0.807850475807811,0.249606958304704,0.9375,0.371668265412142,1.45544532779826,0.292366861055143,0.220769963061284,0.166666666666667,0.5,0.172451062807734,0.057763900564429,-12.2793090467788,6.05347212414769,-14.282213862045,6.91882404925226,Other Funder Treat n; China Loan Projs,0.544907803345127,0.875,1825028,vt_onlyFE,,wb,0.807850475807811,_LargeBuff,-0.78 (0.16)***,wb_240_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,493,7947,1830916,-1.37812031138628,0.928146781075645,*,-1.1721260407726,.,0.626137191578145,-0.0271415738016363,-0.122189911950699,-0.0659920065104946,-0.216932360881231,-0.0259086972940713,-0.0245767786408743,-0.108716563582418,0.295089676355048,0.165602912875473,-0.0147318185565703,-0.00240018760785488,0.384204209808933,0.0218639442604039,0.0358689351419953,0.0369851466501133,0.248084008656251,-0.0404380571516231,0.0930869809943031,,-0.426294787686671,-0.0227515130862593,0.131815528101946,-0.0508927664160728,0.0056198135402373,-0.105042322129011,-0.137450262200203,0.0584433906897903,0.0661283756766208,0.0651332266279495,1.02293687720228,0.235807296708236,0.0490607688961417,-0.00555325424415092,-0.12505419822599,-0.0474569464544765,0.141181979009426,,-0.347026035388992,-0.00409081267192951,0.466013607958526,0.0629468917846683,0.296642260847431,0.000935764814494189,-0.09548747647293,0.0822258772887316,0.0252011702348702,-0.00672336045652624,-0.203411817328096,0.0130234451917931,1,0.999789501702275,1,0.997252221999292,1,0.0229496241587309,1.4552198192671,0.0319960863248479,0.220847461960387,0,0.5,0.00336417157275021,0.057791661660459,-12.2793090467788,6.05347212414769,-8.75716647313233,4.77908902628355,Other Funder Treat n; China Loan Projs,0.544907803345127,1,1830916,vt_onlyXandFE,,wb,1,_LargeBuff,-1.38 (0.93)*,wb_240_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,1092,21700,8470532,12.7391928234239,3.88467803322013,***,10.0831078032352,.,0.626137191578145,0.162121005121161,-0.122189911950699,-0.0841977628442661,-0.216932360881231,-0.22377396951426,-0.0245767786408743,-0.0259122999920444,0.295089676355048,0.104933599107901,-0.0147318185565703,-0.0462033396819756,0.384204209808933,0.142684386831272,0.0358689351419953,-0.0146214996185154,0.248084008656251,0.0374842656590043,0.0930869809943031,-0.0438164718309508,-0.426294787686671,-0.0442854809065534,0.131815528101946,-0.180674704979575,0.0056198135402373,0.0690271666267655,-0.137450262200203,-0.000438343985006212,0.0661283756766208,0.120583311337976,1.02293687720228,0.530109327938362,0.0490607688961417,0.10935196384089,-0.12505419822599,-0.022896450816188,0.141181979009426,0.106920053759848,-0.347026035388992,-0.159615409846891,0.466013607958526,-0.00499611999373881,0.296642260847431,0.111399319971672,-0.09548747647293,0.0172807594621501,0.0252011702348702,0.124694675293324,-0.203411817328096,-0.0258910762012233,0.83375,0.993440169745084,0.768815149449717,0.869861009815444,0.364145658263305,1.15503311998998,1.52003710744496,0.108101661565309,0.19959827270345,0.4125,0.5,0.0348895082619948,0.0503683057933506,-7.13604923020424,4.52333191867942,-15.1330107708275,8.15372140440388,,0.492878125955309,0.83375,8470532,vt_withX,,wb,0.768815149449717,_LargeBuff,12.74 (3.88)***,wb_240_vt_withX,wb_vt_withX
ridge,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,1092,21700,,10.7381454134552,0.530132277481027,***,10.0831078032352,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.6771875,0.932575291470926,0.577262741422822,0.396597135753139,,1.67165682753566,1.52003710744496,0.123522365473043,0.19959827270345,0.5125,0.5,0.0529066295042803,0.0503683057933506,,,,,,0.492878125955309,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_240_vt_3yr_withX_iFINAL_LargeBuff.csv,wb,0.577262741422822,_LargeBuff,10.74 (0.53)***,wb_240_ridge,wb_ridge
vt_3yr_withFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,1092,21700,8505860,4.6704014053437,1.24708076383241,***,10.0831078032352,.,0.626137191578145,,-0.122189911950699,,-0.216932360881231,,-0.0245767786408743,,0.295089676355048,,-0.0147318185565703,,0.384204209808933,,0.0358689351419953,,0.248084008656251,,0.0930869809943031,,-0.426294787686671,,0.131815528101946,,0.0056198135402373,,-0.137450262200203,,0.0661283756766208,,1.02293687720228,,0.0490607688961417,,-0.12505419822599,,0.141181979009426,,-0.347026035388992,,0.466013607958526,,0.296642260847431,,-0.09548747647293,,0.0252011702348702,,-0.203411817328096,,0.96078125,0.926347203807475,0.903989920640414,0.380273831674436,0.961538461538461,0.262580340117982,1.33948855125253,0.33375648713695,0.264189073300514,0.10625,0.5,0.178801640785233,0.0741283328450044,-7.13604923020424,4.52333191867942,-8.28434016077344,5.41343190645257,,0.492878125955309,0.96078125,8505860,vt_withFE,,wb,0.903989920640414,_LargeBuff,4.67 (1.25)***,wb_240_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,1092,21700,8512260,6.46607968758573,4.86431669046313,*,10.0831078032352,.,0.626137191578145,0.514340972875388,-0.122189911950699,-0.144026866251365,-0.216932360881231,-0.235280749052726,-0.0245767786408743,-0.141405361571488,0.295089676355048,0.43199155167561,-0.0147318185565703,-0.029668286395036,0.384204209808933,0.325223723352022,0.0358689351419953,-0.0152513133909088,0.248084008656251,0.0591456856182775,0.0930869809943031,-0.122444022725129,-0.426294787686671,-0.230682995649658,0.131815528101946,-0.0916024420806211,0.0056198135402373,-0.210989581179165,-0.137450262200203,0.0272412474267184,0.0661283756766208,0.425948618279067,1.02293687720228,0.801774287347147,0.0490607688961417,0.262216389548265,-0.12505419822599,-0.198504230746185,0.141181979009426,0.0763600038713955,-0.347026035388992,-0.265965501302866,0.466013607958526,0.330120253905769,0.296642260847431,0.168439107274306,-0.09548747647293,0.135443689110647,0.0252011702348702,0.153228061949242,-0.203411817328096,-0.241422193303583,0.9278125,0.991484050773539,0.887424569413195,0.879762616318683,0.663129973474801,0.949574090057102,1.45061097316614,0.113109841242335,0.222436984650997,0.3875,0.5,0.0385813148788927,0.0583621683967705,-7.13604923020424,4.52333191867942,-14.4692729028452,7.75096481261119,,0.492878125955309,0.9278125,8512260,vt_withXandFE,,wb,0.887424569413195,_LargeBuff,6.47 (4.86)*,wb_240_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",570,14942,8464644,2.05730900869956,4.11605860135929,"",6.38209706160398,.,-0.0812344616857183,,-0.584082305394678,,0.184078245686361,,-0.0246945671369355,,-0.424368059616795,,0.0978045854367046,,0.399209883503793,,-0.3011505688754,,0.109357115825817,,0.0340106260100572,,-0.182555863995027,,-0.224218149658479,,0.365227591929617,,-0.0469683002394651,,-0.05630726152922,,0.399183053148836,,,,0.425480244740678,,0.0844801695494097,,0.391272958049364,,-0.561553813563898,,0.191706825679612,,,,,,0.354327818802818,,0.849441157133465,0.893341747362006,0.816313855272885,0.49626897325641,0.892018779342723,0.472168652324495,1.2544013301004,0.42851726691573,0.301028621363523,0.230769230769231,0.5,0.201918223119637,0.0893488137304392,-23.1865496374265,13.2273986580578,-19.6400965636137,8.18945507600371,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.682253977832355,0.849441157133465,8464644,vt_noX,,ch,0.816313855272885,_LargeBuff,2.06 (4.12),ch_310_vt_noX,ch_vt_noX
vt_3yr_noX,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",4147,26137,8464644,0.753493282789107,0.228453671144946,***,3.03919435373346,.,0.326552745794967,,-0.350725854102458,,-0.00621175951545571,,0.108120138952546,,-0.0185882215984201,,0.0230532373260154,,0.0898610157846804,,-0.034693505727849,,-0.0654957308248058,,0.0931750093184872,,-0.106651176704368,,0.0749316431196035,,0.186376613340198,,-0.153535241072818,,0.128936108257407,,1.12852510257795,,-0.0572291684871677,,0.186863677090695,,-0.21505622959794,,-0.0302349869564522,,-0.0579464473658869,,0.475786533340463,,0.0977433847235246,,-0.0494826111885645,,-0.0139134986582626,,0.561802529493039,0.754442094970116,0.533880342745136,0.355993299035712,0.815972222222222,0.781003563157156,1.07386564858746,0.565532217564674,0.395715304306957,0.417525773195876,0.5,0.290489202879232,0.134964009597441,-4.74544031623995,4.19198765072551,-2.8682236140204,5.28971385823793,,0.257447123535859,0.561802529493039,8464644,vt_noX,,wb,0.533880342745136,_LargeBuff,0.75 (0.23)***,wb_310_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",570,14942,1810692,4.63241446352276,0.064661370595946,***,6.38209706160398,.,-0.0812344616857183,-0.0228034853190189,-0.584082305394678,-0.24933041976067,0.184078245686361,-0.0317158184945535,-0.0246945671369355,0.00890689939260441,-0.424368059616795,0.0588716895878291,0.0978045854367046,0.0890022860094754,0.399209883503793,0.115542041840942,-0.3011505688754,-0.164779572114348,0.109357115825817,-0.0664842835068703,0.0340106260100572,-0.151654876172549,-0.182555863995027,0.359757969230414,-0.224218149658479,-0.23472394168377,0.365227591929617,0.535216175913809,-0.0469683002394651,-0.107762784548104,-0.05630726152922,-0.221371234339894,0.399183053148836,0.340028525590916,,,0.425480244740678,0.49708109259605,0.0844801695494097,0.253194728866203,0.391272958049364,0.210368294417856,-0.561553813563898,-0.336185999847957,0.191706825679612,-0.062138458886183,,,,,0.354327818802818,0.273479598574347,0.996055226824458,0.985116939362023,0.995832847961596,0.918673955751084,0.994897959183673,0.365433019817178,1.12696791894128,0.14408891958333,0.365311848850256,0.243589743589744,0.5,0.0505050505050505,0.119191919191919,-23.1865496374265,13.2273986580578,-18.3655115543722,8.64816693226646,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.682253977832355,0.996055226824458,1810692,vt_onlyX,,ch,0.995832847961596,_LargeBuff,4.63 (0.06)***,ch_310_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",4147,26137,1811460,1.8294112951632,1.87944223316154,"",3.03919435373346,.,0.326552745794967,-0.101396080524431,-0.350725854102458,-0.146801013499505,-0.00621175951545571,-0.1919360573124,0.108120138952546,-0.00371648939326376,-0.0185882215984201,-0.021611047731713,0.0230532373260154,0.101188060455026,0.0898610157846804,0.0732715122075736,-0.034693505727849,0.0085951482132077,-0.0654957308248058,0.0901972293481233,0.0931750093184872,-0.191067983210059,-0.106651176704368,0.0996709871175344,0.0749316431196035,0.427395734339953,0.186376613340198,-0.0942568760924035,-0.153535241072818,-0.259582179561257,0.128936108257407,0.122898401468991,1.12852510257795,1.6571293163299,-0.0572291684871677,-0.144273350294705,0.186863677090695,-0.0465164086222628,-0.21505622959794,-0.10635927377265,-0.0302349869564522,-0.34336546517909,-0.0579464473658869,-0.0849590631108734,0.475786533340463,0.56231078475717,0.0977433847235246,0.121490536518423,-0.0494826111885645,0.082012157421517,-0.0139134986582626,-0.0509723809082077,0.986077160165799,0.96468802043733,0.986500074467544,0.906740217942991,0.967413441955193,0.187563035615752,0.811223662340419,0.308435590354953,0.58393969757896,0.0721649484536082,0.5,0.129862317871942,0.270685737200909,-4.74544031623995,4.19198765072551,-5.24078995154073,7.06463314328189,,0.257447123535859,0.986077160165799,1811460,vt_onlyX,,wb,0.986500074467544,_LargeBuff,1.83 (1.88),wb_310_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",570,14942,1814276,3.41486404000205,1.26360122480412,***,6.38209706160398,.,-0.0812344616857183,,-0.584082305394678,,0.184078245686361,,-0.0246945671369355,,-0.424368059616795,,0.0978045854367046,,0.399209883503793,,-0.3011505688754,,0.109357115825817,,0.0340106260100572,,-0.182555863995027,,-0.224218149658479,,0.365227591929617,,-0.0469683002394651,,-0.05630726152922,,0.399183053148836,,,,0.425480244740678,,0.0844801695494097,,0.391272958049364,,-0.561553813563898,,0.191706825679612,,,,,,0.354327818802818,,0.889875082182775,0.962957293808347,0.755812802313378,0.458691069358664,0.975,0.276158967722057,1.5399668555193,0.247067415946802,0.193463083666938,0.0769230769230769,0.5,0.100864029104138,0.0482946793997271,-23.1865496374265,13.2273986580578,-25.1347060925243,14.4252063255894,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.682253977832355,0.889875082182775,1814276,vt_onlyFE,,ch,0.755812802313378,_LargeBuff,3.41 (1.26)***,ch_310_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",4147,26137,1956356,1.06673827742304,0.449570370354721,***,3.03919435373346,.,0.326552745794967,,-0.350725854102458,,-0.00621175951545571,,0.108120138952546,,-0.0185882215984201,,0.0230532373260154,,0.0898610157846804,,-0.034693505727849,,-0.0654957308248058,,0.0931750093184872,,-0.106651176704368,,0.0749316431196035,,0.186376613340198,,-0.153535241072818,,0.128936108257407,,1.12852510257795,,-0.0572291684871677,,0.186863677090695,,-0.21505622959794,,-0.0302349869564522,,-0.0579464473658869,,0.475786533340463,,0.0977433847235246,,-0.0494826111885645,,-0.0139134986582626,,0.856758098034553,0.870826483325019,0.812818648109797,0.810112896867721,0.921562779600358,0.423238217692479,0.694583806210461,0.402580988677687,0.691711930047884,0.197749196141479,0.5,0.194120016109545,0.473217881594845,-4.74544031623995,4.19198765072551,-4.04837315661682,4.78618780964494,,0.257447123535859,0.856758098034553,1956356,vt_onlyFE,,wb,0.812818648109797,_LargeBuff,1.07 (0.45)***,wb_310_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",570,14942,1819908,-0.911703704866715,3.76056376853946,"",6.38209706160398,.,-0.0812344616857183,0.056569145121613,-0.584082305394678,-0.189884104449307,0.184078245686361,-0.00838765583932273,-0.0246945671369355,0.0195793167501679,-0.424368059616795,0.168863078430288,0.0978045854367046,-0.0516201462875964,0.399209883503793,0.177126900888947,-0.3011505688754,0.000840442664921282,0.109357115825817,0.110100562963635,0.0340106260100572,-0.0692872197739811,-0.182555863995027,0.18866927806288,-0.224218149658479,-0.32265814781189,0.365227591929617,0.0604036524519322,-0.0469683002394651,-0.0494062344916166,-0.05630726152922,0.0479137145099229,0.399183053148836,0.394423894882225,,,0.425480244740678,0.361872102022168,0.0844801695494097,-0.0397250545583639,0.391272958049364,0.290860538110134,-0.561553813563898,-0.287646542042501,0.191706825679612,-0.132507235482333,,,,,0.354327818802818,0.0428190344758343,0.893491124260355,0.994600805127936,0.891537624020215,0.96236505312345,0.593220338983051,0.920286451867599,1.12696791894128,0.138393833538935,0.365311848850256,0.448717948717949,0.5,0.0516273849607183,0.119191919191919,-23.1865496374265,13.2273986580578,-28.4627601373638,16.3674626802817,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.682253977832355,0.893491124260355,1819908,vt_onlyXandFE,,ch,0.891537624020215,_LargeBuff,-0.91 (3.76),ch_310_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3047,24633,1925892,-3.58180018076864,1.0082083780857,***,-2.44530884601214,.,0.326552745794967,0.116357093168187,-0.350725854102458,-0.0292998892813906,-0.00621175951545571,0.169613566519706,0.108120138952546,0.0559687241911738,-0.0185882215984201,-0.0380968342721472,0.0230532373260154,-0.0396988699040913,0.0898610157846804,0.200627708162618,-0.034693505727849,0.0417819615814371,-0.0654957308248058,0.072356350955088,0.0931750093184872,-0.0602686375752062,-0.106651176704368,0.0404361476283475,0.0749316431196035,-0.0171363530680538,0.186376613340198,0.04059135268908,-0.153535241072818,0.00869988754391675,0.128936108257407,0.00303397973271787,1.12852510257795,0.474895278988351,-0.0572291684871677,-0.11125789732673,0.186863677090695,0.120534295872773,-0.21505622959794,-0.0651719213056143,-0.0302349869564522,-0.127311407951634,-0.0579464473658869,-0.0852493529440855,0.475786533340463,0.354742463454582,0.0977433847235246,0.023236053779837,-0.0494826111885645,-0.0793437653058045,-0.0139134986582626,0.0212411429092761,0.937065972222222,0.994921576123583,0.922043011974956,0.983577977189838,0.886075949367089,0.671780260697068,0.996498065197697,0.0729596401823302,0.444260385710065,0.354166666666667,0.5,0.0185637518319492,0.162785648374315,-4.20646921899188,2.2468345017202,-2.40546669787622,2.48285489700662,,0.259656983885433,0.937065972222222,1925892,vt_onlyXandFE,,wb,0.922043011974956,_LargeBuff,-3.58 (1.01)***,wb_310_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",570,14942,8469764,-0.146650967416804,0.316342224161303,"",6.38209706160398,.,-0.0812344616857183,-0.0134668524689917,-0.584082305394678,-0.0820329098682874,0.184078245686361,0.00871649104170369,-0.0246945671369355,-0.0575406686356264,-0.424368059616795,-0.0770738209132074,0.0978045854367046,0.00122446126071715,0.399209883503793,0.042793816830955,-0.3011505688754,-0.0697178866341708,0.109357115825817,0.0604926524241456,0.0340106260100572,0.0407304199808296,-0.182555863995027,0.0293146962509491,-0.224218149658479,-0.0627337784192061,0.365227591929617,0.10515010579722,-0.0469683002394651,-0.0504314577544575,-0.05630726152922,-0.0669750512624157,0.399183053148836,0.107345792213461,,,0.425480244740678,0.0913841222715556,0.0844801695494097,0.0694991466263263,0.391272958049364,-0.00518440927262412,-0.561553813563898,-0.0887354178406553,0.191706825679612,-0.0225948061392407,,,,,0.354327818802818,-0.000897284862585389,0.978303747534517,0.975364024280545,0.979244667620176,0.688382000565801,0.945273631840796,0.31966326606727,1.64024426770109,0.167324839638713,0.165207637917584,0.17948717948718,0.5,0.0544744213474864,0.0391419725785051,-23.1865496374265,13.2273986580578,-12.8838756503899,6.2841880222616,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.682253977832355,0.978303747534517,8469764,vt_withX,,ch,0.979244667620176,_LargeBuff,-0.15 (0.32),ch_310_vt_withX,ch_vt_withX
ridge,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",570,14942,,-2.22292476323371,1.40209083343408,*,6.38209706160398,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.933596318211702,0.910350158236863,0.868312338143538,0.36615970933118,,1.21329120498104,1.64024426770109,0.108884863448282,0.165207637917584,0.5,0.5,0.0396579684505381,0.0391419725785051,,,,,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.682253977832355,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_310_vt_3yr_withX_iFINAL_LargeBuff.csv,ch,0.868312338143538,_LargeBuff,-2.22 (1.4)*,ch_310_ridge,ch_ridge
vt_3yr_withX,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",4147,26137,8470532,0.723830235907338,1.20589868231661,"",3.03919435373346,.,0.326552745794967,0.108747839368883,-0.350725854102458,-0.0507189989648784,-0.00621175951545571,0.0867372902855213,0.108120138952546,0.151532853096711,-0.0185882215984201,0.0125820296164605,0.0230532373260154,-0.0165631087069053,0.0898610157846804,0.134693610835818,-0.034693505727849,0.0529220851208082,-0.0654957308248058,0.0238879138790072,0.0931750093184872,0.0561362292524344,-0.106651176704368,-0.00983685385901131,0.0749316431196035,0.0260615295497701,0.186376613340198,0.134429099224507,-0.153535241072818,0.0237647723592817,0.128936108257407,-0.0462235711887473,1.12852510257795,0.765621991157505,-0.0572291684871677,-0.0443655262515026,0.186863677090695,-0.033777803042902,-0.21505622959794,-0.0676112945703558,-0.0302349869564522,-0.15618361240253,-0.0579464473658869,-0.0954363878490406,0.475786533340463,0.287334422841685,0.0977433847235246,0.0637641456630229,-0.0494826111885645,-0.0107567036617492,-0.0139134986582626,0.0470623719692245,0.96471463492401,0.956219251421558,0.966486419958512,0.785403151863137,0.918367346938776,0.265391072081965,0.98766568522784,0.239287961072919,0.450142150506452,0.0876288659793814,0.5,0.0934341359191388,0.166406442600049,-4.74544031623995,4.19198765072551,-4.5453949563901,4.28907436707865,,0.257447123535859,0.96471463492401,8470532,vt_withX,,wb,0.966486419958512,_LargeBuff,0.72 (1.21),wb_310_vt_withX,wb_vt_withX
ridge,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",4147,26137,,1.20294872671527,0.19663962026056,***,3.03919435373346,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.879689658837284,0.887739927756319,0.832169017097168,0.592383257454339,,0.607517795491074,0.98766568522784,0.302960036333156,0.450142150506452,0.407216494845361,0.5,0.136576546963596,0.166406442600049,,,,,,0.257447123535859,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_310_vt_3yr_withX_iFINAL_LargeBuff.csv,wb,0.832169017097168,_LargeBuff,1.2 (0.2)***,wb_310_ridge,wb_ridge
vt_3yr_withFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",570,14942,8473348,3.23175445364592,2.35451522310832,*,6.38209706160398,.,-0.0812344616857183,,-0.584082305394678,,0.184078245686361,,-0.0246945671369355,,-0.424368059616795,,0.0978045854367046,,0.399209883503793,,-0.3011505688754,,0.109357115825817,,0.0340106260100572,,-0.182555863995027,,-0.224218149658479,,0.365227591929617,,-0.0469683002394651,,-0.05630726152922,,0.399183053148836,,,,0.425480244740678,,0.0844801695494097,,0.391272958049364,,-0.561553813563898,,0.191706825679612,,,,,,0.354327818802818,,0.899408284023669,0.968242126436137,0.83329318789608,0.520590787828285,0.960591133004926,0.302803703865553,1.59157268112868,0.210187670833628,0.178394999202792,0.102564102564103,0.5,0.0891953647788477,0.043332789293292,-23.1865496374265,13.2273986580578,-25.4103685606592,15.198902405495,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.682253977832355,0.899408284023669,8473348,vt_withFE,,ch,0.83329318789608,_LargeBuff,3.23 (2.35)*,ch_310_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",4147,26137,8615428,0.0668640324309333,0.909391264214316,"",3.03919435373346,.,0.326552745794967,,-0.350725854102458,,-0.00621175951545571,,0.108120138952546,,-0.0185882215984201,,0.0230532373260154,,0.0898610157846804,,-0.034693505727849,,-0.0654957308248058,,0.0931750093184872,,-0.106651176704368,,0.0749316431196035,,0.186376613340198,,-0.153535241072818,,0.128936108257407,,1.12852510257795,,-0.0572291684871677,,0.186863677090695,,-0.21505622959794,,-0.0302349869564522,,-0.0579464473658869,,0.475786533340463,,0.0977433847235246,,-0.0494826111885645,,-0.0139134986582626,,0.832925921989584,0.858884480856486,0.783318640163082,0.505660383423774,0.907297830374753,0.452518532813787,0.902970081404354,0.454131365936836,0.510341719954425,0.185567010309278,0.5,0.268297676323063,0.207288361142389,-4.74544031623995,4.19198765072551,-1.45734596461174,2.10137161183654,,0.257447123535859,0.832925921989584,8615428,vt_withFE,,wb,0.783318640163082,_LargeBuff,0.07 (0.91),wb_310_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",570,14942,8478980,2.60572266238509,0.343007415715363,***,6.38209706160398,.,-0.0812344616857183,-0.00356228367149023,-0.584082305394678,-0.00991933721175911,0.184078245686361,0.0086463560455,-0.0246945671369355,-0.00811600998218599,-0.424368059616795,-0.0114630287566974,0.0978045854367046,-0.000241609718650538,0.399209883503793,0.0243028115015432,-0.3011505688754,-0.00673690200666895,0.109357115825817,0.00490817295736634,0.0340106260100572,0.0108468926197388,-0.182555863995027,-0.0111379285674775,-0.224218149658479,-0.00696957575448325,0.365227591929617,0.0104503512976225,-0.0469683002394651,0.0107028972369153,-0.05630726152922,-0.0140926487289834,0.399183053148836,0.0207824640860793,,,0.425480244740678,0.0160550385026726,0.0844801695494097,0.0193300849501962,0.391272958049364,-0.000169784873723982,-0.561553813563898,-0.0159056461474396,0.191706825679612,-0.0103218179184476,,,,,0.354327818802818,-0.000871365689672552,0.888231426692965,0.898381393366615,0.866140827453199,0.593110312731024,0.922330097087379,0.408549476067416,1.12696791894128,0.404907007645942,0.365311848850256,0.17948717948718,0.5,0.177553310886644,0.119191919191919,-23.1865496374265,13.2273986580578,-17.8090197538526,7.75226831080183,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.682253977832355,0.888231426692965,8478980,vt_withXandFE,,ch,0.866140827453199,_LargeBuff,2.61 (0.34)***,ch_310_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",4147,26137,8621828,-0.634994753577034,0.0474874686661639,***,3.03919435373346,.,0.326552745794967,0.042842534943485,-0.350725854102458,-0.035673508015463,-0.00621175951545571,-0.0086234204319765,0.108120138952546,0.00711356453102723,-0.0185882215984201,0.0176875779748666,0.0230532373260154,-0.0173524106305561,0.0898610157846804,0.00843468975042907,-0.034693505727849,0.0060336508301043,-0.0654957308248058,0.0162301206635312,0.0931750093184872,0.026799263790013,-0.106651176704368,-0.0224427369935358,0.0749316431196035,0.0653233026736417,0.186376613340198,0.0118913504315423,-0.153535241072818,0.0131828321143985,0.128936108257407,0.0414489154296456,1.12852510257795,0.278599446741854,-0.0572291684871677,-0.00883699596510423,0.186863677090695,0.032163813450023,-0.21505622959794,-0.0376881722034757,-0.0302349869564522,0.00248240467713916,-0.0579464473658869,-0.018603010205552,0.475786533340463,0.0911594328656846,0.0977433847235246,0.0398208688906836,-0.0494826111885645,-0.0260285472567059,-0.0139134986582626,0.00331413265317689,0.973642257413116,0.968321236861973,0.971584685536735,0.800741574772772,0.956175298804781,0.249370699661026,1.00251517943547,0.230918502635513,0.440294477992344,0.108247422680412,0.5,0.0902467033619768,0.160376984912684,-4.74544031623995,4.19198765072551,-2.13104954893059,3.27125342563978,,0.257447123535859,0.973642257413116,8621828,vt_withXandFE,,wb,0.971584685536735,_LargeBuff,-0.63 (0.05)***,wb_310_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2312,27276,8464644,1.14075675954166,1.05187619520958,"",1.60540837216013,.,-0.122140346899552,,-0.399440987942462,,-0.122589674447972,,0.259216158050224,,0.161082545955429,,0.183557986001743,,-0.0339815585709559,,0.0628852698324065,,-0.0288975613641127,,0.19761221509998,,-0.0657006137066299,,0.00102671764113623,,0.0543687943326196,,-0.0318091279132876,,0.298578558778336,,0.946537087369116,,0.0651199747125084,,0.334107221968958,,-0.180715058948452,,0.197460207107255,,0.2853291846105,,0.165985890517096,,-0.153382025484348,,-0.269122822895635,,-0.391842678997345,,0.563313609467456,0.74558631678946,0.552070724346302,0.220650896041863,0.841968911917098,0.713502960233364,1.32163232534777,0.613563776071083,0.271549804722194,0.461538461538462,0.5,0.345692138839347,0.0770681849362052,-0.662885165978096,3.91827428293904,0.230322000662568,4.92644244630572,,0.334321262242089,0.563313609467456,8464644,vt_noX,,wb,0.552070724346302,_LargeBuff,1.14 (1.05),wb_320_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2312,27276,1811460,0.157701895761116,1.77750329254004,"",1.60540837216013,.,-0.122140346899552,-0.111563430416857,-0.399440987942462,0.035867554824798,-0.122589674447972,-0.0507273800298654,0.259216158050224,0.20015408353886,0.161082545955429,0.104400740340353,0.183557986001743,0.127563752755526,-0.0339815585709559,-0.0784800602751917,0.0628852698324065,-0.139044749476017,-0.0288975613641127,0.146584376450628,0.19761221509998,0.1818639718369,-0.0657006137066299,0.0298928823322042,0.00102671764113623,0.0739571315818464,0.0543687943326196,-0.112933586016297,-0.0318091279132876,0.124154394965153,0.298578558778336,-0.140071280919947,0.946537087369116,1.60871906280533,0.0651199747125084,-0.00467843719641662,0.334107221968958,0.282267627418067,-0.180715058948452,0.170580823942969,0.197460207107255,-0.258659888580431,0.2853291846105,0.271575052738192,0.165985890517096,0.180644102841616,-0.153382025484348,-0.184591349437818,-0.269122822895635,-0.248775944858788,-0.391842678997345,-0.272760428003973,0.93491124260355,0.940839658871019,0.855949194229,0.877254167360913,0.950292397660819,0.299430413462981,0.743881942511849,0.310844429529043,0.644094063264994,0.0923076923076923,0.5,0.13759779107225,0.344684767602393,-0.662885165978096,3.91827428293904,-1.19380564423169,5.28951012093304,,0.334321262242089,0.93491124260355,1811460,vt_onlyX,,wb,0.855949194229,_LargeBuff,0.16 (1.78),wb_320_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2312,27276,1908996,0.890455708179202,0.724761030031774,"",1.60540837216013,.,-0.122140346899552,,-0.399440987942462,,-0.122589674447972,,0.259216158050224,,0.161082545955429,,0.183557986001743,,-0.0339815585709559,,0.0628852698324065,,-0.0288975613641127,,0.19761221509998,,-0.0657006137066299,,0.00102671764113623,,0.0543687943326196,,-0.0318091279132876,,0.298578558778336,,0.946537087369116,,0.0651199747125084,,0.334107221968958,,-0.180715058948452,,0.197460207107255,,0.2853291846105,,0.165985890517096,,-0.153382025484348,,-0.269122822895635,,-0.391842678997345,,0.855147928994083,0.898132993158394,0.743406780258603,0.55804327333765,0.944767441860465,0.371757713857844,0.9636993663536,0.398105678307688,0.466469438180265,0.146153846153846,0.5,0.210054283691291,0.176776020769412,-0.662885165978096,3.91827428293904,-0.306241746943098,4.23776910741933,,0.334321262242089,0.855147928994083,1908996,vt_onlyFE,,wb,0.743406780258603,_LargeBuff,0.89 (0.72),wb_320_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2312,27276,1915396,-0.404498280211511,0.273341417626534,*,1.60540837216013,.,-0.122140346899552,-0.0538257892691732,-0.399440987942462,0.000979933273047173,-0.122589674447972,-0.0520073316921565,0.259216158050224,-0.00837572498247275,0.161082545955429,0.107002454958857,0.183557986001743,0.0069801582768561,-0.0339815585709559,0.0179388049989969,0.0628852698324065,-0.0261142938397827,-0.0288975613641127,-0.0169328620936722,0.19761221509998,0.040364951714881,-0.0657006137066299,0.00812504346715243,0.00102671764113623,-0.0527621520683168,0.0543687943326196,0.0478098790347577,-0.0318091279132876,-0.0140707096271217,0.298578558778336,-0.00627583179855719,0.946537087369116,0.498560581151444,0.0651199747125084,-0.044291041779796,0.334107221968958,0.10139742641245,-0.180715058948452,-0.0148742273240307,0.197460207107255,0.0126498293504114,0.2853291846105,-0.0172366574220361,0.165985890517096,0.0578350851801225,-0.153382025484348,-0.16471866784616,-0.269122822895635,-0.0384328799601642,-0.391842678997345,-0.0607224744558348,0.973017751479291,0.994427403204322,0.978863688706656,0.966506922511771,0.776699029126214,0.696860116270252,1.11290832523276,0.0649021286512499,0.373141815602895,0.3,0.5,0.0169890940976599,0.123143530443361,-0.662885165978096,3.91827428293904,-0.147592812771169,4.14319602527641,,0.334321262242089,0.973017751479291,1915396,vt_onlyXandFE,,wb,0.978863688706656,_LargeBuff,-0.4 (0.27)*,wb_320_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2312,27276,8470532,2.17314502328871,1.127468463809,**,1.60540837216013,.,-0.122140346899552,-0.0249757976876557,-0.399440987942462,0.00499638799577933,-0.122589674447972,-0.0577592467703019,0.259216158050224,0.114618327354581,0.161082545955429,0.0933248973637826,0.183557986001743,0.161918083541099,-0.0339815585709559,0.126670022988713,0.0628852698324065,-0.036249766275287,-0.0288975613641127,0.079987391117029,0.19761221509998,0.0942455650959344,-0.0657006137066299,-0.0271137551963315,0.00102671764113623,0.0613722135126589,0.0543687943326196,-0.00105549801141024,-0.0318091279132876,0.092528120924253,0.298578558778336,0.0117266286285303,0.946537087369116,1.12635566025983,0.0651199747125084,-0.0128405714780088,0.334107221968958,0.226301755011102,-0.180715058948452,0.0051193527970448,0.197460207107255,-0.0540675402805187,0.2853291846105,0.133394201066987,0.165985890517096,0.100834498275072,-0.153382025484348,-0.18953026130794,-0.269122822895635,-0.173898071572184,-0.391842678997345,-0.0270363216102129,0.94698224852071,0.943691773815221,0.940750366188077,0.757613263807895,0.945945945945946,0.289333416576844,0.98194446728194,0.325774081463898,0.453990707218202,0.1,0.5,0.144917737209826,0.168807752986252,-0.662885165978096,3.91827428293904,-1.67916022447346,4.89593749799387,,0.334321262242089,0.94698224852071,8470532,vt_withX,,wb,0.940750366188077,_LargeBuff,2.17 (1.13)**,wb_320_vt_withX,wb_vt_withX
ridge,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2312,27276,,2.35487885640968,0.313131981706177,***,1.60540837216013,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.886390532544379,0.874907927369047,0.858540585288278,0.486503185106107,,0.682252881147184,0.98194446728194,0.32448407528614,0.453990707218202,0.430769230769231,0.5,0.159792652693261,0.168807752986252,,,,,,0.334321262242089,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_320_vt_3yr_withX_iFINAL_LargeBuff.csv,wb,0.858540585288278,_LargeBuff,2.35 (0.31)***,wb_320_ridge,wb_ridge
vt_3yr_withFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2312,27276,8568068,1.07982138488103,0.287973120953508,***,1.60540837216013,.,-0.122140346899552,,-0.399440987942462,,-0.122589674447972,,0.259216158050224,,0.161082545955429,,0.183557986001743,,-0.0339815585709559,,0.0628852698324065,,-0.0288975613641127,,0.19761221509998,,-0.0657006137066299,,0.00102671764113623,,0.0543687943326196,,-0.0318091279132876,,0.298578558778336,,0.946537087369116,,0.0651199747125084,,0.334107221968958,,-0.180715058948452,,0.197460207107255,,0.2853291846105,,0.165985890517096,,-0.153382025484348,,-0.269122822895635,,-0.391842678997345,,0.923076923076923,0.890475610742959,0.893403714373912,0.442431028024271,0.964391691394659,0.3017364348112,1.07462846483343,0.357244693200785,0.395262308112962,0.0923076923076923,0.5,0.216979435217939,0.13472030697284,-0.662885165978096,3.91827428293904,-0.0521751709255014,4.58724537171314,,0.334321262242089,0.923076923076923,8568068,vt_withFE,,wb,0.893403714373912,_LargeBuff,1.08 (0.29)***,wb_320_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2312,27276,8574468,-2.49418332421026,2.69369217982222,"",1.60540837216013,.,-0.122140346899552,-0.0166831991513017,-0.399440987942462,-0.160447143000414,-0.122589674447972,-0.0796538519536391,0.259216158050224,-0.000385979972779865,0.161082545955429,0.00122958202846349,0.183557986001743,-0.0268093279935426,-0.0339815585709559,-0.0545742496945696,0.0628852698324065,-0.0587393164169048,-0.0288975613641127,0.0566061503067613,0.19761221509998,0.151890913927957,-0.0657006137066299,-0.0491177787119496,0.00102671764113623,0.000550001561641692,0.0543687943326196,0.0123699867445976,-0.0318091279132876,-0.0127099191956222,0.298578558778336,0.023514463333413,0.946537087369116,0.893775346074339,0.0651199747125084,-0.00824817731394405,0.334107221968958,0.323574143312901,-0.180715058948452,0.0747519164904733,0.197460207107255,0.0411085993330909,0.2853291846105,0.0953135486599067,0.165985890517096,0.178620453821495,-0.153382025484348,-0.0738748505990894,-0.269122822895635,-0.133179086721501,-0.391842678997345,0.0658217730931952,0.806153846153846,0.89219673819789,0.716288293511724,0.579841895693037,0.923295454545454,0.48360819844466,0.956614262918647,0.408866332328902,0.471400775111921,0.207692307692308,0.5,0.209004245774253,0.18000480653689,-0.662885165978096,3.91827428293904,-2.78102581940947,5.74744112115856,,0.334321262242089,0.806153846153846,8574468,vt_withXandFE,,wb,0.716288293511724,_LargeBuff,-2.49 (2.69),wb_320_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_330,330,Trade and Tourism (330),Trade and Tourism,411,12173,8464644,4.20535700765923,1.7129546461842,***,13.2157548092617,.,-0.619976007583998,,0.138163286155915,,-0.420247918125329,,0.626336782751429,,-0.278080002348217,,0.0890387410599672,,-0.00772730257847723,,-0.139141171092374,,-0.111176607803923,,0.173281389058957,,0.421276775257975,,0.066087513896915,,-0.012683226744393,,0.491258407430099,,0.215728002640404,,0.915253544766485,,-0.106646131790804,,-0.190707836444694,,0.412186775087263,,0.138934566159472,,-0.209256501690511,,0.0796861626408735,,0.00792229438550749,,0.003688427185836,,0.341352421252321,,0.706371191135734,0.854228339687518,0.667748028334373,0.362217082069778,0.849056603773585,0.777447719691521,1.38630580787532,0.440587362241412,0.245771014957417,0.473684210526316,0.5,0.227614490772386,0.0669856459330144,1.85017986918662,-5.02690389526947,5.8076952144455,-7.16890532372337,,0.869767774329399,0.706371191135734,8464644,vt_noX,,wb,0.667748028334373,_LargeBuff,4.21 (1.71)***,wb_330_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_330,330,Trade and Tourism (330),Trade and Tourism,410,12174,1806598,9.00849746811855,3.1752993211109,***,13.2753797324685,.,-0.619976007583998,-0.434840857721864,0.138163286155915,0.751364260613899,-0.420247918125329,-0.727864218577725,0.626336782751429,0.368953774589999,-0.278080002348217,-0.425954508623103,0.0890387410599672,0.0500284153968138,-0.00772730257847723,-0.0940514520183176,-0.139141171092374,0.0981309987604616,-0.111176607803923,-0.0335884530842305,0.173281389058957,-0.0596242499351495,0.421276775257975,-0.0288227319717422,0.066087513896915,-0.0303550567477941,-0.012683226744393,-0.320041545368731,0.491258407430099,-0.161727801449597,0.215728002640404,0.0150934443250299,0.915253544766485,1.08057822775096,-0.106646131790804,0.0894055909477118,-0.190707836444694,-0.183121821265667,0.412186775087263,0.243652861565318,0.138934566159472,0.268315716609365,-0.209256501690511,-0.166927163973448,0.0796861626408735,0.130488654058424,0.00792229438550749,-0.014027751497924,0.003688427185836,0.0219312973693009,0.341352421252321,0.520121338963503,1,0.996598846067599,1,0.930509842794264,0.957446808510638,0.112384560386621,1.66592258363694,0.0762463377832225,0.158628075938685,0.0263157894736842,0.5,0.0230594040614917,0.0371038147656102,1.81209021287235,-5.07402530787443,-1.46265776925637,-4.8670657549714,,0.869847571020596,1,1806598,vt_onlyX,,wb,1,_LargeBuff,9.01 (3.18)***,wb_330_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,411,12173,1821188,7.21945454701109,0.848588617952426,***,13.2157548092617,.,-0.619976007583998,,0.138163286155915,,-0.420247918125329,,0.626336782751429,,-0.278080002348217,,0.0890387410599672,,-0.00772730257847723,,-0.139141171092374,,-0.111176607803923,,0.173281389058957,,0.421276775257975,,0.066087513896915,,-0.012683226744393,,0.491258407430099,,0.215728002640404,,0.915253544766485,,-0.106646131790804,,-0.190707836444694,,0.412186775087263,,0.138934566159472,,-0.209256501690511,,0.0796861626408735,,0.00792229438550749,,0.003688427185836,,0.341352421252321,,0.947368421052632,0.941568964043536,0.842329880339264,0.268000487104561,0.989583333333333,0.268556860377389,1.65928316577298,0.305807088737801,0.160305054766157,0.0789473684210526,0.5,0.156238003838772,0.0376199616122841,1.85017986918662,-5.02690389526947,0.65491089108065,-5.63838658632331,,0.869767774329399,0.947368421052632,1821188,vt_onlyFE,,wb,0.842329880339264,_LargeBuff,7.22 (0.85)***,wb_330_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,158,5854,1818628,-5.52740902241603,3.41318501900991,*,-6.75917592430351,.,-0.619976007583998,0.013038752041757,0.138163286155915,0.0187102308496832,-0.420247918125329,-0.063944163080305,0.626336782751429,0.149419665038586,-0.278080002348217,-0.0784766739094626,0.0890387410599672,-0.0205202072672538,-0.00772730257847723,0.0620748331770342,-0.139141171092374,0.00556267041247338,-0.111176607803923,-0.101793405637145,0.173281389058957,0.00110909893643105,0.421276775257975,-0.0678891352191594,0.066087513896915,0.0303834181465209,-0.012683226744393,-0.0155715188011528,0.491258407430099,0.114620333258063,0.215728002640404,-0.0147321334667504,0.915253544766485,0.212961177825932,-0.106646131790804,0.0108928595995526,-0.190707836444694,0.089140210552142,0.412186775087263,-0.0510859238076956,0.138934566159472,0.00381125773768867,-0.209256501690511,0.0675201876880588,0.0796861626408735,0.000736422974150611,0.00792229438550749,,0.003688427185836,-0.0233182589057861,0.341352421252321,0.147706969883299,0.822485207100592,0.997142108959287,0.773654787766525,0.97996929667344,0.416666666666667,0.990805523349155,1.86864008764091,0.0388912380047185,0.114756166235943,0.384615384615385,0.5,0.00673514059605994,0.0244148846607173,8.02066907245757,-4.56262759389123,1.78086046935828,-0.770219240117012,UNSC US Aligned,0.940351664130794,0.822485207100592,1818628,vt_onlyXandFE,,wb,0.773654787766525,_LargeBuff,-5.53 (3.41)*,wb_330_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_330,330,Trade and Tourism (330),Trade and Tourism,411,12173,8470532,2.55667657107655,3.10256519341523,"",13.2157548092617,.,-0.619976007583998,-0.0592076285637448,0.138163286155915,-0.00449468448176037,-0.420247918125329,-0.121826668286227,0.626336782751429,0.0738230470567849,-0.278080002348217,-0.0704536420432841,0.0890387410599672,-0.0100743453303593,-0.00772730257847723,0.0181330958940085,-0.139141171092374,-0.0507169986795634,-0.111176607803923,0.0474505577469246,0.173281389058957,0.070912114795064,0.421276775257975,-0.0167484571624659,0.066087513896915,-0.0477062964858486,-0.012683226744393,0.0293487110640854,0.491258407430099,0.0290783881302922,0.215728002640404,-0.0125662667129654,0.915253544766485,0.142016983451329,-0.106646131790804,0.0110259034350743,-0.190707836444694,0.0109067809511902,0.412186775087263,0.0674951190326807,0.138934566159472,-0.0584125152602805,-0.209256501690511,-0.0637094034207973,0.0796861626408735,-0.036792774689383,0.00792229438550749,0.033132104927207,0.003688427185836,-0.0354225764214065,0.341352421252321,0.0112035508174448,0.889196675900277,0.946897741947222,0.886556558483483,0.498556855433385,0.9,0.473381144155554,1.66469472181057,0.274704111864395,0.15893694848125,0.184210526315789,0.5,0.126304801670146,0.0371987094325299,1.85017986918662,-5.02690389526947,1.66188631195032,-5.18278110346519,,0.869767774329399,0.889196675900277,8470532,vt_withX,,wb,0.886556558483483,_LargeBuff,2.56 (3.1),wb_330_vt_withX,wb_vt_withX
ridge,wb_330,330,Trade and Tourism (330),Trade and Tourism,411,12173,,5.759926919642,0.840161353905726,***,13.2157548092617,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.814404432132964,0.931418132007424,0.697987830465662,0.418107489893192,,1.23904079538979,1.66469472181057,0.100498755394384,0.15893694848125,0.526315789473684,0.5,0.0333080280888214,0.0371987094325299,,,,,,0.869767774329399,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_330_vt_3yr_withX_iFINAL_LargeBuff.csv,wb,0.697987830465662,_LargeBuff,5.76 (0.84)***,wb_330_ridge,wb_ridge
vt_3yr_withFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,411,12173,8480260,8.61375211317551,0.0971028699024377,***,13.2157548092617,.,-0.619976007583998,,0.138163286155915,,-0.420247918125329,,0.626336782751429,,-0.278080002348217,,0.0890387410599672,,-0.00772730257847723,,-0.139141171092374,,-0.111176607803923,,0.173281389058957,,0.421276775257975,,0.066087513896915,,-0.012683226744393,,0.491258407430099,,0.215728002640404,,0.915253544766485,,-0.106646131790804,,-0.190707836444694,,0.412186775087263,,0.138934566159472,,-0.209256501690511,,0.0796861626408735,,0.00792229438550749,,0.003688427185836,,0.341352421252321,,0.919667590027701,0.942151527856515,0.810745293534519,0.451529373342927,0.979381443298969,0.279409978337672,1.36392991352904,0.300829671284146,0.254417597498423,0.0526315789473684,0.5,0.148314203730273,0.0703012912482066,1.85017986918662,-5.02690389526947,1.06673460211622,-5.55200311209987,,0.869767774329399,0.919667590027701,8480260,vt_withFE,,wb,0.810745293534519,_LargeBuff,8.61 (0.1)***,wb_330_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,411,12173,8486660,3.11814465279895,2.60162126979868,"",13.2157548092617,.,-0.619976007583998,-0.104503948288038,0.138163286155915,-0.0261509816651226,-0.420247918125329,-0.124570432075995,0.626336782751429,0.0564132735039968,-0.278080002348217,-0.135111356724517,0.0890387410599672,0.0581835659197579,-0.00772730257847723,-0.0270099850746913,-0.139141171092374,-0.142347052190453,-0.111176607803923,0.0631621237588117,0.173281389058957,0.0873042173171409,0.421276775257975,0.0356185928685581,0.066087513896915,-0.0690048284176736,-0.012683226744393,0.0498990252288058,0.491258407430099,0.0830547415651379,0.215728002640404,0.0499929145874919,0.915253544766485,0.223225452778873,-0.106646131790804,0.0540311969001756,-0.190707836444694,0.0475663592119211,0.412186775087263,0.13136918100528,0.138934566159472,-0.0156424467661422,-0.209256501690511,-0.0485461560846298,0.0796861626408735,-0.12109413157217,0.00792229438550749,0.131643385784695,0.003688427185836,0.0136714294803097,0.341352421252321,0.0513511459599243,0.850415512465374,0.940414286482101,0.800502796930935,0.537176797841917,0.931372549019608,0.498008789137941,1.37475484878496,0.27471743263221,0.250199436019495,0.289473684210526,0.5,0.137000700770848,0.0686755430974071,1.85017986918662,-5.02690389526947,0.875277515544983,-5.18675697669902,,0.869767774329399,0.850415512465374,8486660,vt_withXandFE,,wb,0.800502796930935,_LargeBuff,3.12 (2.6),wb_330_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_410,410,General Environmental Protection (410),General Environmental Protection,958,16894,8464644,3.304388225315,0.315737350995857,***,16.1435872745421,.,0.498346765769929,,-0.612112748575615,,-0.113820454596944,,0.541797875899526,,-0.232146318091806,,0.0935435067353501,,0.381264303329867,,-0.217390589110825,,0.227866110018492,,0.0449261544125735,,0.156626764436768,,-0.467219113593246,,-0.215092625395429,,0.00384110044203908,,-0.0781681198886551,,0.901860975875574,,0.14221247360356,,0.154550727769106,,-0.00399104051286545,,0.304022039506648,,0.236807347145645,,-0.132825083958872,,-0.0681898993856026,,0.0387000675431091,,-0.421003971937387,,0.90495867768595,0.861741182896391,0.920030950185203,0.368376256882719,0.854700854700855,0.432702686963776,1.42475768089312,0.410590298891364,0.231555308669488,0.227272727272727,0.5,0.158671586715867,0.0616763310490248,1.46860516650123,-5.51780170158079,5.19539342581248,-5.92270080390785,,0.50230868802667,0.90495867768595,8464644,vt_noX,,wb,0.920030950185203,_LargeBuff,3.3 (0.32)***,wb_410_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_410,410,General Environmental Protection (410),General Environmental Protection,479,12405,1811460,8.13429819318704,6.22425648769181,*,12.3671278542653,.,0.498346765769929,0.0675289521273216,-0.612112748575615,-0.0509077116660771,-0.113820454596944,0.0487388135888686,0.541797875899526,0.0124989716243001,-0.232146318091806,0.00891118393279594,0.0935435067353501,-0.00142918923666022,0.381264303329867,-0.0131994775449847,-0.217390589110825,0.0591964913532138,0.227866110018492,0.0134282759274356,0.0449261544125735,-0.00262583093484889,0.156626764436768,0.000617432948201905,-0.467219113593246,-0.00629828422970603,-0.215092625395429,-0.0108443560870365,0.00384110044203908,-0.00320171753199246,-0.0781681198886551,-0.011713659807574,0.901860975875574,0.124345887564127,0.14221247360356,-0.00689983919262862,0.154550727769106,-0.0489399390015739,-0.00399104051286545,0.025969777507703,0.304022039506648,-0.0240171360597014,0.236807347145645,0.0443999005062509,-0.132825083958872,-0.0303896296489991,-0.0681898993856026,0.00552462553605431,0.0387000675431091,0.0313240905618292,-0.421003971937387,-0.0214658017456539,0.986255726780508,0.993383696731899,0.986030615317447,0.97617863159764,0.909090909090909,0.256862061928904,1.61953632623217,0.0373088507112535,0.170701285402791,0.0714285714285714,0.5,0.00484744796122042,0.0408706396730349,5.13799926408185,-10.4309887020061,8.49053171084956,-12.6605523702627,,0.860616107264201,0.986255726780508,1811460,vt_onlyX,,wb,0.986030615317447,_LargeBuff,8.13 (6.22)*,wb_410_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,479,12405,1825540,2.79304933406175,5.64458449791101,"",12.3671278542653,.,0.498346765769929,,-0.612112748575615,,-0.113820454596944,,0.541797875899526,,-0.232146318091806,,0.0935435067353501,,0.381264303329867,,-0.217390589110825,,0.227866110018492,,0.0449261544125735,,0.156626764436768,,-0.467219113593246,,-0.215092625395429,,0.00384110044203908,,-0.0781681198886551,,0.901860975875574,,0.14221247360356,,0.154550727769106,,-0.00399104051286545,,0.304022039506648,,0.236807347145645,,-0.132825083958872,,-0.0681898993856026,,0.0387000675431091,,-0.421003971937387,,0.941482715535194,0.969461730003419,0.870043719313094,0.46950254569611,0.97609561752988,0.208746553859942,1.61848875934083,0.179681029575708,0.170983747040583,0.0612244897959184,0.5,0.0760144789483711,0.0409601828919794,5.13799926408185,-10.4309887020061,7.18657206110383,-9.95187120423798,,0.860616107264201,0.941482715535194,1825540,vt_onlyFE,,wb,0.870043719313094,_LargeBuff,2.79 (5.64),wb_410_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,958,16894,1854468,10.5673525095225,0.520834159999257,***,16.1435872745421,.,0.498346765769929,0.0465827710018495,-0.612112748575615,-0.0478063475480323,-0.113820454596944,0.0266444190894248,0.541797875899526,0.032020405959338,-0.232146318091806,0.00364827313111176,0.0935435067353501,0.0271609551331518,0.381264303329867,0.00285577335860587,-0.217390589110825,-0.016489779392723,0.227866110018492,-0.0754344487935304,0.0449261544125735,0.0303442144719834,0.156626764436768,-0.0152429149486136,-0.467219113593246,0.0246596847963519,-0.215092625395429,-0.0236345200985671,0.00384110044203908,0.041605950416997,-0.0781681198886551,-0.00741994845448057,0.901860975875574,0.143078877199457,0.14221247360356,0.0176023388979974,0.154550727769106,-0.0160140877263608,-0.00399104051286545,-0.00183994468301524,0.304022039506648,0.000500869716051941,0.236807347145645,-0.0075206501760115,-0.132825083958872,-0.0123880633176308,-0.0681898993856026,0.00746746381162655,0.0387000675431091,0.00706265417837172,-0.421003971937387,-0.0519758855010168,0.836776859504132,0.996943673585314,0.909626198470703,0.983643590046381,0.728155339805825,1.03456219825937,1.3624307297167,0.0467279969013346,0.255007034524735,0.409090909090909,0.5,0.00994649988697159,0.0705297264712531,1.46860516650123,-5.51780170158079,-1.60535408666789,-2.82986961710517,,0.50230868802667,0.836776859504132,1854468,vt_onlyXandFE,,wb,0.909626198470703,_LargeBuff,10.57 (0.52)***,wb_410_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_410,410,General Environmental Protection (410),General Environmental Protection,958,16894,8470532,4.31506592475192,2.46790616593216,**,16.1435872745421,.,0.498346765769929,0.0932392809353773,-0.612112748575615,-0.233925881085462,-0.113820454596944,-0.0294250354729587,0.541797875899526,0.143265358041972,-0.232146318091806,-0.0438892626948669,0.0935435067353501,0.131898529762414,0.381264303329867,0.044571872050875,-0.217390589110825,-0.0535670442739502,0.227866110018492,0.119708073027432,0.0449261544125735,0.00567969125695433,0.156626764436768,-0.0182088781148209,-0.467219113593246,-0.0706280872644856,-0.215092625395429,-0.0219438944803552,0.00384110044203908,-0.0361568490415811,-0.0781681198886551,-0.100488408938981,0.901860975875574,0.499465617835577,0.14221247360356,0.0877434172481387,0.154550727769106,0.153541160393494,-0.00399104051286545,0.0856372407823751,0.304022039506648,-0.0945129596441938,0.236807347145645,-0.0353911527199682,-0.132825083958872,-0.0278521392028788,-0.0681898993856026,0.0283646650193255,0.0387000675431091,0.124830385735266,-0.421003971937387,-0.0896382684540035,0.950413223140496,0.987201464059843,0.957958905501657,0.931017743561245,0.849056603773585,0.363039489675753,1.21020284421564,0.122027065244254,0.322016626127763,0.113636363636364,0.5,0.0384534344711336,0.0986093552465234,1.46860516650123,-5.51780170158079,1.92387832577016,-3.49631878887143,,0.50230868802667,0.950413223140496,8470532,vt_withX,,wb,0.957958905501657,_LargeBuff,4.32 (2.47)**,wb_410_vt_withX,wb_vt_withX
ridge,wb_410,410,General Environmental Protection (410),General Environmental Protection,958,16894,,6.5713726189413,0.851965268042938,***,16.1435872745421,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.958677685950413,0.939966530210148,0.956668729754196,0.595497011179105,,0.575292382155853,1.21020284421564,0.183585844514817,0.322016626127763,0.181818181818182,0.5,0.0718499789296249,0.0986093552465234,,,,,,0.50230868802667,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_410_vt_3yr_withX_iFINAL_LargeBuff.csv,wb,0.956668729754196,_LargeBuff,6.57 (0.85)***,wb_410_ridge,wb_ridge
vt_3yr_withFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,958,16894,8507140,8.92751306334313,1.72140898153154,***,16.1435872745421,.,0.498346765769929,,-0.612112748575615,,-0.113820454596944,,0.541797875899526,,-0.232146318091806,,0.0935435067353501,,0.381264303329867,,-0.217390589110825,,0.227866110018492,,0.0449261544125735,,0.156626764436768,,-0.467219113593246,,-0.215092625395429,,0.00384110044203908,,-0.0781681198886551,,0.901860975875574,,0.14221247360356,,0.154550727769106,,-0.00399104051286545,,0.304022039506648,,0.236807347145645,,-0.132825083958872,,-0.0681898993856026,,0.0387000675431091,,-0.421003971937387,,0.948347107438017,0.946531760758731,0.852367031546753,0.560449407615566,0.964912280701754,0.26328306512796,1.12271810259314,0.304028117965615,0.367662279447834,0.0909090909090909,0.5,0.142746913580247,0.12037037037037,1.46860516650123,-5.51780170158079,1.17868708953367,-5.77718153997442,,0.50230868802667,0.948347107438017,8507140,vt_withFE,,wb,0.852367031546753,_LargeBuff,8.93 (1.72)***,wb_410_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,958,16894,8480020,4.45920665233915,2.74856619012486,*,16.1435872745421,.,0.498346765769929,0.0188359562261031,-0.612112748575615,-0.0392467639595287,-0.113820454596944,-0.0156975797493939,0.541797875899526,0.0250820363825188,-0.232146318091806,-0.00866279128764319,0.0935435067353501,0.0095729640732324,0.381264303329867,0.00863718718697803,-0.217390589110825,-0.0175153945306374,0.227866110018492,0.0095750782242976,0.0449261544125735,0.00461075590108446,0.156626764436768,0.000107535929419097,-0.467219113593246,-0.0200379697085009,-0.215092625395429,-0.000203466222446877,0.00384110044203908,-0.0016053545847535,-0.0781681198886551,-0.0162532905105035,0.901860975875574,0.0913289924757357,0.14221247360356,0.0333666922198642,0.154550727769106,0.00987247792014372,-0.00399104051286545,0.0209638900402908,0.304022039506648,-0.000933828022243642,0.236807347145645,-0.00341128844112984,-0.132825083958872,-0.00415842393616926,-0.0681898993856026,0.0136055815604048,0.0387000675431091,0.0297328079910966,-0.421003971937387,-0.0181803146658064,0.919421487603306,0.99631665149465,0.859799583920906,0.93584647184298,0.87719298245614,0.499675769217865,1.49538808887755,0.0728562849880385,0.207440708468986,0.204545454545455,0.5,0.0181416180055559,0.0530642326662509,1.46860516650123,-5.51780170158079,2.87814157130708,-5.488941947815,,0.50230868802667,0.919421487603306,8480020,vt_withXandFE,,wb,0.859799583920906,_LargeBuff,4.46 (2.75)*,wb_410_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_430,430,Other Multisector (430),Other Multisector,187,6393,8464644,9.09281062197635,2.47028064159169,***,24.4171722913001,.,232.26625218516,,-63.8278784693972,,190.579315600594,,63.4235865936049,,270.732595141699,,-65.0472299915331,,-85.2215720197678,,116.532322178904,,-33.3071227496822,,-20.8406879186337,,-69.6600704371845,,163.67262188689,,-368.959098174111,,190.651048070682,,-244.502614292248,,-57.2424516966838,,-35.041840829525,,-193.488281458127,,-112.093808145223,,75.621780947813,,182.167452728646,,177.923386402831,,,,835.880580359294,,131.014841930235,,1,0.963949399795009,1,0.521924828807009,1,0.122045022918274,1.79631780119715,0.235727244230859,0.128881820261299,0,0.5,0.0990712074303406,0.028328173374613,-14.1579837315316,5.05932023737946,-11.9287243006126,6.51455784272228,UNSC US Aligned,0.505278045100818,1,8464644,vt_noX,,ch,1,_LargeBuff,9.09 (2.47)***,ch_430_vt_noX,ch_vt_noX
vt_3yr_onlyX,ch_430,430,Other Multisector (430),Other Multisector,187,6393,1811204,22.1733805140931,0.892263381820163,***,24.4171722913001,.,232.26625218516,0.0580416931025687,-63.8278784693972,0.0823124665953213,190.579315600594,-0.0442643488664168,63.4235865936049,0.0294256840459994,270.732595141699,0.0154532410565297,-65.0472299915331,0.0218535938858979,-85.2215720197678,-0.0525280441809452,116.532322178904,-0.018205257221125,-33.3071227496822,0.004286616332829,-20.8406879186337,0.0951852013450133,-69.6600704371845,-0.0264407299039891,163.67262188689,0.137057697176933,-368.959098174111,-0.05422661018034,190.651048070682,0.045341384392232,-244.502614292248,0.0224999302299693,-57.2424516966838,0.186869308738958,-35.041840829525,0.0200553259998574,-193.488281458127,0.163898922372607,-112.093808145223,0.0940426445798913,75.621780947813,-0.0407448756811216,182.167452728646,0.0814317224919787,177.923386402831,-0.109051311034709,,,835.880580359294,0.0339839839357976,131.014841930235,0.0271223857428414,1,0.999449983769289,1,0.981290198648899,1,0.0216442001974212,1.79646806440663,0.0576683257443262,0.128850823921509,0,0.5,0.0148560817084494,0.0283194057567317,-14.1579837315316,5.05932023737946,-12.3511543305953,3.94992753137841,UNSC US Aligned,0.505278045100818,1,1811204,vt_onlyX,,ch,1,_LargeBuff,22.17 (0.89)***,ch_430_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyFE,ch_430,430,Other Multisector (430),Other Multisector,187,6393,1809412,8.38911442803357,6.33569188254186,*,24.4171722913001,.,232.26625218516,,-63.8278784693972,,190.579315600594,,63.4235865936049,,270.732595141699,,-65.0472299915331,,-85.2215720197678,,116.532322178904,,-33.3071227496822,,-20.8406879186337,,-69.6600704371845,,163.67262188689,,-368.959098174111,,190.651048070682,,-244.502614292248,,-57.2424516966838,,-35.041840829525,,-193.488281458127,,-112.093808145223,,75.621780947813,,182.167452728646,,177.923386402831,,,,835.880580359294,,131.014841930235,,0.96875,0.95054074776099,0.970779804456123,0.232108733970886,0.952380952380952,0.292537216440292,1.79646806440663,0.261666342944053,0.128850823921509,0.125,0.5,0.114360878984834,0.0283194057567317,-14.1579837315316,5.05932023737946,-6.38704257812236,2.6743713737936,UNSC US Aligned,0.505278045100818,0.96875,1809412,vt_onlyFE,,ch,0.970779804456123,_LargeBuff,8.39 (6.34)*,ch_430_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyXandFE,ch_430,430,Other Multisector (430),Other Multisector,98,2442,1810692,25.0868616204494,0.266596814671731,***,24.3270812958961,.,232.26625218516,0.0317750971298669,-63.8278784693972,0.0237432586913936,190.579315600594,,63.4235865936049,0.208471939284353,270.732595141699,-0.0805067434534416,-65.0472299915331,0.0556979556614535,-85.2215720197678,,116.532322178904,0.0576411136984826,-33.3071227496822,0.0607977569487411,-20.8406879186337,0.113993299044669,-69.6600704371845,0.0440805699024359,163.67262188689,,-368.959098174111,-0.0157873486913741,190.651048070682,0.00555544442962854,-244.502614292248,-0.0280146571435034,-57.2424516966838,0.145416974332177,-35.041840829525,,-193.488281458127,0.170872262865305,-112.093808145223,,75.621780947813,-0.0664060682058336,182.167452728646,0.12251132786274,177.923386402831,0.00508356509730223,,,835.880580359294,,131.014841930235,-0.0359708979306744,0.0634755463059313,0.998692338909681,0.319584327025986,0.924977468053221,0,1.84415326006366,1.80017445627358,0.0327061133722105,0.12808851115126,0.5,0.5,0.00209731543624161,0.0281040268456376,-8.03621275944256,1.516440744652,11.5225235091089,-7.14861276922379,Nightlights per cap; Dist to Diam; Other Funder Treat n; Conflict deaths; Election year; UNSC US Aligned; UNSC Non-US Align,0.606689801101104,0.936524453694069,1810692,vt_onlyXandFE,,ch,0.319584327025986,_LargeBuff,25.09 (0.27)***,ch_430_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_withX,ch_430,430,Other Multisector (430),Other Multisector,187,6393,8470276,11.5500262142405,0.942098352588992,***,24.4171722913001,.,232.26625218516,0.0231783813843505,-63.8278784693972,-0.011101992491749,190.579315600594,-0.0359138836432239,63.4235865936049,-0.000670340863289292,270.732595141699,-0.0165071885407086,-65.0472299915331,-0.0312796328100366,-85.2215720197678,0.0115334442490713,116.532322178904,-0.0169753257441334,-33.3071227496822,0.0240802168752998,-20.8406879186337,0.00971158921369369,-69.6600704371845,-0.0248448458581703,163.67262188689,0.0206520828232169,-368.959098174111,-0.00202261181781069,190.651048070682,-0.0110114065831295,-244.502614292248,-0.0036965450731077,-57.2424516966838,0.0690822971332777,-35.041840829525,0.0110747433570221,-193.488281458127,0.0130508136621209,-112.093808145223,0.0317176564880344,75.621780947813,0.0119569942867385,182.167452728646,0.0103925207839346,177.923386402831,0.00330463549064007,,,835.880580359294,0.00216990655913846,131.014841930235,0.0262359134660802,0.875,0.974980921664663,0.908839221603023,0.745564364265216,0.909090909090909,0.434730950255425,1.57827162719324,0.205377181812588,0.182168744504666,0.25,0.5,0.0769418066715364,0.0445580715850986,-14.1579837315316,5.05932023737946,-14.7902468024048,7.1976325687535,UNSC US Aligned,0.505278045100818,0.875,8470276,vt_withX,,ch,0.908839221603023,_LargeBuff,11.55 (0.94)***,ch_430_vt_withX,ch_vt_withX
ridge,ch_430,430,Other Multisector (430),Other Multisector,187,6393,,18.2672195415869,1.3813357767829,***,24.4171722913001,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.875,0.986213465684075,0.908839221603023,0.834205003411619,,0.736815094810746,1.57827162719324,0.0627355164837805,0.182168744504666,0.25,0.5,0.0243486729973216,0.0445580715850986,,,,,UNSC US Aligned,0.505278045100818,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_430_vt_3yr_withX_iFINAL_LargeBuff.csv,ch,0.908839221603023,_LargeBuff,18.27 (1.38)***,ch_430_ridge,ch_ridge
vt_3yr_withFE,ch_430,430,Other Multisector (430),Other Multisector,187,6393,8468484,11.4568792888675,1.96964214307079,***,24.4171722913001,.,232.26625218516,,-63.8278784693972,,190.579315600594,,63.4235865936049,,270.732595141699,,-65.0472299915331,,-85.2215720197678,,116.532322178904,,-33.3071227496822,,-20.8406879186337,,-69.6600704371845,,163.67262188689,,-368.959098174111,,190.651048070682,,-244.502614292248,,-57.2424516966838,,-35.041840829525,,-193.488281458127,,-112.093808145223,,75.621780947813,,182.167452728646,,177.923386402831,,,,835.880580359294,,131.014841930235,,1,0.96599226403243,1,0.600598448088255,1,0.202896138291311,1.65666501989365,0.197150213705241,0.160970956553302,0.125,0.5,0.0731707317073171,0.0378255477470029,-14.1579837315316,5.05932023737946,-13.724573251775,6.91504158129396,UNSC US Aligned,0.505278045100818,1,8468484,vt_withFE,,ch,1,_LargeBuff,11.46 (1.97)***,ch_430_vt_withFE,ch_vt_withFE
vt_3yr_withXandFE,ch_430,430,Other Multisector (430),Other Multisector,187,6393,8474628,12.1377085772644,2.05297759339774,***,24.4171722913001,.,232.26625218516,-0.00594552481197755,-63.8278784693972,-0.00926727876376383,190.579315600594,-0.0299578397900215,63.4235865936049,0.0320598327464531,270.732595141699,-0.0309429916352381,-65.0472299915331,-0.00848924623642207,-85.2215720197678,0.015254749414744,116.532322178904,-0.0465695639466866,-33.3071227496822,0.0533399301423924,-20.8406879186337,-0.00717775687284315,-69.6600704371845,-0.0796198626828863,163.67262188689,0.042257500491687,-368.959098174111,-0.0371213138161694,190.651048070682,-0.0308963832897281,-244.502614292248,0.0246041081786825,-57.2424516966838,0.0807358644902658,-35.041840829525,0.0356236293961436,-193.488281458127,0.0409381092645338,-112.093808145223,0.0593315812863853,75.621780947813,0.00582341896602894,182.167452728646,0.00670257416670203,177.923386402831,-0.0203855536665651,,,835.880580359294,0.00395724028174324,131.014841930235,0.005246757149871,1,0.987701219347605,1,0.855081488357911,1,0.19207570357153,1.79646806440663,0.119267107985611,0.128850823921509,0.125,0.5,0.0492107706592386,0.0283194057567317,-14.1579837315316,5.05932023737946,-7.74270586164322,3.5001587656873,UNSC US Aligned,0.505278045100818,1,8474628,vt_withXandFE,,ch,1,_LargeBuff,12.14 (2.05)***,ch_430_vt_withXandFE,ch_vt_withXandFE
vt_3yr_noX,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,162,4610,8464644,8.41810541542149,3.53482134469651,***,20.8731108165683,.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.5,0.95333192659554,0.450693855665945,0.504259480856113,0.909090909090909,0.573475509514144,1.7125969214454,0.298232668955826,0.14730055153725,0.25,0.5,0.153230898758156,0.0336771206061882,-9.84673218844464,7.47586832801842,-11.1106379993689,7.38105265671579,Conflict deaths; UNSC US Aligned; UNSC Non-US Align,0.349514682412283,0.5,8464644,vt_noX,,ch,0.450693855665945,_LargeBuff,8.42 (3.53)***,ch_520_vt_noX,ch_vt_noX
vt_3yr_onlyX,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,162,4610,1805830,16.5159711188501,1.52808062430235,***,20.8731108165683,.,,0.106534879878163,,0.010852368492633,,-0.0290519214794056,,-0.0589109561033574,,-0.0796959722042087,,0.128527054116125,,,,0.00096123406663537,,0.0574372193217276,,0.0538900014013042,,0.00156250557862222,,-0.0986266085319222,,0.0251106527261436,,-0.00236131496727467,,-0.104697033427656,,0.0624301935173556,,0.036520127728581,,-0.0760055614635347,,-0.156701834835109,,-0.150950395762923,,-0.0657806259486823,,-0.0545766289997845,,,,,,0.110148498937487,1,0.999056783536585,1,0.969889581167265,0,1.84781198917391,1.71269848442588,0.0421507614393059,0.147276762193444,0.5,0.5,0.00505050505050505,0.0336700336700337,-9.84673218844464,7.47586832801842,-12.6825075905205,7.46376850778866,Conflict deaths; UNSC US Aligned; UNSC Non-US Align,0.349514682412283,1,1805830,vt_onlyX,,ch,1,_LargeBuff,16.52 (1.53)***,ch_520_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,162,4610,1807620,12.3058605912642,1.80826408192016,***,20.8731108165683,.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.75,0.93923943815331,0.666666666666667,0.232957108110757,0.909090909090909,0.484743930338268,1.71269848442588,0.278855000995627,0.147276762193444,0.25,0.5,0.152356902356902,0.0336700336700337,-9.84673218844464,7.47586832801842,-10.8613784854255,7.3434891937375,Conflict deaths; UNSC US Aligned; UNSC Non-US Align,0.349514682412283,0.75,1807620,vt_onlyFE,,ch,0.666666666666667,_LargeBuff,12.31 (1.81)***,ch_520_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyXandFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,162,4610,1813252,14.6811264157621,1.53539471757184,***,20.8731108165683,.,,-0.0351899652369321,,0.00576435027294789,,-0.047907749781155,,-0.0716765388660166,,-0.083973779715598,,0.0543756636674495,,,,-0.121763549428433,,0.0934284676203967,,0.0802357510477289,,0.013747107197997,,-0.127380101531744,,0.0991588123375549,,-0.00172229586169124,,-0.0988532233377919,,0.0237961133033961,,0.0676298462646073,,-0.14696676440537,,-0.196316683441406,,-0.0571209550090142,,-0.0320652319816872,,-0.162983731329441,,,,,,0.10317471936345,0,0.999504573170735,0.306852819440055,0.987454403670202,0,1.91384069174739,1.71269848442588,0.0455866065214174,0.147276762193444,0.5,0.5,0.007996632996633,0.0336700336700337,-9.84673218844464,7.47586832801842,-15.1183364306913,9.00883277317588,Conflict deaths; UNSC US Aligned; UNSC Non-US Align,0.349514682412283,1,1813252,vt_onlyXandFE,,ch,0.306852819440055,_LargeBuff,14.68 (1.54)***,ch_520_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_withX,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,162,4610,8436244,10.4578504849788,4.52992954430702,***,20.8731108165683,.,,0.00224847647652496,,0.00366173697286283,,0.00411136426264444,,-0.00154533648979857,,0.00331832974159626,,-0.000129144665552298,,,,-0.00656425790453795,,0.00357084579067304,,0.0157449486688708,,-0.00403714835294523,,0.00101877784705721,,0.00120972952572629,,-0.00667413212941029,,-0.00184866025578231,,0.00430989334534378,,0.000365328163607041,,-0.0053786365824635,,0.00181982982321639,,0.00164903644355948,,0.000320075053023174,,-0.00120647747186012,,,,,,0.0046746014768723,1,0.96389713087985,1,0.615495926359433,1,0.134771985039406,1.71269848442588,0.198760870831621,0.147276762193444,0,0.5,0.085016835016835,0.0336700336700337,-9.84673218844464,7.47586832801842,-9.70201046968651,6.08242455533049,Conflict deaths; UNSC US Aligned; UNSC Non-US Align,0.349514682412283,1,8436244,vt_withX,,ch,1,_LargeBuff,10.46 (4.53)***,ch_520_vt_withX,ch_vt_withX
ridge,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,162,4610,,16.1994179223395,2.91774360577853,***,20.8731108165683,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.5,0.975148355836271,0.450693855665945,0.655166549278385,,1.87765147654164,1.71269848442588,0.0693688998341726,0.147276762193444,0.5,0.5,0.0229377104377104,0.0336700336700337,,,,,Conflict deaths; UNSC US Aligned; UNSC Non-US Align,0.349514682412283,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_520_vt_3yr_withX_iFINAL_LargeBuff.csv,ch,0.450693855665945,_LargeBuff,16.2 (2.92)***,ch_520_ridge,ch_ridge
vt_3yr_withFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,162,4610,8466692,8.45316653307093,5.07768603933969,**,20.8731108165683,.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.5,0.956350646779337,0.450693855665945,0.450613288425128,0.909090909090909,0.724746692627924,1.62358076578351,0.276711986603469,0.169614903251349,0.25,0.5,0.124366767983789,0.0405268490374873,-9.84673218844464,7.47586832801842,-9.47630096638977,5.21864573129507,Conflict deaths; UNSC US Aligned; UNSC Non-US Align,0.349514682412283,0.5,8466692,vt_withFE,,ch,0.450693855665945,_LargeBuff,8.45 (5.08)**,ch_520_vt_withFE,ch_vt_withFE
vt_3yr_withXandFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,162,4610,8472324,7.94713728305482,3.73549464746474,***,20.8731108165683,.,,9.0143345296383e-05,,0.00354478704917708,,0.00222233387277824,,0.000690600963425855,,0.00167680261860369,,0.000766948583041055,,,,0.000475903744227253,,-0.000404070455260807,,0.00474284154493935,,-0.00150462224934026,,-0.00130704375249479,,-0.000497691923810634,,-0.00166294826602098,,0.00275364538334543,,-0.000558819630095951,,-0.0015622226661071,,-3.11739122844301e-05,,-0.00128867157196513,,-0.00132174806705736,,0.00188112454260135,,-0.00221871878777165,,,,,,-0.00057839802728267,1,0.970293445121991,1,0.582694979051861,1,0.244387199004302,1.71269848442588,0.206597418719843,0.147276762193444,0,0.5,0.093013468013468,0.0336700336700337,-9.84673218844464,7.47586832801842,-9.39844865598096,2.70383437908506,Conflict deaths; UNSC US Aligned; UNSC Non-US Align,0.349514682412283,1,8472324,vt_withXandFE,,ch,1,_LargeBuff,7.95 (3.74)***,ch_520_vt_withXandFE,ch_vt_withXandFE
vt_3yr_noX,ch_700,700,Emergency Response (700),Emergency Response,163,9273,8464644,16.3853811772416,0.444001232678396,***,23.3201826663293,.,5.28420304875272,,-13.2573156503115,,-6.69758458917525,,18.1579737091085,,0.789144929337045,,13.2913985634829,,7.33483932068049,,25.7892187915488,,-31.9221671773614,,-14.0896504007718,,3.4924003800051,,3.09509339812324,,14.9849283819969,,34.5593772586486,,-14.0682351451813,,-42.4314084232592,,-5.54490991743316,,-3.74016573136935,,-31.0411086250425,,-3.23830651212667,,-1.45544113039766,,4.12122575282351,,,,,,-1.51618205057283,,0.418282548476454,0.956924367578722,0.526020456830752,0.267301281008665,0.185185185185185,1.75121274246218,2.01110320509111,0.209561118055328,0.0911333231519741,0.5,0.5,0.0928788646730867,0.0182463253928028,-10.4669153338637,4.45010210366437,-5.15829214155363,-15.344351586794,UNSC US Aligned; UNSC Non-US Align,0.517826590122858,0.581717451523546,8464644,vt_noX,,ch,0.526020456830752,_LargeBuff,16.39 (0.44)***,ch_700_vt_noX,ch_vt_noX
vt_3yr_onlyX,ch_700,700,Emergency Response (700),Emergency Response,163,9273,1810948,21.4256679227598,0.409633628413356,***,23.3201826663293,.,5.28420304875272,0.131819134280083,-13.2573156503115,0.0984621828235669,-6.69758458917525,-0.214465307760971,18.1579737091085,0.0568330410990224,0.789144929337045,-0.0234190776012844,13.2913985634829,0.0440405364381145,7.33483932068049,0.10059053326026,25.7892187915488,-0.0479142489354127,-31.9221671773614,-0.0293630793690681,-14.0896504007718,-0.0952115595340614,3.4924003800051,-0.197457473552196,3.09509339812324,-0.0562918798625468,14.9849283819969,-0.0186219634371811,34.5593772586486,-0.0303782772808335,-14.0682351451813,-0.0808506179135294,-42.4314084232592,0.382857317701018,-5.54490991743316,0.0323264926741834,-3.74016573136935,-0.156302816718812,-31.0411086250425,-0.0818784017535005,-3.23830651212667,-0.105003189519046,-1.45544113039766,0.0429781912034382,4.12122575282351,-0.0408537630131463,,,,,-1.51618205057283,0.0687686579546423,1,0.999780409281248,1,0.987170654990584,1,0.0325045568267141,2.01110320509111,0.0420750393490629,0.0911333231519741,0,0.5,0.00810947795235682,0.0182463253928028,-10.4669153338637,4.45010210366437,-10.6637615257838,3.81174496332732,UNSC US Aligned; UNSC Non-US Align,0.517826590122858,1,1810948,vt_onlyX,,ch,1,_LargeBuff,21.43 (0.41)***,ch_700_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyFE,ch_700,700,Emergency Response (700),Emergency Response,163,9273,1809156,13.8815005367154,1.89388072102988,***,23.3201826663293,.,5.28420304875272,,-13.2573156503115,,-6.69758458917525,,18.1579737091085,,0.789144929337045,,13.2913985634829,,7.33483932068049,,25.7892187915488,,-31.9221671773614,,-14.0896504007718,,3.4924003800051,,3.09509339812324,,14.9849283819969,,34.5593772586486,,-14.0682351451813,,-42.4314084232592,,-5.54490991743316,,-3.74016573136935,,-31.0411086250425,,-3.23830651212667,,-1.45544113039766,,4.12122575282351,,,,,,-1.51618205057283,,0.947368421052632,0.970675472873485,0.842329880339264,0.388875639798926,0.989583333333333,0.147248211768191,1.6885666970378,0.165391287949136,0.153032981478215,0.0263157894736842,0.5,0.0550639134709931,0.0353982300884956,-10.4669153338637,4.45010210366437,-10.8977276526859,4.18427400028109,UNSC US Aligned; UNSC Non-US Align,0.517826590122858,0.947368421052632,1809156,vt_onlyFE,,ch,0.842329880339264,_LargeBuff,13.88 (1.89)***,ch_700_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyXandFE,ch_700,700,Emergency Response (700),Emergency Response,163,9273,1815044,23.6181917034283,1.32357800669368,***,23.3201826663293,.,5.28420304875272,0.16000396326184,-13.2573156503115,0.143114465800461,-6.69758458917525,-0.183972619324911,18.1579737091085,0.0124248654581619,0.789144929337045,-0.0485570832947281,13.2913985634829,0.0193727417290209,7.33483932068049,0.0939222906529941,25.7892187915488,0.0304684567265213,-31.9221671773614,0.0815661320090293,-14.0896504007718,-0.0253985669254295,3.4924003800051,-0.152846523597831,3.09509339812324,0.00925737746059893,14.9849283819969,-0.0142220329679549,34.5593772586486,-0.0114346204604953,-14.0682351451813,-0.11024871933274,-42.4314084232592,0.274472776241626,-5.54490991743316,0.0287716517271476,-3.74016573136935,-0.109159142691639,-31.0411086250425,-0.152421609014287,-3.23830651212667,-0.0777896182145907,-1.45544113039766,0.0961656881065583,4.12122575282351,-0.00286498432513323,,,,,-1.51618205057283,0.0545189730171113,0.975069252077562,0.999839564332014,0.976360384030767,0.994489437405907,0.128205128205128,1.55869055497505,2.01110320509111,0.0319544192848809,0.0911333231519741,0.473684210526316,0.5,0.00329447541814496,0.0182463253928028,-10.4669153338637,4.45010210366437,-0.227674053223865,-19.7556866941515,UNSC US Aligned; UNSC Non-US Align,0.517826590122858,0.975069252077562,1815044,vt_onlyXandFE,,ch,0.976360384030767,_LargeBuff,23.62 (1.32)***,ch_700_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_withX,ch_700,700,Emergency Response (700),Emergency Response,163,9273,8470020,15.1123875742945,0.141804253188649,***,23.3201826663293,.,5.28420304875272,0.0122755509078159,-13.2573156503115,0.00430398283759125,-6.69758458917525,-0.0334953839911011,18.1579737091085,-0.0212067521805897,0.789144929337045,-0.00649643049298918,13.2913985634829,0.0328009950529664,7.33483932068049,-0.023604993541504,25.7892187915488,-0.0420205551496475,-31.9221671773614,0.0170303145147045,-14.0896504007718,-0.0226483149838141,3.4924003800051,-0.0306110229250032,3.09509339812324,-0.0150206959218485,14.9849283819969,-0.0309298078918074,34.5593772586486,-0.0352281939564272,-14.0682351451813,0.0178867705044104,-42.4314084232592,0.0544866343727387,-5.54490991743316,0.0121835432539229,-3.74016573136935,0.0203320959952537,-31.0411086250425,0.000463361097499773,-3.23830651212667,0.00933679923356957,-1.45544113039766,-0.00568983567645779,4.12122575282351,-0.0168446924356975,,,,,-1.51618205057283,-0.0113380759186111,0.761772853185596,0.973843300487021,0.689063234842975,0.555904678560107,0.449438202247191,1.12125783497101,1.6885666970378,0.196326975733371,0.153032981478215,0.5,0.5,0.0754670599803343,0.0353982300884956,-10.4669153338637,4.45010210366437,-10.1928116551165,-8.43572958868322,UNSC US Aligned; UNSC Non-US Align,0.517826590122858,0.761772853185596,8470020,vt_withX,,ch,0.689063234842975,_LargeBuff,15.11 (0.14)***,ch_700_vt_withX,ch_vt_withX
ridge,ch_700,700,Emergency Response (700),Emergency Response,163,9273,,18.3733386762574,0.853462429965444,***,23.3201826663293,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.958448753462604,0.990204510703367,0.927037138888427,0.784564252599777,,1.36081515724847,1.6885666970378,0.0532506740038721,0.153032981478215,0.5,0.5,0.0172074729596853,0.0353982300884956,,,,,UNSC US Aligned; UNSC Non-US Align,0.517826590122858,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_700_vt_3yr_withX_iFINAL_LargeBuff.csv,ch,0.927037138888427,_LargeBuff,18.37 (0.85)***,ch_700_ridge,ch_ridge
vt_3yr_withFE,ch_700,700,Emergency Response (700),Emergency Response,163,9273,8468228,13.6883565404268,1.05995111417476,***,23.3201826663293,.,5.28420304875272,,-13.2573156503115,,-6.69758458917525,,18.1579737091085,,0.789144929337045,,13.2913985634829,,7.33483932068049,,25.7892187915488,,-31.9221671773614,,-14.0896504007718,,3.4924003800051,,3.09509339812324,,14.9849283819969,,34.5593772586486,,-14.0682351451813,,-42.4314084232592,,-5.54490991743316,,-3.74016573136935,,-31.0411086250425,,-3.23830651212667,,-1.45544113039766,,4.12122575282351,,,,,,-1.51618205057283,,0.831024930747922,0.96724572431756,0.69407501929232,0.448290282770243,0.511363636363636,1.12004264717127,1.6885666970378,0.206576694392973,0.153032981478215,0.5,0.5,0.0764503441494592,0.0353982300884956,-10.4669153338637,4.45010210366437,-10.3847673187365,-7.24555963179151,UNSC US Aligned; UNSC Non-US Align,0.517826590122858,0.831024930747922,8468228,vt_withFE,,ch,0.69407501929232,_LargeBuff,13.69 (1.06)***,ch_700_vt_withFE,ch_vt_withFE
vt_3yr_withXandFE,ch_700,700,Emergency Response (700),Emergency Response,163,9273,8474116,15.6761807450146,0.304061465241485,***,23.3201826663293,.,5.28420304875272,0.00547824013161507,-13.2573156503115,-0.000846339396666721,-6.69758458917525,-0.0114665184929611,18.1579737091085,0.00299341889884121,0.789144929337045,-0.00192639108514418,13.2913985634829,-0.00797093201574163,7.33483932068049,0.00251363466421036,25.7892187915488,-0.0106051569815463,-31.9221671773614,0.009605487245135,-14.0896504007718,-0.00219205898532183,3.4924003800051,-0.0080110131179387,3.09509339812324,0.00488831322276382,14.9849283819969,0.00231062999548159,34.5593772586486,-0.00201610554242506,-14.0682351451813,-0.00664173056866276,-42.4314084232592,0.0150149907979372,-5.54490991743316,0.0010627786567784,-3.74016573136935,-0.00657539672683904,-31.0411086250425,0.00463691019933366,-3.23830651212667,0.00303905097951877,-1.45544113039766,0.00375608010261207,4.12122575282351,0.00141447325542684,,,,,-1.51618205057283,-0.0019934428839042,0.523545706371191,0.978470160492236,0.570844196347605,0.753142353725805,0.24390243902439,1.52319441730919,2.01104102341706,0.126985903648753,0.0911425383722204,0.473684210526316,0.5,0.0430870612089723,0.0182486376885059,-10.4669153338637,4.45010210366437,0.515830688032839,-17.7604700969421,UNSC US Aligned; UNSC Non-US Align,0.517826590122858,0.523545706371191,8474116,vt_withXandFE,,ch,0.570844196347605,_LargeBuff,15.68 (0.3)***,ch_700_vt_withXandFE,ch_vt_withXandFE


==> Figures/ICA_xruns_all_vt_emb_3yr_2013_NoNTL.csv <==
run,fund_sec,sector,sec_pre_name,ad_sector_names,treat_count,control_count,nTrainableParameters,tauHat_propensityHajek,tauHat_propensityHajek_se,sig,tauHat_diffInMeans,ridge_est..,ridge_est.corruption_control,SalienceX.corruption_control,ridge_est.country_gini,SalienceX.country_gini,ridge_est.election_year,SalienceX.election_year,ridge_est.first_year_group,SalienceX.first_year_group,ridge_est.gov_effectiveness,SalienceX.gov_effectiveness,ridge_est.leader_birthplace,SalienceX.leader_birthplace,ridge_est.log_3yr_pre_conflict_deaths,SalienceX.log_3yr_pre_conflict_deaths,ridge_est.log_avg_min_to_city,SalienceX.log_avg_min_to_city,ridge_est.log_avg_pop_dens,SalienceX.log_avg_pop_dens,ridge_est.log_ch_loan_proj_n,SalienceX.log_ch_loan_proj_n,ridge_est.log_disasters,SalienceX.log_disasters,ridge_est.log_dist_km_to_dia,SalienceX.log_dist_km_to_dia,ridge_est.log_dist_km_to_gems,SalienceX.log_dist_km_to_gems,ridge_est.log_dist_km_to_gold,SalienceX.log_dist_km_to_gold,ridge_est.log_dist_km_to_petro,SalienceX.log_dist_km_to_petro,ridge_est.log_other_sect_n,SalienceX.log_other_sect_n,ridge_est.log_pc_nl_pre_oda,SalienceX.log_pc_nl_pre_oda,ridge_est.log_total_neighbor_projs,SalienceX.log_total_neighbor_projs,ridge_est.log_treated_other_funder_n,SalienceX.log_treated_other_funder_n,ridge_est.political_stability,SalienceX.political_stability,ridge_est.reg_quality,SalienceX.reg_quality,ridge_est.rule_of_law,SalienceX.rule_of_law,ridge_est.unsc_aligned_us,SalienceX.unsc_aligned_us,ridge_est.unsc_non_aligned_us,SalienceX.unsc_non_aligned_us,ridge_est.voice_accountability,SalienceX.voice_accountability,ModelEvaluationMetrics.AUC_out,ModelEvaluationMetrics.AUC_in,ModelEvaluationMetrics.AUPRC_out,ModelEvaluationMetrics.AUPRC_in,ModelEvaluationMetrics.FBeta_OUT,ModelEvaluationMetrics.CELoss_out,ModelEvaluationMetrics.CELoss_out_baseline,ModelEvaluationMetrics.CELoss_in,ModelEvaluationMetrics.CELoss_in_baseline,ModelEvaluationMetrics.ClassError_out,ModelEvaluationMetrics.ClassError_out_baseline,ModelEvaluationMetrics.ClassError_in,ModelEvaluationMetrics.ClassError_in_baseline,LatitudeAnalysis.preDiffInLat1,LatitudeAnalysis.preDiffInLat2,LatitudeAnalysis.postDiffInLat1,LatitudeAnalysis.postDiffInLat2,dropped_labels,tauHat_diffInMeans_se,AUC,nParamsRep,run_short,file,funder,AUPRC,run_suffix,ate,fund_sec_run,fund_run
vt_3yr_noX,ch_110,110,Education (110),Education,529,28467,8464644,11.8437865879391,1.16397131924376,***,12.7457663610098,.,-43.675866194406,,-45.9851709225941,,-16.6090709106481,,22.9845069662144,,-52.0545190946423,,4.20380321660243,,0.33573223355193,,5.70892766156984,,-14.1617533039957,,-6.31693123079948,,-6.58350064340937,,6.08979277174201,,-12.5576731968734,,2.91808386007633,,-7.00533665264181,,10.2741241646644,,,,10.2316884475199,,15.8272489342782,,2.00445230043153,,-47.0392922977318,,-28.9888041623349,,,,-35.8308397394011,,-31.7188020777441,,0.365357909354879,0.860506712273864,0.443883365773351,0.256944156987292,0.41304347826087,1.25929386014373,1.71549720451761,0.431328775887855,0.146622645500796,0.51685393258427,0.5,0.169354838709677,0.0334753499695679,1.43195553583228,3.19215332578995,-3.23753641963633,4.19430919206987,Nightlights per cap; UNSC US Aligned,0.658582756300388,0.634642090645121,8464644,vt_noX,,ch,0.443883365773351,_NoNTL,11.84 (1.16)***,ch_110_vt_noX,ch_vt_noX
vt_3yr_noX,wb_110,110,Education (110),Education,2011,26537,8431124,0.738669744252318,0.782143185895434,"",5.77661408214407,.,-0.0951954602986129,,-0.0549484116374168,,0.0486525290394125,,-0.36212484829511,,0.163098823552503,,-0.000199852264222806,,0.138090472148783,,-0.0896140547656468,,0.0410900738637192,,0.0120054265265773,,-0.169596866235348,,-0.24055928230498,,0.0452333618277735,,-0.0699919992438133,,-0.130479895390822,,1.12751608383606,,,,0.102014443885383,,0.0623925853661152,,-0.0578029485180192,,-0.217416372954927,,0.0180567158092262,,0.20566786810741,,0.0172227797477581,,0.209078099702863,,0.737773152965661,0.793603086854582,0.750629244576221,0.278646255750443,0.847457627118644,0.621605557743189,1.36627952203971,0.545367616925013,0.253496376064782,0.387096774193548,0.5,0.296629927935566,0.0699448919033489,-12.0647861225102,4.26093958863087,-13.7063019379793,7.08259452543345,,0.374429745971891,0.737773152965661,8431124,vt_noX,,wb,0.750629244576221,_NoNTL,0.74 (0.78),wb_110_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_110,110,Education (110),Education,709,30143,1810948,4.36054683592069,4.11628410428419,"",14.324570941771,.,-43.675866194406,0.0447371637402113,-45.9851709225941,-0.0869323626905597,-16.6090709106481,0.178723841030161,22.9845069662144,0.233720122366136,-52.0545190946423,0.261601436324412,4.20380321660243,-0.17466070355849,0.33573223355193,-0.092529657259569,5.70892766156984,-0.279018449713478,-14.1617533039957,0.125576431155205,-6.31693123079948,-0.0306764138862382,-6.58350064340937,0.0976056283712115,6.08979277174201,0.296207685731353,-12.5576731968734,0.198692323788999,2.91808386007633,-0.373796749562026,-7.00533665264181,0.123154300376774,10.2741241646644,-0.0211167576909065,,,10.2316884475199,0.0776537211984241,15.8272489342782,0.22862952265889,2.00445230043153,-0.128106832662599,-47.0392922977318,-0.117720844158897,-28.9888041623349,0.164774561873631,,,-35.8308397394011,-0.294823554679597,-31.7188020777441,0.267110892804346,0.915288279773157,0.985546686179672,0.913591833116064,0.870673829118553,0.762331838565023,0.688234515218963,1.6230937687626,0.117350580130855,0.169745368292074,0.255434782608696,0.5,0.0416858439082122,0.0405680846866987,0.224243798238781,2.37897703885394,-9.40427504210904,11.2285852890726,Nightlights per cap; UNSC US Aligned,0.550204256770793,0.915288279773157,1810948,vt_onlyX,,ch,0.913591833116064,_NoNTL,4.36 (4.12),ch_110_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_110,110,Education (110),Education,2011,26537,1806598,2.2941695938322,2.06770925214531,"",5.77661408214407,.,-0.0951954602986129,-0.100722523611039,-0.0549484116374168,-0.0129674138873813,0.0486525290394125,0.0272119793668356,-0.36212484829511,-0.0501620209217192,0.163098823552503,0.340560604669161,-0.000199852264222806,-0.198222188353575,0.138090472148783,0.11637188747526,-0.0896140547656468,-0.0907259706966574,0.0410900738637192,0.140228108763695,0.0120054265265773,0.0337534787878548,-0.169596866235348,-0.00515124293044341,-0.24055928230498,0.0454092252254487,0.0452333618277735,-0.00952835934236649,-0.0699919992438133,0.081132422722876,-0.130479895390822,0.000930758360773315,1.12751608383606,0.682102065868556,,0.0337175437994227,0.102014443885383,-0.145504449382422,0.0623925853661152,-0.108036809563615,-0.0578029485180192,-0.178177566602826,-0.217416372954927,0.00402908312156804,0.0180567158092262,0.0795385674387221,0.20566786810741,0.168487483933649,0.0172227797477581,-0.0906001192890251,0.209078099702863,0.0780961399152845,0.978147762747138,0.985558132934889,0.976046758977566,0.940173741435972,0.962732919254659,0.183523922226147,1.00571975932479,0.148289156106313,0.438195809153103,0.0645161290322581,0.5,0.053117968498875,0.159112825458052,-12.0647861225102,4.26093958863087,-11.0634467864472,5.48307705603073,,0.374429745971891,0.978147762747138,1806598,vt_onlyX,,wb,0.976046758977566,_NoNTL,2.29 (2.07),wb_110_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_110,110,Education (110),Education,709,30143,1831428,6.97067802980145,1.94240716293523,***,14.324570941771,.,-43.675866194406,,-45.9851709225941,,-16.6090709106481,,22.9845069662144,,-52.0545190946423,,4.20380321660243,,0.33573223355193,,5.70892766156984,,-14.1617533039957,,-6.31693123079948,,-6.58350064340937,,6.08979277174201,,-12.5576731968734,,2.91808386007633,,-7.00533665264181,,10.2741241646644,,,,10.2316884475199,,15.8272489342782,,2.00445230043153,,-47.0392922977318,,-28.9888041623349,,,,-35.8308397394011,,-31.7188020777441,,0.956817107750472,0.976637633394193,0.888580380489456,0.635541439073399,0.976645435244161,0.191178064878142,1.47945313965097,0.203522030253351,0.212664575864743,0.0706521739130435,0.5,0.0774842095898941,0.0548883551285473,0.224243798238781,2.37897703885394,1.09183733692261,2.17187205381884,Nightlights per cap; UNSC US Aligned,0.550204256770793,0.956817107750472,1831428,vt_onlyFE,,ch,0.888580380489456,_NoNTL,6.97 (1.94)***,ch_110_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_110,110,Education (110),Education,2419,26129,1910020,4.98413473937907,0.199679094815718,***,8.24972230947103,.,-0.0951954602986129,,-0.0549484116374168,,0.0486525290394125,,-0.36212484829511,,0.163098823552503,,-0.000199852264222806,,0.138090472148783,,-0.0896140547656468,,0.0410900738637192,,0.0120054265265773,,-0.169596866235348,,-0.24055928230498,,0.0452333618277735,,-0.0699919992438133,,-0.130479895390822,,1.12751608383606,,,,0.102014443885383,,0.0623925853661152,,-0.0578029485180192,,-0.217416372954927,,0.0180567158092262,,0.20566786810741,,0.0172227797477581,,0.209078099702863,,0.850189291508924,0.901121526008042,0.716206498106176,0.586955639461379,0.942982456140351,0.385270238632968,0.945885700154131,0.362011395632831,0.478960423038994,0.162790697674419,0.5,0.209034267912773,0.185046728971963,-10.0640392136109,3.45479671616897,-10.5026703595303,3.62064178139631,,0.343354466525755,0.850189291508924,1910020,vt_onlyFE,,wb,0.716206498106176,_NoNTL,4.98 (0.2)***,wb_110_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_110,110,Education (110),Education,709,30143,1837316,3.67623895377721,1.17426355883033,***,14.324570941771,.,-43.675866194406,0.0626033053081498,-45.9851709225941,0.0684072046261216,-16.6090709106481,0.0215444951970143,22.9845069662144,0.111967271175199,-52.0545190946423,0.0593300696928041,4.20380321660243,-0.0688062329590382,0.33573223355193,-0.0942015378177019,5.70892766156984,-0.00694708621129398,-14.1617533039957,-0.0358236936107278,-6.31693123079948,-0.18398113698692,-6.58350064340937,-0.0702252065762682,6.08979277174201,-0.0813059299439196,-12.5576731968734,0.0441499566473064,2.91808386007633,-0.0564978195168079,-7.00533665264181,0.0743295445386329,10.2741241646644,0.0609654837101698,,,10.2316884475199,-0.00354476860258658,15.8272489342782,-0.0670100787282007,2.00445230043153,-0.0694777062535297,-47.0392922977318,-0.135132730491453,-28.9888041623349,0.0110371119179759,,,-35.8308397394011,-0.104544775816557,-31.7188020777441,0.0460473381541681,0.965500945179584,0.990080211457516,0.92701418681966,0.910654800618203,0.901098901098901,0.513960700813931,1.49137717723866,0.0716664590891367,0.208744051128373,0.190217391304348,0.5,0.0239396304970075,0.0535172174516437,0.224243798238781,2.37897703885394,0.899639443858185,2.00028336221684,Nightlights per cap; UNSC US Aligned,0.550204256770793,0.965500945179584,1837316,vt_onlyXandFE,,ch,0.92701418681966,_NoNTL,3.68 (1.17)***,ch_110_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_110,110,Education (110),Education,2011,26537,1903366,3.07768088521751,5.4492980763321,"",5.77661408214407,.,-0.0951954602986129,0.0517191413696854,-0.0549484116374168,0.0661380781605826,0.0486525290394125,0.0319547066651246,-0.36212484829511,-0.0211789717897824,0.163098823552503,0.103678165823223,-0.000199852264222806,-0.0121080847457074,0.138090472148783,0.000816773334518128,-0.0896140547656468,-0.0754539129137989,0.0410900738637192,0.0529541027918459,0.0120054265265773,0.0494880577456431,-0.169596866235348,0.00434937784448377,-0.24055928230498,-0.0131014420464635,0.0452333618277735,-0.0376696851663293,-0.0699919992438133,0.0259423926379531,-0.130479895390822,-0.0887373094353816,1.12751608383606,0.210188164506071,,-0.013089759387073,0.102014443885383,0.0495721604675045,0.0623925853661152,-0.00976547234691484,-0.0578029485180192,-0.036509634098038,-0.217416372954927,-0.0268473042920237,0.0180567158092262,-4.76147793233398e-05,0.20566786810741,0.0202563381753959,0.0172227797477581,-0.031256692064931,0.209078099702863,-0.0113965562824156,0.997918834547347,0.995503214969039,0.997918112221369,0.968820862199412,0.993589743589744,0.0860892254954427,1.12425777860765,0.100018747672553,0.366809108226361,0.0161290322580645,0.5,0.0281681608916889,0.119941846377514,-12.0647861225102,4.26093958863087,-10.8662667706783,4.64023890102364,,0.374429745971891,0.997918834547347,1903366,vt_onlyXandFE,,wb,0.997918112221369,_NoNTL,3.08 (5.45),wb_110_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_110,110,Education (110),Education,709,30143,8470020,3.75305328477711,1.33429555730616,***,14.324570941771,.,-43.675866194406,-0.00852544012712335,-45.9851709225941,0.00367753742262686,-16.6090709106481,0.00681274277478265,22.9845069662144,0.023678182139985,-52.0545190946423,-0.00642421940923655,4.20380321660243,0.000933673578547397,0.33573223355193,0.0119103213725593,5.70892766156984,-0.032030450627208,-14.1617533039957,0.0313606840930879,-6.31693123079948,-0.00572367200045643,-6.58350064340937,0.00164922710042401,6.08979277174201,0.0117853275746166,-12.5576731968734,-0.00171643922105431,2.91808386007633,-0.0220533655257896,-7.00533665264181,0.0238779502129185,10.2741241646644,0.0338919779099524,,,10.2316884475199,0.030770349970547,15.8272489342782,0.0369226324558268,2.00445230043153,-0.001909600479994,-47.0392922977318,-0.0172029310493954,-28.9888041623349,0.00889368703588809,,,-35.8308397394011,-0.0151903286707159,-31.7188020777441,-0.00195613984018569,0.517131379962192,0.838950637120664,0.464806685341511,0.523770956258172,0.83804143126177,0.912408271654437,1.09392272242565,0.513355858009075,0.383964185389014,0.559782608695652,0.5,0.239933235969122,0.128729397037346,0.224243798238781,2.37897703885394,-2.049210310381,3.89518256070143,Nightlights per cap; UNSC US Aligned,0.550204256770793,0.482868620037807,8470020,vt_withX,,ch,0.464806685341511,_NoNTL,3.75 (1.33)***,ch_110_vt_withX,ch_vt_withX
ridge,ch_110,110,Education (110),Education,709,30143,,3.73846362470218,0.924326832889405,***,14.324570941771,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.912216446124763,0.909806830107358,0.887449892019595,0.63215112641459,,0.527996163417108,1.09392272242565,0.23698749299658,0.383964185389014,0.217391304347826,0.5,0.0976423951596078,0.128729397037346,,,,,Nightlights per cap; UNSC US Aligned,0.550204256770793,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_110_vt_3yr_withX_iFINAL_NoNTL.csv,ch,0.887449892019595,_NoNTL,3.74 (0.92)***,ch_110_ridge,ch_ridge
vt_3yr_withX,wb_110,110,Education (110),Education,2419,26129,8470276,3.4435077385512,3.98534666708099,"",8.24972230947103,.,-0.0951954602986129,-0.0745043509081002,-0.0549484116374168,0.060759212002157,0.0486525290394125,-0.0871310134790734,-0.36212484829511,-0.599589326735726,0.163098823552503,0.277519783489412,-0.000199852264222806,-0.174044896038281,0.138090472148783,0.0324470848590157,-0.0896140547656468,-0.190367947808479,0.0410900738637192,0.0472669724002482,0.0120054265265773,-0.119879713989807,-0.169596866235348,-0.0173726898431792,-0.24055928230498,-0.155275821881369,0.0452333618277735,0.198026479482651,-0.0699919992438133,0.165134284794329,-0.130479895390822,-0.0811626147385684,1.12751608383606,1.85911800831561,,,0.102014443885383,0.0527969227358686,0.0623925853661152,0.157366432845617,-0.0578029485180192,-0.0915555682498954,-0.217416372954927,-0.0166429164633159,0.0180567158092262,0.112074033457321,0.20566786810741,0.283236421793838,0.0172227797477581,-0.241113066774016,0.209078099702863,0.177937081530683,0.947539210383991,0.943110827146954,0.946585755899857,0.821499295442395,0.955555555555555,0.301520672289587,0.865980680578251,0.319880971050202,0.538911628749732,0.162790697674419,0.5,0.145881670533643,0.22969837587007,-10.0640392136109,3.45479671616897,-11.4624198224396,4.13802297352725,,0.343354466525755,0.947539210383991,8470276,vt_withX,,wb,0.946585755899857,_NoNTL,3.44 (3.99),wb_110_vt_withX,wb_vt_withX
ridge,wb_110,110,Education (110),Education,2419,26129,,6.65338833082094,0.490367543009319,***,8.24972230947103,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.906976744186047,0.920785044639911,0.824608192886845,0.721533583501415,,0.50836616289962,0.865980680578251,0.308370499227092,0.538911628749732,0.36046511627907,0.5,0.146945088940449,0.22969837587007,,,,,,0.343354466525755,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_110_vt_3yr_withX_iFINAL_NoNTL.csv,wb,0.824608192886845,_NoNTL,6.65 (0.49)***,wb_110_ridge,wb_ridge
vt_3yr_withFE,ch_110,110,Education (110),Education,709,30143,8490500,8.3267455305341,2.6424256875201,***,14.324570941771,.,-43.675866194406,,-45.9851709225941,,-16.6090709106481,,22.9845069662144,,-52.0545190946423,,4.20380321660243,,0.33573223355193,,5.70892766156984,,-14.1617533039957,,-6.31693123079948,,-6.58350064340937,,6.08979277174201,,-12.5576731968734,,2.91808386007633,,-7.00533665264181,,10.2741241646644,,,,10.2316884475199,,15.8272489342782,,2.00445230043153,,-47.0392922977318,,-28.9888041623349,,,,-35.8308397394011,,-31.7188020777441,,0.943289224952741,0.971227971639289,0.875116001361697,0.528997660594834,0.967741935483871,0.253047392334759,1.4991725303972,0.198239347342015,0.206218007478177,0.0652173913043478,0.5,0.0816483235218838,0.0526405596792083,0.224243798238781,2.37897703885394,0.29041816997459,1.78504047949885,Nightlights per cap; UNSC US Aligned,0.550204256770793,0.943289224952741,8490500,vt_withFE,,ch,0.875116001361697,_NoNTL,8.33 (2.64)***,ch_110_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_110,110,Education (110),Education,2419,26129,8569092,3.42716735303991,0.753366636590151,***,8.24972230947103,.,-0.0951954602986129,,-0.0549484116374168,,0.0486525290394125,,-0.36212484829511,,0.163098823552503,,-0.000199852264222806,,0.138090472148783,,-0.0896140547656468,,0.0410900738637192,,0.0120054265265773,,-0.169596866235348,,-0.24055928230498,,0.0452333618277735,,-0.0699919992438133,,-0.130479895390822,,1.12751608383606,,,,0.102014443885383,,0.0623925853661152,,-0.0578029485180192,,-0.217416372954927,,0.0180567158092262,,0.20566786810741,,0.0172227797477581,,0.209078099702863,,0.896160086533261,0.889022880372102,0.858271728178107,0.460626910996322,0.947136563876652,0.346348617736465,1.04962943283163,0.424623217429863,0.410362717340826,0.151162790697674,0.5,0.228033220991815,0.142994703899856,-10.0640392136109,3.45479671616897,-10.0793993221597,3.08782337109054,,0.343354466525755,0.896160086533261,8569092,vt_withFE,,wb,0.858271728178107,_NoNTL,3.43 (0.75)***,wb_110_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_110,110,Education (110),Education,709,30143,8496388,4.4030111912814,10.7195959322482,"",14.324570941771,.,-43.675866194406,-0.0458342562802147,-45.9851709225941,-0.0730629457742837,-16.6090709106481,0.051841661669317,22.9845069662144,0.0434272770862884,-52.0545190946423,-0.0584860248863685,4.20380321660243,-0.06633872792591,0.33573223355193,0.0111107998643984,5.70892766156984,-0.218484665676953,-14.1617533039957,0.155348812490702,-6.31693123079948,0.0381548191234334,-6.58350064340937,0.045002909401652,6.08979277174201,0.136790489647538,-12.5576731968734,-0.0293743218202142,2.91808386007633,-0.00484117079526187,-7.00533665264181,0.080106060002,10.2741241646644,0.204539637249545,,,10.2316884475199,0.142592215887242,15.8272489342782,0.178964749942538,2.00445230043153,0.023184442892671,-47.0392922977318,-0.0083712057629596,-28.9888041623349,0.0762730015441746,,,-35.8308397394011,-0.152622417525774,-31.7188020777441,0.0195716115401597,0.867320415879016,0.963552551246727,0.814402834035017,0.725125212923529,0.870967741935484,0.569199619203627,1.32112277958198,0.213266685922273,0.271762653220829,0.239130434782609,0.5,0.0715268225584594,0.0771539327247718,0.224243798238781,2.37897703885394,0.396173983680317,1.00629026808077,Nightlights per cap; UNSC US Aligned,0.550204256770793,0.867320415879016,8496388,vt_withXandFE,,ch,0.814402834035017,_NoNTL,4.4 (10.72),ch_110_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_110,110,Education (110),Education,2419,26129,8575236,2.71332007949843,0.292863042513035,***,8.24972230947103,.,-0.0951954602986129,0.0274655357125447,-0.0549484116374168,-0.00386108874343328,0.0486525290394125,0.0290408093179542,-0.36212484829511,-0.251186721855833,0.163098823552503,0.0799151193736196,-0.000199852264222806,0.00122211712179728,0.138090472148783,0.168113221339492,-0.0896140547656468,0.00718917318619778,0.0410900738637192,0.0628008852154019,0.0120054265265773,0.0798758621024981,-0.169596866235348,-0.124806416921793,-0.24055928230498,-0.210355946528725,0.0452333618277735,0.0106161188241095,-0.0699919992438133,0.0323419869190544,-0.130479895390822,-0.135619053370755,1.12751608383606,0.889749958999478,,,0.102014443885383,0.1126030859258,0.0623925853661152,0.105850978828983,-0.0578029485180192,-0.0592705135606225,-0.217416372954927,0.032289974261076,0.0180567158092262,-0.0099462416640018,0.20566786810741,0.222583433091749,0.0172227797477581,0.0178558674454717,0.209078099702863,0.0928311467188141,0.936181719848567,0.96449363478432,0.870799466630749,0.854564854421402,0.959821428571428,0.290621274624757,0.932373091346895,0.25165614115017,0.488642253894131,0.127906976744186,0.5,0.113746369796709,0.191674733785092,-10.0640392136109,3.45479671616897,-11.7764777302842,6.20393930740695,,0.343354466525755,0.936181719848567,8575236,vt_withXandFE,,wb,0.870799466630749,_NoNTL,2.71 (0.29)***,wb_110_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_120,120,Health (120),Health,1500,35532,8431124,7.69372023932781,2.54205423918045,***,17.1231759628859,.,-0.432177420349044,,0.0196216522839473,,-0.0909554573966293,,0.0603311664880307,,-0.55408389525768,,0.128543152657504,,-0.144042238546802,,-0.30319222890659,,0.945275971772027,,0.106108012522554,,-0.0526201366993043,,0.195057835027522,,-0.0372482275970382,,-0.0623654300098507,,0.0141100238422919,,0.137763278909662,,,,0.172838953077434,,0.00196652927352808,,0.0514463478541797,,-0.186642875693399,,0.328722506058573,,-0.105816238096831,,-0.018764217700281,,0.151323472186539,,0.708440742944015,0.867954343822281,0.677263342471608,0.450710764171077,0.790229885057471,0.703559950450548,1.29611772412777,0.470899186282218,0.282402570008526,0.308943089430894,0.5,0.261466532520566,0.0814937562880985,-6.56187444186807,4.88798166987619,-7.43741227678741,6.24355395892128,,0.362097696207082,0.708440742944015,8431124,vt_noX,,ch,0.677263342471608,_NoNTL,7.69 (2.54)***,ch_120_vt_noX,ch_vt_noX
vt_3yr_noX,wb_120,120,Health (120),Health,2533,29211,8431124,0.746441191339382,1.47104955888993,"",2.11371307602208,.,0.398270820084463,,-0.0793676439247669,,-0.0115218178627193,,0.00489565985260698,,0.0372667698762646,,0.0290473246767192,,0.0961715326510484,,-0.0880808873352316,,-0.0887352495733541,,-0.0771527895087128,,-0.211631365943678,,-0.280897353567169,,-0.177525654404137,,0.0528823078711224,,-0.188193060851507,,1.0729770365812,,,,0.430335867017769,,-0.0658612677809669,,0.034751363979652,,-0.156491449246947,,-0.187667521628888,,0.036208822802357,,0.300843251987046,,-0.0706804192099529,,0.462313263920326,0.787403481248398,0.460276100590855,0.278588306217456,0.830341113105925,0.772139554942191,1.33118655183357,0.532585267342069,0.267587693346906,0.492021276595745,0.5,0.322003347495816,0.0754795931505086,-8.82434119650538,2.4062551398172,-6.56458155998663,1.39214472814573,,0.326547694781784,0.537686736079673,8431124,vt_noX,,wb,0.460276100590855,_NoNTL,0.75 (1.47),wb_120_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_120,120,Health (120),Health,1500,35532,1806598,6.40057900507215,3.52511711485301,**,17.1231759628859,.,-0.432177420349044,-0.660745010040714,0.0196216522839473,-0.105393188446768,-0.0909554573966293,-0.18412658412007,0.0603311664880307,0.428795325458065,-0.55408389525768,-0.60412863752338,0.128543152657504,0.140645093172749,-0.144042238546802,-0.107346085533486,-0.30319222890659,-0.503601857386531,0.945275971772027,0.577658833488824,0.106108012522554,0.327471922449833,-0.0526201366993043,0.0247874717414364,0.195057835027522,-0.0276199138164519,-0.0372482275970382,0.131316120028496,-0.0623654300098507,0.0402859487384558,0.0141100238422919,0.0878638213500387,0.137763278909662,0.271686802282817,,0.478044725395773,0.172838953077434,0.49101487882431,0.00196652927352808,0.259070331193488,0.0514463478541797,0.17173475705087,-0.186642875693399,-0.195534594110209,0.328722506058573,0.161455351039764,-0.105816238096831,-0.383110080808368,-0.018764217700281,0.129199924925313,0.151323472186539,0.0193307373672707,0.93178663493952,0.979148761101418,0.933516702977321,0.883188883016508,0.89171974522293,0.423069408408853,1.13764407811813,0.196550003327795,0.359469046628575,0.170731707317073,0.5,0.0753314753821468,0.116290853813023,-6.56187444186807,4.88798166987619,-7.73112829960698,5.04913990171728,,0.362097696207082,0.93178663493952,1806598,vt_onlyX,,ch,0.933516702977321,_NoNTL,6.4 (3.53)**,ch_120_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_120,120,Health (120),Health,2872,28872,1811204,0.0742109043142722,0.673355216267305,"",4.05474041815023,.,0.398270820084463,0.341895185857996,-0.0793676439247669,-0.0571828832477289,-0.0115218178627193,0.193558726943984,0.00489565985260698,0.318519758172399,0.0372667698762646,0.0706049584224821,0.0290473246767192,-0.0313013909757235,0.0961715326510484,-0.163903906121831,-0.0880808873352316,-0.223070169687268,-0.0887352495733541,-0.049115520711057,-0.0771527895087128,-0.273398333508669,-0.211631365943678,-0.304708554446703,-0.280897353567169,-0.0102931163385801,-0.177525654404137,-0.0507052089273928,0.0528823078711224,0.0664058076031509,-0.188193060851507,-0.278753099665045,1.0729770365812,1.59393114566844,,,0.430335867017769,0.334163848357211,-0.0658612677809669,-0.0239485773071531,0.034751363979652,-0.20227834869176,-0.156491449246947,-0.214879822339861,-0.187667521628888,-0.1580934163928,0.036208822802357,0.198950500190145,0.300843251987046,0.274893798530104,-0.0706804192099529,-0.0195691935624931,0.932367149758454,0.953791681622623,0.910188661480343,0.92512684242252,0.945205479452055,0.311679435791796,0.70722837210058,0.284771172984806,0.679197433856757,0.13768115942029,0.5,0.117437193399732,0.416679054556266,-7.37377939864997,1.7321756285517,-9.41503291263561,3.1852547219871,,0.31467922686435,0.932367149758454,1811204,vt_onlyX,,wb,0.910188661480343,_NoNTL,0.07 (0.67),wb_120_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_120,120,Health (120),Health,2071,34961,1849860,11.6958065592828,0.462723866964048,***,18.5975567951739,.,-0.432177420349044,,0.0196216522839473,,-0.0909554573966293,,0.0603311664880307,,-0.55408389525768,,0.128543152657504,,-0.144042238546802,,-0.30319222890659,,0.945275971772027,,0.106108012522554,,-0.0526201366993043,,0.195057835027522,,-0.0372482275970382,,-0.0623654300098507,,0.0141100238422919,,0.137763278909662,,,,0.172838953077434,,0.00196652927352808,,0.0514463478541797,,-0.186642875693399,,0.328722506058573,,-0.105816238096831,,-0.018764217700281,,0.151323472186539,,0.774719651121396,0.966197793032656,0.799900478274002,0.90494692372331,0.691699604743083,0.822446053471189,0.761347453954843,0.2118973072537,0.627964659551418,0.22877358490566,0.5,0.0944146636693758,0.321459450112398,-6.53723210134049,4.85016944673519,3.4244349289361,0.486702022576093,,0.293852569126793,0.774719651121396,1849860,vt_onlyFE,,ch,0.799900478274002,_NoNTL,11.7 (0.46)***,ch_120_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_120,120,Health (120),Health,2872,28872,1923844,7.14699538674652,1.22455829382683,***,4.05474041815023,.,0.398270820084463,,-0.0793676439247669,,-0.0115218178627193,,0.00489565985260698,,0.0372667698762646,,0.0290473246767192,,0.0961715326510484,,-0.0880808873352316,,-0.0887352495733541,,-0.0771527895087128,,-0.211631365943678,,-0.280897353567169,,-0.177525654404137,,0.0528823078711224,,-0.188193060851507,,1.0729770365812,,,,0.430335867017769,,-0.0658612677809669,,0.034751363979652,,-0.156491449246947,,-0.187667521628888,,0.036208822802357,,0.300843251987046,,-0.0706804192099529,,0.726813590449954,0.913182927284477,0.673434195128294,0.677150223488283,0.709876543209877,0.910546098700429,0.895655460146522,0.372254587871502,0.515877288849718,0.272727272727273,0.5,0.200753579502638,0.21145440844009,-7.37377939864997,1.7321756285517,-5.77982001698455,1.87214874351127,,0.31467922686435,0.726813590449954,1923844,vt_onlyFE,,wb,0.673434195128294,_NoNTL,7.15 (1.22)***,wb_120_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_120,120,Health (120),Health,1500,35532,1844486,10.1727437502552,1.5621471732531,***,17.1231759628859,.,-0.432177420349044,-0.0822097240900637,0.0196216522839473,-0.204740480966881,-0.0909554573966293,-0.132886531911772,0.0603311664880307,0.192276504598565,-0.55408389525768,-0.154110710956154,0.128543152657504,0.0567325814906347,-0.144042238546802,0.206258408576223,-0.30319222890659,-0.141165002882481,0.945275971772027,0.257278742641211,0.106108012522554,-0.158753124754908,-0.0526201366993043,-0.0352333386614897,0.195057835027522,0.0214958267658948,-0.0372482275970382,-0.0660190343449358,-0.0623654300098507,-0.0177704392839223,0.0141100238422919,0.0205208620987834,0.137763278909662,0.2211700295656,,0.0674777884874541,0.172838953077434,0.160369668896296,0.00196652927352808,-0.0415349926962488,0.0514463478541797,0.253273051604626,-0.186642875693399,-0.0929248783551135,0.328722506058573,0.145053508430716,-0.105816238096831,-0.0743877821043069,-0.018764217700281,0.0590252136811479,0.151323472186539,0.156454783081995,0.910701302134973,0.993432618705982,0.855863989933473,0.968713417433522,0.770519262981575,0.709858276508636,0.96769205485342,0.104874993556712,0.463711660650344,0.333333333333333,0.5,0.0385055280213496,0.174990468928708,-6.56187444186807,4.88798166987619,-4.42257765778138,-0.294573833013732,,0.362097696207082,0.910701302134973,1844486,vt_onlyXandFE,,ch,0.855863989933473,_NoNTL,10.17 (1.56)***,ch_120_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_120,120,Health (120),Health,2872,28872,1929988,2.6282569320906,1.3409805873283,**,4.05474041815023,.,0.398270820084463,0.199431998208156,-0.0793676439247669,-0.0262329005729388,-0.0115218178627193,-0.0619443601649111,0.00489565985260698,-0.0221127679385291,0.0372667698762646,-0.00876692371210085,0.0290473246767192,-0.0518257539905769,0.0961715326510484,0.104437611307937,-0.0880808873352316,0.0298269587499086,-0.0887352495733541,-0.076581181092188,-0.0771527895087128,-0.109557627508243,-0.211631365943678,-0.108932650610807,-0.280897353567169,0.0103935899911448,-0.177525654404137,-0.0624594736495053,0.0528823078711224,0.0245844417857007,-0.188193060851507,-0.0542089919024145,1.0729770365812,0.330053468816998,,,0.430335867017769,0.115610739439704,-0.0658612677809669,-0.0269611019827296,0.034751363979652,-0.00581924979574973,-0.156491449246947,-0.101072474559768,-0.187667521628888,-0.129679328952913,0.036208822802357,0.0405478570010516,0.300843251987046,0.00677229546010499,-0.0706804192099529,0.028736257506535,0.909320477502295,0.987475131529838,0.911151180244309,0.973784085734468,0.6957928802589,0.905345406307855,1.02137606832518,0.0755558427252507,0.428075887066156,0.401515151515152,0.5,0.0198079231692677,0.153115791771254,-7.37377939864997,1.7321756285517,-3.94471003742637,1.34239791969123,,0.31467922686435,0.909320477502295,1929988,vt_onlyXandFE,,wb,0.911151180244309,_NoNTL,2.63 (1.34)**,wb_120_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_120,120,Health (120),Health,1500,35532,8437012,8.92721843777335,2.3945871027189,***,17.1231759628859,.,-0.432177420349044,-0.020042861340335,0.0196216522839473,0.00267437503789571,-0.0909554573966293,0.00211090211523668,0.0603311664880307,0.00537757676502244,-0.55408389525768,-0.018785742174368,0.128543152657504,0.0153508262010248,-0.144042238546802,0.00210102028038791,-0.30319222890659,-0.0082480913557811,0.945275971772027,0.0145343303075061,0.106108012522554,0.00315509742475178,-0.0526201366993043,-0.00228411918273182,0.195057835027522,0.00744297748606183,-0.0372482275970382,-0.00598216772428714,-0.0623654300098507,-0.0101697437628172,0.0141100238422919,0.0146488123218297,0.137763278909662,0.00592432979028426,,-0.00370912194950533,0.172838953077434,0.00408192420843952,0.00196652927352808,-0.00332662654574937,0.0514463478541797,-0.0119269549491581,-0.186642875693399,-0.01765154331224,0.328722506058573,-0.0106646107725098,-0.105816238096831,-0.0146209325548249,-0.018764217700281,-0.00459590237587585,0.151323472186539,-0.00614058607839928,0.557802895102122,0.857577401014218,0.531029139123626,0.528935683403536,0.80028328611898,0.887424970037993,1.01550646006525,0.419563454025181,0.431844085094615,0.516260162601626,0.5,0.201353637901861,0.155329949238579,-6.56187444186807,4.88798166987619,-8.00525609739596,6.32702069898091,,0.362097696207082,0.557802895102122,8437012,vt_withX,,ch,0.531029139123626,_NoNTL,8.93 (2.39)***,ch_120_vt_withX,ch_vt_withX
ridge,ch_120,120,Health (120),Health,1500,35532,,7.52309705473949,0.802059692024569,***,17.1231759628859,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.907462489259038,0.901418643589156,0.866049332575042,0.596721708523575,,0.532973332009212,1.01550646006525,0.27893999623216,0.431844085094615,0.292682926829268,0.5,0.131302876480541,0.155329949238579,,,,,,0.362097696207082,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_120_vt_3yr_withX_iFINAL_NoNTL.csv,ch,0.866049332575042,_NoNTL,7.52 (0.8)***,ch_120_ridge,ch_ridge
vt_3yr_withX,wb_120,120,Health (120),Health,2872,28872,8470276,2.19936818597645,0.431817813330383,***,4.05474041815023,.,0.398270820084463,0.108677514474834,-0.0793676439247669,-0.0653124774945851,-0.0115218178627193,-0.0380269652069458,0.00489565985260698,0.0221345886588142,0.0372667698762646,0.00588343067094685,0.0290473246767192,0.000842815286014491,0.0961715326510484,0.0368933082651305,-0.0880808873352316,-0.0228811448765916,-0.0887352495733541,0.0198750227363781,-0.0771527895087128,-0.0408708228450489,-0.211631365943678,-0.0624513371335355,-0.280897353567169,-0.028603124814108,-0.177525654404137,-0.0150425411830656,0.0528823078711224,-0.021600828669034,-0.188193060851507,-0.0457175393728538,1.0729770365812,0.493220747718714,,,0.430335867017769,0.113402447155655,-0.0658612677809669,0.0818673638999068,0.034751363979652,-0.0085270247794687,-0.156491449246947,-0.0116464828301104,-0.187667521628888,-0.0442607495118854,0.036208822802357,0.0907342102564357,0.300843251987046,0.091045750030317,-0.0706804192099529,0.0524737027543607,0.943067033976125,0.981030548773528,0.938955364574591,0.883656968913862,0.890207715133531,0.396630773417486,1.07514834786936,0.194676895234457,0.394953854515842,0.189393939393939,0.5,0.0750455548096289,0.134554521914261,-7.37377939864997,1.7321756285517,-8.52837923333077,3.0239523415693,,0.31467922686435,0.943067033976125,8470276,vt_withX,,wb,0.938955364574591,_NoNTL,2.2 (0.43)***,wb_120_vt_withX,wb_vt_withX
ridge,wb_120,120,Health (120),Health,2872,28872,,2.25618130339614,0.304948467445118,***,4.05474041815023,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.812213039485767,0.91311482123538,0.72884800912739,0.603793606318784,,0.930403013177168,1.07514834786936,0.243711410257051,0.394953854515842,0.454545454545455,0.5,0.110194686870624,0.134554521914261,,,,,,0.31467922686435,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_120_vt_3yr_withX_iFINAL_NoNTL.csv,wb,0.72884800912739,_NoNTL,2.26 (0.3)***,wb_120_ridge,wb_ridge
vt_3yr_withFE,ch_120,120,Health (120),Health,2071,34961,8508932,9.19181234026192,0.282561809226561,***,18.5975567951739,.,-0.432177420349044,,0.0196216522839473,,-0.0909554573966293,,0.0603311664880307,,-0.55408389525768,,0.128543152657504,,-0.144042238546802,,-0.30319222890659,,0.945275971772027,,0.106108012522554,,-0.0526201366993043,,0.195057835027522,,-0.0372482275970382,,-0.0623654300098507,,0.0141100238422919,,0.137763278909662,,,,0.172838953077434,,0.00196652927352808,,0.0514463478541797,,-0.186642875693399,,0.328722506058573,,-0.105816238096831,,-0.018764217700281,,0.151323472186539,,0.802109291562835,0.961338928016058,0.798301128993573,0.658721466420452,0.688298918387414,0.813541157032223,1.21243802189151,0.259346188859712,0.32092312095079,0.238207547169811,0.5,0.120019000369452,0.0981157966960469,-6.53723210134049,4.85016944673519,2.64801644001408,1.0305884926975,,0.293852569126793,0.802109291562835,8508932,vt_withFE,,ch,0.798301128993573,_NoNTL,9.19 (0.28)***,ch_120_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_120,120,Health (120),Health,2533,29211,8542484,1.27152536436313,0.361756007016352,***,2.11371307602208,.,0.398270820084463,,-0.0793676439247669,,-0.0115218178627193,,0.00489565985260698,,0.0372667698762646,,0.0290473246767192,,0.0961715326510484,,-0.0880808873352316,,-0.0887352495733541,,-0.0771527895087128,,-0.211631365943678,,-0.280897353567169,,-0.177525654404137,,0.0528823078711224,,-0.188193060851507,,1.0729770365812,,,,0.430335867017769,,-0.0658612677809669,,0.034751363979652,,-0.156491449246947,,-0.187667521628888,,0.036208822802357,,0.300843251987046,,-0.0706804192099529,,0.845207107288366,0.898804503475772,0.728853272543122,0.40291042589884,0.903553299492386,0.466931990833417,1.21386548664002,0.344474455423581,0.320226590973615,0.210106382978723,0.5,0.188555699211745,0.097802060307795,-8.82434119650538,2.4062551398172,-9.00493449504578,2.5684286882897,,0.326547694781784,0.845207107288366,8542484,vt_withFE,,wb,0.728853272543122,_NoNTL,1.27 (0.36)***,wb_120_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_120,120,Health (120),Health,2071,34961,8515076,5.86249034187095,2.13909724305396,***,18.5975567951739,.,-0.432177420349044,-0.121884727426806,0.0196216522839473,-0.0554795400775073,-0.0909554573966293,-0.059053909871719,0.0603311664880307,0.167434754394932,-0.55408389525768,-0.125077605857512,0.128543152657504,0.0912627526215261,-0.144042238546802,-0.060543643161646,-0.30319222890659,-0.171862338836071,0.945275971772027,0.27914608329069,0.106108012522554,0.110751637993378,-0.0526201366993043,-0.032916216528963,0.195057835027522,-0.0140301488130353,-0.0372482275970382,-0.112202809634037,-0.0623654300098507,-0.154050121384208,0.0141100238422919,-0.0106224807069521,0.137763278909662,0.277320041176895,,,0.172838953077434,0.130015696031625,0.00196652927352808,-0.0123295133677328,0.0514463478541797,0.192882694367435,-0.186642875693399,-0.124242109442128,0.328722506058573,0.00022009430453181,-0.105816238096831,-0.142800453438237,-0.018764217700281,0.00361680160276515,0.151323472186539,0.0927220882603358,0.890129939480242,0.978818252331919,0.872829688930057,0.7854295359464,0.75654704170708,0.699516735966409,1.33560127813828,0.177479356082049,0.265775335796588,0.261792452830189,0.5,0.065468291309768,0.0747577110226404,-6.53723210134049,4.85016944673519,-1.38675488552824,3.66582508079527,,0.293852569126793,0.890129939480242,8515076,vt_withXandFE,,ch,0.872829688930057,_NoNTL,5.86 (2.14)***,ch_120_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_120,120,Health (120),Health,2872,28872,8589060,0.505890729770371,0.440229676761113,"",4.05474041815023,.,0.398270820084463,0.143379974552657,-0.0793676439247669,-0.0227622675162257,-0.0115218178627193,0.019858146971087,0.00489565985260698,0.0343596979312204,0.0372667698762646,-0.00872250578111563,0.0290473246767192,-0.0244748246599996,0.0961715326510484,0.0350810472876725,-0.0880808873352316,-0.0494103299127886,-0.0887352495733541,-0.0124885883391835,-0.0771527895087128,-0.0728022224083935,-0.211631365943678,-0.121726755150596,-0.280897353567169,-0.0569927886599907,-0.177525654404137,-0.0546457096887751,0.0528823078711224,0.0503192554158161,-0.188193060851507,-0.00885643455490932,1.0729770365812,0.476341378111515,,,0.430335867017769,0.146451203434161,-0.0658612677809669,-0.0354045075698934,0.034751363979652,-0.0190360633679664,-0.156491449246947,-0.0473555954720356,-0.187667521628888,-0.031694595072767,0.036208822802357,0.00849678316153104,0.300843251987046,0.0954266354010912,-0.0706804192099529,-0.0274785722279926,0.842056932966024,0.977611536500433,0.792991602909112,0.85866418920192,0.743034055727554,0.763207362167824,1.12656623210682,0.174899666900103,0.365533405800444,0.272727272727273,0.5,0.071641156462585,0.119302721088435,-7.37377939864997,1.7321756285517,-6.5904257413178,2.48578813663224,,0.31467922686435,0.842056932966024,8589060,vt_withXandFE,,wb,0.792991602909112,_NoNTL,0.51 (0.44),wb_120_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,216,12256,8431124,6.0490017915523,3.83919711566552,*,17.3707306658232,.,-0.260555639349229,,-0.0940151915721319,,0.304107063032241,,0.775547953459366,,-0.7004804165666,,0.206174541496412,,-0.589829759629726,,-0.0221309602617771,,0.54723152505027,,-0.00939792174436926,,0.610506814128914,,0.145939134525846,,-0.075540601425909,,-0.168544585648355,,0.172627993674843,,0.264800583462187,,,,0.274801422375379,,0.513585919015642,,-0.126216847469246,,0.0220067473901671,,-0.354818656639439,,,,0.0603633211163184,,-0.138981060645774,,0.792410714285714,0.867012867647101,0.733897867346623,0.323406175471505,0.879478827361564,0.574093059856897,1.65780550691,0.428935444940373,0.160680562041542,0.3125,0.5,0.190801886792453,0.0377358490566038,-8.5572413609841,2.19500071775766,-2.38251779776939,-0.651094133616898,UNSC US Aligned,1.0547197807554,0.792410714285714,8431124,vt_noX,,ch,0.733897867346623,_NoNTL,6.05 (3.84)*,ch_140_vt_noX,ch_vt_noX
vt_3yr_noX,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,3560,29776,8431124,1.49732561244175,0.19549756635238,***,6.33061725918963,.,0.248880343010987,,0.0609891483483479,,-0.000861335584324565,,0.0938044144304324,,0.284140162305097,,-0.046541491888475,,0.164271277701422,,-0.179876244102199,,0.0543583786212014,,-0.0488039021858374,,0.152441132584456,,-0.0800992594948836,,0.0139088477606962,,0.0394133616827465,,-0.0891838497507886,,1.20413648025539,,,,0.134514137687424,,0.182417686318699,,-0.231388409008936,,0.034706535589778,,-0.119561004752771,,0.0786767417244013,,0.107093425471528,,0.0831923978867619,,0.616301422529797,0.781503223539658,0.614554605959732,0.379387902887959,0.810810810810811,0.731990270389325,1.17701298248318,0.546130263649161,0.338670231965675,0.42156862745098,0.5,0.305003634601405,0.106281802762297,-4.03232583386856,0.275278511499176,-4.13368269753352,2.48293721754741,,0.302142611958894,0.616301422529797,8431124,vt_noX,,wb,0.614554605959732,_NoNTL,1.5 (0.2)***,wb_140_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,265,12207,1810948,1.53940588282745,0.840941841964483,**,18.7588653148971,.,-0.260555639349229,-0.0236065581534052,-0.0940151915721319,-0.0706105864234223,0.304107063032241,0.183652086239307,0.775547953459366,0.0955430424213407,-0.7004804165666,-0.112840192243456,0.206174541496412,0.0942183901649066,-0.589829759629726,-0.149869143646194,-0.0221309602617771,-0.00306501792976634,0.54723152505027,0.0869983439147474,-0.00939792174436926,-0.022145579335772,0.610506814128914,0.33841119859364,0.145939134525846,0.0985025302693252,-0.075540601425909,0.01415587361902,-0.168544585648355,-0.0748822911083697,0.172627993674843,0.031804373562336,0.264800583462187,0.0658972826972534,,,0.274801422375379,0.163684210591016,0.513585919015642,0.153008074760434,-0.126216847469246,0.390683928094788,0.0220067473901671,0.116665030121802,-0.354818656639439,-0.478384498953823,,,0.0603633211163184,0.0806805594451753,-0.138981060645774,0.00501245933468457,0.92965154503616,0.99239330383803,0.897562472796824,0.884488313009639,0.863874345549738,0.580788692941625,1.87763542741014,0.106581963980189,0.113106159579203,0.17948717948718,0.5,0.0358468554459646,0.0239686074875384,-6.7986373885036,2.7558636275086,5.48159478707212,-3.77150256416271,UNSC US Aligned,0.895759056138181,0.92965154503616,1810948,vt_onlyX,,ch,0.897562472796824,_NoNTL,1.54 (0.84)**,ch_140_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4603,28733,1811204,2.71707102287458,0.558071786029814,***,9.97646991804857,.,0.248880343010987,0.0947125581465713,0.0609891483483479,0.148740280834019,-0.000861335584324565,0.180847258120682,0.0938044144304324,0.246428712010364,0.284140162305097,0.381821911632993,-0.046541491888475,-0.142771766930803,0.164271277701422,0.270134964659792,-0.179876244102199,-0.215281461700797,0.0543583786212014,0.189800282865763,-0.0488039021858374,0.0643738520052082,0.152441132584456,0.118489193916296,-0.0800992594948836,-0.067270977906883,0.0139088477606962,-0.0551014071330429,0.0394133616827465,0.14027545567602,-0.0891838497507886,-0.106340949358419,1.20413648025539,1.42261505603776,,,0.134514137687424,0.0668153863772866,0.182417686318699,0.206548826694433,-0.231388409008936,-0.128849644735452,0.034706535589778,-6.36806525290003e-05,-0.119561004752771,-0.13295043105376,0.0786767417244013,0.19871833756563,0.107093425471528,0.055646914094657,0.0831923978867619,0.0126030819118024,0.936586835566695,0.942089561098622,0.911332641347832,0.916962856488872,0.931503792949576,0.299813552698783,0.69345174678351,0.292934703793052,0.69284267616924,0.1036866359447,0.5,0.111241676459068,0.487661574618096,-3.38189281963071,0.810299232126015,-2.20599189348423,-0.363072433520155,,0.262936489858485,0.936586835566695,1811204,vt_onlyX,,wb,0.911332641347832,_NoNTL,2.72 (0.56)***,wb_140_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,265,12207,1814020,12.8026950793143,1.26454037411488,***,18.7588653148971,.,-0.260555639349229,,-0.0940151915721319,,0.304107063032241,,0.775547953459366,,-0.7004804165666,,0.206174541496412,,-0.589829759629726,,-0.0221309602617771,,0.54723152505027,,-0.00939792174436926,,0.610506814128914,,0.145939134525846,,-0.075540601425909,,-0.168544585648355,,0.172627993674843,,0.264800583462187,,,,0.274801422375379,,0.513585919015642,,-0.126216847469246,,0.0220067473901671,,-0.354818656639439,,,,0.0603633211163184,,-0.138981060645774,,0.939184746877054,0.956538726962734,0.89949940049332,0.444842990703272,0.955882352941177,0.307353466038284,1.48316270324593,0.247075381489518,0.211437513416437,0.128205128205128,0.5,0.110602409638554,0.0544578313253012,-6.7986373885036,2.7558636275086,-7.16888264667416,3.18423935831055,UNSC US Aligned,0.895759056138181,0.939184746877054,1814020,vt_onlyFE,,ch,0.89949940049332,_NoNTL,12.8 (1.26)***,ch_140_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4603,28733,1987588,12.8017450220897,1.29262987824557,***,9.97646991804857,.,0.248880343010987,,0.0609891483483479,,-0.000861335584324565,,0.0938044144304324,,0.284140162305097,,-0.046541491888475,,0.164271277701422,,-0.179876244102199,,0.0543583786212014,,-0.0488039021858374,,0.152441132584456,,-0.0800992594948836,,0.0139088477606962,,0.0394133616827465,,-0.0891838497507886,,1.20413648025539,,,,0.134514137687424,,0.182417686318699,,-0.231388409008936,,0.034706535589778,,-0.119561004752771,,0.0786767417244013,,0.107093425471528,,0.0831923978867619,,0.757039147839066,0.833255673372231,0.707258688961221,0.780441365024149,0.855206540447504,0.60829205481026,0.693448452717642,0.43660318081326,0.692845968904899,0.274509803921569,0.5,0.22532637075718,0.487728459530026,-3.38189281963071,0.810299232126015,1.54097527147734,2.17256635238458,,0.262936489858485,0.757039147839066,1987588,vt_onlyFE,,wb,0.707258688961221,_NoNTL,12.8 (1.29)***,wb_140_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,265,12207,1819908,22.7960027693949,2.77641439154197,***,18.7588653148971,.,-0.260555639349229,-0.251355913430446,-0.0940151915721319,-0.0840536723472124,0.304107063032241,0.146229803226888,0.775547953459366,0.211221725891809,-0.7004804165666,0.00105279453098773,0.206174541496412,0.173709239964391,-0.589829759629726,0.00168511204421502,-0.0221309602617771,0.0405188419483604,0.54723152505027,-0.0186512848176062,-0.00939792174436926,-0.0482779022562262,0.610506814128914,0.134513472616658,0.145939134525846,0.0567602909170094,-0.075540601425909,-0.130225574672222,-0.168544585648355,0.0263984071370214,0.172627993674843,-0.103065121546388,0.264800583462187,-0.017466520778833,,,0.274801422375379,0.150210582595317,0.513585919015642,0.156365589797494,-0.126216847469246,0.0831900983862544,0.0220067473901671,0.129701482653617,-0.354818656639439,-0.136408391176957,,,0.0603633211163184,-0.0200530904362684,-0.138981060645774,-0.0867144198901956,0.938856015779093,0.995500200536118,0.83631068064781,0.913232693428267,0.0314465408805031,1.67919558796629,1.87753196536875,0.0703964494951719,0.113125008211028,0.525641025641026,0.5,0.0218521268696298,0.0239736925851278,-6.7986373885036,2.7558636275086,2.75137945421061,-7.7435945066844,UNSC US Aligned,0.895759056138181,0.938856015779093,1819908,vt_onlyXandFE,,ch,0.83631068064781,_NoNTL,22.8 (2.78)***,ch_140_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4603,28733,1993732,2.44940891822562,0.394984507907171,***,9.97646991804857,.,0.248880343010987,0.379794244170209,0.0609891483483479,0.0710009214840795,-0.000861335584324565,0.182926921248342,0.0938044144304324,0.111096274480215,0.284140162305097,0.174214220419516,-0.046541491888475,-0.106013504974533,0.164271277701422,0.0387218403816197,-0.179876244102199,-0.189889281280338,0.0543583786212014,0.107184544950724,-0.0488039021858374,0.0231138946115898,0.152441132584456,0.0839440333843056,-0.0800992594948836,0.0112361468980089,0.0139088477606962,-0.124169539045543,0.0394133616827465,0.0908185111731293,-0.0891838497507886,-0.104979560505599,1.20413648025539,1.14429580330837,,,0.134514137687424,0.0468517890246667,0.182417686318699,0.132717837616765,-0.231388409008936,-0.119738393947479,0.034706535589778,0.0528735756361849,-0.119561004752771,-0.160025008004159,0.0786767417244013,0.185457379817934,0.107093425471528,0.0321607980504461,0.0831923978867619,0.00997679945081485,0.937741126543211,0.941285671404729,0.913689122601854,0.91343441337376,0.938688744685612,0.294256120493754,0.693438683139223,0.287643438683643,0.692855734623234,0.112268518518519,0.5,0.112619078689808,0.487929009526295,-3.38189281963071,0.810299232126015,-2.55116350338249,-0.754843903004997,,0.262936489858485,0.937741126543211,1993732,vt_onlyXandFE,,wb,0.913689122601854,_NoNTL,2.45 (0.39)***,wb_140_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,265,12207,8470020,5.21180141711327,0.225135576542334,***,18.7588653148971,.,-0.260555639349229,-0.0508206225605669,-0.0940151915721319,0.00678457730973561,0.304107063032241,0.0170157499238848,0.775547953459366,0.117679993277415,-0.7004804165666,-0.0881165496329767,0.206174541496412,-0.0141387527994826,-0.589829759629726,0.0402542149415196,-0.0221309602617771,-0.0168560409150087,0.54723152505027,1.50014564860612e-05,-0.00939792174436926,0.0356490969844121,0.610506814128914,0.0532375232223365,0.145939134525846,0.0177675151638687,-0.075540601425909,0.047789645564044,-0.168544585648355,-0.0727350935991852,0.172627993674843,-0.0042972667037975,0.264800583462187,0.119056226462113,,,0.274801422375379,0.039645467633381,0.513585919015642,0.0669067368237288,-0.126216847469246,0.0214771380563607,0.0220067473901671,-0.0376408541854467,-0.354818656639439,-0.0952535542144331,,,0.0603633211163184,-0.0201974691438961,-0.138981060645774,-0.0198485395894387,0.86456278763971,0.963119424511636,0.880176409443736,0.758518664872322,0.8,0.558390189713581,1.67367452810023,0.155282961796697,0.156691159731708,0.217948717948718,0.5,0.0416801292407108,0.0365105008077544,-6.7986373885036,2.7558636275086,2.31150076113503,-1.44804693593453,UNSC US Aligned,0.895759056138181,0.86456278763971,8470020,vt_withX,,ch,0.880176409443736,_NoNTL,5.21 (0.23)***,ch_140_vt_withX,ch_vt_withX
ridge,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,265,12207,,0.183635154760413,2.39749792350723,"",18.7588653148971,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.910585141354372,0.918678739101246,0.79628508261142,0.460984972115255,,1.4326402333484,1.67367452810023,0.0963338238183109,0.156691159731708,0.5,0.5,0.0332794830371567,0.0365105008077544,,,,,UNSC US Aligned,0.895759056138181,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_140_vt_3yr_withX_iFINAL_NoNTL.csv,ch,0.79628508261142,_NoNTL,0.18 (2.4),ch_140_ridge,ch_ridge
vt_3yr_withX,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4603,28733,8470276,5.62089714890433,2.16581856331818,***,9.97646991804857,.,0.248880343010987,0.222798987683212,0.0609891483483479,0.122514899915544,-0.000861335584324565,0.138846649831031,0.0938044144304324,0.24248768682124,0.284140162305097,0.133887747370456,-0.046541491888475,-0.0539024154748709,0.164271277701422,0.0340365064353659,-0.179876244102199,-0.0990638816940188,0.0543583786212014,0.11528301598155,-0.0488039021858374,-0.117981909759073,0.152441132584456,0.0580543327799993,-0.0800992594948836,-0.00505977620719934,0.0139088477606962,-0.0697808748469106,0.0394133616827465,0.0336913122186526,-0.0891838497507886,-0.160650372032542,1.20413648025539,0.969417056408756,,,0.134514137687424,0.0178381463800937,0.182417686318699,0.112462610942281,-0.231388409008936,-0.139446807646347,0.034706535589778,-0.023225245933863,-0.119561004752771,-0.0735521196830089,0.0786767417244013,0.113701881986181,0.107093425471528,0.0445589952962237,0.0831923978867619,0.0116202809626704,0.963644640998958,0.968700442170599,0.944308093529183,0.870211645589748,0.954968944099379,0.222510222187439,0.8995335398945,0.264519267057212,0.512935521163279,0.0806451612903226,0.5,0.103330686224132,0.209230625496333,-3.38189281963071,0.810299232126015,-3.1982583805653,1.07108655244532,,0.262936489858485,0.963644640998958,8470276,vt_withX,,wb,0.944308093529183,_NoNTL,5.62 (2.17)***,wb_140_vt_withX,wb_vt_withX
ridge,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4603,28733,,6.70963374132351,0.29520874368571,***,9.97646991804857,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.973335067637876,0.927760142268594,0.972558490844023,0.72268454949868,,0.267354578273765,0.8995335398945,0.287356625446027,0.512935521163279,0.169354838709677,0.5,0.143130751623301,0.209230625496333,,,,,,0.262936489858485,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_140_vt_3yr_withX_iFINAL_NoNTL.csv,wb,0.972558490844023,_NoNTL,6.71 (0.3)***,wb_140_ridge,wb_ridge
vt_3yr_withFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,265,12207,8473092,8.3078385963061,2.46034987827096,***,18.7588653148971,.,-0.260555639349229,,-0.0940151915721319,,0.304107063032241,,0.775547953459366,,-0.7004804165666,,0.206174541496412,,-0.589829759629726,,-0.0221309602617771,,0.54723152505027,,-0.00939792174436926,,0.610506814128914,,0.145939134525846,,-0.075540601425909,,-0.168544585648355,,0.172627993674843,,0.264800583462187,,,,0.274801422375379,,0.513585919015642,,-0.126216847469246,,0.0220067473901671,,-0.354818656639439,,,,0.0603633211163184,,-0.138981060645774,,0.938856015779092,0.980928661497285,0.908862311110496,0.675263185433392,0.931372549019608,0.311337232958203,1.69198755544725,0.192378421593842,0.15220419381476,0.128205128205128,0.5,0.0771384136858476,0.0351477449455676,-6.7986373885036,2.7558636275086,-5.56369568122608,3.72665388875852,UNSC US Aligned,0.895759056138181,0.938856015779092,8473092,vt_withFE,,ch,0.908862311110496,_NoNTL,8.31 (2.46)***,ch_140_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4603,28733,8646660,11.7354834132609,0.251139263257123,***,9.97646991804857,.,0.248880343010987,,0.0609891483483479,,-0.000861335584324565,,0.0938044144304324,,0.284140162305097,,-0.046541491888475,,0.164271277701422,,-0.179876244102199,,0.0543583786212014,,-0.0488039021858374,,0.152441132584456,,-0.0800992594948836,,0.0139088477606962,,0.0394133616827465,,-0.0891838497507886,,1.20413648025539,,,,0.134514137687424,,0.182417686318699,,-0.231388409008936,,0.034706535589778,,-0.119561004752771,,0.0786767417244013,,0.107093425471528,,0.0831923978867619,,0.622138397502602,0.812147847716816,0.592238890805896,0.5945013657217,0.436241610738255,1.20050075360464,0.760925908847351,0.482315582158392,0.628349512926217,0.443548387096774,0.5,0.284666810437783,0.321975415139099,-3.38189281963071,0.810299232126015,-5.45136511035968,5.55899777516032,,0.262936489858485,0.377861602497398,8646660,vt_withFE,,wb,0.592238890805896,_NoNTL,11.74 (0.25)***,wb_140_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,265,12207,8478980,4.50165965355038,4.82911210000227,"",18.7588653148971,.,-0.260555639349229,0.000249730807263398,-0.0940151915721319,0.0212077839300023,0.304107063032241,0.0159663537313463,0.775547953459366,0.0355379368306602,-0.7004804165666,-0.0351330525081717,0.206174541496412,0.0243714246398329,-0.589829759629726,-0.00743105334462517,-0.0221309602617771,-0.00788377968012359,0.54723152505027,0.0301615884283092,-0.00939792174436926,-0.0229492792033098,0.610506814128914,0.0434461501339638,0.145939134525846,0.0124529360519956,-0.075540601425909,0.00103687616100103,-0.168544585648355,-0.0186885657906532,0.172627993674843,-0.00136184744071215,0.264800583462187,-0.00758455508679536,,,0.274801422375379,-0.00191533662960863,0.513585919015642,0.0151847267569971,-0.126216847469246,-0.0310109036066556,0.0220067473901671,-0.0169665941581478,-0.354818656639439,-0.0248529644295924,,,0.0603633211163184,0.0212126538046876,-0.138981060645774,-0.00386149489087986,0.754766600920447,0.901892596501678,0.640941158803015,0.591120235604784,0.829383886255924,0.668729734297868,1.48316270324593,0.371721128186921,0.211437513416437,0.282051282051282,0.5,0.154457831325301,0.0544578313253012,-6.7986373885036,2.7558636275086,2.18132139807357,0.866728665477728,UNSC US Aligned,0.895759056138181,0.754766600920447,8478980,vt_withXandFE,,ch,0.640941158803015,_NoNTL,4.5 (4.83),ch_140_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,4603,28733,8652804,1.34796156034146,0.064021675164561,***,9.97646991804857,.,0.248880343010987,0.114871260812512,0.0609891483483479,-0.00538401158060852,-0.000861335584324565,0.124777452591743,0.0938044144304324,0.0406967498187409,0.284140162305097,0.141744423342453,-0.046541491888475,-0.0567333819495918,0.164271277701422,0.063200046145353,-0.179876244102199,-0.168853894937783,0.0543583786212014,0.215090071158484,-0.0488039021858374,0.105696953507107,0.152441132584456,0.0783394446316943,-0.0800992594948836,0.0590751306200402,0.0139088477606962,-0.0223730938043446,0.0394133616827465,-0.00375809579854832,-0.0891838497507886,-0.164878622511169,1.20413648025539,0.984186996742981,,,0.134514137687424,0.273616225272465,0.182417686318699,0.213629791773798,-0.231388409008936,-0.0499650869984167,0.034706535589778,0.0922394309658544,-0.119561004752771,-0.0125217596569565,0.0786767417244013,0.0470237680291684,0.107093425471528,0.0260399173386257,0.0831923978867619,-0.0289377468136085,0.94940166493236,0.938911595089005,0.899719616416851,0.827639274246623,0.971563981042654,0.234063010057944,0.780572661789282,0.335237063399759,0.61064300207816,0.0685483870967742,0.5,0.135113431037944,0.299739008231279,-3.38189281963071,0.810299232126015,-2.32520245983733,-0.148297568173035,,0.262936489858485,0.94940166493236,8652804,vt_withXandFE,,wb,0.899719616416851,_NoNTL,1.35 (0.06)***,wb_140_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_150,150,Government and Civil Society (150),Government and Civil Society,505,25407,8464644,10.3265738489859,0.217776892119723,***,22.8248893517731,.,369.293080336466,,458.490644427331,,92.1946430488944,,25.5655685659196,,371.567849898498,,-45.0907166559495,,-63.8579228172755,,133.462804265021,,47.6557988010649,,-32.3401329017157,,6.23620835532938,,-61.8585527552844,,-101.208114479909,,77.004102266781,,81.0643408054982,,-49.2998888663921,,,,-184.864222337627,,-100.301212800107,,232.316442547094,,340.3598253504,,311.57232454193,,-29.069203409411,,-16.2820203130074,,269.761125783348,,0.846153846153846,0.942788079989092,0.744377871400361,0.34989479807466,0.925925925925926,0.534519236639072,1.6943440351113,0.316588565006031,0.151635759233907,0.25,0.5,0.14990872581234,0.0349762687112085,-2.75840515074712,1.16258218332915,4.01775282444114,-2.52239326203804,Nightlights per cap,0.432090629573337,0.846153846153846,8464644,vt_noX,,ch,0.744377871400361,_NoNTL,10.33 (0.22)***,ch_150_vt_noX,ch_vt_noX
vt_3yr_noX,wb_150,150,Government and Civil Society (150),Government and Civil Society,6241,26975,8431124,-1.22642955264965,0.102831555696321,***,1.72789703010657,.,-0.136561026161126,,-0.186823119205217,,0.0151277965480067,,-0.49165940154435,,-0.111007365284505,,-0.00714137463774474,,-0.0930384094981897,,-0.129971579183984,,0.0870356752721083,,-0.107370975858251,,0.0151533021551532,,-0.0476591638245483,,0.12619830968283,,-0.0555433902288202,,0.115038752661865,,1.33605146504223,,,,0.434640262292399,,0.18397220281207,,0.079557259470754,,-0.00241638794490292,,-0.0260364676771736,,-0.214282446538873,,0.0216090477993877,,0.195702898638548,,0.847002145357371,0.759444287712801,0.787475080038034,0.453036343016904,0.853131749460043,0.522037513501285,0.957800106939673,0.571477610789153,0.470572044328349,0.239263803680982,0.5,0.290488431876607,0.179458930101604,-5.43031340311382,3.33925974970765,-3.31803658814857,5.72425517860029,,0.223870071506511,0.847002145357371,8431124,vt_noX,,wb,0.787475080038034,_NoNTL,-1.23 (0.1)***,wb_150_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,1811204,10.3237742080464,0.409532626886694,***,23.976731917557,.,369.293080336466,0.106106908023358,458.490644427331,0.0478788493387423,92.1946430488944,0.0277005504444168,25.5655685659196,-0.0421552900364588,371.567849898498,0.0348492798209187,-45.0907166559495,0.0391850004531616,-63.8579228172755,0.0353691747971028,133.462804265021,-0.0157667837291956,47.6557988010649,-0.00967558639589697,-32.3401329017157,0.0336085401545326,6.23620835532938,-0.00225425508571845,-61.8585527552844,0.0219244805700145,-101.208114479909,0.0479458778165281,77.004102266781,0.0489532973617314,81.0643408054982,-0.0264517073426394,-49.2998888663921,0.0462104141712391,,,-184.864222337627,-0.00661788012832358,-100.301212800107,-0.0277545641548874,232.316442547094,-0.0370890848990512,340.3598253504,-0.0242023703595639,311.57232454193,-0.0359203494386735,-29.069203409411,-0.0239850714430336,-16.2820203130074,-0.106733926348391,269.761125783348,-0.00409381785430018,0.860116873630387,0.994772712997508,0.881436281829126,0.923830449967726,0.679886685552408,0.795756436549634,1.37064743196596,0.136635432861748,0.251792166712115,0.256756756756757,0.5,0.0456283909988437,0.0692875567019479,-3.64931143284398,2.67947415612152,4.9555989561012,-6.82415517107054,Nightlights per cap,0.301923797894589,0.860116873630387,1811204,vt_onlyX,,ch,0.881436281829126,_NoNTL,10.32 (0.41)***,ch_150_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_150,150,Government and Civil Society (150),Government and Civil Society,7437,25779,1811204,1.30065691768944,0.336791056980871,***,5.43822908486856,.,-0.136561026161126,-0.0162440113816403,-0.186823119205217,-0.0769662444107188,0.0151277965480067,-0.122607586905348,-0.49165940154435,-0.288656814433661,-0.111007365284505,0.0339784486964339,-0.00714137463774474,0.0125134793715606,-0.0930384094981897,-0.181908784769392,-0.129971579183984,0.0421415754151531,0.0870356752721083,0.189811268001795,-0.107370975858251,-0.0727073489944587,0.0151533021551532,0.140266652405267,-0.0476591638245483,-0.0839006583660371,0.12619830968283,0.170423013940453,-0.0555433902288202,0.0734758683294058,0.115038752661865,-0.073126843459905,1.33605146504223,1.23894148603046,,,0.434640262292399,0.146816646009662,0.18397220281207,-0.0225155175570411,0.079557259470754,0.0942825673695136,-0.00241638794490292,-0.0722740974696294,-0.0260364676771736,-0.121264387089757,-0.214282446538873,-0.15135779939592,0.0216090477993877,-0.0408915313519378,0.195702898638548,0.111869737263778,0.977106232975485,0.990633793296518,0.97697639452959,0.980240159859413,0.93937875751503,0.21572060217025,0.745227195500899,0.140630168165479,0.642838224410721,0.0835443037974684,0.5,0.0527596612479315,0.342743113014699,-4.46139938389317,3.03374286010472,-6.3947155132526,3.54367252725544,,0.213910168572776,0.977106232975485,1811204,vt_onlyX,,wb,0.97697639452959,_NoNTL,1.3 (0.34)***,wb_150_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,1821956,13.819749900904,0.126097845822542,***,23.976731917557,.,369.293080336466,,458.490644427331,,92.1946430488944,,25.5655685659196,,371.567849898498,,-45.0907166559495,,-63.8579228172755,,133.462804265021,,47.6557988010649,,-32.3401329017157,,6.23620835532938,,-61.8585527552844,,-101.208114479909,,77.004102266781,,81.0643408054982,,-49.2998888663921,,,,-184.864222337627,,-100.301212800107,,232.316442547094,,340.3598253504,,311.57232454193,,-29.069203409411,,-16.2820203130074,,269.761125783348,,0.935080350620891,0.965947187839817,0.837331081277646,0.778860182335533,0.984042553191489,0.355276848305829,0.989516948667029,0.234662131154978,0.44890336034132,0.304054054054054,0.5,0.0984477992770572,0.165638953859239,-3.64931143284398,2.67947415612152,-2.45587966289015,1.91995314754697,Nightlights per cap,0.301923797894589,0.935080350620891,1821956,vt_onlyFE,,ch,0.837331081277646,_NoNTL,13.82 (0.13)***,ch_150_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,7437,25779,2038020,0.00632405252361856,0.955401048102063,"",5.43822908486856,.,-0.136561026161126,,-0.186823119205217,,0.0151277965480067,,-0.49165940154435,,-0.111007365284505,,-0.00714137463774474,,-0.0930384094981897,,-0.129971579183984,,0.0870356752721083,,-0.107370975858251,,0.0151533021551532,,-0.0476591638245483,,0.12619830968283,,-0.0555433902288202,,0.115038752661865,,1.33605146504223,,,,0.434640262292399,,0.18397220281207,,0.079557259470754,,-0.00241638794490292,,-0.0260364676771736,,-0.214282446538873,,0.0216090477993877,,0.195702898638548,,0.304047418630752,0.77876840546654,0.372928274495354,0.694642458135544,0.83756345177665,1.02198094990549,0.712641054280673,0.574497751923135,0.673904682193993,0.623737373737374,0.5,0.298600399885747,0.40222793487575,-4.46139938389317,3.03374286010472,-8.10251694282772,5.00857274025284,,0.213910168572776,0.695952581369248,2038020,vt_onlyFE,,wb,0.372928274495354,_NoNTL,0.01 (0.96),wb_150_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,1828100,9.5959443147536,1.16291773176076,***,23.976731917557,.,369.293080336466,-0.00897142668836757,458.490644427331,0.070915375351909,92.1946430488944,0.0546559402718995,25.5655685659196,0.00498121973476332,371.567849898498,-0.00367347015067932,-45.0907166559495,0.0125442175287809,-63.8579228172755,-0.0536191286519395,133.462804265021,0.00428257137959007,47.6557988010649,0.00576803655363619,-32.3401329017157,-0.0301643702015323,6.23620835532938,0.0236786172003544,-61.8585527552844,0.0159667269559577,-101.208114479909,-0.00259127217810601,77.004102266781,-0.0189437136193737,81.0643408054982,-0.026390941326972,-49.2998888663921,0.0107879228144931,,,-184.864222337627,0.00413362805731566,-100.301212800107,0.0454014094476493,232.316442547094,-0.0139159791287959,340.3598253504,0.0150732115888978,311.57232454193,-0.0306350708287198,-29.069203409411,-0.0194798221020128,-16.2820203130074,-0.0150961419404488,269.761125783348,0.00323282776633281,0.909240321402483,0.995422903589178,0.913004117029915,0.941338254114953,0.74438202247191,0.713505254942299,1.37064743196596,0.0986223482218352,0.251792166712115,0.256756756756757,0.5,0.0288179311571645,0.0692875567019479,-3.64931143284398,2.67947415612152,5.22707121062126,-4.18886885199112,Nightlights per cap,0.301923797894589,0.909240321402483,1828100,vt_onlyXandFE,,ch,0.913004117029915,_NoNTL,9.6 (1.16)***,ch_150_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,7437,25779,2044164,0.888236561256347,0.805867382830721,"",5.43822908486856,.,-0.136561026161126,-0.13251341086346,-0.186823119205217,-0.0142713176563839,0.0151277965480067,-0.00852318647317504,-0.49165940154435,-0.0401482922118194,-0.111007365284505,-0.0537618352565904,-0.00714137463774474,-0.0423891338356955,-0.0930384094981897,-0.110257442619135,-0.129971579183984,0.00726873176405207,0.0870356752721083,0.134453387856484,-0.107370975858251,-0.0875965128932312,0.0151533021551532,-0.00846499352250281,-0.0476591638245483,-0.0540784960333255,0.12619830968283,0.105703996904194,-0.0555433902288202,0.095150955207646,0.115038752661865,-0.03269771181047,1.33605146504223,1.17184034544941,,,0.434640262292399,0.152379302361492,0.18397220281207,-0.106020538453018,0.079557259470754,0.0403076773323096,-0.00241638794490292,-0.0809534734673732,-0.0260364676771736,0.0866908039897666,-0.214282446538873,-0.212332023605706,0.0216090477993877,-0.173458964154056,0.195702898638548,0.115504689016388,0.981336324307002,0.993594395607834,0.978635558681399,0.984410879081484,0.923231309583542,0.218017648612056,0.761535573724637,0.1285226682088,0.627792984353856,0.0848101265822785,0.5,0.0452057294042514,0.32122981479792,-4.46139938389317,3.03374286010472,-4.80938482636802,3.39572308167535,,0.213910168572776,0.981336324307002,2044164,vt_onlyXandFE,,wb,0.978635558681399,_NoNTL,0.89 (0.81),wb_150_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,8470276,0.278604296425652,2.19678117881613,"",23.976731917557,.,369.293080336466,0.0438559158425781,458.490644427331,0.124070002408704,92.1946430488944,-0.0451443155418263,25.5655685659196,0.00580371886375312,371.567849898498,-0.00324293430196118,-45.0907166559495,-0.0270137255048149,-63.8579228172755,0.0385192878730757,133.462804265021,-0.106376432883553,47.6557988010649,0.119911928637885,-32.3401329017157,0.00115399687958432,6.23620835532938,0.0342960074148226,-61.8585527552844,0.0242269531649071,-101.208114479909,0.019576885633287,77.004102266781,-0.178619515656027,81.0643408054982,-0.0269816513138356,-49.2998888663921,0.173639091663139,,,-184.864222337627,0.0926592445198849,-100.301212800107,0.0632934084720777,232.316442547094,-0.0330586124776148,340.3598253504,0.0481433716608475,311.57232454193,-0.0233572246693066,-29.069203409411,0.0446121380408523,-16.2820203130074,-0.0300238483725123,269.761125783348,-0.0128863730077866,0.887326515704894,0.972833471628242,0.910522143115767,0.657101089713998,0.861618798955614,0.432706098678471,1.42904985574043,0.259135449523643,0.230017473946667,0.128378378378378,0.5,0.0937475484427708,0.0611124186083,-3.64931143284398,2.67947415612152,2.61976614647934,-1.49531228287295,Nightlights per cap,0.301923797894589,0.887326515704894,8470276,vt_withX,,ch,0.910522143115767,_NoNTL,0.28 (2.2),ch_150_vt_withX,ch_vt_withX
ridge,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,,14.5778636452834,1.34310172371174,***,23.976731917557,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.845872899926954,0.94860041840294,0.849384271530049,0.513833276551266,,0.947162458280876,1.42904985574043,0.128795913730733,0.230017473946667,0.304054054054054,0.5,0.0563269788969954,0.0611124186083,,,,,Nightlights per cap,0.301923797894589,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_150_vt_3yr_withX_iFINAL_NoNTL.csv,ch,0.849384271530049,_NoNTL,14.58 (1.34)***,ch_150_ridge,ch_ridge
vt_3yr_withX,wb_150,150,Government and Civil Society (150),Government and Civil Society,7437,25779,8470276,3.10305938175733,0.765262336755132,***,5.43822908486856,.,-0.136561026161126,-0.0396889506129064,-0.186823119205217,-0.14330426529049,0.0151277965480067,-0.0023363497201351,-0.49165940154435,-0.269979177359516,-0.111007365284505,0.00564785933762313,-0.00714137463774474,-0.0458634111227202,-0.0930384094981897,-0.0993780221510222,-0.129971579183984,-0.0421434775454691,0.0870356752721083,0.0484314559184714,-0.107370975858251,-0.108989363885505,0.0151533021551532,0.0236579399462798,-0.0476591638245483,-0.0193545156996696,0.12619830968283,0.0447902401722967,-0.0555433902288202,0.01654279706534,0.115038752661865,0.0378582860890314,1.33605146504223,1.18091151997413,,,0.434640262292399,0.103000684948623,0.18397220281207,0.0887486631982077,0.079557259470754,0.0415806213393784,-0.00241638794490292,-1.87448225915417e-06,-0.0260364676771736,-0.0590073052037032,-0.214282446538873,-0.000778499556472532,0.0216090477993877,0.0207762169721455,0.195702898638548,0.157505732737494,0.962243230251557,0.973421578214713,0.943912358908972,0.918052294386429,0.945679012345679,0.254319632485746,0.773135271719219,0.196874482590023,0.617290831429421,0.0949367088607595,0.5,0.0671707018617254,0.307752818809545,-4.46139938389317,3.03374286010472,-3.43269378766509,2.29650646143253,,0.213910168572776,0.962243230251557,8470276,vt_withX,,wb,0.943912358908972,_NoNTL,3.1 (0.77)***,wb_150_vt_withX,wb_vt_withX
ridge,wb_150,150,Government and Civil Society (150),Government and Civil Society,7437,25779,,1.67809229203846,0.241536901685353,***,5.43822908486856,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.921166479730813,0.954600409806679,0.902786292028747,0.872176658145362,,0.392239661747404,0.773135271719219,0.281923465537637,0.617290831429421,0.170886075949367,0.5,0.115418232671969,0.307752818809545,,,,,,0.213910168572776,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_150_vt_3yr_withX_iFINAL_NoNTL.csv,wb,0.902786292028747,_NoNTL,1.68 (0.24)***,wb_150_ridge,wb_ridge
vt_3yr_withFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,8481028,5.05186780291193,3.38445887216993,*,23.976731917557,.,369.293080336466,,458.490644427331,,92.1946430488944,,25.5655685659196,,371.567849898498,,-45.0907166559495,,-63.8579228172755,,133.462804265021,,47.6557988010649,,-32.3401329017157,,6.23620835532938,,-61.8585527552844,,-101.208114479909,,77.004102266781,,81.0643408054982,,-49.2998888663921,,,,-184.864222337627,,-100.301212800107,,232.316442547094,,340.3598253504,,311.57232454193,,-29.069203409411,,-16.2820203130074,,269.761125783348,,0.931336742147553,0.962531032103658,0.954159039354666,0.450230137674031,0.901639344262295,0.333664001616921,1.51514344573574,0.209790203212624,0.201132619519455,0.0945945945945946,0.5,0.0812046775984843,0.0508917488730646,-3.64931143284398,2.67947415612152,5.69625293636762,-3.20980752480922,Nightlights per cap,0.301923797894589,0.931336742147553,8481028,vt_withFE,,ch,0.954159039354666,_NoNTL,5.05 (3.38)*,ch_150_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,7437,25779,8697092,0.633068298268153,1.78807025071211,"",5.43822908486856,.,-0.136561026161126,,-0.186823119205217,,0.0151277965480067,,-0.49165940154435,,-0.111007365284505,,-0.00714137463774474,,-0.0930384094981897,,-0.129971579183984,,0.0870356752721083,,-0.107370975858251,,0.0151533021551532,,-0.0476591638245483,,0.12619830968283,,-0.0555433902288202,,0.115038752661865,,1.33605146504223,,,,0.434640262292399,,0.18397220281207,,0.079557259470754,,-0.00241638794490292,,-0.0260364676771736,,-0.214282446538873,,0.0216090477993877,,0.195702898638548,,0.539349463227047,0.794606309839341,0.465814004013387,0.508235473757147,0.858787073926516,0.732431740645683,0.851153505241171,0.575152909218966,0.550775222769045,0.555696202531646,0.5,0.34111799550623,0.239735820793899,-4.46139938389317,3.03374286010472,-5.74014177507256,4.01385889152216,,0.213910168572776,0.539349463227047,8697092,vt_withFE,,wb,0.465814004013387,_NoNTL,0.63 (1.79),wb_150_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,853,29203,8487172,5.73114206750963,1.89556783158424,***,23.976731917557,.,369.293080336466,0.0170801704919724,458.490644427331,0.0492661580489971,92.1946430488944,-0.0511849939514514,25.5655685659196,-0.00998296137433417,371.567849898498,0.00577545338514023,-45.0907166559495,0.0156295703555293,-63.8579228172755,0.0264261418418138,133.462804265021,-0.0282255411683581,47.6557988010649,0.0734497465891764,-32.3401329017157,0.0283069279133673,6.23620835532938,-0.0283099496894354,-61.8585527552844,0.0153090616798726,-101.208114479909,0.000906395348720253,77.004102266781,-0.0359841730280458,81.0643408054982,0.0155255859624594,-49.2998888663921,0.0937228571635615,,,-184.864222337627,0.0435813552560255,-100.301212800107,0.0336246494180453,232.316442547094,-0.00386366837614314,340.3598253504,0.0352468683035135,311.57232454193,-0.0311695934622538,-29.069203409411,0.00978640160873102,-16.2820203130074,0.0016793392086402,269.761125783348,-0.0181815286143685,0.867604090577064,0.985163768468437,0.862818709183161,0.781536767481058,0.766016713091922,0.690153066038525,1.53168534745429,0.140953406164613,0.195990497985524,0.216216216216216,0.5,0.0531196769919879,0.0491451643429437,-3.64931143284398,2.67947415612152,4.68573302613747,-5.56995436877643,Nightlights per cap,0.301923797894589,0.867604090577064,8487172,vt_withXandFE,,ch,0.862818709183161,_NoNTL,5.73 (1.9)***,ch_150_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,7437,25779,8703236,0.469574034776423,1.01131716884946,"",5.43822908486856,.,-0.136561026161126,-0.081016569179479,-0.186823119205217,-0.119114772680325,0.0151277965480067,-0.017552123753374,-0.49165940154435,-0.366544709485058,-0.111007365284505,-0.0402464952925213,-0.00714137463774474,-0.0743718748644785,-0.0930384094981897,-0.0555080444842788,-0.129971579183984,-0.0707291289558635,0.0870356752721083,0.0678993288551283,-0.107370975858251,-0.152165921814768,0.0151533021551532,0.0748365027597203,-0.0476591638245483,-0.0530862807389346,0.12619830968283,0.0246638852113392,-0.0555433902288202,-0.0121617487841286,0.115038752661865,0.0304137385380458,1.33605146504223,1.13054677829114,,,0.434640262292399,0.130393987346305,0.18397220281207,0.107689737482002,0.079557259470754,0.0090965751314065,-0.00241638794490292,-0.00902996961551179,-0.0260364676771736,0.0290201171720396,-0.214282446538873,-0.0926248304732153,0.0216090477993877,0.0316308956331217,0.195702898638548,0.10964799188544,0.937580515942954,0.972880813383849,0.958287475403638,0.91291708665125,0.920121334681496,0.281280697691805,0.810154808303596,0.193056377516336,0.584852379663312,0.0810126582278481,0.5,0.072125583368689,0.271608747637598,-4.46139938389317,3.03374286010472,-4.02220482402637,3.67513734150469,,0.213910168572776,0.937580515942954,8703236,vt_withXandFE,,wb,0.958287475403638,_NoNTL,0.47 (1.01),wb_150_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,176,20304,8431124,11.7376423646126,4.97820351473805,***,22.0628975746315,.,-0.300302048367288,,0.17647816001504,,0.209969821768107,,0.165300461499399,,-0.0901195752646443,,-0.0341093698678284,,-0.0205497108358011,,-0.381300101753326,,0.771008453859434,,0.104113183285557,,-0.245043175005307,,-0.0259300209888897,,0.139876432578712,,-0.197993841531392,,-0.164956737657234,,0.348776287725193,,,,-0.107318693648156,,0.181617193451411,,0.00883736687534238,,0.369688018405215,,0.0166958012980908,,,,-0.156884785159566,,-0.388835236324496,,0.959183673469388,0.947660882205715,0.958902561078317,0.567785331199753,0.945945945945946,0.382237205701817,1.61465070868828,0.330900525635534,0.172022411945397,0.214285714285714,0.5,0.140728072318593,0.0412900073295871,0.342808647506745,1.59659589134003,-2.77035628508385,5.84930281227837,Nightlights per cap; UNSC US Aligned,0.806771623373935,0.959183673469388,8431124,vt_noX,,ch,0.958902561078317,_NoNTL,11.74 (4.98)***,ch_160_vt_noX,ch_vt_noX
vt_3yr_noX,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,3439,27097,8431124,-0.312148992743252,0.425459943137641,"",3.50402807007395,.,-0.0850374305339369,,0.100234620265381,,0.169656986450187,,-0.1820274017826,,0.0634916526110085,,-0.0565100373857889,,0.172482846139554,,-0.0958004034621923,,0.0127409574401838,,-0.0258782033006557,,0.080393919775027,,0.0778513645023095,,0.0634200366334764,,0.050293630069203,,-0.17399950618143,,1.07214169639159,,,,0.373765584259591,,-0.0763341166666316,,0.232987137855409,,0.143531758155806,,-0.157996303347887,,-0.238212339646052,,-0.00589543828124642,,-0.170317171658402,,0.494949494949495,0.74915651005913,0.532612795363202,0.295489627913917,0.798969072164949,0.795438046585005,1.15236916433871,0.569908660925482,0.351553645545246,0.454545454545455,0.5,0.286572484816477,0.112424082387114,-0.486501028615251,-0.393100314924382,-1.83685868531483,1.12852807625267,,0.290001284087004,0.505050505050505,8431124,vt_noX,,wb,0.532612795363202,_NoNTL,-0.31 (0.43),wb_160_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,300,22396,1810948,7.80023991410811,0.713260399533201,***,24.1675366686102,.,-0.300302048367288,-0.262447320073848,0.17647816001504,0.206252752020947,0.209969821768107,0.0263659627304867,0.165300461499399,0.141745434179915,-0.0901195752646443,-0.0504784246906613,-0.0341093698678284,0.0191244744416381,-0.0205497108358011,-0.10373518733309,-0.381300101753326,-0.0272439132444562,0.771008453859434,0.44137984648347,0.104113183285557,0.0687682575406455,-0.245043175005307,-0.0783002169802568,-0.0259300209888897,-0.0627903798315674,0.139876432578712,0.0991181830689308,-0.197993841531392,0.0980958828702575,-0.164956737657234,-0.140716977044942,0.348776287725193,0.142207015343056,,,-0.107318693648156,0.182295772433272,0.181617193451411,0.0341093400283696,0.00883736687534238,0.076616769433025,0.369688018405215,0.1879595816508,0.0166958012980908,0.14636551278644,,,-0.156884785159566,-0.124060486527131,-0.388835236324496,-0.343915270864959,0.802562486872506,0.99093499093497,0.675173467438181,0.887977991935418,0.428571428571429,1.38034072048482,1.5958671226543,0.105675662724356,0.177192481945946,0.514492753623188,0.5,0.0317902955939766,0.0429447852760736,-3.98047622442152,3.52978982022294,-10.9777660265725,2.72033636274201,UNSC US Aligned,0.568185849502468,0.802562486872506,1810948,vt_onlyX,,ch,0.675173467438181,_NoNTL,7.8 (0.71)***,ch_160_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4078,26458,1811204,3.06810379552681,2.43682780333742,"",6.37700367863393,.,-0.0850374305339369,-0.105624513374636,0.100234620265381,0.138113764142622,0.169656986450187,-0.101803482212112,-0.1820274017826,-0.0472973528888443,0.0634916526110085,0.147188032586128,-0.0565100373857889,0.0539991990570057,0.172482846139554,0.0858258911966921,-0.0958004034621923,-0.0887707704678172,0.0127409574401838,-0.0140725926496089,-0.0258782033006557,-0.0419224995467585,0.080393919775027,0.25520424433056,0.0778513645023095,-0.120326361581683,0.0634200366334764,0.0385358893871307,0.050293630069203,-0.0650019277632236,-0.17399950618143,-0.100897543788889,1.07214169639159,1.83015183031577,,,0.373765584259591,0.242554005831471,-0.0763341166666316,0.180716564580807,0.232987137855409,0.356438885014494,0.143531758155806,0.317285514250388,-0.157996303347887,-0.414327244237044,-0.238212339646052,-0.0665835804946093,-0.00589543828124642,-0.116182917132968,-0.170317171658402,-0.117341512199495,0.938750384733764,0.972500104375698,0.903085424878776,0.91046907003677,0.95959595959596,0.269886995271796,0.814905213398933,0.2543042875865,0.580806158856444,0.114035087719298,0.5,0.104065473418058,0.267549404484663,-1.59608103581665,0.31841460045631,-1.82258179832714,0.0924019540629318,,0.2746972917402,0.938750384733764,1811204,vt_onlyX,,wb,0.903085424878776,_NoNTL,3.07 (2.44),wb_160_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,300,22396,1812996,10.4710905459443,6.3191568363824,**,24.1675366686102,.,-0.300302048367288,,0.17647816001504,,0.209969821768107,,0.165300461499399,,-0.0901195752646443,,-0.0341093698678284,,-0.0205497108358011,,-0.381300101753326,,0.771008453859434,,0.104113183285557,,-0.245043175005307,,-0.0259300209888897,,0.139876432578712,,-0.197993841531392,,-0.164956737657234,,0.348776287725193,,,,-0.107318693648156,,0.181617193451411,,0.00883736687534238,,0.369688018405215,,0.0166958012980908,,,,-0.156884785159566,,-0.388835236324496,,0.958202058391094,0.970114312770563,0.923556144065346,0.410595940440096,0.969101123595506,0.232326614612339,1.88732789337814,0.173508609158952,0.111353620745267,0.0797101449275362,0.5,0.0677448886176381,0.0234971010070186,-3.98047622442152,3.52978982022294,-1.25011225147312,0.545032528213178,UNSC US Aligned,0.568185849502468,0.958202058391094,1812996,vt_onlyFE,,ch,0.923556144065346,_NoNTL,10.47 (6.32)**,ch_160_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,3439,27097,1955846,2.17629356925318,0.116415840588276,***,3.50402807007395,.,-0.0850374305339369,,0.100234620265381,,0.169656986450187,,-0.1820274017826,,0.0634916526110085,,-0.0565100373857889,,0.172482846139554,,-0.0958004034621923,,0.0127409574401838,,-0.0258782033006557,,0.080393919775027,,0.0778513645023095,,0.0634200366334764,,0.050293630069203,,-0.17399950618143,,1.07214169639159,,,,0.373765584259591,,-0.0763341166666316,,0.232987137855409,,0.143531758155806,,-0.157996303347887,,-0.238212339646052,,-0.00589543828124642,,-0.170317171658402,,0.831908934214306,0.865536633756006,0.785621827053027,0.779908027822108,0.914876690533015,0.463974429394003,0.698290682354661,0.410746499938045,0.688021279601346,0.26271186440678,0.5,0.202188859267574,0.449417707310229,-0.486501028615251,-0.393100314924382,-1.97011335090089,1.43543846659599,,0.290001284087004,0.831908934214306,1955846,vt_onlyFE,,wb,0.785621827053027,_NoNTL,2.18 (0.12)***,wb_160_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,300,22396,1818884,14.3366451318675,1.56982208623582,***,24.1675366686102,.,-0.300302048367288,0.0939731090515871,0.17647816001504,-0.0767174370028048,0.209969821768107,-0.0541288832435362,0.165300461499399,0.0201337769441325,-0.0901195752646443,0.00926196019165171,-0.0341093698678284,-0.0667130127456229,-0.0205497108358011,-0.00692633548751558,-0.381300101753326,0.0485211394168439,0.771008453859434,-0.0919275322183969,0.104113183285557,-0.0601382145844355,-0.245043175005307,-0.059188298238425,-0.0259300209888897,-0.0345240968652069,0.139876432578712,-0.0436709842225535,-0.197993841531392,0.0415056597860533,-0.164956737657234,0.00874379089289515,0.348776287725193,0.0375593796465666,,,-0.107318693648156,0.0148167843557887,0.181617193451411,-0.0562267813459004,0.00883736687534238,0.0388033824972826,0.369688018405215,-0.0357939950423327,0.0166958012980908,-0.0223298194585379,,,-0.156884785159566,-0.0641473021730631,-0.388835236324496,-0.0537983533740036,0.202898550724638,0.983104256854488,0.372583554844965,0.862775586826679,0.087719298245614,2.07266710153894,1.88732789337814,0.0705794320425723,0.111353620745267,0.514492753623188,0.5,0.0194283389278812,0.0234971010070186,-3.98047622442152,3.52978982022294,-3.2548007701984,-2.4208841487925,UNSC US Aligned,0.568185849502468,0.797101449275363,1818884,vt_onlyXandFE,,ch,0.372583554844965,_NoNTL,14.34 (1.57)***,ch_160_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,3439,27097,1962246,0.244377043042071,1.67765442192935,"",3.50402807007395,.,-0.0850374305339369,-0.115014951527114,0.100234620265381,0.135807084217671,0.169656986450187,-0.0290808652341326,-0.1820274017826,-0.0210657942295031,0.0634916526110085,0.101316732615233,-0.0565100373857889,0.0870938193798202,0.172482846139554,0.20431144520632,-0.0958004034621923,-0.0502490396425125,0.0127409574401838,-0.0795278677344323,-0.0258782033006557,-0.128750848993677,0.080393919775027,0.0103799939155581,0.0778513645023095,-0.15035927593708,0.0634200366334764,-0.0296206779032945,0.050293630069203,0.313816515952348,-0.17399950618143,-0.0302233798801904,1.07214169639159,1.15969881296154,,-0.0513568121194793,0.373765584259591,0.455372641086546,-0.0763341166666316,-0.0877755129337209,0.232987137855409,0.0919334612041685,0.143531758155806,0.237205912321796,-0.157996303347887,-0.133325126767152,-0.238212339646052,-0.269225095510424,-0.00589543828124642,0.0226955469697697,-0.170317171658402,0.0175499438494449,0.917211289859236,0.947221490237701,0.897692370495232,0.912748453297773,0.919088766692852,0.360049471219572,0.698290682354661,0.298529070010167,0.688021279601346,0.158898305084746,0.5,0.115756980496703,0.449417707310229,-0.486501028615251,-0.393100314924382,-3.66421925235395,0.302035591082468,,0.290001284087004,0.917211289859236,1962246,vt_onlyXandFE,,wb,0.897692370495232,_NoNTL,0.24 (1.68),wb_160_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,300,22396,8470020,10.1209615978193,3.17233923638883,***,24.1675366686102,.,-0.300302048367288,-0.0164493029715962,0.17647816001504,0.00559622039698275,0.209969821768107,0.00467227422457634,0.165300461499399,0.0095022454623549,-0.0901195752646443,-0.00790505741140765,-0.0341093698678284,-0.0244203268486378,-0.0205497108358011,-0.0253435669024506,-0.381300101753326,-0.0210912791825832,0.771008453859434,0.0119729090941837,0.104113183285557,0.0058021603003722,-0.245043175005307,-0.0120835025359668,-0.0259300209888897,0.00486247725901193,0.139876432578712,-0.00368880234353127,-0.197993841531392,-0.0186474489893591,-0.164956737657234,0.00086025478944067,0.348776287725193,0.0147295069700387,,,-0.107318693648156,0.0317773308325543,0.181617193451411,0.022069625589646,0.00883736687534238,0.00625131162058125,0.369688018405215,-0.00788294621394043,0.0166958012980908,-0.0225058185229147,,,-0.156884785159566,-0.0129772642545837,-0.388835236324496,-0.00930026404785154,0.804032766225583,0.969805645743158,0.803173814821264,0.520296494145366,0.75,0.813167922403516,1.88732789337814,0.191369761432922,0.111353620745267,0.304347826086957,0.5,0.0788322652832876,0.0234971010070186,-3.98047622442152,3.52978982022294,-4.68889459387671,-1.50839202267923,UNSC US Aligned,0.568185849502468,0.804032766225583,8470020,vt_withX,,ch,0.803173814821264,_NoNTL,10.12 (3.17)***,ch_160_vt_withX,ch_vt_withX
ridge,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,300,22396,,16.2454501218941,1.65219474508046,***,24.1675366686102,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.870405377021634,0.951714466089519,0.87768138713671,0.350644204707151,,1.24060118567904,1.88732789337814,0.0669875605001701,0.111353620745267,0.471014492753623,0.5,0.0237005391109755,0.0234971010070186,,,,,UNSC US Aligned,0.568185849502468,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_160_vt_3yr_withX_iFINAL_NoNTL.csv,ch,0.87768138713671,_NoNTL,16.25 (1.65)***,ch_160_ridge,ch_ridge
vt_3yr_withX,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4078,26458,8470276,1.5836356622039,1.2190252195172,*,6.37700367863393,.,-0.0850374305339369,-0.0211986520793278,0.100234620265381,0.0552512862533348,0.169656986450187,-0.0289556468836923,-0.1820274017826,0.0217052716761782,0.0634916526110085,-0.021492783552967,-0.0565100373857889,0.0322821125201928,0.172482846139554,0.0312167878914495,-0.0958004034621923,-0.0344709026650524,0.0127409574401838,-0.0157171729626134,-0.0258782033006557,-0.0134532415261419,0.080393919775027,0.0212469317653842,0.0778513645023095,0.02619040180929,0.0634200366334764,0.00514727482572198,0.050293630069203,0.0117864172393456,-0.17399950618143,-0.0286539747769715,1.07214169639159,0.325124011635813,,,0.373765584259591,0.0389170904085026,-0.0763341166666316,0.0589936201251142,0.232987137855409,0.0284518247283987,0.143531758155806,0.0493259184434994,-0.157996303347887,-0.0293468563444897,-0.238212339646052,-0.0360279789473774,-0.00589543828124642,0.00546958222985239,-0.170317171658402,-0.031793661727571,0.93290243151739,0.971233117757848,0.895097517849828,0.845987612366882,0.941780821917808,0.290877077775995,0.966569845102563,0.205438369796807,0.46448524161197,0.087719298245614,0.5,0.0833587919521669,0.175489896565269,-1.59608103581665,0.31841460045631,-2.69919662852249,2.48829350964217,,0.2746972917402,0.93290243151739,8470276,vt_withX,,wb,0.895097517849828,_NoNTL,1.58 (1.22)*,wb_160_vt_withX,wb_vt_withX
ridge,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4078,26458,,1.45861989263361,0.27005042333731,***,6.37700367863393,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.90335487842413,0.893827414542856,0.857422859248011,0.599476428461718,,0.518116082320468,0.966569845102563,0.30247997825496,0.46448524161197,0.289473684210526,0.5,0.144459477152708,0.175489896565269,,,,,,0.2746972917402,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_160_vt_3yr_withX_iFINAL_NoNTL.csv,wb,0.857422859248011,_NoNTL,1.46 (0.27)***,wb_160_ridge,wb_ridge
vt_3yr_withFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,300,22396,8472068,10.9358874829036,6.49567072463363,**,24.1675366686102,.,-0.300302048367288,,0.17647816001504,,0.209969821768107,,0.165300461499399,,-0.0901195752646443,,-0.0341093698678284,,-0.0205497108358011,,-0.381300101753326,,0.771008453859434,,0.104113183285557,,-0.245043175005307,,-0.0259300209888897,,0.139876432578712,,-0.197993841531392,,-0.164956737657234,,0.348776287725193,,,,-0.107318693648156,,0.181617193451411,,0.00883736687534238,,0.369688018405215,,0.0166958012980908,,,,-0.156884785159566,,-0.388835236324496,,0.92858643142197,0.984348012794403,0.914970931580839,0.703235467505914,0.86764705882353,0.444186765201387,1.62484570062694,0.170285517128577,0.169276474876034,0.13768115942029,0.5,0.0544181977252843,0.0404199475065617,-3.98047622442152,3.52978982022294,-3.10840101081391,-2.90696432368633,UNSC US Aligned,0.568185849502468,0.92858643142197,8472068,vt_withFE,,ch,0.914970931580839,_NoNTL,10.94 (6.5)**,ch_160_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,3439,27097,8586260,2.82570310357295,0.593805523306306,***,3.50402807007395,.,-0.0850374305339369,,0.100234620265381,,0.169656986450187,,-0.1820274017826,,0.0634916526110085,,-0.0565100373857889,,0.172482846139554,,-0.0958004034621923,,0.0127409574401838,,-0.0258782033006557,,0.080393919775027,,0.0778513645023095,,0.0634200366334764,,0.050293630069203,,-0.17399950618143,,1.07214169639159,,,,0.373765584259591,,-0.0763341166666316,,0.232987137855409,,0.143531758155806,,-0.157996303347887,,-0.238212339646052,,-0.00589543828124642,,-0.170317171658402,,0.747474747474747,0.867788175246169,0.647278223286003,0.410935076664231,0.916666666666667,0.509435199655182,1.06892086164721,0.458508274903752,0.398663523818433,0.242424242424242,0.5,0.282936412476947,0.136556811803384,-0.486501028615251,-0.393100314924382,-3.97244385755167,2.58667110359074,,0.290001284087004,0.747474747474747,8586260,vt_withFE,,wb,0.647278223286003,_NoNTL,2.83 (0.59)***,wb_160_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,300,22396,8477956,14.1799650668921,2.76960321275411,***,24.1675366686102,.,-0.300302048367288,-0.00380152746365646,0.17647816001504,0.0188635246292681,0.209969821768107,0.0102163144825677,0.165300461499399,0.00355963816575272,-0.0901195752646443,-0.00936573759943666,-0.0341093698678284,-0.032074233723115,-0.0205497108358011,-0.0166408436722143,-0.381300101753326,-0.00431769139024257,0.771008453859434,-0.00531148375128397,0.104113183285557,-0.00519676126656083,-0.245043175005307,-0.0101572842874129,-0.0259300209888897,-0.0152504917577607,0.139876432578712,-0.0199763215801794,-0.197993841531392,-0.00841750152059836,-0.164956737657234,-0.00733766437771928,0.348776287725193,-0.00467518999998141,,,-0.107318693648156,0.0227570067555632,0.181617193451411,0.0150413811703029,0.00883736687534238,0.000938522086944474,0.369688018405215,-0.0127917419247756,0.0166958012980908,-0.0191463755909363,,,-0.156884785159566,-0.0186936107845351,-0.388835236324496,-0.032970263168681,0.845620667926906,0.968776154401136,0.812614156250802,0.55359070944934,0.818965517241379,0.725209698712582,1.88732789337814,0.193005021100989,0.111353620745267,0.289855072463768,0.5,0.085240565557929,0.0234971010070186,-3.98047622442152,3.52978982022294,-0.0250780993925197,-3.46609110467394,UNSC US Aligned,0.568185849502468,0.845620667926906,8477956,vt_withXandFE,,ch,0.812614156250802,_NoNTL,14.18 (2.77)***,ch_160_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,4078,26458,8642820,-0.331910472984642,1.73565848817154,"",6.37700367863393,.,-0.0850374305339369,-0.0690448223845996,0.100234620265381,0.106826154086742,0.169656986450187,0.137251999491399,-0.1820274017826,0.134590052887769,0.0634916526110085,-0.0175083766318858,-0.0565100373857889,0.0608544172477647,0.172482846139554,0.252027551422257,-0.0958004034621923,-0.0409606383199568,0.0127409574401838,-0.0466099676303565,-0.0258782033006557,-0.116892121061619,0.080393919775027,0.104571371952785,0.0778513645023095,0.169803921701386,0.0634200366334764,-0.119844813239033,0.050293630069203,0.160034604812972,-0.17399950618143,-0.140381386847877,1.07214169639159,1.15672883491975,,,0.373765584259591,0.286897873561819,-0.0763341166666316,0.00461779705248796,0.232987137855409,0.0658323972065391,0.143531758155806,0.188998808460304,-0.157996303347887,-0.0281576587585718,-0.238212339646052,-0.416059699673104,-0.00589543828124642,-0.125409076781937,-0.170317171658402,-0.0262659228593119,0.968297937827024,0.963381891837197,0.944114572055453,0.776247852423262,0.962199312714777,0.218611983547882,1.01041023681988,0.234612075602959,0.435140830059828,0.087719298245614,0.5,0.0892235478192842,0.15728535106591,-1.59608103581665,0.31841460045631,-1.92164113444909,0.903240296661957,,0.2746972917402,0.968297937827024,8642820,vt_withXandFE,,wb,0.944114572055453,_NoNTL,-0.33 (1.74),wb_160_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_210,210,Transport and Storage (210),Transport and Storage,614,23686,8464644,2.57169059955049,0.72618565372845,***,16.6702020884694,.,-0.0406932138864058,,0.301686824927999,,0.0308372844873227,,0.17131311507375,,0.293529835812374,,-0.0519388659947096,,0.280309537462587,,-0.408973747935591,,0.891011771994987,,-0.0209365647283617,,-0.00055121556048002,,0.91414545390933,,0.54710077984358,,0.050018557421766,,0.0100022876682693,,0.144430700590871,,,,0.288364757882872,,0.126362066536984,,0.108155455583353,,-0.223584303637804,,-0.0076849016756891,,0.0286126153907654,,-0.0115195064937487,,-0.0180958364210557,,0.848800362154821,0.924508480996126,0.805967925786964,0.425903712552788,0.860655737704918,0.523889340404044,1.65284138611806,0.355587828607719,0.161948179351326,0.234042553191489,0.5,0.140004034698406,0.0381278999394795,8.12453679088948,3.48601116444618,4.94619383365124,2.8669052566968,,0.629209363579797,0.848800362154821,8464644,vt_noX,,ch,0.805967925786964,_NoNTL,2.57 (0.73)***,ch_210_vt_noX,ch_vt_noX
vt_3yr_noX,wb_210,210,Transport and Storage (210),Transport and Storage,5254,27834,8431124,-1.36069044852341,0.293301396578311,***,2.31399017050893,.,-0.101204705648534,,-0.123481669360335,,0.0476473783333575,,-0.134579087247245,,-0.113141300545953,,0.0746412769103487,,-0.0989219254333458,,-0.134679060438715,,-0.0214204952233944,,0.0390840010633863,,-0.0194122063751057,,-0.228638714216721,,0.0170545516436657,,-0.0361499363179885,,0.0673412799386751,,1.24279840541559,,,,0.406104464383353,,-0.0720145348032973,,0.0516108755224844,,-0.114894693276977,,-0.198348200265628,,0.0868057443154471,,0.00172988687540895,,0.127826666584952,,0.80138627637919,0.745948170180872,0.754276013925001,0.371918067755229,0.834076717216771,0.557271746619098,1.0478041543738,0.576382047880733,0.411486078049948,0.253807106598985,0.5,0.29790530490828,0.14362295488349,-4.53638661642409,1.58141944513012,-3.58712817838729,0.617924388781916,,0.244968707848208,0.80138627637919,8431124,vt_noX,,wb,0.754276013925001,_NoNTL,-1.36 (0.29)***,wb_210_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_210,210,Transport and Storage (210),Transport and Storage,859,26065,1811204,9.48550700337474,3.01010463149788,***,18.8775627016451,.,-0.0406932138864058,-0.145449192747477,0.301686824927999,0.171653455570343,0.0308372844873227,0.0103221615683303,0.17131311507375,0.0206641326099585,0.293529835812374,0.286729081869126,-0.0519388659947096,-0.0491303107887602,0.280309537462587,0.0454629014339244,-0.408973747935591,-0.247089365255088,0.891011771994987,0.190616786298342,-0.0209365647283617,0.142253768170492,-0.00055121556048002,-0.143825435473115,0.91414545390933,0.200702460482716,0.54710077984358,0.124509053272195,0.050018557421766,-0.0172469996660948,0.0100022876682693,0.00763570215553032,0.144430700590871,0.393609240278535,,,0.288364757882872,0.345834144614621,0.126362066536984,0.00467728367075151,0.108155455583353,0.112780400514604,-0.223584303637804,-0.0973130608070596,-0.0076849016756891,-0.144740285072488,0.0286126153907654,0.0981984551250589,-0.0115195064937487,-0.0792198182084089,-0.0180958364210557,0.165952833332127,0.900316001149095,0.99573709753782,0.838178950237084,0.933593890943695,0.663082437275986,1.03146449995568,1.54211201785693,0.103500178591164,0.192813449857801,0.415254237288136,0.5,0.0349158653846154,0.0480769230769231,6.45104301459542,2.83527864814148,7.05325686058164,-0.713661571206216,,0.49662963652808,0.900316001149095,1811204,vt_onlyX,,ch,0.838178950237084,_NoNTL,9.49 (3.01)***,ch_210_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_210,210,Transport and Storage (210),Transport and Storage,5254,27834,1806598,1.41681717065684,0.50373586278282,***,2.31399017050893,.,-0.101204705648534,-0.0896935167908688,-0.123481669360335,-0.148184223026033,0.0476473783333575,0.0548507161065926,-0.134579087247245,-0.00803416885435493,-0.113141300545953,0.0183134598284962,0.0746412769103487,-0.00810405895113985,-0.0989219254333458,-0.202244328260421,-0.134679060438715,-0.0790780629962686,-0.0214204952233944,0.00555231481790543,0.0390840010633863,0.346450469791871,-0.0194122063751057,0.0735859495401354,-0.228638714216721,-0.215097587183117,0.0170545516436657,0.0460944549739361,-0.0361499363179885,0.0355400919914245,0.0673412799386751,-0.0110973584651948,1.24279840541559,1.22751910924891,,-0.0987023689597699,0.406104464383353,0.353322445452186,-0.0720145348032973,-0.217247123867312,0.0516108755224844,-0.166899391710767,-0.114894693276977,-0.0371787073835726,-0.198348200265628,0.0274161091446882,0.0868057443154471,0.0178502650558857,0.00172988687540895,0.0529510511457857,0.127826666584952,-0.143404799252749,0.942176810973299,0.937046420779991,0.931601461811501,0.925097550831301,0.928990923651895,0.313638831533624,0.693269803626829,0.328617096741731,0.69302456751685,0.106822880771881,0.5,0.12475734437686,0.492170311893361,-4.53638661642409,1.58141944513012,-5.17792151801897,2.21581808875452,,0.244968707848208,0.942176810973299,1806598,vt_onlyX,,wb,0.931601461811501,_NoNTL,1.42 (0.5)***,wb_210_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_210,210,Transport and Storage (210),Transport and Storage,859,26065,1830404,13.084180061565,1.05039771757963,***,18.8775627016451,.,-0.0406932138864058,,0.301686824927999,,0.0308372844873227,,0.17131311507375,,0.293529835812374,,-0.0519388659947096,,0.280309537462587,,-0.408973747935591,,0.891011771994987,,-0.0209365647283617,,-0.00055121556048002,,0.91414545390933,,0.54710077984358,,0.050018557421766,,0.0100022876682693,,0.144430700590871,,,,0.288364757882872,,0.126362066536984,,0.108155455583353,,-0.223584303637804,,-0.0076849016756891,,0.0286126153907654,,-0.0115195064937487,,-0.0180958364210557,,0.971847170353347,0.964104708205912,0.918624859097174,0.825380154637119,0.986622073578595,0.168679684429916,0.980671903140676,0.225253455667907,0.454850892282703,0.0338983050847458,0.5,0.10584250635055,0.169348010160881,6.45104301459542,2.83527864814148,4.92625663596855,2.77855286845568,,0.49662963652808,0.971847170353347,1830404,vt_onlyFE,,ch,0.918624859097174,_NoNTL,13.08 (1.05)***,ch_210_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,2009348,0.199139426347699,0.448135831703691,"",5.3460763956079,.,-0.101204705648534,,-0.123481669360335,,0.0476473783333575,,-0.134579087247245,,-0.113141300545953,,0.0746412769103487,,-0.0989219254333458,,-0.134679060438715,,-0.0214204952233944,,0.0390840010633863,,-0.0194122063751057,,-0.228638714216721,,0.0170545516436657,,-0.0361499363179885,,0.0673412799386751,,1.24279840541559,,,,0.406104464383353,,-0.0720145348032973,,0.0516108755224844,,-0.114894693276977,,-0.198348200265628,,0.0868057443154471,,0.00172988687540895,,0.127826666584952,,0.371126153298057,0.811230492049458,0.405398998193313,0.646955111563877,0.833333333333333,1.06611496883147,0.763734387859981,0.537563577955937,0.625789599784182,0.557344064386318,0.5,0.302630837699285,0.31857360148724,-4.38585230935078,1.71301540310285,-11.6277258376627,3.54410309395234,,0.233792028726362,0.628873846701942,2009348,vt_onlyFE,,wb,0.405398998193313,_NoNTL,0.2 (0.45),wb_210_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_210,210,Transport and Storage (210),Transport and Storage,859,26065,1836548,10.9726188803139,2.02190463500953,***,18.8775627016451,.,-0.0406932138864058,0.00750115434639171,0.301686824927999,0.0422837696806535,0.0308372844873227,-0.00337127705570363,0.17131311507375,-0.0120266131777288,0.293529835812374,0.0555806754156949,-0.0519388659947096,-0.0148959009815036,0.280309537462587,0.0180867865774759,-0.408973747935591,-0.0103129021450877,0.891011771994987,-0.0667198070662562,-0.0209365647283617,-0.0363579096621851,-0.00055121556048002,-0.0697461289539919,0.91414545390933,0.0187547534704208,0.54710077984358,0.00184420826146378,0.050018557421766,-0.00533322928939015,0.0100022876682693,-0.0177973924390969,0.144430700590871,0.0167737368307979,,,0.288364757882872,0.027683765357359,0.126362066536984,0.0363875585794314,0.108155455583353,0.00938775815535346,-0.223584303637804,-0.00608720452641108,-0.0076849016756891,-0.036131726054012,0.0286126153907654,0.0451352353766402,-0.0115195064937487,0.0361728024296656,-0.0180958364210557,0.0292068997351463,0.854352197644355,0.99151860032135,0.901420291914516,0.929097489888169,0.372549019607843,1.26598053347344,1.47689261525796,0.07079157166333,0.213515473538851,0.338983050847458,0.5,0.0213162251655629,0.0551876379690949,6.45104301459542,2.83527864814148,10.1812212301142,-4.09358793141925,,0.49662963652808,0.854352197644355,1836548,vt_onlyXandFE,,ch,0.901420291914516,_NoNTL,10.97 (2.02)***,ch_210_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,2015492,3.93791531722781,0.236699416072533,***,5.3460763956079,.,-0.101204705648534,0.150558777591216,-0.123481669360335,0.107787129357454,0.0476473783333575,0.205515276072543,-0.134579087247245,-0.161223090440017,-0.113141300545953,0.00401359871029854,0.0746412769103487,-0.0107861287519343,-0.0989219254333458,-0.129483209457248,-0.134679060438715,0.00832672303542498,-0.0214204952233944,0.0632741785852704,0.0390840010633863,0.0908683719113894,-0.0194122063751057,0.0764438140159454,-0.228638714216721,-0.203113626018166,0.0170545516436657,0.023183661494404,-0.0361499363179885,0.137669903631322,0.0673412799386751,0.199584665782751,1.24279840541559,0.998246614355134,,,0.406104464383353,0.316176120080007,-0.0720145348032973,-0.0806859112996137,0.0516108755224844,-0.097993934154516,-0.114894693276977,-0.0334712039190342,-0.198348200265628,-0.356319822333763,0.0868057443154471,0.0877237688377056,0.00172988687540895,0.161414818409817,0.127826666584952,0.0805081110820164,0.98490338408722,0.987920533864146,0.981111231582003,0.963691748145852,0.957953193177311,0.164527286201942,0.832661320846811,0.122771667981538,0.565910831406098,0.0573440643863179,0.5,0.0429524790612263,0.253280781117033,-4.38585230935078,1.71301540310285,-3.45001291328846,0.519478654455597,,0.233792028726362,0.98490338408722,2015492,vt_onlyXandFE,,wb,0.981111231582003,_NoNTL,3.94 (0.24)***,wb_210_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_210,210,Transport and Storage (210),Transport and Storage,859,26065,8470276,7.57607993623803,0.925861079396863,***,18.8775627016451,.,-0.0406932138864058,-0.000276462828915106,0.301686824927999,0.00179416315280835,0.0308372844873227,-0.00840128556243275,0.17131311507375,-0.000716584828914905,0.293529835812374,-0.00287658379413188,-0.0519388659947096,0.00106700786825989,0.280309537462587,-0.000185764545858525,-0.408973747935591,0.000492869936861099,0.891011771994987,0.00469674140156713,-0.0209365647283617,-0.00230748677917302,-0.00055121556048002,-0.00133236096771722,0.91414545390933,0.000888845503613989,0.54710077984358,0.0111425798019627,0.050018557421766,0.000760868862125791,0.0100022876682693,-0.00175165944063334,0.144430700590871,0.00939570451404348,,,0.288364757882872,0.00280874873511481,0.126362066536984,0.0020789568522006,0.108155455583353,-0.00094922048087029,-0.223584303637804,-0.0021963113581295,-0.0076849016756891,-0.00227301880666364,0.0286126153907654,-0.00263211601180863,-0.0115195064937487,-0.00290976976699468,-0.0180958364210557,-0.00678071117668903,0.748060902039644,0.902145780187075,0.813149410421431,0.670831167735807,0.8,0.56577992889084,1.04284027099002,0.41916016064861,0.41455560542869,0.26271186440678,0.5,0.150254360465116,0.145348837209302,6.45104301459542,2.83527864814148,7.19085814401679,0.710326640591494,,0.49662963652808,0.748060902039644,8470276,vt_withX,,ch,0.813149410421431,_NoNTL,7.58 (0.93)***,ch_210_vt_withX,ch_vt_withX
ridge,ch_210,210,Transport and Storage (210),Transport and Storage,859,26065,,8.2025988532481,0.776583209566936,***,18.8775627016451,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.815282964665326,0.920435799319727,0.726968998918082,0.712235796281107,,0.832310698013041,1.04284027099002,0.237899551727892,0.41455560542869,0.516949152542373,0.5,0.0921148255813953,0.145348837209302,,,,,,0.49662963652808,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_210_vt_3yr_withX_iFINAL_NoNTL.csv,ch,0.726968998918082,_NoNTL,8.2 (0.78)***,ch_210_ridge,ch_ridge
vt_3yr_withX,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,8470276,-0.162276416192368,0.486228178091183,"",5.3460763956079,.,-0.101204705648534,0.0487946180440493,-0.123481669360335,0.145640799022508,0.0476473783333575,0.0150803724629802,-0.134579087247245,0.377085027457172,-0.113141300545953,0.118351825489663,0.0746412769103487,-0.0850030016619766,-0.0989219254333458,-0.0520849403738975,-0.134679060438715,-0.119196906387806,-0.0214204952233944,0.0484610742330551,0.0390840010633863,0.133764488920632,-0.0194122063751057,-0.0397639911063006,-0.228638714216721,0.018711832081899,0.0170545516436657,0.0816714630927889,-0.0361499363179885,-0.117713175490499,0.0673412799386751,0.108593164812774,1.24279840541559,0.810833305716141,,,0.406104464383353,0.252324911691211,-0.0720145348032973,0.126080287098811,0.0516108755224844,-0.158865712479464,-0.114894693276977,0.0208564659580587,-0.198348200265628,-0.155114379003648,0.0868057443154471,-0.0490159277617683,0.00172988687540895,-0.0108531495556226,0.127826666584952,-0.0744088913500299,0.979203186928408,0.963819587860214,0.976581382428592,0.874031557008197,0.964497041420118,0.200053679801895,0.873720508126748,0.269309587858773,0.532813444558201,0.0663983903420523,0.5,0.103596264653288,0.224716868666799,-4.38585230935078,1.71301540310285,-2.71797465211849,1.6523760301091,,0.233792028726362,0.979203186928408,8470276,vt_withX,,wb,0.976581382428592,_NoNTL,-0.16 (0.49),wb_210_vt_withX,wb_vt_withX
ridge,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,,3.27141000735847,0.302619934328634,***,5.3460763956079,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.957665510163593,0.913364376834595,0.956350123970286,0.750796449705169,,0.314477667914104,0.873720508126748,0.303884043133383,0.532813444558201,0.13682092555332,0.5,0.141863699582754,0.224716868666799,,,,,,0.233792028726362,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_210_vt_3yr_withX_iFINAL_NoNTL.csv,wb,0.956350123970286,_NoNTL,3.27 (0.3)***,wb_210_ridge,wb_ridge
vt_3yr_withFE,ch_210,210,Transport and Storage (210),Transport and Storage,859,26065,8489476,8.80340121715305,0.705877435675834,***,18.8775627016451,.,-0.0406932138864058,,0.301686824927999,,0.0308372844873227,,0.17131311507375,,0.293529835812374,,-0.0519388659947096,,0.280309537462587,,-0.408973747935591,,0.891011771994987,,-0.0209365647283617,,-0.00055121556048002,,0.91414545390933,,0.54710077984358,,0.050018557421766,,0.0100022876682693,,0.144430700590871,,,,0.288364757882872,,0.126362066536984,,0.108155455583353,,-0.223584303637804,,-0.0076849016756891,,0.0286126153907654,,-0.0115195064937487,,-0.0180958364210557,,0.930192473427176,0.97139053622159,0.915490810291633,0.612424989254243,0.9375,0.32080871026151,1.48921212969699,0.237893064621224,0.209450791688173,0.127118644067797,0.5,0.102620967741935,0.0537634408602151,6.45104301459542,2.83527864814148,7.27676724402456,1.93058488325953,,0.49662963652808,0.930192473427176,8489476,vt_withFE,,ch,0.915490810291633,_NoNTL,8.8 (0.71)***,ch_210_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,8668420,0.918055294951699,0.970205917438044,"",5.3460763956079,.,-0.101204705648534,,-0.123481669360335,,0.0476473783333575,,-0.134579087247245,,-0.113141300545953,,0.0746412769103487,,-0.0989219254333458,,-0.134679060438715,,-0.0214204952233944,,0.0390840010633863,,-0.0194122063751057,,-0.228638714216721,,0.0170545516436657,,-0.0361499363179885,,0.0673412799386751,,1.24279840541559,,,,0.406104464383353,,-0.0720145348032973,,0.0516108755224844,,-0.114894693276977,,-0.198348200265628,,0.0868057443154471,,0.00172988687540895,,0.127826666584952,,0.513127052050735,0.824214302922063,0.495733929793371,0.484632216907847,0.728083209509658,1.08949106571247,0.913792525629795,0.522335855529242,0.502252661487288,0.54728370221328,0.5,0.299497988393207,0.201338697618115,-4.38585230935078,1.71301540310285,-10.579121734887,2.99233146986783,,0.233792028726362,0.486872947949265,8668420,vt_withFE,,wb,0.495733929793371,_NoNTL,0.92 (0.97),wb_210_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_210,210,Transport and Storage (210),Transport and Storage,859,26065,8495620,2.58037451530785,0.926327786854749,***,18.8775627016451,.,-0.0406932138864058,0.0308851645514375,0.301686824927999,0.0149933660589161,0.0308372844873227,-0.0620489027793616,0.17131311507375,0.0122611815016688,0.293529835812374,0.0350260278698989,-0.0519388659947096,0.00534262627363308,0.280309537462587,0.139301193617268,-0.408973747935591,-0.159555954262615,0.891011771994987,0.0895484248921276,-0.0209365647283617,0.0620786077575788,-0.00055121556048002,0.051129794884472,0.91414545390933,0.10992395715788,0.54710077984358,0.0221429765992797,0.050018557421766,-0.0585409565782175,0.0100022876682693,0.0314713109284634,0.144430700590871,0.103348041698319,,,0.288364757882872,0.147677632607513,0.126362066536984,0.0358711995812931,0.108155455583353,-0.0064752251282335,-0.223584303637804,-0.01015961991623,-0.0076849016756891,-0.00961470790207465,0.0286126153907654,-0.0817577403690378,-0.0115195064937487,-0.0163437609805347,-0.0180958364210557,-0.0181448443559936,0.801781097385808,0.976416719342687,0.743851339691701,0.793981305399129,0.696864111498258,0.932325828314072,1.58481068274052,0.138755196413358,0.180304151348499,0.322033898305085,0.5,0.0523568838589166,0.043951214152291,6.45104301459542,2.83527864814148,9.43334982790433,-1.07944950177074,,0.49662963652808,0.801781097385808,8495620,vt_withXandFE,,ch,0.743851339691701,_NoNTL,2.58 (0.93)***,ch_210_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_210,210,Transport and Storage (210),Transport and Storage,6152,26936,8674564,2.49942970069557,0.472504914411971,***,5.3460763956079,.,-0.101204705648534,-0.00801909209927557,-0.123481669360335,-0.0580725387530385,0.0476473783333575,0.030662031793035,-0.134579087247245,-0.101221659663122,-0.113141300545953,-0.0753268831362949,0.0746412769103487,-0.0209000651747933,-0.0989219254333458,-0.0415384139239904,-0.134679060438715,-0.013296806064318,-0.0214204952233944,0.0372005144879222,0.0390840010633863,-0.0189137565810322,-0.0194122063751057,-0.0219026057235891,-0.228638714216721,-0.0796987521043044,0.0170545516436657,0.0654873317200689,-0.0361499363179885,0.0343324654031313,0.0673412799386751,0.0497562394873242,1.24279840541559,0.598087219074093,,,0.406104464383353,0.224333549123224,-0.0720145348032973,-0.0259028909052571,0.0516108755224844,0.0108255972861668,-0.114894693276977,0.0196359324362127,-0.198348200265628,-0.0255898472853012,0.0868057443154471,0.0650022303469849,0.00172988687540895,-0.0217126644134969,0.127826666584952,0.0824317183252413,0.971288495560891,0.91927927877685,0.962049112096159,0.841404518079672,0.952192809166337,0.278997552680602,0.739758248273317,0.37622376461772,0.647957829671951,0.103621730382294,0.5,0.148706495440164,0.350828215149823,-4.38585230935078,1.71301540310285,-5.79368940944309,3.79336583531247,,0.233792028726362,0.971288495560891,8674564,vt_withXandFE,,wb,0.962049112096159,_NoNTL,2.5 (0.47)***,wb_210_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_220,220,Communications (220),Communications,274,16270,8464644,-4.06322660602447,3.09834535190316,*,11.9059227693625,.,0.166458404746178,,0.0236439526499433,,0.25810142907496,,-0.659312727387749,,0.120128639093287,,0.176353550783525,,0.0082207623819951,,-0.0615877204415447,,0.50805093978775,,-0.063819523206271,,-0.220502998978062,,0.471301881883009,,0.0760774136694211,,0.266985443675895,,0.334631328078387,,0.476807649740142,,,,0.130818316178451,,0.411809883029305,,-0.274477349619183,,-0.130099312935293,,-0.0689426143035254,,,,0.605949307780847,,0.0653526480346518,,0.68595041322314,0.852708729404329,0.616967717196896,0.359463216504001,0.701754385964912,0.948944271143564,1.82570945613706,0.41341466121424,0.12295213626173,0.454545454545455,0.5,0.162019669471763,0.0266653148129372,1.80996584307468,4.4695657327616,1.18592378823842,6.61656274806577,UNSC US Aligned,1.02228601508163,0.68595041322314,8464644,vt_noX,,ch,0.616967717196896,_NoNTL,-4.06 (3.1)*,ch_220_vt_noX,ch_vt_noX
vt_3yr_noX,wb_220,220,Communications (220),Communications,606,22662,8431124,1.3464859048621,0.644345144385225,***,4.82089340773336,.,-0.105584631592638,,0.616743537550371,,-0.254382829040223,,-0.00854364493391825,,-0.945741742513498,,-0.152919612527398,,-0.35247371008496,,0.256917596617902,,0.419749195284372,,0.102210056678206,,0.187634341744101,,0.261829448784494,,0.594362950395395,,-0.296359941121693,,-0.197764537884688,,0.581028697191446,,,,0.500591156058596,,0.135540545103085,,-0.647599477285387,,0.343567189016596,,1.2746171424734,,-0.0402813946237982,,-0.0527895599190939,,-0.342315096677981,,0.833333333333333,0.883078664602104,0.843332123584755,0.28581149419589,0.9375,0.513398508595659,1.62367779402941,0.42483034140645,0.169588921031773,0.25,0.5,0.197258238789843,0.0405186385737439,-1.15060235833318,1.96008018603847,-5.55872114449137,4.38903253080232,,0.724558763379325,0.833333333333333,8431124,vt_noX,,wb,0.843332123584755,_NoNTL,1.35 (0.64)***,wb_220_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_220,220,Communications (220),Communications,388,18372,1810948,14.1204455720715,4.60676779853938,***,14.9678979305863,.,0.166458404746178,0.186880940347911,0.0236439526499433,-0.0995398967410401,0.25810142907496,0.20229968210221,-0.659312727387749,-0.127231095843018,0.120128639093287,0.26788753456436,0.176353550783525,0.133376466520136,0.0082207623819951,0.0390151882206616,-0.0615877204415447,-0.0775172629207375,0.50805093978775,0.112430983847007,-0.063819523206271,0.049581529665741,-0.220502998978062,-0.144789005676287,0.471301881883009,0.0789366738870739,0.0760774136694211,0.109584163799882,0.266985443675895,0.0694186140224338,0.334631328078387,-0.0566845463216301,0.476807649740142,0.0235089387744666,,,0.130818316178451,0.0831588153541018,0.411809883029305,0.124306074529875,-0.274477349619183,-0.191806197701955,-0.130099312935293,-0.0385165234655142,-0.0689426143035254,0.198656384348873,,,0.605949307780847,0.0380172955989936,0.0653526480346518,0.076181141030976,0.993055555555556,0.99297729012788,0.993329774360539,0.89455237428411,0.983606557377049,0.185035698901972,1.74713109955509,0.0952568437549591,0.139418564827713,0.0833333333333333,0.5,0.0294362908605737,0.0313542361574383,2.02993774880251,3.8575364654096,-1.05396306699173,5.67400562117512,UNSC US Aligned,0.80871127150741,0.993055555555556,1810948,vt_onlyX,,ch,0.993329774360539,_NoNTL,14.12 (4.61)***,ch_220_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_220,220,Communications (220),Communications,606,22662,1811460,4.51120416455596,1.03298142771657,***,4.82089340773336,.,-0.105584631592638,-0.00747996425256139,0.616743537550371,0.089698151668992,-0.254382829040223,-0.0205162665434198,-0.00854364493391825,0.258598619410713,-0.945741742513498,-0.220321593544209,-0.152919612527398,-0.00909368477761911,-0.35247371008496,-0.0791072520974679,0.256917596617902,0.0920116452372168,0.419749195284372,0.0330755077837966,0.102210056678206,-0.0286662508174788,0.187634341744101,0.00920891609042876,0.261829448784494,0.0481824278132992,0.594362950395395,-0.0966083002462989,-0.296359941121693,-0.0919278089608998,-0.197764537884688,-0.00848916718736286,0.581028697191446,0.394396114647511,,0.186017830967884,0.500591156058596,-0.0134726937906806,0.135540545103085,-0.00487314250320264,-0.647599477285387,-0.0198858525743697,0.343567189016596,-0.0563927025441065,1.2746171424734,0.338267303784229,-0.0402813946237982,-0.0265436166524873,-0.0527895599190939,0.0452049070503646,-0.342315096677981,-0.142717663217334,1,0.99634108353249,1,0.933036415123845,1,0.0217048625072475,1.59602335654357,0.0804958193143104,0.177148878829472,0,0.5,0.0223955352032055,0.0429307384087006,-1.15060235833318,1.96008018603847,-3.20403566978759,2.70219688961779,,0.724558763379325,1,1811460,vt_onlyX,,wb,1,_NoNTL,4.51 (1.03)***,wb_220_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_220,220,Communications (220),Communications,388,18372,1833220,14.3558082074508,2.21305845940609,***,14.9678979305863,.,0.166458404746178,,0.0236439526499433,,0.25810142907496,,-0.659312727387749,,0.120128639093287,,0.176353550783525,,0.0082207623819951,,-0.0615877204415447,,0.50805093978775,,-0.063819523206271,,-0.220502998978062,,0.471301881883009,,0.0760774136694211,,0.266985443675895,,0.334631328078387,,0.476807649740142,,,,0.130818316178451,,0.411809883029305,,-0.274477349619183,,-0.130099312935293,,-0.0689426143035254,,,,0.605949307780847,,0.0653526480346518,,0.916666666666667,0.95340856500194,0.786254220211539,0.309606780083767,0.983606557377049,0.223609508657444,1.70119357489893,0.256151929590401,0.14999492361043,0.0416666666666667,0.5,0.118488628026412,0.0344827586206897,2.02993774880251,3.8575364654096,2.9346206013982,-0.190305280835414,UNSC US Aligned,0.80871127150741,0.916666666666667,1833220,vt_onlyFE,,ch,0.786254220211539,_NoNTL,14.36 (2.21)***,ch_220_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_220,220,Communications (220),Communications,606,22662,1827590,7.51014152458016,0.977685158087981,***,4.82089340773336,.,-0.105584631592638,,0.616743537550371,,-0.254382829040223,,-0.00854364493391825,,-0.945741742513498,,-0.152919612527398,,-0.35247371008496,,0.256917596617902,,0.419749195284372,,0.102210056678206,,0.187634341744101,,0.261829448784494,,0.594362950395395,,-0.296359941121693,,-0.197764537884688,,0.581028697191446,,,,0.500591156058596,,0.135540545103085,,-0.647599477285387,,0.343567189016596,,1.2746171424734,,-0.0402813946237982,,-0.0527895599190939,,-0.342315096677981,,0.666666666666667,0.943620349133538,0.537901879626703,0.401511233392277,0.9375,0.572495445817461,1.485139008888,0.25294975243827,0.210786516484999,0.583333333333333,0.5,0.121836587129429,0.0542299349240781,-1.15060235833318,1.96008018603847,0.249403460123808,0.503778115929153,,0.724558763379325,0.666666666666667,1827590,vt_onlyFE,,wb,0.537901879626703,_NoNTL,7.51 (0.98)***,wb_220_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_220,220,Communications (220),Communications,274,16270,1829894,8.61662890496442,1.34810707181717,***,11.9059227693625,.,0.166458404746178,0.0933895353414135,0.0236439526499433,-0.1353146047052,0.25810142907496,0.207664530426255,-0.659312727387749,-0.220462057888498,0.120128639093287,0.159407630227506,0.176353550783525,-0.196913852542604,0.0082207623819951,0.022258042746689,-0.0615877204415447,-0.0100510083325207,0.50805093978775,0.0609777002362534,-0.063819523206271,-0.0312278103502478,-0.220502998978062,-0.242933567315364,0.471301881883009,-0.117577731087804,0.0760774136694211,-0.0125840245746076,0.266985443675895,-0.0475459603965281,0.334631328078387,0.063083972335735,0.476807649740142,0.128218940384657,,0.139226470179846,0.130818316178451,0.124455930031841,0.411809883029305,0.214675319166848,-0.274477349619183,-0.16832107871771,-0.130099312935293,0.0514130849018705,-0.0689426143035254,0.123640153966841,,,0.605949307780847,0.124214450698364,0.0653526480346518,-0.142570433840157,1,0.9878877377395,1,0.910457014884453,1,0.38883014417516,1.41622933958762,0.0686533998682429,0.234639714709928,0.363636363636364,0.5,0.0207786004299021,0.0628134702651063,1.80996584307468,4.4695657327616,-6.80320644464413,6.68393662272306,UNSC US Aligned,1.02228601508163,1,1829894,vt_onlyXandFE,,ch,1,_NoNTL,8.62 (1.35)***,ch_220_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_220,220,Communications (220),Communications,606,22662,1838852,5.53137572065038,2.0425109786268,***,4.82089340773336,.,-0.105584631592638,-0.109320741817356,0.616743537550371,0.122319320579981,-0.254382829040223,0.0361536688031657,-0.00854364493391825,0.159497501123663,-0.945741742513498,-0.187583037731234,-0.152919612527398,-0.0166515936423123,-0.35247371008496,0.0736355523392671,0.256917596617902,-0.126718094623648,0.419749195284372,-0.0402031759917736,0.102210056678206,0.0263095200504187,0.187634341744101,0.0408663399051872,0.261829448784494,0.0927013009786609,0.594362950395395,0.0282715533580633,-0.296359941121693,0.000532392784953118,-0.197764537884688,-0.000854958454146976,0.581028697191446,0.285528351320043,,0.183202959224563,0.500591156058596,0.10445885827764,0.135540545103085,0.110959937491004,-0.647599477285387,-0.128722616904408,0.343567189016596,-0.0516234137117849,1.2746171424734,0.340080696344372,-0.0402813946237982,0.00297057393006964,-0.0527895599190939,-0.0127920574322366,-0.342315096677981,-0.0411364497046446,1,0.987226987092443,1,0.931006839826093,0,1.34289057035774,1.53814014416053,0.0667457086622893,0.194017909998792,0.5,0.5,0.0158371040723982,0.048480930833872,-1.15060235833318,1.96008018603847,-6.6802592206831,1.43210059213687,,0.724558763379325,1,1838852,vt_onlyXandFE,,wb,1,_NoNTL,5.53 (2.04)***,wb_220_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_220,220,Communications (220),Communications,388,18372,8470020,3.39958765371197,0.632225303073755,***,14.9678979305863,.,0.166458404746178,0.036148351300508,0.0236439526499433,-0.0917737581999939,0.25810142907496,-0.0470329119730844,-0.659312727387749,-0.079756414396689,0.120128639093287,0.0404013488162307,0.176353550783525,-0.123904248781042,0.0082207623819951,0.140579086039237,-0.0615877204415447,-0.0959660485899079,0.50805093978775,0.0874195491569112,-0.063819523206271,0.0294847624248375,-0.220502998978062,-0.0164677202329043,0.471301881883009,0.12769111215719,0.0760774136694211,-0.0402393392333761,0.266985443675895,0.0522297929832712,0.334631328078387,0.0766304677724833,0.476807649740142,0.0920529269799593,,,0.130818316178451,0.0303066930174802,0.411809883029305,0.190675546787662,-0.274477349619183,-0.130917420070619,-0.130099312935293,0.0780375791154802,-0.0689426143035254,0.0465105943847456,,,0.605949307780847,0.259207680895991,0.0653526480346518,-0.0251038007065658,0.854166666666667,0.969023375681363,0.861828564555042,0.622727326604031,0.909090909090909,0.532153396797079,1.74713109955509,0.208821820678473,0.139418564827713,0.291666666666667,0.5,0.084472981987992,0.0313542361574383,2.02993774880251,3.8575364654096,0.357255003762031,7.59578305759688,UNSC US Aligned,0.80871127150741,0.854166666666667,8470020,vt_withX,,ch,0.861828564555042,_NoNTL,3.4 (0.63)***,ch_220_vt_withX,ch_vt_withX
ridge,ch_220,220,Communications (220),Communications,388,18372,,17.3059745222771,2.45594438441761,***,14.9678979305863,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9375,0.916521278427455,0.95855352232583,0.467394438657843,,0.811795252404899,1.74713109955509,0.0872233807200164,0.139418564827713,0.416666666666667,0.5,0.0290193462308205,0.0313542361574383,,,,,UNSC US Aligned,0.80871127150741,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_220_vt_3yr_withX_iFINAL_NoNTL.csv,ch,0.95855352232583,_NoNTL,17.31 (2.46)***,ch_220_ridge,ch_ridge
vt_3yr_withX,wb_220,220,Communications (220),Communications,606,22662,8437012,4.26400739279331,3.64525618933206,"",4.82089340773336,.,-0.105584631592638,0.000274732663528996,0.616743537550371,0.00177983742149066,-0.254382829040223,-0.000794290463381974,-0.00854364493391825,3.98810725891878e-05,-0.945741742513498,0.000182550312601958,-0.152919612527398,-0.000106844223919344,-0.35247371008496,-0.000311422407976399,0.256917596617902,0.000925844660378062,0.419749195284372,0.000566060109995306,0.102210056678206,-0.000403965017758326,0.187634341744101,0.000668038552976209,0.261829448784494,0.00143326228717343,0.594362950395395,0.000531000776682052,-0.296359941121693,-0.00102680423064157,-0.197764537884688,0.00111735844140639,0.581028697191446,0.00219827436027185,,0.000144697023788452,0.500591156058596,0.000449770068516918,0.135540545103085,0.001119693121873,-0.647599477285387,0.000244092223583708,0.343567189016596,-0.00018317890237085,1.2746171424734,-0.00107400426291859,-0.0402813946237982,-0.00078285628580484,-0.0527895599190939,0.000519028574053759,-0.342315096677981,-0.000151982093229888,0.916666666666667,0.817514980958774,0.9251026096595,0.290963091519711,0.9375,0.501314697754181,1.24331950966833,0.604790570012295,0.306166942911626,0.25,0.5,0.382478632478632,0.0915750915750916,-1.15060235833318,1.96008018603847,-5.22702213661869,6.31720425375942,,0.724558763379325,0.916666666666667,8437012,vt_withX,,wb,0.9251026096595,_NoNTL,4.26 (3.65),wb_220_vt_withX,wb_vt_withX
ridge,wb_220,220,Communications (220),Communications,606,22662,,12.4446993881033,1.65507649601369,***,4.82089340773336,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.861111111111111,0.919872031810047,0.791206171917439,0.631159431011512,,0.893720923977949,1.24331950966833,0.181771309208027,0.306166942911626,0.5,0.5,0.0721916971916972,0.0915750915750916,,,,,,0.724558763379325,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_220_vt_3yr_withX_iFINAL_NoNTL.csv,wb,0.791206171917439,_NoNTL,12.44 (1.66)***,wb_220_ridge,wb_ridge
vt_3yr_withFE,ch_220,220,Communications (220),Communications,388,18372,8492292,-2.58291259259555,4.02928881539838,"",14.9678979305863,.,0.166458404746178,,0.0236439526499433,,0.25810142907496,,-0.659312727387749,,0.120128639093287,,0.176353550783525,,0.0082207623819951,,-0.0615877204415447,,0.50805093978775,,-0.063819523206271,,-0.220502998978062,,0.471301881883009,,0.0760774136694211,,0.266985443675895,,0.334631328078387,,0.476807649740142,,,,0.130818316178451,,0.411809883029305,,-0.274477349619183,,-0.130099312935293,,-0.0689426143035254,,,,0.605949307780847,,0.0653526480346518,,0.840277777777778,0.956391999662989,0.821683363206838,0.351805833342427,0.859375,0.56123648439327,1.74713109955509,0.246310737962207,0.139418564827713,0.25,0.5,0.107655103402268,0.0313542361574383,2.02993774880251,3.8575364654096,3.07946436003728,1.44344159596588,UNSC US Aligned,0.80871127150741,0.840277777777778,8492292,vt_withFE,,ch,0.821683363206838,_NoNTL,-2.58 (4.03),ch_220_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_220,220,Communications (220),Communications,606,22662,8491524,4.83059222522713,0.567883611298059,***,4.82089340773336,.,-0.105584631592638,,0.616743537550371,,-0.254382829040223,,-0.00854364493391825,,-0.945741742513498,,-0.152919612527398,,-0.35247371008496,,0.256917596617902,,0.419749195284372,,0.102210056678206,,0.187634341744101,,0.261829448784494,,0.594362950395395,,-0.296359941121693,,-0.197764537884688,,0.581028697191446,,,,0.500591156058596,,0.135540545103085,,-0.647599477285387,,0.343567189016596,,1.2746171424734,,-0.0402813946237982,,-0.0527895599190939,,-0.342315096677981,,0.972222222222222,0.957845239626202,0.97430822002879,0.35535705769299,0.967741935483871,0.285965109057865,1.66536206903433,0.262826286353829,0.158769004447157,0.166666666666667,0.5,0.126795443288757,0.037147102526003,-1.15060235833318,1.96008018603847,0.181812012108978,2.79288814373227,,0.724558763379325,0.972222222222222,8491524,vt_withFE,,wb,0.97430822002879,_NoNTL,4.83 (0.57)***,wb_220_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_220,220,Communications (220),Communications,388,18372,8498180,-0.933897778227861,1.12049879552258,"",14.9678979305863,.,0.166458404746178,0.0123561848897953,0.0236439526499433,-0.0195820102212012,0.25810142907496,-0.00506238963920734,-0.659312727387749,0.00210989903891461,0.120128639093287,-0.00429995019931083,0.176353550783525,-0.00628731952980186,0.0082207623819951,0.00040597774437635,-0.0615877204415447,-0.00862066676883845,0.50805093978775,0.00936637137376233,-0.063819523206271,-0.0048470288352112,-0.220502998978062,0.00916607234510612,0.471301881883009,0.0111958322318969,0.0760774136694211,-0.0129435039870441,0.266985443675895,-0.00163277347746771,0.334631328078387,0.00643785208289041,0.476807649740142,0.02025686425186,,,0.130818316178451,0.0100101338577216,0.411809883029305,0.0204387778689833,-0.274477349619183,-0.00930820590350784,-0.130099312935293,0.0063544406084111,-0.0689426143035254,0.0127453562081794,,,0.605949307780847,0.0242447405122283,0.0653526480346518,0.00492614503833474,0.694444444444444,0.891907163999785,0.764666520712792,0.404817610158557,0.82089552238806,0.825962271980546,1.74713109955509,0.370767540647952,0.139418564827713,0.375,0.5,0.162691794529686,0.0313542361574383,2.02993774880251,3.8575364654096,1.72541501982163,6.26127121225927,UNSC US Aligned,0.80871127150741,0.694444444444444,8498180,vt_withXandFE,,ch,0.764666520712792,_NoNTL,-0.93 (1.12),ch_220_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_220,220,Communications (220),Communications,606,22662,8464404,2.10160169222931,1.25864881167292,**,4.82089340773336,.,-0.105584631592638,0.0291328462422828,0.616743537550371,0.0243464603228475,-0.254382829040223,0.0130076480074796,-0.00854364493391825,0.0176842532667759,-0.945741742513498,0.0138658827240576,-0.152919612527398,-0.00709977737395222,-0.35247371008496,-0.00550552310625874,0.256917596617902,-0.00733557116356679,0.419749195284372,0.028383762909798,0.102210056678206,0.0439116110932099,0.187634341744101,0.0217401395269552,0.261829448784494,0.0160619244049304,0.594362950395395,-0.0231960442222773,-0.296359941121693,-0.0182547708193306,-0.197764537884688,0.00560468318290074,0.581028697191446,0.0768238800298662,,0.0292113565234438,0.500591156058596,0.0604722993681158,0.135540545103085,0.0293187051592435,-0.647599477285387,-0.0117027894628694,0.343567189016596,0.00716183139011245,1.2746171424734,0.0341544651682485,-0.0402813946237982,0.00602419366768994,-0.0527895599190939,0.0170991440583052,-0.342315096677981,-0.017632386338664,0.944444444444444,0.950506269150208,0.943921293896464,0.571904636441581,0.967741935483871,0.471592310403984,1.69382441439865,0.235118404677413,0.151760929636368,0.25,0.5,0.0948295985060691,0.0350140056022409,-1.15060235833318,1.96008018603847,-3.59757937546575,0.837911642807579,,0.724558763379325,0.944444444444444,8464404,vt_withXandFE,,wb,0.943921293896464,_NoNTL,2.1 (1.26)**,wb_220_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,287,11737,8431124,4.59685558732311,2.85462742230353,*,8.84212085596834,.,1.52140051701677,,0.0949261337091709,,-0.29446241757732,,0.348791441251895,,-0.626455214483714,,0.0847284149134564,,-0.874531346422335,,-0.259690147874657,,0.555331371246298,,0.155132030675949,,0.557156766020182,,-0.195844550519061,,-0.181859632736578,,-0.839367950748695,,-0.265322763520481,,-0.176409334820526,,,,0.118973619024921,,0.0724473907953041,,0.526539709626799,,-0.607295540624607,,-0.250871938385039,,0.21369043460513,,,,-0.372395131137661,,0.929138321995465,0.928645402723986,0.907042302941432,0.467628547069868,0.945945945945946,0.367208582849205,1.60973704113298,0.317283511354741,0.173360891721053,0.130952380952381,0.5,0.178613996254044,0.0417163289630512,-0.707343150967432,-9.18079591299376,9.16773778917046,-9.17584528894469,Nightlights per cap; Conflict deaths; UNSC Non-US Align,0.945769308338192,0.929138321995465,8431124,vt_noX,,ch,0.907042302941432,_NoNTL,4.6 (2.85)*,ch_230_vt_noX,ch_vt_noX
vt_3yr_noX,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,1660,29744,8431124,0.487867658313741,0.232397578498768,***,6.92755122275253,.,-0.0995110040847978,,0.00602404054447065,,-0.0336313459663568,,-0.10608970966154,,-0.290520093270254,,0.111972983284606,,0.0516559109305067,,-0.232317213582235,,0.145079551334567,,0.00589365498144969,,0.0528822461070339,,0.00706925237652909,,-0.0412915549052942,,0.142669908767506,,-0.0921419977827151,,0.811908843429771,,,,0.141083118662172,,0.230247993188051,,-0.285524005825835,,-0.157743704264365,,0.306364759869207,,-0.0407771685382523,,-0.0237670030973731,,0.31590655766475,,0.42560553633218,0.792979018198649,0.444272270991076,0.234515003903386,0.729166666666667,0.907782361721098,1.49583795006558,0.515852752476874,0.207295006729169,0.588235294117647,0.5,0.28120160041301,0.0530136809499226,-10.5576689457859,6.5070796615786,-9.45950119901325,6.79576752182509,,0.433614196246572,0.57439446366782,8431124,vt_noX,,wb,0.444272270991076,_NoNTL,0.49 (0.23)***,wb_230_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,1810948,20.4509968260336,1.39661789900694,***,12.7220614768017,.,1.52140051701677,0.57374498600139,0.0949261337091709,0.051257118657229,-0.29446241757732,-0.12574067495765,0.348791441251895,-0.0273334382474421,-0.626455214483714,-0.110796415517106,0.0847284149134564,0.11327891424298,-0.874531346422335,-0.0291324997693304,-0.259690147874657,-0.150609344562981,0.555331371246298,0.265848550759256,0.155132030675949,0.157301538288565,0.557156766020182,-0.0121371272951362,-0.195844550519061,-0.197402280261739,-0.181859632736578,-0.00515787648037077,-0.839367950748695,-0.641137399375438,-0.265322763520481,0.145340970680117,-0.176409334820526,0.148557978495933,,,0.118973619024921,0.248264504820108,0.0724473907953041,-0.153173360486975,0.526539709626799,0.0640610151644793,-0.607295540624607,-0.0334282749332485,-0.250871938385039,-0.175654562115669,0.21369043460513,0.044292712891479,,,-0.372395131137661,-0.0782143967598672,0.569444444444444,0.989223989778677,0.50298386783616,0.89637075842235,0.1,1.82112193491913,1.32701292326244,0.126117057696073,0.269311753523242,0.5,0.5,0.0430876046559118,0.0761690831121094,2.15412586644144,-8.16813049108566,-2.73531116819341,-0.791637664973871,Nightlights per cap; UNSC Non-US Align,0.813553042502776,0.430555555555556,1810948,vt_onlyX,,ch,0.50298386783616,_NoNTL,20.45 (1.4)***,ch_230_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,1660,29744,1806598,4.65131885566762,0.858309911679484,***,6.92755122275253,.,-0.0995110040847978,-0.415690014138819,0.00602404054447065,0.217270920053098,-0.0336313459663568,0.0244596727192321,-0.10608970966154,0.138975995183003,-0.290520093270254,-0.127422485724088,0.111972983284606,-0.0457431689463344,0.0516559109305067,-0.0800060397386267,-0.232317213582235,-0.159809942804277,0.145079551334567,-0.0169833248481154,0.00589365498144969,-0.0695911774504762,0.0528822461070339,-0.111679144576184,0.00706925237652909,0.0114759018272162,-0.0412915549052942,-0.0115171426534652,0.142669908767506,0.136343904733658,-0.0921419977827151,0.0758193122595549,0.811908843429771,0.63422200370562,,0.245648818053242,0.141083118662172,0.0736369322985565,0.230247993188051,0.0201767769455907,-0.285524005825835,-0.293904457129538,-0.157743704264365,-0.0496138912811874,0.306364759869207,0.0988098494708587,-0.0407771685382523,0.0267602134309717,-0.0237670030973731,0.0815978146344442,0.31590655766475,0.406811231188471,0.968858131487889,0.983082510411776,0.979236093036498,0.901396899796694,0.952380952380952,0.308453770501102,1.18895998233359,0.163481480060376,0.332584837521479,0.117647058823529,0.5,0.0633381602971731,0.103443933765661,-10.5576689457859,6.5070796615786,-10.5851550121972,6.31805341679183,,0.433614196246572,0.968858131487889,1806598,vt_onlyX,,wb,0.979236093036498,_NoNTL,4.65 (0.86)***,wb_230_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,1813764,7.08725762213366,0.6825463974324,***,12.7220614768017,.,1.52140051701677,,0.0949261337091709,,-0.29446241757732,,0.348791441251895,,-0.626455214483714,,0.0847284149134564,,-0.874531346422335,,-0.259690147874657,,0.555331371246298,,0.155132030675949,,0.557156766020182,,-0.195844550519061,,-0.181859632736578,,-0.839367950748695,,-0.265322763520481,,-0.176409334820526,,,,0.118973619024921,,0.0724473907953041,,0.526539709626799,,-0.607295540624607,,-0.250871938385039,,0.21369043460513,,,,-0.372395131137661,,0.881944444444444,0.934137604257816,0.755749198124568,0.245464187872821,0.952380952380952,0.351716309915847,1.66204013213971,0.31265941812485,0.159606670494662,0.125,0.5,0.169173686321701,0.0374047332531087,2.15412586644144,-8.16813049108566,3.47189323745751,-10.240275681163,Nightlights per cap; UNSC Non-US Align,0.813553042502776,0.881944444444444,1813764,vt_onlyFE,,ch,0.755749198124568,_NoNTL,7.09 (0.68)***,ch_230_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,2327,29077,1902596,6.56326677863931,0.202856773093902,***,10.6858125237262,.,-0.0995110040847978,,0.00602404054447065,,-0.0336313459663568,,-0.10608970966154,,-0.290520093270254,,0.111972983284606,,0.0516559109305067,,-0.232317213582235,,0.145079551334567,,0.00589365498144969,,0.0528822461070339,,0.00706925237652909,,-0.0412915549052942,,0.142669908767506,,-0.0921419977827151,,0.811908843429771,,,,0.141083118662172,,0.230247993188051,,-0.285524005825835,,-0.157743704264365,,0.306364759869207,,-0.0407771685382523,,-0.0237670030973731,,0.31590655766475,,0.785289345592212,0.918461829935143,0.785559466019591,0.816727369154776,0.92274678111588,0.503880876606619,0.72931886613248,0.338635363566672,0.65783525386997,0.209302325581395,0.5,0.156572164948454,0.367912371134021,-6.63397550271909,4.60273130551658,-7.44284694139385,5.82879543476841,,0.35657390120351,0.785289345592212,1902596,vt_onlyFE,,wb,0.785559466019591,_NoNTL,6.56 (0.2)***,wb_230_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,1819652,12.6753129528079,1.01708538061489,***,12.7220614768017,.,1.52140051701677,0.312037595063442,0.0949261337091709,-0.0140297431685024,-0.29446241757732,-0.177220500428253,0.348791441251895,0.124143162928521,-0.626455214483714,-0.148435207195579,0.0847284149134564,0.0526670355349764,-0.874531346422335,-0.0767159456945966,-0.259690147874657,-0.0412500110082328,0.555331371246298,0.100740531757474,0.155132030675949,0.0908119140192705,0.557156766020182,0.0597038323152797,-0.195844550519061,0.024703778643161,-0.181859632736578,-0.0752052650111729,-0.839367950748695,-0.213299137242138,-0.265322763520481,-0.0658205575868485,-0.176409334820526,-0.103818247076109,,,0.118973619024921,0.0277810491621494,0.0724473907953041,-0.094277088521045,0.526539709626799,0.141458307057618,-0.607295540624607,-0.123974324911832,-0.250871938385039,-0.00562418974936007,0.21369043460513,-0.0131548742810278,,,-0.372395131137661,-0.164831520467996,0.708333333333333,0.990466809484468,0.581505891607082,0.945119133864983,0.196078431372549,1.61539636025731,1.3813342649659,0.0815977269544007,0.247667888061498,0.5,0.5,0.025957524051552,0.0677073879106916,2.15412586644144,-8.16813049108566,2.09927538458726,-3.5250402763382,Nightlights per cap; UNSC Non-US Align,0.813553042502776,0.708333333333333,1819652,vt_onlyXandFE,,ch,0.581505891607082,_NoNTL,12.68 (1.02)***,ch_230_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,1660,29744,1884934,6.28765970850704,1.0551318094865,***,6.92755122275253,.,-0.0995110040847978,-0.261117889136076,0.00602404054447065,0.0708489226922306,-0.0336313459663568,0.0676234157383219,-0.10608970966154,0.0694089363515439,-0.290520093270254,-0.102247962579129,0.111972983284606,-0.0976317156478311,0.0516559109305067,-0.0549908342212243,-0.232317213582235,0.0240701268613338,0.145079551334567,-0.103628265783191,0.00589365498144969,-0.158966400846801,0.0528822461070339,0.0213774008303865,0.00706925237652909,0.00579180844128132,-0.0412915549052942,-0.150396234989165,0.142669908767506,0.221736411750316,-0.0921419977827151,-0.0198011392354965,0.811908843429771,0.691401784717841,,0.140409078299963,0.141083118662172,0.145026752520383,0.230247993188051,-0.005113510005176,-0.285524005825835,-0.270420927703381,-0.157743704264365,-0.127918311208486,0.306364759869207,0.128398746997124,-0.0407771685382523,0.210147280544049,-0.0237670030973731,0.108403935134413,0.31590655766475,0.433863256573671,0.972318339100346,0.982616705606753,0.969992156313398,0.93115106478283,0.977011494252873,0.276547509449307,0.869414071344523,0.164237456806709,0.5361985197524,0.147058823529412,0.5,0.0602242835386958,0.227467811158798,-10.5576689457859,6.5070796615786,-10.0613620480452,6.77446660569673,,0.433614196246572,0.972318339100346,1884934,vt_onlyXandFE,,wb,0.969992156313398,_NoNTL,6.29 (1.06)***,wb_230_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,8470020,7.08922847535307,1.6543180989278,***,12.7220614768017,.,1.52140051701677,0.095073023266157,0.0949261337091709,0.023983618307974,-0.29446241757732,-0.0892862381460264,0.348791441251895,0.145918587615887,-0.626455214483714,-0.0705371361173452,0.0847284149134564,-0.0517507182792164,-0.874531346422335,-0.0272464961549853,-0.259690147874657,-0.0728499524481594,0.555331371246298,0.0420083203725517,0.155132030675949,0.0529771931003685,0.557156766020182,-0.0249966935871629,-0.195844550519061,-0.0718485546391455,-0.181859632736578,-0.0506810461799615,-0.839367950748695,-0.0672554164263418,-0.265322763520481,0.0621499511622822,-0.176409334820526,-0.00735149629996049,,,0.118973619024921,0.0275198027631267,0.0724473907953041,0.0649757138988911,0.526539709626799,0.0552002253205862,-0.607295540624607,-0.0539505100849779,-0.250871938385039,-0.0435430867550893,0.21369043460513,-0.0430300251669587,,,-0.372395131137661,0.069112856846768,0.736111111111111,0.972685259382395,0.643632296006125,0.7021973611264,0.725806451612903,0.91009372536596,1.66218468739065,0.19463176284121,0.159570132066054,0.416666666666667,0.5,0.0622556390977444,0.0373934837092732,2.15412586644144,-8.16813049108566,7.97276542508687,-8.37101647861648,Nightlights per cap; UNSC Non-US Align,0.813553042502776,0.736111111111111,8470020,vt_withX,,ch,0.643632296006125,_NoNTL,7.09 (1.65)***,ch_230_vt_withX,ch_vt_withX
ridge,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,,8.98630090102682,2.66112925497149,***,12.7220614768017,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.75,0.92102209492769,0.737472802051711,0.502201749289353,,1.56572032980399,1.66218468739065,0.0977217833140977,0.159570132066054,0.5,0.5,0.0345864661654135,0.0373934837092732,,,,,Nightlights per cap; UNSC Non-US Align,0.813553042502776,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_230_vt_3yr_withX_iFINAL_NoNTL.csv,ch,0.737472802051711,_NoNTL,8.99 (2.66)***,ch_230_ridge,ch_ridge
vt_3yr_withX,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,2327,29077,8470276,5.0192728881894,0.494032571727532,***,10.6858125237262,.,-0.0995110040847978,-0.31449874896556,0.00602404054447065,0.135625986354407,-0.0336313459663568,0.0147284549474668,-0.10608970966154,0.32632525297816,-0.290520093270254,-0.157258992306886,0.111972983284606,-0.0437183284200527,0.0516559109305067,-0.0580812431312893,-0.232317213582235,-0.1034127073735,0.145079551334567,0.0291007464565335,0.00589365498144969,-0.0120769077073783,0.0528822461070339,-0.0761113645788223,0.00706925237652909,0.0625278092082593,-0.0412915549052942,-0.302031490281224,0.142669908767506,-0.0317994390055535,-0.0921419977827151,0.0852896475419406,0.811908843429771,0.975515886246999,,,0.141083118662172,0.292326106023965,0.230247993188051,0.284992464305843,-0.285524005825835,-0.0510146561823781,-0.157743704264365,-0.112397039320785,0.306364759869207,-0.00333572793751975,-0.0407771685382523,0.179623286910361,-0.0237670030973731,0.0768769946938859,0.31590655766475,0.279136607600371,0.877771768523526,0.951155004792713,0.819185046162974,0.69881890615623,0.907079646017699,0.479099895273042,1.18856732729086,0.335950107501013,0.332783204679539,0.197674418604651,0.5,0.145648232094288,0.103535811423391,-6.63397550271909,4.60273130551658,-7.4098278872249,7.00982696485751,,0.35657390120351,0.877771768523526,8470276,vt_withX,,wb,0.819185046162974,_NoNTL,5.02 (0.49)***,wb_230_vt_withX,wb_vt_withX
ridge,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,2327,29077,,2.65279825118664,0.476452200263142,***,10.6858125237262,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.804759329367226,0.883913048560697,0.823157920968454,0.503220251015617,,0.961640700899215,1.18856732729086,0.228259817302992,0.332783204679539,0.383720930232558,0.5,0.092883046237534,0.103535811423391,,,,,,0.35657390120351,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_230_vt_3yr_withX_iFINAL_NoNTL.csv,wb,0.823157920968454,_NoNTL,2.65 (0.48)***,wb_230_ridge,wb_ridge
vt_3yr_withFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,8472836,8.95007331865107,1.10454674455062,***,12.7220614768017,.,1.52140051701677,,0.0949261337091709,,-0.29446241757732,,0.348791441251895,,-0.626455214483714,,0.0847284149134564,,-0.874531346422335,,-0.259690147874657,,0.555331371246298,,0.155132030675949,,0.557156766020182,,-0.195844550519061,,-0.181859632736578,,-0.839367950748695,,-0.265322763520481,,-0.176409334820526,,,,0.118973619024921,,0.0724473907953041,,0.526539709626799,,-0.607295540624607,,-0.250871938385039,,0.21369043460513,,,,-0.372395131137661,,0.736111111111111,0.97032035886179,0.597401468403177,0.504366714884465,0.806451612903226,0.868118780944087,1.66218468739065,0.232542084725267,0.159570132066054,0.375,0.5,0.110877192982456,0.0373934837092732,2.15412586644144,-8.16813049108566,2.90565209719841,-9.26393143403113,Nightlights per cap; UNSC Non-US Align,0.813553042502776,0.736111111111111,8472836,vt_withFE,,ch,0.597401468403177,_NoNTL,8.95 (1.1)***,ch_230_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,2327,29077,8561668,7.20436100375953,0.415107914531223,***,10.6858125237262,.,-0.0995110040847978,,0.00602404054447065,,-0.0336313459663568,,-0.10608970966154,,-0.290520093270254,,0.111972983284606,,0.0516559109305067,,-0.232317213582235,,0.145079551334567,,0.00589365498144969,,0.0528822461070339,,0.00706925237652909,,-0.0412915549052942,,0.142669908767506,,-0.0921419977827151,,0.811908843429771,,,,0.141083118662172,,0.230247993188051,,-0.285524005825835,,-0.157743704264365,,0.306364759869207,,-0.0407771685382523,,-0.0237670030973731,,0.31590655766475,,0.857220118983234,0.907295199686711,0.789722578487865,0.715519383167087,0.947136563876652,0.36328273939595,0.814877661822928,0.401335063592595,0.580829551279525,0.13953488372093,0.5,0.187441424554827,0.267572633552015,-6.63397550271909,4.60273130551658,-7.6762855092786,5.65736239244543,,0.35657390120351,0.857220118983234,8561668,vt_withFE,,wb,0.789722578487865,_NoNTL,7.2 (0.42)***,wb_230_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,385,11639,8478724,6.35328600485537,1.5262523764454,***,12.7220614768017,.,1.52140051701677,0.0767335991002603,0.0949261337091709,0.0253399827225792,-0.29446241757732,-0.0402658304758424,0.348791441251895,0.0108016941929235,-0.626455214483714,-0.034022370619932,0.0847284149134564,-0.0334115605830438,-0.874531346422335,-0.138740280147178,-0.259690147874657,-0.0451863645660341,0.555331371246298,0.0738124808971771,0.155132030675949,0.144832713310581,0.557156766020182,0.0775544521631655,-0.195844550519061,0.0336183346505276,-0.181859632736578,-0.00693076982861386,-0.839367950748695,-0.073107042282354,-0.265322763520481,0.00114630464052425,-0.176409334820526,-0.064708437181825,,,0.118973619024921,0.0232779190049041,0.0724473907953041,0.112064418205987,0.526539709626799,0.0207926029904046,-0.607295540624607,0.0553435745264865,-0.250871938385039,-0.00185822917585028,0.21369043460513,-0.047806459707213,,,-0.372395131137661,0.0779873426351691,0.673611111111111,0.978859687967055,0.565003256589019,0.751824047174095,0.725806451612903,1.03326461547553,1.66218468739065,0.198796684320032,0.159570132066054,0.416666666666667,0.5,0.0858145363408521,0.0373934837092732,2.15412586644144,-8.16813049108566,9.35038605677192,-10.1808369569764,Nightlights per cap; UNSC Non-US Align,0.813553042502776,0.673611111111111,8478724,vt_withXandFE,,ch,0.565003256589019,_NoNTL,6.35 (1.53)***,ch_230_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,2327,29077,8567812,3.67801728635117,3.63921187999166,"",10.6858125237262,.,-0.0995110040847978,-0.128034091670997,0.00602404054447065,0.0701962258317413,-0.0336313459663568,0.0114123756519947,-0.10608970966154,0.0345135186449655,-0.290520093270254,-0.0207632325950542,0.111972983284606,-0.0363429854926486,0.0516559109305067,-0.023031516438342,-0.232317213582235,-0.0680361171392723,0.145079551334567,-0.0102830646280199,0.00589365498144969,-0.0417920195637272,0.0528822461070339,-0.030796016764359,0.00706925237652909,0.0410269554029221,-0.0412915549052942,-0.0940064376720691,0.142669908767506,0.0388341852684968,-0.0921419977827151,0.0412946203351023,0.811908843429771,0.328518593683785,,,0.141083118662172,0.129225806079335,0.230247993188051,0.065109601512088,-0.285524005825835,-0.201869097696616,-0.157743704264365,-0.0304126063586408,0.306364759869207,0.0927056043269168,-0.0407771685382523,-0.0242854516353699,-0.0237670030973731,-0.00445701539516456,0.31590655766475,0.148694660272447,0.955110870740941,0.963483241436138,0.895290189955079,0.69305405980943,0.921658986175115,0.370032912710382,1.22269844129929,0.198054374733555,0.315947967276471,0.127906976744186,0.5,0.0829554995801847,0.0958858102434929,-6.63397550271909,4.60273130551658,-6.63698597941923,5.36636137334499,,0.35657390120351,0.955110870740941,8567812,vt_withXandFE,,wb,0.895290189955079,_NoNTL,3.68 (3.64),wb_230_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,582,18946,8464644,-0.141268925718608,1.07286461728497,"",0.357537416403375,.,0.696370906946639,,-0.189427300111581,,-0.226722102072303,,-0.151078240935474,,0.465488394793681,,0.0149935522329343,,0.350323113084977,,0.155299303251602,,0.132765190381435,,0.0405321663521521,,-0.377840592980116,,0.225840008683132,,0.0399943817635817,,-0.0897366875241218,,0.0823333357198098,,1.10039141784949,,,,-0.033171849804213,,0.198144343923466,,-0.421453232996728,,0.728119276623911,,0.20455902685088,,-0.142180803244749,,-0.0327338771366215,,-0.164946913564893,,0.942222222222222,0.843265139008454,0.951493425695781,0.262065165619389,0.886075949367089,0.325966483226631,1.67904240571096,0.450239209511339,0.155363106401464,0.166666666666667,0.5,0.213321446765155,0.0361054508405502,-10.1258729923792,4.08170468882489,-10.0548674606821,6.82742911502026,,0.56966993016519,0.942222222222222,8464644,vt_noX,,wb,0.951493425695781,_NoNTL,-0.14 (1.07),wb_240_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,582,18946,1806598,4.6875818715769,5.28448155871333,"",0.357537416403375,.,0.696370906946639,0.0603671624697732,-0.189427300111581,-0.0157254196467691,-0.226722102072303,-0.112533174557608,-0.151078240935474,-0.0211445989739173,0.465488394793681,0.0804192418046284,0.0149935522329343,0.0103762827557502,0.350323113084977,0.102093853354484,0.155299303251602,-0.0238559308182449,0.132765190381435,0.019208635063842,0.0405321663521521,0.0255223876237806,-0.377840592980116,0.00485210852231758,0.225840008683132,-0.0160479017236502,0.0399943817635817,-0.0772385862038933,-0.0897366875241218,0.114396561877803,0.0823333357198098,0.102323979185895,1.10039141784949,0.157467400040475,,0.0562798256427014,-0.033171849804213,-0.0669717614957991,0.198144343923466,-0.0336428862507404,-0.421453232996728,-0.0593682275712514,0.728119276623911,0.0661322376457971,0.20455902685088,-0.0645896351709984,-0.142180803244749,0.0318900639621946,-0.0327338771366215,0.0280013368808485,-0.164946913564893,0.0176259986823429,0.946666666666666,0.995421608444114,0.969807737613722,0.949131465408423,0.945945945945946,0.159133268599376,1.51043708125694,0.079177455582917,0.202618750535188,0.0333333333333333,0.5,0.022663403136615,0.0514005983138428,-10.1258729923792,4.08170468882489,-8.46964027602772,2.85071221051279,,0.56966993016519,0.946666666666666,1806598,vt_onlyX,,wb,0.969807737613722,_NoNTL,4.69 (5.28),wb_240_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,582,18946,1829126,0.660901737324032,0.828969923116535,"",0.357537416403375,.,0.696370906946639,,-0.189427300111581,,-0.226722102072303,,-0.151078240935474,,0.465488394793681,,0.0149935522329343,,0.350323113084977,,0.155299303251602,,0.132765190381435,,0.0405321663521521,,-0.377840592980116,,0.225840008683132,,0.0399943817635817,,-0.0897366875241218,,0.0823333357198098,,1.10039141784949,,,,-0.033171849804213,,0.198144343923466,,-0.421453232996728,,0.728119276623911,,0.20455902685088,,-0.142180803244749,,-0.0327338771366215,,-0.164946913564893,,0.8,0.950991709544844,0.641648106154389,0.372065641441339,0.961538461538461,0.370929177873825,1.51043708125694,0.272322752559773,0.202618750535188,0.133333333333333,0.5,0.12573656060194,0.0514005983138428,-10.1258729923792,4.08170468882489,-7.58679436796861,3.49856387149612,,0.56966993016519,0.8,1829126,vt_onlyFE,,wb,0.641648106154389,_NoNTL,0.66 (0.83),wb_240_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,779,22013,1848324,6.70693918574739,0.303596221269705,***,5.43734767584108,.,0.696370906946639,0.307179375099965,-0.189427300111581,-0.309870582455758,-0.226722102072303,-0.123976511759664,-0.151078240935474,-0.0322453496884473,0.465488394793681,0.294800536483532,0.0149935522329343,0.100562463225828,0.350323113084977,0.135049807596978,0.155299303251602,-0.021674358136952,0.132765190381435,0.222503652982413,0.0405321663521521,-0.125581423882419,-0.377840592980116,-0.122086537815649,0.225840008683132,-0.19108653485775,0.0399943817635817,-0.150124813355507,-0.0897366875241218,-0.0257384566031395,0.0823333357198098,0.209101445013656,1.10039141784949,0.471234179958596,,,-0.033171849804213,-0.252786352410913,0.198144343923466,0.204268447225891,-0.421453232996728,-0.187843397818514,0.728119276623911,0.111536066774279,0.20455902685088,0.0587904187943752,-0.142180803244749,0.144851381774011,-0.0327338771366215,0.000554732568562218,-0.164946913564893,-0.0674820931628347,0.977272727272727,0.995716485208425,0.976203992995317,0.975798071030091,0.894495412844037,0.349406217685721,1.11019067333709,0.0715565886203139,0.374673283998427,0.113636363636364,0.5,0.0229303658742202,0.123925139099646,-8.35107313478177,5.19020243663048,-9.36668000230904,6.74536614210283,,0.590322884473691,0.977272727272727,1848324,vt_onlyXandFE,,wb,0.976203992995317,_NoNTL,6.71 (0.3)***,wb_240_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,779,22013,8470276,2.54435853644961,0.51847976255422,***,5.43734767584108,.,0.696370906946639,0.218141619507235,-0.189427300111581,-0.0740667237713906,-0.226722102072303,-0.131951535372043,-0.151078240935474,-0.0750250032916474,0.465488394793681,0.247650237474596,0.0149935522329343,-0.065095003094777,0.350323113084977,0.134202532786902,0.155299303251602,-0.0322338218055666,0.132765190381435,0.0977611106634138,0.0405321663521521,-0.0640351205854799,-0.377840592980116,-0.114348517390917,0.225840008683132,0.0996325005870315,0.0399943817635817,-0.133370577548632,-0.0897366875241218,0.066395500305807,0.0823333357198098,0.118171601695939,1.10039141784949,0.608057032674415,,,-0.033171849804213,-0.0346345043554903,0.198144343923466,0.115943961669678,-0.421453232996728,-0.0571278019994524,0.728119276623911,0.25912114713341,0.20455902685088,0.125766863869496,-0.142180803244749,0.0817920156102346,-0.0327338771366215,-0.0283016150165445,-0.164946913564893,0.0750917664170265,0.933367768595041,0.98121279761901,0.915263309016791,0.859890654614679,0.914893617021277,0.328074599170173,1.22162628819592,0.2055627745459,0.316464438959471,0.113636363636364,0.5,0.0843468026677128,0.0961161239701844,-8.35107313478177,5.19020243663048,-7.78818230897764,8.06738583978869,,0.590322884473691,0.933367768595041,8470276,vt_withX,,wb,0.915263309016791,_NoNTL,2.54 (0.52)***,wb_240_vt_withX,wb_vt_withX
ridge,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,779,22013,,14.0996776237585,0.858726381635831,***,5.43734767584108,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.879132231404959,0.950336789808435,0.818367179905443,0.643723558574596,,0.715468647282241,1.22162628819592,0.160664704198767,0.316464438959471,0.272727272727273,0.5,0.0698313063946646,0.0961161239701844,,,,,,0.590322884473691,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_240_vt_3yr_withX_iFINAL_NoNTL.csv,wb,0.818367179905443,_NoNTL,14.1 (0.86)***,wb_240_ridge,wb_ridge
vt_3yr_withFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,779,22013,8501252,6.05313212243221,1.49564208277982,***,5.43734767584108,.,0.696370906946639,,-0.189427300111581,,-0.226722102072303,,-0.151078240935474,,0.465488394793681,,0.0149935522329343,,0.350323113084977,,0.155299303251602,,0.132765190381435,,0.0405321663521521,,-0.377840592980116,,0.225840008683132,,0.0399943817635817,,-0.0897366875241218,,0.0823333357198098,,1.10039141784949,,,,-0.033171849804213,,0.198144343923466,,-0.421453232996728,,0.728119276623911,,0.20455902685088,,-0.142180803244749,,-0.0327338771366215,,-0.164946913564893,,0.803202479338843,0.934837542322867,0.684484398290024,0.530950499756006,0.952380952380952,0.418021162337356,1.22720542247212,0.333555835529885,0.313785518181887,0.159090909090909,0.5,0.17551336691205,0.0949244478884153,-8.35107313478177,5.19020243663048,-10.6941473477314,7.33339005907976,,0.590322884473691,0.803202479338843,8501252,vt_withFE,,wb,0.684484398290024,_NoNTL,6.05 (1.5)***,wb_240_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,582,18946,8499460,4.70992520271854,0.94675037703527,***,0.357537416403375,.,0.696370906946639,0.214972828794266,-0.189427300111581,-0.0228053922776596,-0.226722102072303,-0.038115576293311,-0.151078240935474,-0.101829702071857,0.465488394793681,0.198058353271333,0.0149935522329343,-0.027179950003626,0.350323113084977,0.136380497544346,0.155299303251602,-0.00107329344347818,0.132765190381435,-0.0111080884703552,0.0405321663521521,-0.0094157700335176,-0.377840592980116,-0.0616958462656384,0.225840008683132,-0.0822012388426808,0.0399943817635817,0.00973163752350951,-0.0897366875241218,0.0666062852414329,0.0823333357198098,-0.0269014421629256,1.10039141784949,0.361510548125947,,0.0637480774335523,-0.033171849804213,0.0241835295595203,0.198144343923466,0.103016046597607,-0.421453232996728,0.00237586133182058,0.728119276623911,0.208623744882642,0.20455902685088,0.0842094173096149,-0.142180803244749,0.0892332602012734,-0.0327338771366215,0.0635028740990796,-0.164946913564893,0.0114900772133845,1,0.991179745105333,1,0.890996772222226,1,0.0488683621482337,1.66713392597196,0.0785302820182713,0.158323917090882,0,0.5,0.0246083550913838,0.0370104438642298,-10.1258729923792,4.08170468882489,-8.2500217565138,4.03547702294538,,0.56966993016519,1,8499460,vt_withXandFE,,wb,1,_NoNTL,4.71 (0.95)***,wb_240_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",393,14571,8431124,4.0798683682527,5.37369137750058,"",2.48669378067845,.,-0.112827843114065,,-0.572341288622876,,0.316190037691986,,-0.0760023055687078,,-0.433690606990384,,0.0498207490206773,,0.406180205851796,,-0.280364373827406,,0.125588312541127,,-0.0252493327358643,,-0.158107898906698,,-0.213964465288931,,0.406581709989539,,0.0133248016822796,,-0.00809016739991352,,0.338797194000857,,,,0.38375242223507,,0.258470081427764,,0.533283772170632,,-0.644046097555381,,0.197451733879963,,,,,,0.397583070503169,,0.608,0.909641192189859,0.726809309062124,0.444875222843478,0.609756097560976,1.03950909266683,1.73781751867928,0.343850620425449,0.141503852972824,0.38,0.5,0.15009120125076,0.0319638669330322,-24.1704382047704,13.6213475452954,-7.60004376445709,5.43589230346681,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.891448871386573,0.608,8431124,vt_noX,,ch,0.726809309062124,_NoNTL,4.08 (5.37),ch_310_vt_noX,ch_vt_noX
vt_3yr_noX,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3231,27053,8431124,-0.0311777764983479,0.938982345358726,"",-1.45058089410616,.,0.321222813220724,,-0.312312204377523,,0.060780659114724,,0.109753064619458,,-0.0396014949522497,,0.0184970496665439,,0.139711397079425,,0.016163730303852,,-0.0949147778539732,,0.0361128551900315,,-0.0955882653718003,,0.0574818060033884,,0.15189235575573,,-0.0968305188603604,,0.157478904977288,,1.12989627621373,,,,0.259909450985378,,-0.113824622099636,,-0.0388290009026855,,-0.0121569640950815,,0.501395760792546,,0.12983351323312,,-0.0482120883931918,,-0.0695730816709905,,0.491965973534972,0.749961105472597,0.530691320916673,0.310454533292384,0.774907749077491,0.854248920282316,1.17837099658872,0.590668389292818,0.33797329138306,0.521739130434783,0.5,0.334697272122422,0.105954757152362,-4.85142887150986,3.82163649602727,-5.56865624219338,8.2590107394521,,0.265764283051431,0.491965973534972,8431124,vt_noX,,wb,0.530691320916673,_NoNTL,-0.03 (0.94),wb_310_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",393,14571,1805830,12.1714680354729,2.15972244979706,***,2.48669378067845,.,-0.112827843114065,-0.277821845039723,-0.572341288622876,-0.344412651658087,0.316190037691986,0.298382209222749,-0.0760023055687078,0.00371936187148083,-0.433690606990384,-0.0190299385227267,0.0498207490206773,-0.23463829047983,0.406180205851796,0.0175617000088114,-0.280364373827406,-0.0514365880191324,0.125588312541127,-0.08574935272336,-0.0252493327358643,0.000807072743773466,-0.158107898906698,0.101447993163029,-0.213964465288931,-0.00843105431646111,0.406581709989539,0.474107961952687,0.0133248016822796,-0.138327183509245,-0.00809016739991352,-0.316893763542176,0.338797194000857,0.114173106234539,,,0.38375242223507,-0.150647332221272,0.258470081427764,0.350975385904334,0.533283772170632,0.111521901581438,-0.644046097555381,-0.23871100082993,0.197451733879963,-0.0975323715806017,,,,,0.397583070503169,0.390515217781068,0.9296,0.978464673913042,0.954079313133056,0.818946709423469,0.798319327731092,0.604046070458164,1.30136938011565,0.158349814311701,0.280135983563017,0.22,0.5,0.0542907180385289,0.0805604203152364,-24.1704382047704,13.6213475452954,-10.0205256536394,1.5247589407758,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.891448871386573,0.9296,1805830,vt_onlyX,,ch,0.954079313133056,_NoNTL,12.17 (2.16)***,ch_310_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3602,26682,1811204,2.70365514375086,2.45704282457357,"",0.705553023300503,.,0.321222813220724,0.0399427658971407,-0.312312204377523,0.0271577412821366,0.060780659114724,0.0920034074410728,0.109753064619458,0.206651327963902,-0.0396014949522497,0.09602457713336,0.0184970496665439,-0.013689469015226,0.139711397079425,0.1179140824452,0.016163730303852,-0.0788605379313223,-0.0949147778539732,0.136517779505812,0.0361128551900315,0.134106106571831,-0.0955882653718003,0.00468883397057483,0.0574818060033884,-0.0473695856425909,0.15189235575573,0.135523511096835,-0.0968305188603604,0.022544479817152,0.157478904977288,0.131947151832282,1.12989627621373,1.02962498821306,,,0.259909450985378,0.0342780240345706,-0.113824622099636,-0.110087811946857,-0.0388290009026855,-0.217959819845858,-0.0121569640950815,-0.060859564747661,0.501395760792546,0.259339960021914,0.12983351323312,0.0597207239829131,-0.0482120883931918,-0.0879220365732448,-0.0695730816709905,0.02784168239683,0.933115338882283,0.984876969109634,0.843573736553685,0.939635814623694,0.95959595959596,0.338885266017793,0.923696851864739,0.15199446877349,0.494954417943483,0.189655172413793,0.5,0.0554448871181939,0.196104471004869,-4.47753004114305,3.9099342101537,-4.70173496789312,4.85153428855555,,0.269788986038219,0.933115338882283,1811204,vt_onlyX,,wb,0.843573736553685,_NoNTL,2.7 (2.46),wb_310_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,1814276,1.84868475051989,1.20289692708798,*,4.46667614712254,.,-0.112827843114065,,-0.572341288622876,,0.316190037691986,,-0.0760023055687078,,-0.433690606990384,,0.0498207490206773,,0.406180205851796,,-0.280364373827406,,0.125588312541127,,-0.0252493327358643,,-0.158107898906698,,-0.213964465288931,,0.406581709989539,,0.0133248016822796,,-0.00809016739991352,,0.338797194000857,,,,0.38375242223507,,0.258470081427764,,0.533283772170632,,-0.644046097555381,,0.197451733879963,,,,,,0.397583070503169,,0.996,0.964428207700292,0.995818251607499,0.415577021658068,0.992063492063492,0.158463525170418,1.62669551632022,0.231345853908246,0.168782716048186,0.02,0.5,0.10281573878749,0.0402641474823443,-24.2713966830227,13.3911893284681,-26.2180166838605,14.8425168773413,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,0.996,1814276,vt_onlyFE,,ch,0.995818251607499,_NoNTL,1.85 (1.2)*,ch_310_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3231,27053,1930756,1.16687443524925,0.739634886991402,*,-1.45058089410616,.,0.321222813220724,,-0.312312204377523,,0.060780659114724,,0.109753064619458,,-0.0396014949522497,,0.0184970496665439,,0.139711397079425,,0.016163730303852,,-0.0949147778539732,,0.0361128551900315,,-0.0955882653718003,,0.0574818060033884,,0.15189235575573,,-0.0968305188603604,,0.157478904977288,,1.12989627621373,,,,0.259909450985378,,-0.113824622099636,,-0.0388290009026855,,-0.0121569640950815,,0.501395760792546,,0.12983351323312,,-0.0482120883931918,,-0.0695730816709905,,0.839319470699433,0.902522950782289,0.744426695078861,0.658208731148314,0.893617021276596,0.475530154536515,0.860469717004584,0.35569221301362,0.543293116780252,0.152173913043478,0.5,0.19649791193494,0.233350428602828,-4.85142887150986,3.82163649602727,-4.30659713903453,4.60418363869479,,0.265764283051431,0.839319470699433,1930756,vt_onlyFE,,wb,0.744426695078861,_NoNTL,1.17 (0.74)*,wb_310_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,1819908,1.40714073396174,4.56780017209878,"",4.46667614712254,.,-0.112827843114065,-0.0778624162822981,-0.572341288622876,0.00643398203988926,0.316190037691986,0.0958696464169625,-0.0760023055687078,0.0349153955385538,-0.433690606990384,0.0203247807174913,0.0498207490206773,-0.0738400514796245,0.406180205851796,0.0815522188693142,-0.280364373827406,0.0391398370364912,0.125588312541127,-0.0936712664365768,-0.0252493327358643,0.0222754273284234,-0.158107898906698,0.0436503688246014,-0.213964465288931,-0.00242306304979138,0.406581709989539,0.0421415281109511,0.0133248016822796,0.0281551013328136,-0.00809016739991352,-0.0579026404023169,0.338797194000857,-0.0468515174090816,,,0.38375242223507,0.0195551822194831,0.258470081427764,0.0125132719799881,0.533283772170632,-0.0517312077432866,-0.644046097555381,-0.0643631582148388,0.197451733879963,-0.114590428862719,,,,,0.397583070503169,0.012222741255537,0.9648,0.994254267111082,0.958140148498836,0.959851313808346,0.785123966942149,0.693084542483915,1.68475590077295,0.0555631396831081,0.1539612858627,0.26,0.5,0.0121911573472042,0.0356794538361508,-24.2713966830227,13.3911893284681,-24.6701550349332,12.0662510746258,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,0.9648,1819908,vt_onlyXandFE,,ch,0.958140148498836,_NoNTL,1.41 (4.57),ch_310_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3602,26682,1949444,0.214447977045102,0.952314713968141,"",0.705553023300503,.,0.321222813220724,0.0448007067153239,-0.312312204377523,-0.0294058153964594,0.060780659114724,0.0240500080701877,0.109753064619458,0.0261546671390513,-0.0396014949522497,0.0372002030536542,0.0184970496665439,-0.0383079095790168,0.139711397079425,0.0334999684337515,0.016163730303852,0.0285176358441819,-0.0949147778539732,-0.0190998342819512,0.0361128551900315,0.0305316513590465,-0.0955882653718003,-0.0797524592349949,0.0574818060033884,-0.026309766769409,0.15189235575573,0.0207423496991396,-0.0968305188603604,-0.0092799709411338,0.157478904977288,-0.0184523215331136,1.12989627621373,0.126478744014151,,,0.259909450985378,-0.00352525607682723,-0.113824622099636,-0.0166444253432546,-0.0388290009026855,-0.0399642066820529,-0.0121569640950815,-0.00486456478945909,0.501395760792546,0.0691024416848128,0.12983351323312,0.0486312011629447,-0.0482120883931918,-0.0164703315379943,-0.0695730816709905,-0.00898700740188388,0.866230677764566,0.989544261224316,0.829858072882359,0.967499607322512,0.534351145038168,0.965519589024807,0.966357477270799,0.0957435442584506,0.464631769752277,0.293103448275862,0.5,0.0305687673404677,0.175584621482362,-4.47753004114305,3.9099342101537,-5.08426656765662,5.31385272911047,,0.269788986038219,0.866230677764566,1949444,vt_onlyXandFE,,wb,0.829858072882359,_NoNTL,0.21 (0.95),wb_310_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,8469764,3.66088445945966,2.44529453716362,*,4.46667614712254,.,-0.112827843114065,0.0127404290920825,-0.572341288622876,-0.0722078434121814,0.316190037691986,0.0241700021974939,-0.0760023055687078,-0.0756413985229994,-0.433690606990384,-0.050462443153372,0.0498207490206773,0.00786806851625302,0.406180205851796,0.0619088348001133,-0.280364373827406,-0.0479814197914673,0.125588312541127,0.0155704325786792,-0.0252493327358643,0.0173702589375904,-0.158107898906698,0.0119305128714769,-0.213964465288931,-0.115830622734502,0.406581709989539,0.0449067447392735,0.0133248016822796,-0.0670689364569264,-0.00809016739991352,0.00283530769884237,0.338797194000857,0.0864602528232996,,,0.38375242223507,0.102766437539832,0.258470081427764,0.162481167329831,0.533283772170632,0.0267411301378158,-0.644046097555381,-0.0733733682095788,0.197451733879963,-0.0323028493684247,,,,,0.397583070503169,0.00271703588310636,0.9696,0.962173306719224,0.959728508360381,0.623397124656165,0.9765625,0.202408696915594,1.68725421964878,0.196250186197945,0.153352097494079,0.08,0.5,0.0773771021992238,0.0354948253557568,-24.2713966830227,13.3911893284681,-19.738757115688,10.6036749986085,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,0.9696,8469764,vt_withX,,ch,0.959728508360381,_NoNTL,3.66 (2.45)*,ch_310_vt_withX,ch_vt_withX
ridge,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,,-2.59053723497358,1.64376606546151,*,4.46667614712254,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9312,0.903501946119672,0.850195201998093,0.322859495005567,,1.11019685035104,1.68725421964878,0.104137693641301,0.153352097494079,0.5,0.5,0.0370310478654593,0.0354948253557568,,,,,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_310_vt_3yr_withX_iFINAL_NoNTL.csv,ch,0.850195201998093,_NoNTL,-2.59 (1.64)*,ch_310_ridge,ch_ridge
vt_3yr_withX,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3602,26682,8470276,0.338332165456054,3.30263128185021,"",0.705553023300503,.,0.321222813220724,-0.0445175022701742,-0.312312204377523,-0.109129889279289,0.060780659114724,-0.0921542445430464,0.109753064619458,-0.0848949209786884,-0.0396014949522497,-0.113586040623489,0.0184970496665439,0.034523613704369,0.139711397079425,0.0111597484163936,0.016163730303852,-0.0083973543076717,-0.0949147778539732,-0.0808311120094731,0.0361128551900315,-0.0804828954115378,-0.0955882653718003,0.111172175696079,0.0574818060033884,0.0338466018997131,0.15189235575573,0.06641068585217,-0.0968305188603604,-0.0750729793729261,0.157478904977288,-0.100106180422007,1.12989627621373,0.907092705219873,,,0.259909450985378,-0.0407290277071249,-0.113824622099636,0.145859489040433,-0.0388290009026855,-0.0310484771814666,-0.0121569640950815,-0.0401657681399954,0.501395760792546,0.145848451221836,0.12983351323312,0.188232183978002,-0.0482120883931918,-0.133127221483668,-0.0695730816709905,-0.0632236683554967,0.847205707491082,0.973302329669965,0.880264333820532,0.84384417492002,0.734767025089606,0.661686179198156,1.02213858542555,0.188694790502265,0.427588618348042,0.224137931034483,0.5,0.0746905860537324,0.15283108370348,-4.47753004114305,3.9099342101537,-2.76221270514723,4.26885268837213,,0.269788986038219,0.847205707491082,8470276,vt_withX,,wb,0.880264333820532,_NoNTL,0.34 (3.3),wb_310_vt_withX,wb_vt_withX
ridge,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3602,26682,,1.15978904388157,0.281254659043066,***,0.705553023300503,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.882580261593341,0.9022556271103,0.870316614013286,0.631267538698051,,0.779829683436308,1.02213858542555,0.272127342833817,0.427588618348042,0.353448275862069,0.5,0.123334339557549,0.15283108370348,,,,,,0.269788986038219,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_310_vt_3yr_withX_iFINAL_NoNTL.csv,wb,0.870316614013286,_NoNTL,1.16 (0.28)***,wb_310_ridge,wb_ridge
vt_3yr_withFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,8473348,5.3838911846817,2.07801860912684,***,4.46667614712254,.,-0.112827843114065,,-0.572341288622876,,0.316190037691986,,-0.0760023055687078,,-0.433690606990384,,0.0498207490206773,,0.406180205851796,,-0.280364373827406,,0.125588312541127,,-0.0252493327358643,,-0.158107898906698,,-0.213964465288931,,0.406581709989539,,0.0133248016822796,,-0.00809016739991352,,0.338797194000857,,,,0.38375242223507,,0.258470081427764,,0.533283772170632,,-0.644046097555381,,0.197451733879963,,,,,,0.397583070503169,,0.952,0.964054199802209,0.862185998797776,0.554160562952737,0.9765625,0.293123539890773,1.3858351687342,0.199724525903893,0.245949997606261,0.12,0.5,0.0892011608370246,0.0670536123415305,-24.2713966830227,13.3911893284681,-27.9798529058908,15.9758479647778,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,0.952,8473348,vt_withFE,,ch,0.862185998797776,_NoNTL,5.38 (2.08)***,ch_310_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3602,26682,8602372,-0.329370522297381,0.309011179847776,"",0.705553023300503,.,0.321222813220724,,-0.312312204377523,,0.060780659114724,,0.109753064619458,,-0.0396014949522497,,0.0184970496665439,,0.139711397079425,,0.016163730303852,,-0.0949147778539732,,0.0361128551900315,,-0.0955882653718003,,0.0574818060033884,,0.15189235575573,,-0.0968305188603604,,0.157478904977288,,1.12989627621373,,,,0.259909450985378,,-0.113824622099636,,-0.0388290009026855,,-0.0121569640950815,,0.501395760792546,,0.12983351323312,,-0.0482120883931918,,-0.0695730816709905,,0.71076099881094,0.849889903600545,0.643208745030607,0.606214120361009,0.862619808306709,0.625433462167561,0.777390581695335,0.438502087924277,0.613479111984321,0.267241379310345,0.5,0.244184057475197,0.303113239822101,-4.47753004114305,3.9099342101537,-4.4154049301117,5.70509688059399,,0.269788986038219,0.71076099881094,8602372,vt_withFE,,wb,0.643208745030607,_NoNTL,-0.33 (0.31),wb_310_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",464,15048,8478980,2.25633129918891,2.13588729728635,"",4.46667614712254,.,-0.112827843114065,-0.000964112628716999,-0.572341288622876,-0.00112756408983845,0.316190037691986,0.00319328471668948,-0.0760023055687078,0.002732058863039,-0.433690606990384,0.000964606844354385,0.0498207490206773,0.00102520298445579,0.406180205851796,0.0112675266200657,-0.280364373827406,-0.00160120228654704,0.125588312541127,0.00194076398416655,-0.0252493327358643,0.000810434466693578,-0.158107898906698,0.000260001996066423,-0.213964465288931,0.00199057908030227,0.406581709989539,0.00332426502369343,0.0133248016822796,-0.000651006674452221,-0.00809016739991352,-0.00381559387489687,0.338797194000857,0.00618307406704783,,,0.38375242223507,0.00139799457240771,0.258470081427764,0.0035207800006357,0.533283772170632,-0.0130750536825507,-0.644046097555381,-0.015729268722935,0.197451733879963,-0.00674197500688015,,,,,0.397583070503169,0.00308043613273193,0.936,0.889931477108343,0.906558155079825,0.488218148142072,0.94488188976378,0.332863177810873,1.20123205624339,0.385103711367937,0.326440580708095,0.14,0.5,0.173733669493468,0.100618840247536,-24.2713966830227,13.3911893284681,-22.7761671618022,13.0700517946189,Nightlights per cap; UNSC US Aligned; UNSC Non-US Align,0.812683866932922,0.936,8478980,vt_withXandFE,,ch,0.906558155079825,_NoNTL,2.26 (2.14),ch_310_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",3602,26682,8608516,-2.81076353559111,1.03829060847683,***,0.705553023300503,.,0.321222813220724,0.192716884822589,-0.312312204377523,-0.113274617651483,0.060780659114724,-0.0364117542002323,0.109753064619458,0.0598181343078566,-0.0396014949522497,0.0552282642357764,0.0184970496665439,0.0114370731636884,0.139711397079425,0.104044798370447,0.016163730303852,-0.0545369245368051,-0.0949147778539732,0.0630921414395561,0.0361128551900315,0.0502238869672792,-0.0955882653718003,0.000664966399781165,0.0574818060033884,0.0826868830458257,0.15189235575573,0.0625626583816484,-0.0968305188603604,-0.0121109761251137,0.157478904977288,0.0228935335995628,1.12989627621373,0.596722734607683,,,0.259909450985378,0.2108346831321,-0.113824622099636,0.0523814342415367,-0.0388290009026855,0.0625019522989176,-0.0121569640950815,0.0353748202288987,0.501395760792546,0.190285907145601,0.12983351323312,0.0748660194780837,-0.0482120883931918,0.0244381643277902,-0.0695730816709905,0.0297903004032569,0.863258026159334,0.921518117316255,0.820101738115935,0.787720213824215,0.928338762214984,0.446702894140148,0.794520858536427,0.361066658486546,0.598354018533618,0.198275862068966,0.5,0.157983870967742,0.285806451612903,-4.47753004114305,3.9099342101537,-5.94733559952489,6.24734550757907,,0.269788986038219,0.863258026159334,8608516,vt_withXandFE,,wb,0.820101738115935,_NoNTL,-2.81 (1.04)***,wb_310_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",1750,27838,8431124,0.612367796427243,0.308370238681856,***,-2.63397510961034,.,-0.169782503865889,,-0.363414672413759,,-0.095982012324189,,0.270299003726947,,0.173967316005884,,0.164323413144161,,-0.0388296701015515,,0.15524319408798,,-0.0207857161821349,,0.161892332952646,,-0.0780080980626613,,-0.016144786602903,,0.0350127162247138,,-0.0460203053110453,,0.29685973449073,,0.981719127377608,,,,0.372292611010961,,-0.0883036858390933,,0.202441696767819,,0.300294782660985,,0.132174786558949,,-0.189781267725859,,-0.26951568967096,,-0.404862318635325,,0.80999342537804,0.762088774993205,0.821868688326717,0.183244575039814,0.847826086956522,0.536052812916935,1.45123551733295,0.563953568483326,0.222220958256782,0.243589743589744,0.5,0.314620520506881,0.0582845074260798,-2.51965850559274,4.42316707011185,0.278389617214447,2.62636262121479,,0.343348738028524,0.80999342537804,8431124,vt_noX,,wb,0.821868688326717,_NoNTL,0.61 (0.31)***,wb_320_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2029,27559,1811204,0.213453277716166,2.12632847493908,"",0.246195835270928,.,-0.169782503865889,-0.277229205667954,-0.363414672413759,-0.127247293647373,-0.095982012324189,-0.165258733071414,0.270299003726947,0.194518803469894,0.173967316005884,0.0983149408921614,0.164323413144161,0.0589336908236159,-0.0388296701015515,-0.0625772512704117,0.15524319408798,0.00232011426240207,-0.0207857161821349,-0.0970072524863643,0.161892332952646,0.229522609412706,-0.0780080980626613,0.00363735768944004,-0.016144786602903,0.107296602204442,0.0350127162247138,0.0666255259630275,-0.0460203053110453,-0.156225156234578,0.29685973449073,0.0551683770492672,0.981719127377608,0.554317704808212,,,0.372292611010961,-0.0369593821093496,-0.0883036858390933,0.138889626543916,0.202441696767819,0.0568985987640891,0.300294782660985,0.109654945759104,0.132174786558949,0.267275490490721,-0.189781267725859,0.0433664496988021,-0.26951568967096,-0.157003961426669,-0.404862318635325,-0.158054688379636,0.950413223140496,0.99203390415512,0.937673550188557,0.948792355511082,0.959302325581395,0.281186267312797,1.07497367078183,0.139913441083101,0.395057467707358,0.121212121212121,0.5,0.0484219045049906,0.134610196924737,-1.19562451344256,3.96732011058401,-1.15069044054521,4.12410532143114,,0.349330650407199,0.950413223140496,1811204,vt_onlyX,,wb,0.937673550188557,_NoNTL,0.21 (2.13),wb_320_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",1750,27838,1880838,1.20417916190102,2.2935542541464,"",-2.63397510961034,.,-0.169782503865889,,-0.363414672413759,,-0.095982012324189,,0.270299003726947,,0.173967316005884,,0.164323413144161,,-0.0388296701015515,,0.15524319408798,,-0.0207857161821349,,0.161892332952646,,-0.0780080980626613,,-0.016144786602903,,0.0350127162247138,,-0.0460203053110453,,0.29685973449073,,0.981719127377608,,,,0.372292611010961,,-0.0883036858390933,,0.202441696767819,,0.300294782660985,,0.132174786558949,,-0.189781267725859,,-0.26951568967096,,-0.404862318635325,,0.928994082840237,0.92172506063482,0.823271192258995,0.548995564127639,0.984848484848485,0.273785645111356,1.0568752741563,0.327710631762315,0.405931451294115,0.0384615384615385,0.5,0.162546201232033,0.140533880903491,-2.51965850559274,4.42316707011185,-1.23959061687567,4.2467426727241,,0.343348738028524,0.928994082840237,1880838,vt_onlyFE,,wb,0.823271192258995,_NoNTL,1.2 (2.29),wb_320_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2029,27559,1902852,-2.61309159703028,0.660876800321947,***,0.246195835270928,.,-0.169782503865889,-0.188522342424827,-0.363414672413759,-0.117862352696243,-0.095982012324189,-0.107741538444552,0.270299003726947,0.0330725277774133,0.173967316005884,0.360683530233806,0.164323413144161,0.026320425290615,-0.0388296701015515,0.0902450080972606,0.15524319408798,-0.0179373244941235,-0.0207857161821349,-0.00991146933985872,0.161892332952646,0.247612942510788,-0.0780080980626613,-0.0622560784500057,-0.016144786602903,-0.082725750952959,0.0350127162247138,-0.0744429478701209,-0.0460203053110453,-0.0311717888573186,0.29685973449073,-0.162947499185102,0.981719127377608,0.661433009207264,,,0.372292611010961,0.0488729855977073,-0.0883036858390933,0.0748035209346277,0.202441696767819,-0.00185860857251092,0.300294782660985,0.302633090447638,0.132174786558949,0.157886375277304,-0.189781267725859,-0.121187359273307,-0.26951568967096,-0.193797857719471,-0.404862318635325,0.134967692559587,0.994490358126722,0.99505848923119,0.994568960079413,0.97990929853208,0.925925925925926,0.173909439420915,1.12203696355754,0.0907252331599359,0.368040306323228,0.0454545454545455,0.5,0.0271804783764194,0.120560521865185,-1.19562451344256,3.96732011058401,1.75928011374384,3.07098643560737,,0.349330650407199,0.994490358126722,1902852,vt_onlyXandFE,,wb,0.994568960079413,_NoNTL,-2.61 (0.66)***,wb_320_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2029,27559,8470276,-2.93839652479492,3.13222744241337,"",0.246195835270928,.,-0.169782503865889,-0.0620653611794073,-0.363414672413759,-0.0667337520373958,-0.095982012324189,-0.165247569945668,0.270299003726947,0.115705785048228,0.173967316005884,0.159838327765467,0.164323413144161,0.00646407668478801,-0.0388296701015515,0.0249581167579156,0.15524319408798,0.00436580971581863,-0.0207857161821349,0.0105028932006098,0.161892332952646,0.105083472980203,-0.0780080980626613,-0.0253100990597144,-0.016144786602903,0.0252347994130105,0.0350127162247138,0.0140878260182218,-0.0460203053110453,-0.0376944550313058,0.29685973449073,0.0291817126097157,0.981719127377608,1.03871982252228,,,0.372292611010961,0.294349587559745,-0.0883036858390933,0.0107678030850325,0.202441696767819,0.035435875821857,0.300294782660985,0.159449460543694,0.132174786558949,-0.0543005593493583,-0.189781267725859,-0.0256281354278304,-0.26951568967096,-0.216853048410264,-0.404862318635325,0.084483873024584,0.868686868686869,0.954563860731148,0.877503110461449,0.797711697524702,0.857142857142857,0.500459069667823,1.0240127263855,0.250057475476614,0.426393188449945,0.227272727272727,0.5,0.11280487804878,0.152134146341463,-1.19562451344256,3.96732011058401,-0.422135438801405,3.75272670473786,,0.349330650407199,0.868686868686869,8470276,vt_withX,,wb,0.877503110461449,_NoNTL,-2.94 (3.13),wb_320_vt_withX,wb_vt_withX
ridge,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2029,27559,,2.20945717765351,0.393725959674719,***,0.246195835270928,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.866850321395776,0.889981779452478,0.872310822377397,0.492036667004924,,0.678212146345436,1.0240127263855,0.292098138762658,0.426393188449945,0.363636363636364,0.5,0.147484756097561,0.152134146341463,,,,,,0.349330650407199,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_320_vt_3yr_withX_iFINAL_NoNTL.csv,wb,0.872310822377397,_NoNTL,2.21 (0.39)***,wb_320_ridge,wb_ridge
vt_3yr_withFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",2029,27559,8555780,1.25471175618312,0.821557921435492,*,0.246195835270928,.,-0.169782503865889,,-0.363414672413759,,-0.095982012324189,,0.270299003726947,,0.173967316005884,,0.164323413144161,,-0.0388296701015515,,0.15524319408798,,-0.0207857161821349,,0.161892332952646,,-0.0780080980626613,,-0.016144786602903,,0.0350127162247138,,-0.0460203053110453,,0.29685973449073,,0.981719127377608,,,,0.372292611010961,,-0.0883036858390933,,0.202441696767819,,0.300294782660985,,0.132174786558949,,-0.189781267725859,,-0.26951568967096,,-0.404862318635325,,0.882460973370064,0.881911835033705,0.821629250351686,0.639467797345881,0.953757225433526,0.494770526279272,0.807045622852163,0.411100644332348,0.587514799548241,0.318181818181818,0.5,0.196536558548653,0.274326553051127,-1.19562451344256,3.96732011058401,-6.43476031985259,8.90780714923205,,0.349330650407199,0.882460973370064,8555780,vt_withFE,,wb,0.821629250351686,_NoNTL,1.25 (0.82)*,wb_320_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",1750,27838,8517652,-1.75488558687294,0.30236051523662,***,-2.63397510961034,.,-0.169782503865889,0.0919180587597604,-0.363414672413759,-0.143849784350014,-0.095982012324189,-0.055960469748834,0.270299003726947,0.109896293061352,0.173967316005884,0.265072884610855,0.164323413144161,-0.0608154847682467,-0.0388296701015515,-0.00380468660965623,0.15524319408798,-0.0724652623140722,-0.0207857161821349,0.0190276305843145,0.161892332952646,0.167679633069776,-0.0780080980626613,0.022374591922849,-0.016144786602903,0.00544336280319837,0.0350127162247138,0.0326155230088627,-0.0460203053110453,0.0484265856957063,0.29685973449073,-0.154762426060624,0.981719127377608,0.670227138116197,,0.0402714410028402,0.372292611010961,0.0989151801122475,-0.0883036858390933,0.024704128305892,0.202441696767819,0.0897024070611181,0.300294782660985,0.116486398744165,0.132174786558949,0.206338626230136,-0.189781267725859,0.017021420770323,-0.26951568967096,-0.164591378723266,-0.404862318635325,0.0683860007696793,0.942800788954635,0.944547021283521,0.890571732782883,0.613532887920754,0.946601941747573,0.300937457489745,1.20545130009867,0.294574551678667,0.32435281059009,0.115384615384615,0.5,0.135084755635813,0.0996679676122794,-2.51965850559274,4.42316707011185,-5.39602191860508,6.44951973439503,,0.343348738028524,0.942800788954635,8517652,vt_withXandFE,,wb,0.890571732782883,_NoNTL,-1.75 (0.3)***,wb_320_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_330,330,Trade and Tourism (330),Trade and Tourism,200,10020,8431124,12.3418092340784,1.58950207416513,***,1.26323570327844,.,-0.265053146945782,,0.812118458378932,,-0.602430261213532,,0.51652007354225,,-0.238288051542531,,0.0757232610545138,,-0.138017923101446,,-0.19665273128718,,-0.231836257352927,,0.157844527305524,,0.225734661231536,,0.316444501141236,,-0.0323706277152819,,0.472435445410801,,0.37654269459539,,0.904134748653807,,,,0.260930967873011,,0.38372882109139,,-0.121897469029688,,-0.0650785332187705,,0.329965962135788,,0.139660936625974,,0.0637187211505282,,-0.00259447583785415,,0.565972222222222,0.835231458742618,0.606622936346462,0.131844223533493,0.458333333333333,1.19112548108414,1.93865716690109,0.421940003133045,0.102496333835086,0.395833333333333,0.5,0.240024038461538,0.0211538461538462,5.55594511634078,-8.92466594108379,0.630999351500673,-4.22550425553653,,1.24513406736559,0.434027777777778,8431124,vt_noX,,wb,0.606622936346462,_NoNTL,12.34 (1.59)***,wb_330_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_330,330,Trade and Tourism (330),Trade and Tourism,200,10020,1806598,8.24856884366855,6.25395970045413,*,1.26323570327844,.,-0.265053146945782,-0.194337833477183,0.812118458378932,0.340356336878612,-0.602430261213532,-0.274529224799457,0.51652007354225,0.297518795579671,-0.238288051542531,-0.274017069488763,0.0757232610545138,-0.0510914079211909,-0.138017923101446,-0.0907094262540352,-0.19665273128718,0.0681370399985465,-0.231836257352927,-0.226545350253582,0.157844527305524,0.0132792391208933,0.225734661231536,-0.0370411112444698,0.316444501141236,0.141549100540579,-0.0323706277152819,-0.0923584644123914,0.472435445410801,0.0285166955925524,0.37654269459539,0.0678166961017998,0.904134748653807,0.477273251656467,,0.138330040480941,0.260930967873011,0.0081837691133849,0.38372882109139,0.197076882645483,-0.121897469029688,0.0173306700214745,-0.0650785332187705,-0.00636037328513345,0.329965962135788,0.078897672835736,0.139660936625974,-0.137218524757762,0.0637187211505282,0.0808257161825833,-0.00259447583785415,0.288093437105412,0.913194444444444,0.981920124730111,0.898239509703985,0.890638765337742,0.471698113207547,0.990591898973782,1.663947752363,0.0880651023824715,0.159125130095116,0.291666666666667,0.5,0.0340812870448772,0.0372565622353937,5.55594511634078,-8.92466594108379,-4.31616341192701,2.67949456892406,,1.24513406736559,0.913194444444444,1806598,vt_onlyX,,wb,0.898239509703985,_NoNTL,8.25 (6.25)*,wb_330_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,200,10020,1811718,6.7443012687095,3.73145026318407,**,1.26323570327844,.,-0.265053146945782,,0.812118458378932,,-0.602430261213532,,0.51652007354225,,-0.238288051542531,,0.0757232610545138,,-0.138017923101446,,-0.19665273128718,,-0.231836257352927,,0.157844527305524,,0.225734661231536,,0.316444501141236,,-0.0323706277152819,,0.472435445410801,,0.37654269459539,,0.904134748653807,,,,0.260930967873011,,0.38372882109139,,-0.121897469029688,,-0.0650785332187705,,0.329965962135788,,0.139660936625974,,0.0637187211505282,,-0.00259447583785415,,0.979166666666667,0.965405198776759,0.979957168740603,0.46556613941698,0.975609756097561,0.320307821194427,1.59606684483068,0.245056611322492,0.177136743547122,0.145833333333333,0.5,0.10780487804878,0.0429268292682927,5.55594511634078,-8.92466594108379,7.596354057639,-5.10310300712564,,1.24513406736559,0.979166666666667,1811718,vt_onlyFE,,wb,0.979957168740603,_NoNTL,6.74 (3.73)**,wb_330_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,200,10020,1818118,5.75470703728243,2.90431709574107,***,1.26323570327844,.,-0.265053146945782,-0.0356513522565364,0.812118458378932,0.0591246672719716,-0.602430261213532,-0.0896458874642774,0.51652007354225,0.0843384074233471,-0.238288051542531,-0.0396350413747131,0.0757232610545138,-0.0163368991576124,-0.138017923101446,-0.0400662753358488,-0.19665273128718,-0.046644115932286,-0.231836257352927,-0.0752478676661848,0.157844527305524,-0.00354187696240846,0.225734661231536,0.0181138634495432,0.316444501141236,0.0290551775693894,-0.0323706277152819,0.00030465541407466,0.472435445410801,0.0377082411572337,0.37654269459539,0.0946437065862123,0.904134748653807,0.174183859191844,,-0.00392924290150402,0.260930967873011,-0.0261089678853773,0.38372882109139,0.0819982661679368,-0.121897469029688,0.0449113454297188,-0.0650785332187705,-0.0133883003517987,0.329965962135788,0.0468516379594794,0.139660936625974,0.0429696377366748,0.0637187211505282,0.0416108976304499,-0.00259447583785415,0.0426450876146547,0.786458333333333,0.982471758349731,0.652227402100173,0.877757853451897,0.454545454545455,1.34469497483248,1.93865716690109,0.0558655026839401,0.102496333835086,0.479166666666667,0.5,0.0123798076923077,0.0211538461538462,5.55594511634078,-8.92466594108379,-1.74536360132919,0.66451895540984,,1.24513406736559,0.786458333333333,1818118,vt_onlyXandFE,,wb,0.652227402100173,_NoNTL,5.75 (2.9)***,wb_330_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_330,330,Trade and Tourism (330),Trade and Tourism,277,9943,8470276,12.7867817673654,3.56736732846532,***,7.82361893219441,.,-0.265053146945782,-0.0804880201152988,0.812118458378932,0.126538667879648,-0.602430261213532,-0.262076769053221,0.51652007354225,0.190579184195958,-0.238288051542531,-0.0888230290406482,0.0757232610545138,0.0255864526843633,-0.138017923101446,-0.0183608514582741,-0.19665273128718,-0.101604155143723,-0.231836257352927,0.0649659635126591,0.157844527305524,0.034456953061749,0.225734661231536,0.094860276479752,0.316444501141236,-0.0137187887920299,-0.0323706277152819,-0.00243255510227754,0.472435445410801,0.0514522293256596,0.37654269459539,0.135020885802805,0.904134748653807,0.366377366110693,,,0.260930967873011,0.0899034731462608,0.38372882109139,0.0537579334666904,-0.121897469029688,-0.0157923229178414,-0.0650785332187705,-0.026368919699453,0.329965962135788,-0.0311100207819246,0.139660936625974,0.0994156967941595,0.0637187211505282,-0.0115534196048967,-0.00259447583785415,0.0792549545422649,0.844990548204159,0.963845958461157,0.731405054992108,0.565981647811629,0.636363636363636,0.95725189354826,1.759694568553,0.195789900809617,0.136651891046859,0.41304347826087,0.5,0.0874428674524898,0.0305508780370459,3.62129953702164,-6.4907323899476,-9.37255683407237,0.91474440461999,,1.12995390549045,0.844990548204159,8470276,vt_withX,,wb,0.731405054992108,_NoNTL,12.79 (3.57)***,wb_330_vt_withX,wb_vt_withX
ridge,wb_330,330,Trade and Tourism (330),Trade and Tourism,277,9943,,8.04168543079345,1.05358572990803,***,7.82361893219441,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.977315689981097,0.936312791856329,0.978210336783065,0.386975009754178,,0.539000486480573,1.759694568553,0.0861372196192233,0.136651891046859,0.217391304347826,0.5,0.0283858551840269,0.0305508780370459,,,,,,1.12995390549045,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_330_vt_3yr_withX_iFINAL_NoNTL.csv,wb,0.978210336783065,_NoNTL,8.04 (1.05)***,wb_330_ridge,wb_ridge
vt_3yr_withFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,200,10020,8442132,9.3277501855646,3.31088214325981,***,1.26323570327844,.,-0.265053146945782,,0.812118458378932,,-0.602430261213532,,0.51652007354225,,-0.238288051542531,,0.0757232610545138,,-0.138017923101446,,-0.19665273128718,,-0.231836257352927,,0.157844527305524,,0.225734661231536,,0.316444501141236,,-0.0323706277152819,,0.472435445410801,,0.37654269459539,,0.904134748653807,,,,0.260930967873011,,0.38372882109139,,-0.121897469029688,,-0.0650785332187705,,0.329965962135788,,0.139660936625974,,0.0637187211505282,,-0.00259447583785415,,0.663194444444445,0.907956498928394,0.561303969525096,0.266973760719638,0.486725663716814,1.3918872180852,1.93865716690109,0.233793993928665,0.102496333835086,0.4375,0.5,0.106009615384615,0.0211538461538462,5.55594511634078,-8.92466594108379,3.90992898963831,-6.48557711055109,,1.24513406736559,0.663194444444445,8442132,vt_withFE,,wb,0.561303969525096,_NoNTL,9.33 (3.31)***,wb_330_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,277,9943,8484356,15.4195013411374,1.51969725523668,***,7.82361893219441,.,-0.265053146945782,-0.0493592128390444,0.812118458378932,0.0310235255886798,-0.602430261213532,-0.0693623992567837,0.51652007354225,0.0431494359811767,-0.238288051542531,-0.0438547115726387,0.0757232610545138,-0.0365519864752396,-0.138017923101446,-0.0113101498177276,-0.19665273128718,-0.0566208236222157,-0.231836257352927,0.0681621637917124,0.157844527305524,0.00187944742850983,0.225734661231536,0.0144567134697009,0.316444501141236,-0.0523406741488725,-0.0323706277152819,0.0236049941030796,0.472435445410801,0.072577942693606,0.37654269459539,0.0283161719795316,0.904134748653807,0.126199535727504,,,0.260930967873011,0.0376420837966729,0.38372882109139,0.0137632528145319,-0.121897469029688,-0.0166396980639548,-0.0650785332187705,-0.022565413201228,0.329965962135788,-0.0308407716220237,0.139660936625974,0.0453809451358358,0.0637187211505282,-0.0359955241018881,-0.00259447583785415,0.0479597511189051,0.705103969754253,0.942258683053567,0.657916871663768,0.321155950520712,0.509259259259259,1.12362201995027,1.759752809476,0.284898112170893,0.136639187919764,0.456521739130435,0.5,0.120505111244738,0.0305472038484666,3.62129953702164,-6.4907323899476,1.87584671940089,-6.99035813805863,,1.12995390549045,0.705103969754253,8484356,vt_withXandFE,,wb,0.657916871663768,_NoNTL,15.42 (1.52)***,wb_330_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_410,410,General Environmental Protection (410),General Environmental Protection,586,14930,8431124,6.7965724156671,2.09173318019815,***,15.5654814852489,.,0.844995212150531,,-0.366119138996561,,0.0591654953814343,,0.588948466362628,,-0.192411283443406,,0.0548729712488382,,0.323060253445229,,-0.039943980920661,,0.397160455322004,,0.091732434081023,,0.210932145824185,,-0.195768425501815,,-0.0970206511651385,,-0.00283633797022848,,0.0281311120187464,,1.1016334965725,,,,0.057742569298999,,-0.0993266816003084,,0.232191971961499,,0.131366630780473,,-0.153054224066993,,-0.0569538989669857,,-0.0466944419951998,,-0.69339561936418,,0.786666666666667,0.855087075050492,0.804936271474875,0.442683284264615,0.892857142857143,0.52448122836186,1.48036069729108,0.552696590518393,0.212363751081136,0.366666666666667,0.5,0.273529693946081,0.0547826921231891,6.06675159445819,-9.78310520213257,9.97036387448128,-10.822124036336,,0.804791478585266,0.786666666666667,8431124,vt_noX,,wb,0.804936271474875,_NoNTL,6.8 (2.09)***,wb_410_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_410,410,General Environmental Protection (410),General Environmental Protection,751,15313,1811204,12.0942898617052,5.12694597224625,***,17.378338784624,.,0.844995212150531,0.09671558325179,-0.366119138996561,-0.1038024267368,0.0591654953814343,-0.00971277019940404,0.588948466362628,0.165631484268235,-0.192411283443406,0.0494365797564373,0.0548729712488382,0.111932520088713,0.323060253445229,0.0574550557043428,-0.039943980920661,-0.0553429851494734,0.397160455322004,0.0192434439389035,0.091732434081023,-0.0818911672849241,0.210932145824185,0.112137804031363,-0.195768425501815,-0.0430751523468644,-0.0970206511651385,0.0539712238166245,-0.00283633797022848,0.0520081329054667,0.0281311120187464,-0.094758522394112,1.1016334965725,0.309111310634725,,,0.057742569298999,-0.0564180966187289,-0.0993266816003084,0.0171321235690226,0.232191971961499,-0.043291166559792,0.131366630780473,0.143744121375492,-0.153054224066993,-0.120304243937135,-0.0569538989669857,-0.00155897096730816,-0.0466944419951998,0.0341252355719933,-0.69339561936418,-0.141383732743563,1,0.995191563600653,1,0.984116021348855,0.757575757575758,0.436745152127889,1.45856857076093,0.0512045868524128,0.21969925559524,0.142857142857143,0.5,0.0111336032388664,0.0573808782310807,3.79944074127228,-7.8420699025171,1.71531159006591,-5.84023602233048,,0.664265247128881,1,1811204,vt_onlyX,,wb,1,_NoNTL,12.09 (5.13)***,wb_410_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,751,15313,1839876,9.38299099530359,2.87618071306504,***,17.378338784624,.,0.844995212150531,,-0.366119138996561,,0.0591654953814343,,0.588948466362628,,-0.192411283443406,,0.0548729712488382,,0.323060253445229,,-0.039943980920661,,0.397160455322004,,0.091732434081023,,0.210932145824185,,-0.195768425501815,,-0.0970206511651385,,-0.00283633797022848,,0.0281311120187464,,1.1016334965725,,,,0.057742569298999,,-0.0993266816003084,,0.232191971961499,,0.131366630780473,,-0.153054224066993,,-0.0569538989669857,,-0.0466944419951998,,-0.69339561936418,,0.841836734693878,0.941908602317852,0.69099482877671,0.477713330369254,0.958904109589041,0.40555001357892,1.39461635606859,0.28486525863297,0.242630672579427,0.178571428571429,0.5,0.126952950629408,0.0657976966342291,3.79944074127228,-7.8420699025171,4.90518742486499,-10.4194370445143,,0.664265247128881,0.841836734693878,1839876,vt_onlyFE,,wb,0.69099482877671,_NoNTL,9.38 (2.88)***,wb_410_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,586,14930,1836038,9.6720075127468,5.33905356173733,**,15.5654814852489,.,0.844995212150531,0.0167411132529379,-0.366119138996561,-0.031918091960252,0.0591654953814343,0.00823313795030234,0.588948466362628,0.00151678086724131,-0.192411283443406,0.0330518040247264,0.0548729712488382,-0.0207479183934636,0.323060253445229,-0.00824454792775293,-0.039943980920661,-0.00673593106679617,0.397160455322004,-0.0209615117497742,0.091732434081023,-0.0107193150371316,0.210932145824185,-0.0118808777257798,-0.195768425501815,0.0128710200730711,-0.0970206511651385,-0.00362904462963342,-0.00283633797022848,0.0175393089279531,0.0281311120187464,-0.0242672331072388,1.1016334965725,0.0775576546229503,,-0.0164192745834574,0.057742569298999,-0.0258917385898539,-0.0993266816003084,-0.00905798811465558,0.232191971961499,0.0167002534680068,0.131366630780473,0.0400695794448259,-0.153054224066993,-0.00340690329670899,-0.0569538989669857,0.0317414413252841,-0.0466944419951998,0.02587825329974,-0.69339561936418,-0.0549047629721455,1,0.999112284831994,1,0.978896791800332,1,0.0538108519011951,1.54590308922778,0.0379038096251133,0.19167041598493,0,0.5,0.00584697627798196,0.0476946207818243,6.06675159445819,-9.78310520213257,3.59861443499181,-7.33999441659001,,0.804791478585266,1,1836038,vt_onlyXandFE,,wb,1,_NoNTL,9.67 (5.34)**,wb_410_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_410,410,General Environmental Protection (410),General Environmental Protection,751,15313,8470276,10.1449979544426,3.32973844992979,***,17.378338784624,.,0.844995212150531,0.32263837758452,-0.366119138996561,-0.183943830598142,0.0591654953814343,-0.089700845591732,0.588948466362628,0.20093051247299,-0.192411283443406,-0.03791981127113,0.0548729712488382,0.0595280647568726,0.323060253445229,0.0268363248009712,-0.039943980920661,-0.0350754022947515,0.397160455322004,0.0830946518620475,0.091732434081023,-0.0616644694376762,0.210932145824185,0.222926455736142,-0.195768425501815,-0.0666704467916862,-0.0970206511651385,0.0531740408763286,-0.00283633797022848,-0.10912201226689,0.0281311120187464,-0.119391082392538,1.1016334965725,1.02364648386824,,,0.057742569298999,0.112350896596913,-0.0993266816003084,0.129213545978971,0.232191971961499,-0.0520814217766734,0.131366630780473,0.0642034675925962,-0.153054224066993,-0.0909402007469907,-0.0569538989669857,0.164574107335115,-0.0466944419951998,0.0401263766735812,-0.69339561936418,-0.149799407074463,0.979591836734694,0.990254547434464,0.977846076549726,0.922206139445657,0.972222222222222,0.282706624096112,1.31903999667594,0.143770937775799,0.272634309095968,0.142857142857143,0.5,0.0532127458197497,0.0775055210852876,3.79944074127228,-7.8420699025171,3.2872436725601,-5.43618637317002,,0.664265247128881,0.979591836734694,8470276,vt_withX,,wb,0.977846076549726,_NoNTL,10.14 (3.33)***,wb_410_vt_withX,wb_vt_withX
ridge,wb_410,410,General Environmental Protection (410),General Environmental Protection,751,15313,,7.94386214464511,0.84649995420143,***,17.378338784624,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.943877551020408,0.955716072046177,0.905588868572691,0.637292013854779,,0.791244351083246,1.31903999667594,0.14130207976731,0.272634309095968,0.5,0.5,0.0544747081712062,0.0775055210852876,,,,,,0.664265247128881,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_410_vt_3yr_withX_iFINAL_NoNTL.csv,wb,0.905588868572691,_NoNTL,7.94 (0.85)***,wb_410_ridge,wb_ridge
vt_3yr_withFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,751,15313,8498948,8.90498801991725,0.118240702734266,***,17.378338784624,.,0.844995212150531,,-0.366119138996561,,0.0591654953814343,,0.588948466362628,,-0.192411283443406,,0.0548729712488382,,0.323060253445229,,-0.039943980920661,,0.397160455322004,,0.091732434081023,,0.210932145824185,,-0.195768425501815,,-0.0970206511651385,,-0.00283633797022848,,0.0281311120187464,,1.1016334965725,,,,0.057742569298999,,-0.0993266816003084,,0.232191971961499,,0.131366630780473,,-0.153054224066993,,-0.0569538989669857,,-0.0466944419951998,,-0.69339561936418,,0.994897959183674,0.950694067541082,0.995071937750932,0.632555221527903,0.972222222222222,0.221064573863582,1.23707855049415,0.263135951700981,0.30909678836598,0.0714285714285714,0.5,0.135189618243669,0.0928562429129394,3.79944074127228,-7.8420699025171,6.5856736939127,-9.89980590897866,,0.664265247128881,0.994897959183674,8498948,vt_withFE,,wb,0.995071937750932,_NoNTL,8.9 (0.12)***,wb_410_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,751,15313,8505092,8.05868780829788,5.0804636674077,*,17.378338784624,.,0.844995212150531,0.0398225842432297,-0.366119138996561,-0.0291438284516329,0.0591654953814343,-0.0117832549056049,0.588948466362628,0.0489841228304437,-0.192411283443406,-0.0256331643916194,0.0548729712488382,0.023556061999983,0.323060253445229,0.00378742978267853,-0.039943980920661,-0.000759793214383541,0.397160455322004,0.0125681481754873,0.091732434081023,-0.00427834571033617,0.210932145824185,0.00809412565838944,-0.195768425501815,-0.000230990094569279,-0.0970206511651385,0.024968392101582,-0.00283633797022848,-0.0457176426029766,0.0281311120187464,-0.0011114105558954,1.1016334965725,0.106135586653823,,,0.057742569298999,0.0368383537977948,-0.0993266816003084,0.0236793921584413,0.232191971961499,-0.0315574017085593,0.131366630780473,-0.00551466937642538,-0.153054224066993,-0.0142127507505938,-0.0569538989669857,0.0132030501734738,-0.0466944419951998,0.000214191181003127,-0.69339561936418,-0.0499475900758996,1,0.994793501759133,1,0.939313703661906,1,0.408785448082858,1.55584049124796,0.0684622343440952,0.188704562998481,0.285714285714286,0.5,0.0187591102097725,0.0467076494074403,3.79944074127228,-7.8420699025171,2.74721798594865,-5.71954370648628,,0.664265247128881,1,8505092,vt_withXandFE,,wb,1,_NoNTL,8.06 (5.08)*,wb_410_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_430,430,Other Multisector (430),Other Multisector,109,5787,8431124,10.8449983434174,2.80277244665635,***,26.1865661832613,.,6.2339917613385,,-0.748815939600579,,0.620514187821218,,12.4004635994395,,7.25156478772641,,-11.9328417899296,,-18.1430710602696,,-6.92173307183428,,6.20802694390878,,7.1260325715794,,1.53080207818834,,0.761291356491741,,3.34635435713855,,-0.27105662255481,,-4.4648211458023,,11.532738835792,,,,-4.21885303574445,,3.60993538894688,,7.63965630341022,,11.0810581363002,,7.5646827126817,,,,1.00395125987945,,11.0127701699262,,0.691176470588235,0.984042540479134,0.567725313683709,0.848301081068643,0.851648351648352,0.688197624147606,2.16799206756254,0.0820346053267375,0.070516029752395,0.264705882352941,0.5,0.0293597453130527,0.01326494517156,-18.0383617426097,5.0772928370323,-4.80513733727186,0.280973704596299,Nightlights per cap; Dist to Diam; Conflict deaths; Election year; UNSC US Aligned; UNSC Non-US Align,0.762398500652083,0.691176470588235,8431124,vt_noX,,ch,0.567725313683709,_NoNTL,10.84 (2.8)***,ch_430_vt_noX,ch_vt_noX
vt_3yr_onlyX,ch_430,430,Other Multisector (430),Other Multisector,147,6433,1810948,17.0715943172034,6.31191896514433,***,26.6352241702412,.,6.2339917613385,0.0291437730239707,-0.748815939600579,0.0769901466369613,0.620514187821218,-0.0483268718048917,12.4004635994395,0.0271770064951844,7.25156478772641,0.0035836452414514,-11.9328417899296,-0.0519754270184766,-18.1430710602696,-0.0480718232272199,-6.92173307183428,0.0159530223347247,6.20802694390878,0.0232063498720527,7.1260325715794,0.129680476509968,1.53080207818834,-0.173350629992787,0.761291356491741,0.0560026368824765,3.34635435713855,-0.00727539186365902,-0.27105662255481,-0.000450533861294389,-4.4648211458023,0.0327504152432084,11.532738835792,0.0926312340423538,,,-4.21885303574445,0.140367656573655,3.60993538894688,0.0312534919194888,7.63965630341022,-0.0563859255425643,11.0810581363002,0.00222762995632363,7.5646827126817,0.0380524455523118,,,1.00395125987945,0.0350446070444035,11.0127701699262,-0.00627126105478966,0.25,0.996341423755289,0.365744337268246,0.9589468503987,0.5,1.90822653050343,1.91321789213017,0.0573574040349566,0.106798494641534,0.5,0.5,0.0118334101736591,0.0222836944828646,-17.1778629448304,5.97412789335402,-16.0156010218799,5.57294765022663,UNSC US Aligned,0.624208604570516,0.75,1810948,vt_onlyX,,ch,0.365744337268246,_NoNTL,17.07 (6.31)***,ch_430_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyFE,ch_430,430,Other Multisector (430),Other Multisector,109,5787,1802246,14.2399731019797,8.97178755819564,*,26.1865661832613,.,6.2339917613385,,-0.748815939600579,,0.620514187821218,,12.4004635994395,,7.25156478772641,,-11.9328417899296,,-18.1430710602696,,-6.92173307183428,,6.20802694390878,,7.1260325715794,,1.53080207818834,,0.761291356491741,,3.34635435713855,,-0.27105662255481,,-4.4648211458023,,11.532738835792,,,,-4.21885303574445,,3.60993538894688,,7.63965630341022,,11.0810581363002,,7.5646827126817,,,,1.00395125987945,,11.0127701699262,,0.649653979238754,0.959272401433692,0.590421801532383,0.188392864910659,0.845771144278607,0.634209984633735,2.16807930409444,0.190177163679992,0.0705059212629143,0.352941176470588,0.5,0.0843501326259947,0.013262599469496,-18.0383617426097,5.0772928370323,-8.98720970144518,0.116527672949606,Nightlights per cap; Dist to Diam; Conflict deaths; Election year; UNSC US Aligned; UNSC Non-US Align,0.762398500652083,0.649653979238754,1802246,vt_onlyFE,,ch,0.590421801532383,_NoNTL,14.24 (8.97)*,ch_430_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyXandFE,ch_430,430,Other Multisector (430),Other Multisector,147,6433,1814020,21.260652036048,1.39035895088032,***,26.6352241702412,.,6.2339917613385,-0.0333269545971419,-0.748815939600579,0.0195745237404476,0.620514187821218,-0.0208052857685829,12.4004635994395,0.021682087555527,7.25156478772641,0.0264294264651831,-11.9328417899296,-0.0318290011771011,-18.1430710602696,-0.0420486031274782,-6.92173307183428,0.0097855350933969,6.20802694390878,-0.0399316313490272,7.1260325715794,0.0512036499939868,1.53080207818834,-0.115886046513918,0.761291356491741,0.0547372680995613,3.34635435713855,-0.0584249420836567,-0.27105662255481,0.0524060478201137,-4.4648211458023,0.0830288739502428,11.532738835792,0.0114320243150005,,,-4.21885303574445,0.103248319700362,3.60993538894688,0.09378074422479,7.63965630341022,-0.0132706118770878,11.0810581363002,0.0263399189466142,7.5646827126817,-0.0576158378645777,,,1.00395125987945,0.0174217064864944,11.0127701699262,0.0344581146654674,0.5,0.999208539104132,0.450693855665945,0.940337772591537,0.909090909090909,0.800777603008274,1.91314279748357,0.0576587836757844,0.106811445919725,0.25,0.5,0.0122963418383031,0.0222871195819244,-17.1778629448304,5.97412789335402,-15.5506912190437,5.22612025079373,UNSC US Aligned,0.624208604570516,0.5,1814020,vt_onlyXandFE,,ch,0.450693855665945,_NoNTL,21.26 (1.39)***,ch_430_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_withX,ch_430,430,Other Multisector (430),Other Multisector,147,6433,8470020,14.6962059739461,2.42226843093895,***,26.6352241702412,.,6.2339917613385,0.00548412144999024,-0.748815939600579,0.00163802940049205,0.620514187821218,-0.0126873335200068,12.4004635994395,0.0243502770568004,7.25156478772641,0.00173484276048837,-11.9328417899296,0.0100961048930181,-18.1430710602696,-0.00548179636622087,-6.92173307183428,0.000782262391439872,6.20802694390878,-0.00146737978746387,7.1260325715794,0.017970136587974,1.53080207818834,-0.0039186184509891,0.761291356491741,0.0156876121321693,3.34635435713855,0.00374502773585845,-0.27105662255481,-0.00189058791402204,-4.4648211458023,-0.00447013447876088,11.532738835792,0.0245982626042698,,,-4.21885303574445,0.0188377525048784,3.60993538894688,0.0235933011304595,7.63965630341022,0.00570491895894531,11.0810581363002,0.0132419085197761,7.5646827126817,0.00352940426091663,,,1.00395125987945,-0.00370699328253999,11.0127701699262,0.0153004751635672,0.5,0.996024723487306,0.450693855665945,0.890805257836822,0.5,1.08094658078221,1.91306769156925,0.0960607079309472,0.106824400641267,0.5,0.5,0.0359723289777095,0.0222905457340507,-17.1778629448304,5.97412789335402,-15.2984093409007,6.05675283785819,UNSC US Aligned,0.624208604570516,0.5,8470020,vt_withX,,ch,0.450693855665945,_NoNTL,14.7 (2.42)***,ch_430_vt_withX,ch_vt_withX
ridge,ch_430,430,Other Multisector (430),Other Multisector,147,6433,,22.3791089034991,0.867955193147521,***,26.6352241702412,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.5,0.994457818260679,0.450693855665945,0.832214274408082,,1.85963770698977,1.91306769156925,0.0336440769671383,0.106824400641267,0.75,0.5,0.0146041506533436,0.0222905457340507,,,,,UNSC US Aligned,0.624208604570516,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_430_vt_3yr_withX_iFINAL_NoNTL.csv,ch,0.450693855665945,_NoNTL,22.38 (0.87)***,ch_430_ridge,ch_ridge
vt_3yr_withFE,ch_430,430,Other Multisector (430),Other Multisector,147,6433,8467204,11.295425217504,0.253239436364897,***,26.6352241702412,.,6.2339917613385,,-0.748815939600579,,0.620514187821218,,12.4004635994395,,7.25156478772641,,-11.9328417899296,,-18.1430710602696,,-6.92173307183428,,6.20802694390878,,7.1260325715794,,1.53080207818834,,0.761291356491741,,3.34635435713855,,-0.27105662255481,,-4.4648211458023,,11.532738835792,,,,-4.21885303574445,,3.60993538894688,,7.63965630341022,,11.0810581363002,,7.5646827126817,,,,1.00395125987945,,11.0127701699262,,0.25,0.981970954469322,0.365744337268246,0.596016588023188,0.5,1.74466913302844,1.91314279748357,0.149284751464929,0.106811445919725,0.5,0.5,0.0602520750076852,0.0222871195819244,-17.1778629448304,5.97412789335402,-10.4563178046436,3.97663101822629,UNSC US Aligned,0.624208604570516,0.75,8467204,vt_withFE,,ch,0.365744337268246,_NoNTL,11.3 (0.25)***,ch_430_vt_withFE,ch_vt_withFE
vt_3yr_withXandFE,ch_430,430,Other Multisector (430),Other Multisector,109,5787,8471044,12.5291103941539,1.21021712647376,***,26.1865661832613,.,6.2339917613385,0.00197272197343412,-0.748815939600579,-0.0058250492904335,0.620514187821218,,12.4004635994395,0.00802101438894158,7.25156478772641,0.00183142182184389,-11.9328417899296,0.00388408864688271,-18.1430710602696,,-6.92173307183428,0.00163476158908452,6.20802694390878,0.00251559692012961,7.1260325715794,-0.00243638474115859,1.53080207818834,0.00142752406914958,0.761291356491741,,3.34635435713855,0.00286251825018553,-0.27105662255481,-0.000194237075738784,-4.4648211458023,-0.00281488887732848,11.532738835792,0.0022390250483293,,,-4.21885303574445,-0.00218923604232257,3.60993538894688,0.00361152010293149,7.63965630341022,0.00248883810709233,11.0810581363002,0.00226640472596054,7.5646827126817,-0.000964395928313034,,,1.00395125987945,,11.0127701699262,0.00201526854871189,0.706747404844291,0.977313504150988,0.587668197636778,0.816381592295484,0.824175824175824,0.739327047803145,2.16816652541399,0.0877342609083946,0.0704958159276299,0.367647058823529,0.5,0.0327086280056577,0.0132602545968883,-18.0383617426097,5.0772928370323,-5.7233354337251,2.23833086311515,Nightlights per cap; Dist to Diam; Conflict deaths; Election year; UNSC US Aligned; UNSC Non-US Align,0.762398500652083,0.706747404844291,8471044,vt_withXandFE,,ch,0.587668197636778,_NoNTL,12.53 (1.21)***,ch_430_vt_withXandFE,ch_vt_withXandFE
vt_3yr_onlyX,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,1810692,17.3721822428439,0.991461781993347,***,23.5000521000823,.,,0.292949073314667,,-0.0816201263503167,,-0.0878649044968238,,0.128814393281943,,-0.0522749440884221,,0.0908069627312905,,0.0262665703473604,,0.0364394578896464,,0.155530096748844,,-0.044676493704319,,0.000374003862962147,,-0.198397217551246,,0.000941999368369579,,-0.0283672028034926,,-0.0843666585022583,,0.159205721002081,,,,-0.0534688009880481,,-0.215213014483456,,-0.191175967678431,,-0.0873004059493539,,0.0173076472617687,,,,,,0.00524382454343138,0.13,0.998772936645776,0.327636966575176,0.940238858409847,0,2.12729828730441,2.02296631979066,0.0622127686874348,0.0893914500310128,0.525,0.5,0.013249348392702,0.0178105994787142,-10.1215777370808,8.62176460747096,-8.37826289575649,16.935686722415,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.87,1810692,vt_onlyX,,ch,0.327636966575176,_NoNTL,17.37 (0.99)***,ch_520_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,1807108,15.4082814833149,0.014489651288514,***,23.5000521000823,.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.875,0.960180168071982,0.730852876610503,0.256278226136574,0.970873786407767,0.345365045951152,1.8929187104034,0.251919305888682,0.110354535574523,0.075,0.5,0.0980169971671388,0.0232294617563739,-10.1215777370808,8.62176460747096,-12.0590135644964,9.34777161271455,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.875,1807108,vt_onlyFE,,ch,0.730852876610503,_NoNTL,15.41 (0.01)***,ch_520_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyXandFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,1812740,17.7442612449163,1.26552022290614,***,23.5000521000823,.,,0.114430687651038,,0.00213940569199621,,-0.129303543930881,,0.0806388801336326,,0.00412934119594868,,0.0313283795118319,,-0.0891844607144566,,-0.0608927614334972,,0.0802337636554147,,-0.00224467060528696,,-0.0537729656277254,,0.00941640498931519,,0.0270668724668212,,0.0185141151351855,,-0.051290376028046,,0.108038673428825,,,,0.0294995449623092,,-0.0650718353118293,,-0.0572440641000875,,0.0296812484972178,,-0.027303961175494,,,,,,0.0718282971810546,0.7525,0.998867326134562,0.608458214397091,0.947777988479502,0,1.88255614658526,2.02296631979066,0.0611387132748985,0.0893914500310128,0.5,0.5,0.014118158123371,0.0178105994787142,-10.1215777370808,8.62176460747096,-8.27111281524218,15.5374558983843,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.7525,1812740,vt_onlyXandFE,,ch,0.608458214397091,_NoNTL,17.74 (1.27)***,ch_520_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_withX,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,8469764,14.7181944843368,0.202128937747126,***,23.5000521000823,.,,7.9444362927461e-05,,-9.88235935801635e-05,,-0.000459461308055351,,0.000161149454215782,,-0.000164836276526331,,-8.48600146127829e-06,,-0.000206283492225332,,0.000238450706456206,,-0.000138176504115108,,-4.26066742511466e-05,,-0.000144848924283004,,-0.000152502893470228,,0.000365849772788351,,-0.000877604181878271,,-0.00035501657272107,,0.000194252384389995,,,,-0.000293334812376996,,0.000285979252876137,,0.000280459743808028,,-4.35343931712849e-06,,3.64489443018103e-05,,,,,,0.000329627050232374,0.5375,0.940839365271114,0.515112515042252,0.400341746290193,0,1.86105840348369,2.02296631979066,0.185699543329855,0.0893914500310128,0.5,0.5,0.0718940052128584,0.0178105994787142,-10.1215777370808,8.62176460747096,-8.27512881805018,13.8053838825433,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.5375,8469764,vt_withX,,ch,0.515112515042252,_NoNTL,14.72 (0.2)***,ch_520_vt_withX,ch_vt_withX
ridge,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,,22.7151662512405,1.01980116392292,***,23.5000521000823,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.3,0.984123687986094,0.373895630064732,0.717522406602173,,2.1594937071061,2.02296631979066,0.0365955473114623,0.0893914500310128,0.5,0.5,0.0112945264986968,0.0178105994787142,,,,,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_520_vt_3yr_withX_iFINAL_NoNTL.csv,ch,0.373895630064732,_NoNTL,22.72 (1.02)***,ch_520_ridge,ch_ridge
vt_3yr_withFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,8466180,14.5881569921282,0.916847931895457,***,23.5000521000823,.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.5,0.949094400276213,0.468573152844476,0.326500712409743,0,1.97413357694233,2.02296631979066,0.179989746248063,0.0893914500310128,0.5,0.5,0.0666811468288445,0.0178105994787142,-10.1215777370808,8.62176460747096,-8.78757916207273,14.961883710724,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.5,8466180,vt_withFE,,ch,0.468573152844476,_NoNTL,14.59 (0.92)***,ch_520_vt_withFE,ch_vt_withFE
vt_3yr_withXandFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,8471812,14.799253700418,0.0170271963985549,***,23.5000521000823,.,,0.0043867378703726,,0.000538988254847934,,-0.0013290409510956,,0.000765793096507004,,-0.0022200740761764,,0.00344266343046897,,-0.000294552478007963,,0.000668219653671259,,0.00178859863241086,,0.000357175638127956,,-0.000475875911652137,,-0.000904421156446914,,-0.0015741843599244,,-0.000820173364481891,,-0.00164403293889336,,0.00186059283420047,,,,-0.00150455056056671,,-0.00146833662161955,,-0.00295131601204052,,0.000529624772425448,,-0.00191642584402872,,,,,,0.00282091211993246,0.4275,0.940351236771992,0.443764481439106,0.450513529185844,0,1.92837513274046,2.02296631979066,0.174589613550457,0.0893914500310128,0.5,0.5,0.0675499565595135,0.0178105994787142,-10.1215777370808,8.62176460747096,-5.86654966824392,12.0861219149295,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.5725,8471812,vt_withXandFE,,ch,0.443764481439106,_NoNTL,14.8 (0.02)***,ch_520_vt_withXandFE,ch_vt_withXandFE
vt_3yr_noX,ch_700,700,Emergency Response (700),Emergency Response,82,8082,8431124,14.3767297606181,1.63870448559262,***,26.9217361063707,.,0.528678017591442,,-7.33855239894598,,-10.1381629669136,,19.774758469791,,-10.7857320231996,,-14.0420569668908,,5.00150768001241,,-26.9387321124137,,22.3382534132998,,0.237021270220247,,-1.46427475547774,,9.37022053596372,,-2.48205311917244,,-2.08528179988518,,-8.60967452669726,,22.5302697581803,,,,3.87938277856235,,3.75670021497533,,-7.387564361117,,-7.54153255620425,,-10.640072156082,,,,,,-0.158707385922752,,0.84375,0.968580846959102,0.700975343539534,0.239430233612025,0.853658536585366,0.593777990894468,2.30013035917611,0.164448809136354,0.0567001334027117,0.1875,0.5,0.0698312525723693,0.0101522842639594,-15.7894871791738,5.07081884218753,-20.4247856535697,5.28849562207156,UNSC US Aligned; UNSC Non-US Align,0.977952360821479,0.84375,8431124,vt_noX,,ch,0.700975343539534,_NoNTL,14.38 (1.64)***,ch_700_vt_noX,ch_vt_noX
vt_3yr_onlyX,ch_700,700,Emergency Response (700),Emergency Response,122,8042,1810692,21.2365417170945,1.79924026752524,***,25.3944085337902,.,0.528678017591442,0.0738328136131169,-7.33855239894598,0.00122252673842018,-10.1381629669136,-0.0781640761950981,19.774758469791,-0.0128985811118027,-10.7857320231996,-0.01890826455201,-14.0420569668908,-0.00245262917967914,5.00150768001241,0.0564759877324111,-26.9387321124137,-0.0486368771363053,22.3382534132998,0.0585673843324184,0.237021270220247,-0.0130244201078303,-1.46427475547774,-0.0844805447384645,9.37022053596372,0.0207386419788235,-2.48205311917244,-0.0218343115970493,-2.08528179988518,0.0463375433441251,-8.60967452669726,-0.00611962478957137,22.5302697581803,0.144377422686672,,,3.87938277856235,-0.0512878056801842,3.75670021497533,-0.0879653462022565,-7.387564361117,-0.0535279257502395,-7.54153255620425,-0.0157302219560367,-10.640072156082,0.0211275844485496,,,,,-0.158707385922752,0.0276150896959003,1,0.999708540142754,1,0.982404377326062,1,0.155092047312898,2.09252753758907,0.0455446472137363,0.0798019571440515,0.0555555555555556,0.5,0.0073881515939253,0.0154603912983992,-10.4081589078035,5.47088905121499,-11.1167535793311,4.8220532332277,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,1,1810692,vt_onlyX,,ch,1,_NoNTL,21.24 (1.8)***,ch_700_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyFE,ch_700,700,Emergency Response (700),Emergency Response,82,8082,1803014,16.6927481855091,0.887449837731097,***,26.9217361063707,.,0.528678017591442,,-7.33855239894598,,-10.1381629669136,,19.774758469791,,-10.7857320231996,,-14.0420569668908,,5.00150768001241,,-26.9387321124137,,22.3382534132998,,0.237021270220247,,-1.46427475547774,,9.37022053596372,,-2.48205311917244,,-2.08528179988518,,-8.60967452669726,,22.5302697581803,,,,3.87938277856235,,3.75670021497533,,-7.387564361117,,-7.54153255620425,,-10.640072156082,,,,,,-0.158707385922752,,0.75,0.981488453110075,0.597640521891475,0.249206164070308,0.952380952380952,0.700772619472216,2.30013035917611,0.160050279663132,0.0567001334027117,0.125,0.5,0.0653038825627658,0.0101522842639594,-15.7894871791738,5.07081884218753,-16.0106743638302,5.08354974201902,UNSC US Aligned; UNSC Non-US Align,0.977952360821479,0.75,1803014,vt_onlyFE,,ch,0.597640521891475,_NoNTL,16.69 (0.89)***,ch_700_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyXandFE,ch_700,700,Emergency Response (700),Emergency Response,82,8082,1808902,20.8067234877193,0.0846636563155663,***,26.9217361063707,.,0.528678017591442,0.0141351206228137,-7.33855239894598,0.0501802299171705,-10.1381629669136,-0.252456314861773,19.774758469791,-0.143393056988706,-10.7857320231996,-0.0180766209401188,-14.0420569668908,-0.0395816756226109,5.00150768001241,0.0645468924939642,-26.9387321124137,-0.0778437884896998,22.3382534132998,0.0807192995399237,0.237021270220247,0.0162891298905001,-1.46427475547774,-0.103868794441225,9.37022053596372,-0.0470363806560635,-2.48205311917244,-0.0318781551532448,-2.08528179988518,-0.0522910443320871,-8.60967452669726,-0.134268564730883,22.5302697581803,0.160682893097398,,-0.0315625568106788,3.87938277856235,-0.166141213551158,3.75670021497533,-0.0366255395114409,-7.387564361117,0.0804177879542107,-7.54153255620425,0.0213005810976025,-10.640072156082,0.070185114517807,,,,,-0.158707385922752,0.0522667218744747,0.953125,0.997845345345353,0.949316861486479,0.932792986444997,0.675675675675676,1.06021396644726,1.96265915695091,0.0696316256120031,0.0985894326514313,0.5,0.5,0.0182362547632009,0.020141535111595,-15.7894871791738,5.07081884218753,-5.70427748711479,-0.0895086735450323,UNSC US Aligned; UNSC Non-US Align,0.977952360821479,0.953125,1808902,vt_onlyXandFE,,ch,0.949316861486479,_NoNTL,20.81 (0.08)***,ch_700_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_withX,ch_700,700,Emergency Response (700),Emergency Response,122,8042,8469764,14.9305254558932,2.114519478701,***,25.3944085337902,.,0.528678017591442,0.00016012337335269,-7.33855239894598,0.0035794825968334,-10.1381629669136,-0.00209713457821635,19.774758469791,-0.00438852214370823,-10.7857320231996,-5.18939498579122e-05,-14.0420569668908,-0.00189740364075982,5.00150768001241,0.000287044822325701,-26.9387321124137,-0.00344274569884876,22.3382534132998,0.00407101048447657,0.237021270220247,0.000487673174939084,-1.46427475547774,-0.00290361205756175,9.37022053596372,-0.00285765382534009,-2.48205311917244,0.000872939682158178,-2.08528179988518,-0.000164093800703995,-8.60967452669726,-0.00238038633120595,22.5302697581803,0.00382442892529085,,,3.87938277856235,-0.000274681027876788,3.75670021497533,-0.000812618574709652,-7.387564361117,-0.000550346548261575,-7.54153255620425,-0.000194054894236612,-10.640072156082,-0.000946983026515211,,,,,-0.158707385922752,-0.00163183946526258,0.975308641975309,0.976531947443739,0.978819960043483,0.34940604732348,0.714285714285714,0.846650159261144,2.09252753758907,0.159039987150625,0.0798019571440515,0.333333333333333,0.5,0.0629361061704748,0.0154603912983992,-10.4081589078035,5.47088905121499,-16.9700858513221,6.66890120175921,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,0.975308641975309,8469764,vt_withX,,ch,0.978819960043483,_NoNTL,14.93 (2.11)***,ch_700_vt_withX,ch_vt_withX
ridge,ch_700,700,Emergency Response (700),Emergency Response,122,8042,,20.5212877912617,0.890424953273881,***,25.3944085337902,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,0.992857388814827,1,0.709618068265197,,1.2683197518043,2.09252753758907,0.0300123735379026,0.0798019571440515,0.5,0.5,0.0124504036119852,0.0154603912983992,,,,,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_700_vt_3yr_withX_iFINAL_NoNTL.csv,ch,1,_NoNTL,20.52 (0.89)***,ch_700_ridge,ch_ridge
vt_3yr_withFE,ch_700,700,Emergency Response (700),Emergency Response,122,8042,8467204,14.4213729102239,0.890766524427324,***,25.3944085337902,.,0.528678017591442,,-7.33855239894598,,-10.1381629669136,,19.774758469791,,-10.7857320231996,,-14.0420569668908,,5.00150768001241,,-26.9387321124137,,22.3382534132998,,0.237021270220247,,-1.46427475547774,,9.37022053596372,,-2.48205311917244,,-2.08528179988518,,-8.60967452669726,,22.5302697581803,,,,3.87938277856235,,3.75670021497533,,-7.387564361117,,-7.54153255620425,,-10.640072156082,,,,,,-0.158707385922752,,1,0.981467088402099,1,0.407703415527704,0.813953488372093,0.437642520767483,2.09252753758907,0.136811176741295,0.0798019571440515,0.166666666666667,0.5,0.0544534135996716,0.0154603912983992,-10.4081589078035,5.47088905121499,-17.0406661654608,4.95082584395316,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,1,8467204,vt_withFE,,ch,1,_NoNTL,14.42 (0.89)***,ch_700_vt_withFE,ch_vt_withFE
vt_3yr_withXandFE,ch_700,700,Emergency Response (700),Emergency Response,122,8042,8472836,15.3353309113092,0.120454535454883,***,25.3944085337902,.,0.528678017591442,0.000690913168946283,-7.33855239894598,9.50728173847929e-05,-10.1381629669136,0.000389215286049874,19.774758469791,0.00024346740839972,-10.7857320231996,-0.00205177030176853,-14.0420569668908,-0.000356667053147238,5.00150768001241,-0.000394103875878504,-26.9387321124137,-0.00116031601050054,22.3382534132998,0.000275675688899355,0.237021270220247,-0.00169953421747766,-1.46427475547774,-0.0011070275426754,9.37022053596372,-4.07600920880213e-05,-2.48205311917244,-0.000774308938780452,-2.08528179988518,0.000380037883587647,-8.60967452669726,-0.000990906364895633,22.5302697581803,0.00303233494079916,,,3.87938277856235,-0.00154382047403483,3.75670021497533,0.000393809605379839,-7.387564361117,0.000349332827026948,-7.54153255620425,0.000717405543400662,-10.640072156082,0.000947550971613949,,,,,-0.158707385922752,-0.000169463273086874,0.876543209876543,0.961470728575787,0.842357431181972,0.355703854020479,0.795454545454545,0.704171412173416,2.09252753758907,0.165540660817568,0.0798019571440515,0.277777777777778,0.5,0.067861540566425,0.0154603912983992,-10.4081589078035,5.47088905121499,-16.7423276599263,2.46008586178214,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,0.876543209876543,8472836,vt_withXandFE,,ch,0.842357431181972,_NoNTL,15.34 (0.12)***,ch_700_vt_withXandFE,ch_vt_withXandFE


==> Figures/ICA_xruns_all_vt_emb_3yr_2013_StrictPrec.csv <==
run,fund_sec,sector,sec_pre_name,ad_sector_names,treat_count,control_count,nTrainableParameters,tauHat_propensityHajek,tauHat_propensityHajek_se,sig,tauHat_diffInMeans,ridge_est..,ridge_est.corruption_control,SalienceX.corruption_control,ridge_est.country_gini,SalienceX.country_gini,ridge_est.election_year,SalienceX.election_year,ridge_est.first_year_group,SalienceX.first_year_group,ridge_est.gov_effectiveness,SalienceX.gov_effectiveness,ridge_est.leader_birthplace,SalienceX.leader_birthplace,ridge_est.log_3yr_pre_conflict_deaths,SalienceX.log_3yr_pre_conflict_deaths,ridge_est.log_avg_min_to_city,SalienceX.log_avg_min_to_city,ridge_est.log_avg_pop_dens,SalienceX.log_avg_pop_dens,ridge_est.log_ch_loan_proj_n,SalienceX.log_ch_loan_proj_n,ridge_est.log_disasters,SalienceX.log_disasters,ridge_est.log_dist_km_to_dia,SalienceX.log_dist_km_to_dia,ridge_est.log_dist_km_to_gems,SalienceX.log_dist_km_to_gems,ridge_est.log_dist_km_to_gold,SalienceX.log_dist_km_to_gold,ridge_est.log_dist_km_to_petro,SalienceX.log_dist_km_to_petro,ridge_est.log_other_sect_n,SalienceX.log_other_sect_n,ridge_est.log_pc_nl_pre_oda,SalienceX.log_pc_nl_pre_oda,ridge_est.log_total_neighbor_projs,SalienceX.log_total_neighbor_projs,ridge_est.log_treated_other_funder_n,SalienceX.log_treated_other_funder_n,ridge_est.political_stability,SalienceX.political_stability,ridge_est.reg_quality,SalienceX.reg_quality,ridge_est.rule_of_law,SalienceX.rule_of_law,ridge_est.unsc_aligned_us,SalienceX.unsc_aligned_us,ridge_est.unsc_non_aligned_us,SalienceX.unsc_non_aligned_us,ridge_est.voice_accountability,SalienceX.voice_accountability,ModelEvaluationMetrics.AUC_out,ModelEvaluationMetrics.AUC_in,ModelEvaluationMetrics.AUPRC_out,ModelEvaluationMetrics.AUPRC_in,ModelEvaluationMetrics.FBeta_OUT,ModelEvaluationMetrics.CELoss_out,ModelEvaluationMetrics.CELoss_out_baseline,ModelEvaluationMetrics.CELoss_in,ModelEvaluationMetrics.CELoss_in_baseline,ModelEvaluationMetrics.ClassError_out,ModelEvaluationMetrics.ClassError_out_baseline,ModelEvaluationMetrics.ClassError_in,ModelEvaluationMetrics.ClassError_in_baseline,LatitudeAnalysis.preDiffInLat1,LatitudeAnalysis.preDiffInLat2,LatitudeAnalysis.postDiffInLat1,LatitudeAnalysis.postDiffInLat2,dropped_labels,tauHat_diffInMeans_se,AUC,nParamsRep,run_short,file,funder,AUPRC,run_suffix,ate,fund_sec_run,fund_run
vt_3yr_noX,ch_110,110,Education (110),Education,601,30251,8431124,4.91521752572471,0.95008998693741,***,18.4556966544363,.,4.46648215829713,,2.91960485455105,,-3.44152273029048,,3.56987220801299,,6.35332260309137,,-10.0254110719484,,-16.6067640590893,,-5.56786635221108,,-0.467057498276714,,-15.7549206049661,,4.94473227766542,,9.2560578057942,,-8.21302221342538,,-3.52033804181062,,-0.856969537936887,,-6.71246707585633,,,,3.70562309620659,,-9.85861710056902,,6.893756189511,,8.31496002863129,,7.66427717706414,,,,0.790854383760423,,6.03833033064784,,0.695637119113574,0.906843657817115,0.58999202616112,0.488384534935,0.883720930232558,0.745953232325704,1.35374900242173,0.425285875923211,0.25844579159122,0.394736842105263,0.5,0.175496235455168,0.0718685831622177,-0.558869473848858,2.53684171311198,-4.56103075258394,5.50067190034965,Nightlights per cap; UNSC US Aligned,0.448516875199448,0.695637119113574,8431124,vt_noX,,ch,0.58999202616112,_StrictPrec,4.92 (0.95)***,ch_110_vt_noX,ch_vt_noX
vt_3yr_noX,wb_110,110,Education (110),Education,933,24547,8464644,9.6323912509917,1.22031708538698,***,19.5444288130418,.,-7.4025348481761,,-4.30244340869782,,-0.265820903760809,,-0.926983522459056,,-7.08631538346976,,0.422947284749622,,2.16372031121832,,-9.30000844860388,,10.4783421245563,,3.22388786786326,,-0.493970253903954,,3.88520900192985,,-0.0749088451202059,,-2.06040916640605,,-2.49300456195115,,11.1714577161974,,2.66575509742394,,-0.346075686099388,,6.23960614302057,,-3.75991076441134,,-4.98114670489386,,-7.05596295005317,,-2.42402560023625,,0.144536867124743,,-4.89426597362566,,0.8319876970396,0.871774637154576,0.739479405739351,0.361177343340497,0.910780669144981,0.457941257367284,1.33042846273411,0.466866957747617,0.26790007479941,0.186274509803922,0.5,0.248071318361049,0.0756043202468712,-1.65645059330497,0.991146342402208,-2.71309901581392,2.82514585131105,,0.375359151925745,0.8319876970396,8464644,vt_noX,,wb,0.739479405739351,_StrictPrec,9.63 (1.22)***,wb_110_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_110,110,Education (110),Education,601,30251,1810948,7.12662929502167,2.33325652648195,***,18.4556966544363,.,4.46648215829713,-0.00692814942449346,2.91960485455105,-0.43365831244733,-3.44152273029048,-0.11622635527049,3.56987220801299,0.0837298476695742,6.35332260309137,0.216379439458247,-10.0254110719484,0.0891504371538847,-16.6067640590893,-0.070214866690792,-5.56786635221108,-0.033065367639065,-0.467057498276714,0.21900419563055,-15.7549206049661,0.0229506864771159,4.94473227766542,-0.0282510810345332,9.2560578057942,-0.0152886879444123,-8.21302221342538,0.0361527097225186,-3.52033804181062,-0.0369617575593295,-0.856969537936887,-0.0389003920881081,-6.71246707585633,0.213994501978186,,,3.70562309620659,0.324530813470447,-9.85861710056902,0.0150133966328573,6.893756189511,-0.0218295777589087,8.31496002863129,-0.174456952214233,7.66427717706414,0.108595412075515,,,0.790854383760423,-0.323279260992833,6.03833033064784,0.467135608494295,0.934903047091412,0.99104847352575,0.939598441740959,0.892192324627189,0.732044198895028,0.565365038758539,1.64960717893769,0.107356574194016,0.162779150044307,0.177631578947368,0.5,0.0352416465599181,0.0383856108795789,-0.558869473848858,2.53684171311198,-6.40403390398382,7.1878143825239,Nightlights per cap; UNSC US Aligned,0.448516875199448,0.934903047091412,1810948,vt_onlyX,,ch,0.939598441740959,_StrictPrec,7.13 (2.33)***,ch_110_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_110,110,Education (110),Education,933,24547,1811460,11.6792176263204,2.17549874096828,***,19.5444288130418,.,-7.4025348481761,0.0065466393530368,-4.30244340869782,0.044784613624218,-0.265820903760809,0.00334693219512724,-0.926983522459056,-0.24208155069502,-7.08631538346976,0.0479060572048208,0.422947284749622,-0.0159053916484177,2.16372031121832,0.13393170222636,-9.30000844860388,-0.0803037866950033,10.4783421245563,0.287703741788864,3.22388786786326,-0.00807797159999533,-0.493970253903954,-0.0804277709871448,3.88520900192985,0.0842090086638927,-0.0749088451202059,0.199302710320334,-2.06040916640605,-0.101269803233445,-2.49300456195115,0.131511299749835,11.1714577161974,0.577216398715919,2.66575509742394,0.0135579092893734,-0.346075686099388,0.0370532981446025,6.23960614302057,-0.0256909163482569,-3.75991076441134,0.0831208644108832,-4.98114670489386,0.0307885314896688,-7.05596295005317,0.090214417108799,-2.42402560023625,-0.106519562602074,0.144536867124743,0.199090988337922,-4.89426597362566,-0.00434495556633924,0.994617454825067,0.985111390801647,0.99505203934425,0.923236800064292,0.968992248062016,0.131169285199949,0.949090977950408,0.132931732795287,0.476690162911713,0.0490196078431373,0.5,0.048689138576779,0.183520599250936,-1.65645059330497,0.991146342402208,-2.77567954188248,2.22882523819006,,0.375359151925745,0.994617454825067,1811460,vt_onlyX,,wb,0.99505203934425,_StrictPrec,11.68 (2.18)***,wb_110_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_110,110,Education (110),Education,601,30251,1829636,10.4985999219841,1.82539537350614,***,18.4556966544363,.,4.46648215829713,,2.91960485455105,,-3.44152273029048,,3.56987220801299,,6.35332260309137,,-10.0254110719484,,-16.6067640590893,,-5.56786635221108,,-0.467057498276714,,-15.7549206049661,,4.94473227766542,,9.2560578057942,,-8.21302221342538,,-3.52033804181062,,-0.856969537936887,,-6.71246707585633,,,,3.70562309620659,,-9.85861710056902,,6.893756189511,,8.31496002863129,,7.66427717706414,,,,0.790854383760423,,6.03833033064784,,0.900277008310249,0.973092143585263,0.766665747112719,0.608854963237257,0.976863753213368,0.238440484124767,1.54510288330276,0.187616393857621,0.191911148632691,0.0592105263157895,0.5,0.0745290745290745,0.0477750477750478,-0.558869473848858,2.53684171311198,3.11488304558901,1.62584404941083,Nightlights per cap; UNSC US Aligned,0.448516875199448,0.900277008310249,1829636,vt_onlyFE,,ch,0.766665747112719,_StrictPrec,10.5 (1.83)***,ch_110_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_110,110,Education (110),Education,933,24547,1836804,5.34498322025988,1.9747867666962,***,19.5444288130418,.,-7.4025348481761,,-4.30244340869782,,-0.265820903760809,,-0.926983522459056,,-7.08631538346976,,0.422947284749622,,2.16372031121832,,-9.30000844860388,,10.4783421245563,,3.22388786786326,,-0.493970253903954,,3.88520900192985,,-0.0749088451202059,,-2.06040916640605,,-2.49300456195115,,11.1714577161974,,2.66575509742394,,-0.346075686099388,,6.23960614302057,,-3.75991076441134,,-4.98114670489386,,-7.05596295005317,,-2.42402560023625,,0.144536867124743,,-4.89426597362566,,0.918492887351019,0.941753867704065,0.832879008037702,0.481738259352967,0.955056179775281,0.345226768248891,1.31767647303458,0.29101493469092,0.273206373549878,0.176470588235294,0.5,0.154503789881897,0.0777366472765732,-1.65645059330497,0.991146342402208,-0.0697882461885513,1.70168151046843,,0.375359151925745,0.918492887351019,1836804,vt_onlyFE,,wb,0.832879008037702,_StrictPrec,5.34 (1.97)***,wb_110_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_110,110,Education (110),Education,601,30251,1830662,9.6712582192496,0.870820074255846,***,18.4556966544363,.,4.46648215829713,-0.0233730779588228,2.91960485455105,-0.056205672994251,-3.44152273029048,-0.0087424306571489,3.56987220801299,-0.0245084175094883,6.35332260309137,-0.0151331457495687,-10.0254110719484,-0.058684822116053,-16.6067640590893,-0.0240773524716458,-5.56786635221108,0.0505396192148331,-0.467057498276714,0.0277699538879096,-15.7549206049661,-0.102461521923503,4.94473227766542,-0.0407169412635267,9.2560578057942,-0.0423877352103591,-8.21302221342538,0.0380015215184538,-3.52033804181062,0.0249404983967545,-0.856969537936887,0.0531580543331807,-6.71246707585633,0.0260793071240263,,,3.70562309620659,0.0191573793813618,-9.85861710056902,0.0568204180896344,6.893756189511,-0.023086558580399,8.31496002863129,-0.0292963677458451,7.66427717706414,0.0165996420569711,,,0.790854383760423,-0.0246393793262411,6.03833033064784,0.0732231215201339,0.96398891966759,0.992272975930093,0.961438274806224,0.884425496013971,0.700280112044818,0.764013713951148,1.69878102401554,0.070248958925245,0.150570927061601,0.309210526315789,0.5,0.0189451448940524,0.0346557528549739,-0.558869473848858,2.53684171311198,-7.78210225757218,5.21144352696499,Nightlights per cap; UNSC US Aligned,0.448516875199448,0.96398891966759,1830662,vt_onlyXandFE,,ch,0.961438274806224,_StrictPrec,9.67 (0.87)***,ch_110_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_110,110,Education (110),Education,933,24547,1843204,5.82988304253701,1.73937017497633,***,19.5444288130418,.,-7.4025348481761,-0.0539001581985206,-4.30244340869782,0.137591409026654,-0.265820903760809,0.0216895810153816,-0.926983522459056,-0.361293757297125,-7.08631538346976,-0.197073465114237,0.422947284749622,-0.0717637406918489,2.16372031121832,0.0218372916057641,-9.30000844860388,-0.00218230019323527,10.4783421245563,-0.0155355512362439,3.22388786786326,-0.12089609581976,-0.493970253903954,-0.032706353301179,3.88520900192985,-0.00253821310587227,-0.0749088451202059,0.0894902039680161,-2.06040916640605,-0.165926959842909,-2.49300456195115,0.0723706045537248,11.1714577161974,0.483719060644462,2.66575509742394,-0.186659146677681,-0.346075686099388,-0.164542422899982,6.23960614302057,-0.00174673685804065,-3.75991076441134,-0.0430861872620873,-4.98114670489386,0.00742648538667673,-7.05596295005317,-0.107059117145835,-2.42402560023625,0.26164550947033,0.144536867124743,-0.0570776010863278,-4.89426597362566,0.00059621779248119,0.942714340638215,0.993418098635972,0.881698088305377,0.925989197664149,0.953307392996109,0.224478041763184,1.31767647303458,0.0972765305093896,0.273206373549878,0.0490196078431373,0.5,0.0297902344438569,0.0777366472765732,-1.65645059330497,0.991146342402208,2.64952108022091,1.29746573373558,,0.375359151925745,0.942714340638215,1843204,vt_onlyXandFE,,wb,0.881698088305377,_StrictPrec,5.83 (1.74)***,wb_110_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_110,110,Education (110),Education,601,30251,8470020,4.02172946406763,3.46651218346468,"",18.4556966544363,.,4.46648215829713,0.030291485196795,2.91960485455105,-0.0752748204267051,-3.44152273029048,0.0972254792787194,3.56987220801299,0.152263731043736,6.35332260309137,0.0225049383472647,-10.0254110719484,0.0171753531182202,-16.6067640590893,-0.0149269381724274,-5.56786635221108,-0.117508843946271,-0.467057498276714,0.124537355341017,-15.7549206049661,-0.016336954347783,4.94473227766542,0.00140035849530211,9.2560578057942,-0.0314955794997514,-8.21302221342538,-0.00387349194847044,-3.52033804181062,-0.0470910054259006,-0.856969537936887,0.0305086160930026,-6.71246707585633,0.128810011123148,,,3.70562309620659,0.157704090517928,-9.85861710056902,0.0161893739039075,6.893756189511,0.00147896877402675,8.31496002863129,0.00620870887418249,7.66427717706414,0.0555376214580589,,,0.790854383760423,-0.0391317034046891,6.03833033064784,0.0922701843490384,0.909106648199446,0.977749906445908,0.916719505894796,0.685023578778272,0.718157181571816,0.602947112795391,1.74911658470786,0.152536930637873,0.138977813891215,0.203947368421053,0.5,0.0524594064117052,0.0312258371498245,-0.558869473848858,2.53684171311198,-4.31781407608135,7.40964000502122,Nightlights per cap; UNSC US Aligned,0.448516875199448,0.909106648199446,8470020,vt_withX,,ch,0.916719505894796,_StrictPrec,4.02 (3.47),ch_110_vt_withX,ch_vt_withX
ridge,ch_110,110,Education (110),Education,601,30251,,6.58865739006635,2.29323359126423,***,18.4556966544363,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.941135734072023,0.941836935167013,0.939815635067055,0.426974283281521,,0.878941733407897,1.74911658470786,0.081511916827099,0.138977813891215,0.368421052631579,0.5,0.0267055254862309,0.0312258371498245,,,,,Nightlights per cap; UNSC US Aligned,0.448516875199448,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_110_vt_3yr_withX_iFINAL_StrictPrec.csv,ch,0.939815635067055,_StrictPrec,6.59 (2.29)***,ch_110_ridge,ch_ridge
vt_3yr_withX,wb_110,110,Education (110),Education,933,24547,8470532,10.282887051397,0.0325883188231373,***,19.5444288130418,.,-7.4025348481761,0.0128185426001435,-4.30244340869782,0.00859192005416899,-0.265820903760809,0.0140656305663297,-0.926983522459056,-0.00644370092544752,-7.08631538346976,0.00996125630888906,0.422947284749622,-0.00858656599419513,2.16372031121832,-0.00744920389260874,-9.30000844860388,-0.0126533480826765,10.4783421245563,0.0227468544233125,3.22388786786326,-0.00283125355083003,-0.493970253903954,0.0111009223898861,3.88520900192985,0.00800852223066612,-0.0749088451202059,0.00937789032381257,-2.06040916640605,-0.0107073031156324,-2.49300456195115,0.00402682506937704,11.1714577161974,0.0272735435666956,2.66575509742394,0.00885555227985503,-0.346075686099388,0.00586383663234321,6.23960614302057,-0.00159239795000808,-3.75991076441134,0.0118257120158521,-4.98114670489386,0.00843475960224128,-7.05596295005317,0.00704089806778928,-2.42402560023625,-0.00597210310778055,0.144536867124743,-0.00425091339158673,-4.89426597362566,-0.011228952915044,0.988850442137639,0.981629182880392,0.991621494432865,0.735270637496001,0.968992248062016,0.166015266609949,1.4900393471377,0.181256975834491,0.209180495212553,0.0490196078431373,0.5,0.0632225873189729,0.0536692223439211,-1.65645059330497,0.991146342402208,-5.74900794837649,3.38476396468984,,0.375359151925745,0.988850442137639,8470532,vt_withX,,wb,0.991621494432865,_StrictPrec,10.28 (0.03)***,wb_110_vt_withX,wb_vt_withX
ridge,wb_110,110,Education (110),Education,933,24547,,13.2576211520871,1.59575681891687,***,19.5444288130418,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.98961937716263,0.963740618846917,0.990446640669251,0.605383864797701,,0.287422154855539,1.4900393471377,0.0983314914893496,0.209180495212553,0.0980392156862745,0.5,0.046610685164902,0.0536692223439211,,,,,,0.375359151925745,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_110_vt_3yr_withX_iFINAL_StrictPrec.csv,wb,0.990446640669251,_StrictPrec,13.26 (1.6)***,wb_110_ridge,wb_ridge
vt_3yr_withFE,ch_110,110,Education (110),Education,601,30251,8488708,12.519717777954,2.61485920155477,***,18.4556966544363,.,4.46648215829713,,2.91960485455105,,-3.44152273029048,,3.56987220801299,,6.35332260309137,,-10.0254110719484,,-16.6067640590893,,-5.56786635221108,,-0.467057498276714,,-15.7549206049661,,4.94473227766542,,9.2560578057942,,-8.21302221342538,,-3.52033804181062,,-0.856969537936887,,-6.71246707585633,,,,3.70562309620659,,-9.85861710056902,,6.893756189511,,8.31496002863129,,7.66427717706414,,,,0.790854383760423,,6.03833033064784,,0.924342105263158,0.973636028054636,0.825401257295447,0.653484143370666,0.976863753213368,0.273372859278178,1.38103790291966,0.207736218909883,0.247781398083455,0.0657894736842105,0.5,0.0779455413601755,0.0677506775067751,-0.558869473848858,2.53684171311198,-2.36843346342553,3.98804283942312,Nightlights per cap; UNSC US Aligned,0.448516875199448,0.924342105263158,8488708,vt_withFE,,ch,0.825401257295447,_StrictPrec,12.52 (2.61)***,ch_110_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_110,110,Education (110),Education,933,24547,8495876,7.06645871481506,0.441702237946533,***,19.5444288130418,.,-7.4025348481761,,-4.30244340869782,,-0.265820903760809,,-0.926983522459056,,-7.08631538346976,,0.422947284749622,,2.16372031121832,,-9.30000844860388,,10.4783421245563,,3.22388786786326,,-0.493970253903954,,3.88520900192985,,-0.0749088451202059,,-2.06040916640605,,-2.49300456195115,,11.1714577161974,,2.66575509742394,,-0.346075686099388,,6.23960614302057,,-3.75991076441134,,-4.98114670489386,,-7.05596295005317,,-2.42402560023625,,0.144536867124743,,-4.89426597362566,,0.923875432525951,0.957174408633063,0.846401921817652,0.530079498647866,0.931558935361217,0.356708702767106,1.43783407923092,0.251455967809387,0.226900160141756,0.107843137254902,0.5,0.127702978376173,0.0599755201958384,-1.65645059330497,0.991146342402208,-0.94429275104326,0.765515114760275,,0.375359151925745,0.923875432525951,8495876,vt_withFE,,wb,0.846401921817652,_StrictPrec,7.07 (0.44)***,wb_110_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_110,110,Education (110),Education,601,30251,8494596,5.76272418579794,3.26802579099431,**,18.4556966544363,.,4.46648215829713,-0.00128238189034167,2.91960485455105,-0.0540773198008489,-3.44152273029048,0.109493961269043,3.56987220801299,0.0375382921844599,6.35332260309137,-0.000570766692981113,-10.0254110719484,0.00870981286279944,-16.6067640590893,-0.0284050757356408,-5.56786635221108,-0.109725391699468,-0.467057498276714,0.146783069707453,-15.7549206049661,0.0323918312729677,4.94473227766542,0.0458982255728787,9.2560578057942,-0.0321081275236793,-8.21302221342538,-0.0321612202608955,-3.52033804181062,-0.0782775005139416,-0.856969537936887,0.123485221713783,-6.71246707585633,0.151809596717377,,,3.70562309620659,0.169608625844102,-9.85861710056902,0.0681415326666307,6.893756189511,-0.00877524763927811,8.31496002863129,-0.0346447506820534,7.66427717706414,0.0182281632022925,,,0.790854383760423,-0.0518998388875934,6.03833033064784,0.0729686044435969,0.885907202216067,0.960388686911881,0.82546361375394,0.554724770815473,0.837696335078534,0.616685753714199,1.7416941188693,0.172922880971903,0.140632314308612,0.276315789473684,0.5,0.0565923778462282,0.0317086428700852,-0.558869473848858,2.53684171311198,-0.632610736571191,3.13047990553652,Nightlights per cap; UNSC US Aligned,0.448516875199448,0.885907202216067,8494596,vt_withXandFE,,ch,0.82546361375394,_StrictPrec,5.76 (3.27)**,ch_110_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_110,110,Education (110),Education,928,24552,8468756,5.01817090787609,1.44523074087619,***,19.5581169421305,.,-7.4025348481761,0.000145622356212697,-4.30244340869782,0.0059603207482727,-0.265820903760809,0.0106340427143739,-0.926983522459056,-0.013963803955122,-7.08631538346976,-0.000741887202020774,0.422947284749622,0.00286322621919788,2.16372031121832,0.00150961061357475,-9.30000844860388,-0.00490158885251732,10.4783421245563,0.00723949462611927,3.22388786786326,-0.00806204661959711,-0.493970253903954,-0.00753288042382406,3.88520900192985,0.00696303395612625,-0.0749088451202059,0.00889396205660889,-2.06040916640605,-0.0197700869222172,-2.49300456195115,0.00881028074712945,11.1714577161974,0.0538106261962057,2.66575509742394,0.000503142147790571,-0.346075686099388,0.00680030724324864,6.23960614302057,0.000757187450071673,-3.75991076441134,-0.00129648202913811,-4.98114670489386,-0.00363354766508543,-7.05596295005317,-0.00261849397676993,-2.42402560023625,0.00501460199128055,0.144536867124743,-0.00157562818610984,-4.89426597362566,0.00231869869981895,0.963200000000001,0.99230432680443,0.965116631297866,0.853945020079482,0.925196850393701,0.305959550762506,1.59474799880383,0.0886162934382829,0.17750511409098,0.11,0.5,0.0232877383929009,0.0430455459136148,-1.6986718752557,1.02408506815604,1.13586302863629,1.53323093077133,,0.376795098488061,0.963200000000001,8468756,vt_withXandFE,,wb,0.965116631297866,_StrictPrec,5.02 (1.45)***,wb_110_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_120,120,Health (120),Health,2016,35016,8464644,8.99116983190465,0.109456464189353,***,18.590414733546,.,-21.3783632057876,,-27.1074470794715,,-2.36621054523737,,1.70272959209219,,-22.4071019027894,,-1.39082835677042,,2.54757094398754,,-5.33640628157326,,7.74965272732898,,7.36447781473612,,-0.7538326584819,,0.371220266509084,,0.434511635746122,,1.80626864687112,,-10.2089174000249,,12.5790965616525,,-2.51330050729622,,10.4867233782024,,10.1791977353461,,-4.46262698255427,,-21.2298359561296,,-13.4304295663396,,4.32228078140543,,-17.5788419303454,,-16.353667633673,,0.838472222222222,0.868431395530548,0.798920756923251,0.613789810309683,0.841269841269841,0.498276599291286,0.936379780217019,0.478967459369154,0.485752631894063,0.216666666666667,0.5,0.216486594637855,0.189675870348139,-6.58506356496973,4.97875288336135,-5.1789580869505,4.61595607409411,,0.297199459339813,0.838472222222222,8464644,vt_noX,,ch,0.798920756923251,_StrictPrec,8.99 (0.11)***,ch_120_vt_noX,ch_vt_noX
vt_3yr_noX,wb_120,120,Health (120),Health,847,26973,8431124,7.33462211259747,1.07759176781379,***,17.1958593415718,.,5.32275909369651,,2.20927329349557,,3.57978334603569,,0.622995393321196,,6.87171554011329,,-1.61633251521534,,-11.0410946451398,,11.3043250304694,,-10.7923810372594,,-12.3930272533577,,0.540080033035514,,-1.61263131894343,,-1.7559283895753,,7.58915728388616,,4.3068936880177,,-6.08347434458476,,-1.63651881245128,,-4.7549976179979,,-13.6620114889048,,7.69821039437202,,8.67878163338792,,7.21546524972547,,-1.83964879027699,,-0.573556914697386,,6.75719010063678,,0.7072,0.850440510610452,0.668987957343592,0.375660926190947,0.811808118081181,0.682961965368906,1.38391799864317,0.513498618976764,0.246680360678351,0.36,0.5,0.243473853172256,0.0673312494719946,0.614127397382862,-2.62758954495029,1.76585839847186,-4.12334088553629,,0.439497340245272,0.7072,8431124,vt_noX,,wb,0.668987957343592,_StrictPrec,7.33 (1.08)***,wb_120_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_120,120,Health (120),Health,2016,35016,1811460,9.16527451316884,3.28705589275252,***,18.590414733546,.,-21.3783632057876,-0.268606020808225,-27.1074470794715,0.0633268925547647,-2.36621054523737,-0.143866386889693,1.70272959209219,-0.0413593981787577,-22.4071019027894,-0.46877078229561,-1.39082835677042,0.0171552070369896,2.54757094398754,-0.14096996916456,-5.33640628157326,-0.382261278741061,7.74965272732898,0.322345751002429,7.36447781473612,-0.000185330770909781,-0.7538326584819,-0.120021521509583,0.371220266509084,-0.161180358305573,0.434511635746122,0.118188502155244,1.80626864687112,0.194977604765447,-10.2089174000249,0.106227261070163,12.5790965616525,0.407497877590427,-2.51330050729622,0.310774821490073,10.4867233782024,0.398790058940641,10.1791977353461,0.1608572052978,-4.46262698255427,0.207393647506832,-21.2298359561296,0.15585022948682,-13.4304295663396,0.326651605889194,4.32228078140543,-0.250642782971237,-17.5788419303454,0.118960523568068,-16.353667633673,0.0958767382800503,0.929097222222223,0.988334000675637,0.940367147759583,0.92726538917831,0.881877022653722,0.380550332506255,1.10126187329508,0.165902403216799,0.379746342846056,0.170833333333333,0.5,0.0625333689268553,0.126534970635344,-6.58506356496973,4.97875288336135,-3.25733528735877,3.43555241616604,,0.297199459339813,0.929097222222223,1811460,vt_onlyX,,ch,0.940367147759583,_StrictPrec,9.17 (3.29)***,ch_120_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_120,120,Health (120),Health,854,26966,1811460,6.93950759063456,2.69358735275346,***,17.2281285081338,.,5.32275909369651,-0.105822341693563,2.20927329349557,0.0120008481293929,3.57978334603569,-0.0513805665820783,0.622995393321196,0.0207050458900621,6.87171554011329,-0.1327946973592,-1.61633251521534,-0.00307106508873389,-11.0410946451398,-0.0750770695880272,11.3043250304694,-0.0391426953996417,-10.7923810372594,-0.0587758530350402,-12.3930272533577,0.0117402281984701,0.540080033035514,0.0102962378784993,-1.61263131894343,0.0256660966575148,-1.7559283895753,0.00840325737372038,7.58915728388616,-0.0289384418592088,4.3068936880177,-0.0264364571869376,-6.08347434458476,0.353615457806779,-1.63651881245128,-0.0207983394712189,-4.7549976179979,-0.0111811893712736,-13.6620114889048,0.0162688001431521,7.69821039437202,0.0940585215948554,8.67878163338792,-0.0119682934973386,7.21546524972547,0.0221894652023915,-1.83964879027699,-0.0623196537653006,-0.573556914697386,-0.0095882296981315,6.75719010063678,-0.0240784319117662,0.9612,0.993389433988762,0.885151519510295,0.940627271998846,0.97609561752988,0.184659735180595,1.45670060906928,0.0905825899574762,0.220339038255602,0.03,0.5,0.0255803955288048,0.057609630266552,0.597076471161259,-2.64409226780868,2.66817676642385,-0.826408039826924,,0.43631527779437,0.9612,1811460,vt_onlyX,,wb,0.885151519510295,_StrictPrec,6.94 (2.69)***,wb_120_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_120,120,Health (120),Health,2016,35016,1849348,11.8751518459005,1.02429454667178,***,18.590414733546,.,-21.3783632057876,,-27.1074470794715,,-2.36621054523737,,1.70272959209219,,-22.4071019027894,,-1.39082835677042,,2.54757094398754,,-5.33640628157326,,7.74965272732898,,7.36447781473612,,-0.7538326584819,,0.371220266509084,,0.434511635746122,,1.80626864687112,,-10.2089174000249,,12.5790965616525,,-2.51330050729622,,10.4867233782024,,10.1791977353461,,-4.46262698255427,,-21.2298359561296,,-13.4304295663396,,4.32228078140543,,-17.5788419303454,,-16.353667633673,,0.713923611111111,0.96720219546172,0.657597043418912,0.77904043065284,0.633802816901408,0.959886826754396,1.0864474283332,0.192641030992477,0.388305218403558,0.266666666666667,0.5,0.0969458264234384,0.131011608623549,-6.58506356496973,4.97875288336135,2.89420488094042,3.42044742808778,,0.297199459339813,0.713923611111111,1849348,vt_onlyFE,,ch,0.657597043418912,_StrictPrec,11.88 (1.02)***,ch_120_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_120,120,Health (120),Health,854,26966,1840900,10.720520745353,0.227703066187491,***,17.2281285081338,.,5.32275909369651,,2.20927329349557,,3.57978334603569,,0.622995393321196,,6.87171554011329,,-1.61633251521534,,-11.0410946451398,,11.3043250304694,,-10.7923810372594,,-12.3930272533577,,0.540080033035514,,-1.61263131894343,,-1.7559283895753,,7.58915728388616,,4.3068936880177,,-6.08347434458476,,-1.63651881245128,,-4.7549976179979,,-13.6620114889048,,7.69821039437202,,8.67878163338792,,7.21546524972547,,-1.83964879027699,,-0.573556914697386,,6.75719010063678,,0.82,0.930739396797866,0.72571967853493,0.652279021077091,0.836653386454183,0.580652789351669,0.979024514153788,0.315452465959757,0.45596669259083,0.18,0.5,0.163705583756345,0.17005076142132,0.597076471161259,-2.64409226780868,2.87137285419881,-2.95000925357193,,0.43631527779437,0.82,1840900,vt_onlyFE,,wb,0.72571967853493,_StrictPrec,10.72 (0.23)***,wb_120_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_120,120,Health (120),Health,2015,35017,1850886,7.82928595007459,0.0299995938498157,***,18.5864769670683,.,-21.3783632057876,-0.124661861658098,-27.1074470794715,-0.154206305257987,-2.36621054523737,-0.0536945506930277,1.70272959209219,0.0865087264403733,-22.4071019027894,-0.308189234733578,-1.39082835677042,-0.0686052390932843,2.54757094398754,-0.00301985621452288,-5.33640628157326,-0.198463649190962,7.74965272732898,0.427579801976682,7.36447781473612,-0.0294670626521102,-0.7538326584819,-0.179495961070089,0.371220266509084,-0.0240756884589791,0.434511635746122,-0.116663564145565,1.80626864687112,0.0754731184989219,-10.2089174000249,-0.0598354181647306,12.5790965616525,0.119464787244746,-2.51330050729622,0.119114350900064,10.4867233782024,0.120563200153414,10.1791977353461,0.136095108985958,-4.46262698255427,0.144508083052932,-21.2298359561296,0.0105736948922275,-13.4304295663396,-0.0140676976740358,4.32228078140543,-0.148080221861586,-17.5788419303454,-0.0715025085955708,-16.353667633673,0.0738618453964529,0.912847222222222,0.979116877506021,0.858874126813858,0.936698615754724,0.818030050083472,0.583726627132084,0.796901175413841,0.165840199213414,0.59627988296112,0.2125,0.5,0.0597037258716145,0.283555289540625,-6.60216007809635,4.98852543186722,-4.74699374130261,5.77083871581696,,0.297317736008843,0.912847222222222,1850886,vt_onlyXandFE,,ch,0.858874126813858,_StrictPrec,7.83 (0.03)***,ch_120_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_120,120,Health (120),Health,854,26966,1847300,3.34341151004467,0.496487616295486,***,17.2281285081338,.,5.32275909369651,0.132594837639478,2.20927329349557,0.0302333872579069,3.57978334603569,-0.0185350265912692,0.622995393321196,-0.116040721721942,6.87171554011329,-0.0441298430412994,-1.61633251521534,-0.0869423309154769,-11.0410946451398,0.0629194958880725,11.3043250304694,-0.0438815816957505,-10.7923810372594,0.0473228728258982,-12.3930272533577,-0.158501830101032,0.540080033035514,-0.153814545366882,-1.61263131894343,-0.0937265049107381,-1.7559283895753,0.0438165179872884,7.58915728388616,0.0210133314994163,4.3068936880177,0.0539684482384477,-6.08347434458476,1.22537482380882,-1.63651881245128,-0.124690597169089,-4.7549976179979,0.0761594720091716,-13.6620114889048,0.256699874550097,7.69821039437202,0.132094794847076,8.67878163338792,-0.191802269825707,7.21546524972547,0.216061285547916,-1.83964879027699,-0.131792846694593,-0.573556914697386,0.0701116687787181,6.75719010063678,-0.189769458994267,0.9808,0.982002147224086,0.98140296752397,0.885296363878558,0.96078431372549,0.204026513043098,0.987040513010997,0.210236422510686,0.450561208866299,0.09,0.5,0.0812603648424544,0.166666666666667,0.597076471161259,-2.64409226780868,1.51872156112329,-3.53317754779224,,0.43631527779437,0.9808,1847300,vt_onlyXandFE,,wb,0.98140296752397,_StrictPrec,3.34 (0.5)***,wb_120_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_120,120,Health (120),Health,2016,35016,8470532,8.00693063440279,1.79957343250757,***,18.590414733546,.,-21.3783632057876,-0.080961626414211,-27.1074470794715,-0.0166549213766133,-2.36621054523737,-0.0287081837374677,1.70272959209219,-0.0181843312026474,-22.4071019027894,-0.0732560606603503,-1.39082835677042,0.0528763232193741,2.54757094398754,-0.0101824580179513,-5.33640628157326,-0.144074304327368,7.74965272732898,0.144167868606745,7.36447781473612,0.0454759903345244,-0.7538326584819,0.042343440963872,0.371220266509084,0.0390425557363778,0.434511635746122,-0.0521017346158624,1.80626864687112,-0.0473656376893637,-10.2089174000249,-0.0042332119122148,12.5790965616525,0.16345519557598,-2.51330050729622,-0.00753398874774633,10.4867233782024,0.132453802209345,10.1791977353461,0.0651114990958022,-4.46262698255427,0.0129734264686703,-21.2298359561296,-0.068763040769844,-13.4304295663396,-0.0197321861400265,4.32228078140543,-0.071569795683019,-17.5788419303454,-0.0484964966960145,-16.353667633673,-0.105462015653021,0.90361111111111,0.922895158153025,0.907553276402384,0.787481904057143,0.885885885885886,0.403752589223078,0.834876302602683,0.39760217784726,0.564077775179695,0.1875,0.5,0.159368365180467,0.251592356687898,-6.58506356496973,4.97875288336135,-4.43195142954008,7.27284364959182,,0.297199459339813,0.90361111111111,8470532,vt_withX,,ch,0.907553276402384,_StrictPrec,8.01 (1.8)***,ch_120_vt_withX,ch_vt_withX
ridge,ch_120,120,Health (120),Health,2016,35016,,7.27536330041697,0.622861245650393,***,18.590414733546,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.926944444444444,0.922139741748205,0.923188162648143,0.782117168166598,,0.421909020660502,0.834876302602683,0.315479913641309,0.564077775179695,0.258333333333333,0.5,0.136411889596603,0.251592356687898,,,,,,0.297199459339813,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_120_vt_3yr_withX_iFINAL_StrictPrec.csv,ch,0.923188162648143,_StrictPrec,7.28 (0.62)***,ch_120_ridge,ch_ridge
vt_3yr_withX,wb_120,120,Health (120),Health,847,26973,8437012,2.5171812937228,1.20879606156283,***,17.1958593415718,.,5.32275909369651,0.0177013729803726,2.20927329349557,-0.0192866283166233,3.57978334603569,-0.0334740033961097,0.622995393321196,0.0169625956367227,6.87171554011329,-0.0200955297471949,-1.61633251521534,-0.0136875409283669,-11.0410946451398,-0.0368918990728083,11.3043250304694,0.00358831571647898,-10.7923810372594,0.0385243715590334,-12.3930272533577,-0.0272414306178722,0.540080033035514,0.0323256096243821,-1.61263131894343,0.0233825595327654,-1.7559283895753,0.05141143173445,7.58915728388616,0.031501759062521,4.3068936880177,0.0370826937537645,-6.08347434458476,0.250161146572836,-1.63651881245128,-0.0158684481424269,-4.7549976179979,-0.0476453161844996,-13.6620114889048,0.0153611409757296,7.69821039437202,0.0169920535170246,8.67878163338792,-0.025502548865042,7.21546524972547,0.0450274196849206,-1.83964879027699,-0.0343793419993029,-0.573556914697386,-0.0257854005147372,6.75719010063678,-0.0230236204806712,0.9936,0.992938743349864,0.994067893018249,0.891473198105747,0.943775100401607,0.178874880760094,1.62150728659451,0.0769713680107781,0.170171042007538,0.05,0.5,0.0211940146059956,0.0407027220264542,0.614127397382862,-2.62758954495029,3.75905902264243,-3.71767539413776,,0.439497340245272,0.9936,8437012,vt_withX,,wb,0.994067893018249,_StrictPrec,2.52 (1.21)***,wb_120_vt_withX,wb_vt_withX
ridge,wb_120,120,Health (120),Health,847,26973,,9.54244497587947,1.24913755471087,***,17.1958593415718,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9664,0.958220469541854,0.973604611417307,0.448507604166714,,0.537210960005299,1.62150728659451,0.0958141613213063,0.170171042007538,0.2,0.5,0.0363617792758286,0.0407027220264542,,,,,,0.439497340245272,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_120_vt_3yr_withX_iFINAL_StrictPrec.csv,wb,0.973604611417307,_StrictPrec,9.54 (1.25)***,wb_120_ridge,wb_ridge
vt_3yr_withFE,ch_120,120,Health (120),Health,2015,35017,8474900,9.45974063076342,1.46968566969238,***,18.5864769670683,.,-21.3783632057876,,-27.1074470794715,,-2.36621054523737,,1.70272959209219,,-22.4071019027894,,-1.39082835677042,,2.54757094398754,,-5.33640628157326,,7.74965272732898,,7.36447781473612,,-0.7538326584819,,0.371220266509084,,0.434511635746122,,1.80626864687112,,-10.2089174000249,,12.5790965616525,,-2.51330050729622,,10.4867233782024,,10.1791977353461,,-4.46262698255427,,-21.2298359561296,,-13.4304295663396,,4.32228078140543,,-17.5788419303454,,-16.353667633673,,0.677361111111111,0.959426699581337,0.702602136964395,0.5944211913795,0.641247833622184,0.906053458547003,1.22314851529246,0.271375232892058,0.315731395639134,0.2875,0.5,0.114290047010059,0.0957893140575241,-6.60216007809635,4.98852543186722,1.13234129161286,4.0992436835978,,0.297317736008843,0.677361111111111,8474900,vt_withFE,,ch,0.702602136964395,_StrictPrec,9.46 (1.47)***,ch_120_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_120,120,Health (120),Health,854,26966,8499972,11.1320182207248,0.0521687001007045,***,17.2281285081338,.,5.32275909369651,,2.20927329349557,,3.57978334603569,,0.622995393321196,,6.87171554011329,,-1.61633251521534,,-11.0410946451398,,11.3043250304694,,-10.7923810372594,,-12.3930272533577,,0.540080033035514,,-1.61263131894343,,-1.7559283895753,,7.58915728388616,,4.3068936880177,,-6.08347434458476,,-1.63651881245128,,-4.7549976179979,,-13.6620114889048,,7.69821039437202,,8.67878163338792,,7.21546524972547,,-1.83964879027699,,-0.573556914697386,,6.75719010063678,,0.762,0.929106536852168,0.675298296813121,0.526667625658065,0.807692307692308,0.768083771539071,1.20463572830882,0.363760952795534,0.324755394718616,0.34,0.5,0.189518132141083,0.0998509687034277,0.597076471161259,-2.64409226780868,-2.00020160036057,0.759851145417183,,0.43631527779437,0.762,8499972,vt_withFE,,wb,0.675298296813121,_StrictPrec,11.13 (0.05)***,wb_120_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_120,120,Health (120),Health,2016,35016,8514820,0.613095230028463,6.30233330170746,"",18.590414733546,.,-21.3783632057876,-0.0621346073143661,-27.1074470794715,-0.00348848838824805,-2.36621054523737,-0.0430676332069501,1.70272959209219,0.037814205521719,-22.4071019027894,-0.00302095245569941,-1.39082835677042,0.130841235651133,2.54757094398754,-0.0084702758840273,-5.33640628157326,-0.197581572382186,7.74965272732898,0.176021265918388,7.36447781473612,0.212555519004812,-0.7538326584819,0.0640066442661697,0.371220266509084,-0.0113174384403828,0.434511635746122,-0.0557397256209515,1.80626864687112,-0.0162433014786804,-10.2089174000249,-0.11050978276413,12.5790965616525,0.196553393015671,-2.51330050729622,0.127833565608608,10.4867233782024,0.247323788243952,10.1791977353461,0.0397144613391725,-4.46262698255427,0.11939078504336,-21.2298359561296,0.00994022690691035,-13.4304295663396,0.0624396150512608,4.32228078140543,-0.0809670285275124,-17.5788419303454,-0.0599249657499472,-16.353667633673,0.106053361475925,0.855347222222222,0.974149917235591,0.829063177020853,0.722559114831728,0.821138211382114,0.540540358752898,1.26123637761045,0.225716307027957,0.297899860769763,0.191666666666667,0.5,0.0881916078722614,0.0880059413293725,-6.58506356496973,4.97875288336135,-3.91457928107494,4.78618554005532,,0.297199459339813,0.855347222222222,8514820,vt_withXandFE,,ch,0.829063177020853,_StrictPrec,0.61 (6.3),ch_120_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_120,120,Health (120),Health,854,26966,8506372,1.21386883837981,1.29504432457722,"",17.2281285081338,.,5.32275909369651,0.0180765144684116,2.20927329349557,-0.0244381798914426,3.57978334603569,0.00870489106746298,0.622995393321196,-0.0602489494043374,6.87171554011329,-0.0208479256131971,-1.61633251521534,0.00160479778889559,-11.0410946451398,0.0221791358914989,11.3043250304694,-0.0314049627975329,-10.7923810372594,-0.0105947891599499,-12.3930272533577,-0.000407203400973278,0.540080033035514,-0.0558988147310333,-1.61263131894343,-0.0588062372803693,-1.7559283895753,-0.0175221798283564,7.58915728388616,-0.02727337423712,4.3068936880177,0.00059737629257143,-6.08347434458476,0.155828524995614,-1.63651881245128,0.0239646800281456,-4.7549976179979,0.0275147080805635,-13.6620114889048,0.0724557262065336,7.69821039437202,0.006687491356279,8.67878163338792,-0.0203871260373848,7.21546524972547,0.00515398388961339,-1.83964879027699,4.46482191910051e-05,-0.573556914697386,0.0188543478795376,6.75719010063678,0.00778121185721819,0.9624,0.98078382594517,0.918973632513866,0.761807961249237,0.857142857142857,0.437178471532177,1.67257972430698,0.123768700877274,0.156963341986297,0.16,0.5,0.0390969914887807,0.0365936916844932,0.597076471161259,-2.64409226780868,1.16577201703904,-3.38048743730592,,0.43631527779437,0.9624,8506372,vt_withXandFE,,wb,0.918973632513866,_StrictPrec,1.21 (1.3),wb_120_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,207,7613,8464644,5.48333044909485,0.506140469959902,***,23.1693132888072,.,-0.36718195518368,,0.210634798600751,,0.211962079044429,,0.580520775460212,,-0.472398822183769,,0.374437748650625,,,,0.0392955074868594,,0.903313165032438,,0.0017682523620917,,0.476885091915846,,-0.267856200645356,,-0.0814777161829349,,-0.0852864861963405,,0.232644040195368,,0.0876208190094677,,0.228669153036821,,0.282704673362823,,0.671187154606059,,-0.0610731867321043,,0.0371733729409889,,-0.0963861554581213,,,,-0.138815919611907,,0.0588377272531071,,0.605371900826446,0.961940097992689,0.673862935003574,0.44509436882268,0.528846153846154,1.25995382554178,1.83178107635444,0.198201369031175,0.121760028684934,0.454545454545455,0.5,0.0815658362989324,0.0263345195729537,-5.00739664684602,0.740810131088339,7.70971863151023,0.255252091256833,Conflict deaths; UNSC US Aligned,0.649580770769645,0.605371900826446,8464644,vt_noX,,ch,0.673862935003574,_StrictPrec,5.48 (0.51)***,ch_140_vt_noX,ch_vt_noX
vt_3yr_noX,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,2417,30595,8464644,11.3220873696153,3.02582385020781,***,19.6159217691523,.,-0.0216367520874891,,-0.0120360411431883,,-0.0401008014623973,,0.321615838731091,,0.239428329064856,,-0.0685557756947162,,0.11005498882254,,-0.206978343856605,,0.318999537731552,,-0.144590083223916,,0.117753803694749,,-0.049742057772388,,0.0516166360314673,,0.0528269212279372,,-0.0256480550177542,,0.993411867366401,,0.122173466913564,,0.0121813527563788,,0.183327652540137,,0.0693703504256062,,-0.0573551029165764,,0.0717182719258788,,-0.0328764007922673,,0.0919031086907444,,0.0665546575068479,,0.622400756143667,0.839743421493265,0.643242597230645,0.534010541057885,0.842696629213483,0.792179797281868,0.967857486663345,0.464191179594808,0.463597723811441,0.434782608695652,0.5,0.202729620066396,0.174917004795278,-0.850303524136699,0.332792656696268,-0.0655204272382335,0.0240580572177334,,0.269214017541835,0.622400756143667,8464644,vt_noX,,wb,0.643242597230645,_StrictPrec,11.32 (3.03)***,wb_140_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,207,7613,1810948,7.7120431824001,5.82276040424888,*,23.1693132888072,.,-0.36718195518368,-0.044064726931975,0.210634798600751,-0.0817157565057272,0.211962079044429,0.0751270931586581,0.580520775460212,-0.0879974681697799,-0.472398822183769,0.157121587768193,0.374437748650625,0.0592666338197833,,,0.0392955074868594,-0.120013931542635,0.903313165032438,0.183540103261767,0.0017682523620917,0.0161871135979888,0.476885091915846,0.0582367116701776,-0.267856200645356,0.0618144852668049,-0.0814777161829349,-0.075559417158365,-0.0852864861963405,0.260344096571208,0.232644040195368,-0.154220586363226,0.0876208190094677,0.0748333511315307,0.228669153036821,0.121299268305294,0.282704673362823,0.202279871446077,0.671187154606059,0.0752023335511342,-0.0610731867321043,-0.0336903518997129,0.0371733729409889,0.153120215982196,-0.0963861554581213,0.20521102322266,,,-0.138815919611907,-0.270641859173763,0.0588377272531071,-0.12810669183731,0.892561983471075,0.99878355512874,0.798120459789692,0.979458141939801,0.909090909090909,0.942171951821525,1.65883334008653,0.100615028505718,0.160419277640294,0.386363636363636,0.5,0.0299206187665378,0.0376552004884999,-5.00739664684602,0.740810131088339,-4.98455817088988,3.23716209921559,Conflict deaths; UNSC US Aligned,0.649580770769645,0.892561983471075,1810948,vt_onlyX,,ch,0.798120459789692,_StrictPrec,7.71 (5.82)*,ch_140_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,2417,30595,1811460,7.93637654173694,0.709310878917343,***,19.6159217691523,.,-0.0216367520874891,0.0108570301625881,-0.0120360411431883,-0.113993552457541,-0.0401008014623973,0.0116102068684964,0.321615838731091,0.391692471355141,0.239428329064856,0.265849209399901,-0.0685557756947162,-0.028548937384032,0.11005498882254,0.0900605828687774,-0.206978343856605,-0.112891381904483,0.318999537731552,0.369974566102029,-0.144590083223916,-0.11852411631501,0.117753803694749,0.114872493427255,-0.049742057772388,-0.0942719445098195,0.0516166360314673,-0.0680591798573734,0.0528269212279372,0.18930874134414,-0.0256480550177542,-0.022871090639383,0.993411867366401,1.20491603851312,0.122173466913564,0.2151287696511,0.0121813527563788,-0.0389587578177545,0.183327652540137,0.0411879801843197,0.0693703504256062,0.0123079284932461,-0.0573551029165764,-0.0229868308082217,0.0717182719258788,0.13703461483122,-0.0328764007922673,0.0282617240119778,0.0919031086907444,-0.0265587901882795,0.0665546575068479,0.255992608964447,0.877126654064272,0.969698845762449,0.866636711942111,0.913974181990511,0.531400966183575,0.946023354472477,0.724543993103117,0.187896665576364,0.662399355464949,0.271739130434783,0.5,0.0621127879269261,0.376648133439237,-0.850303524136699,0.332792656696268,-1.05842806928126,-2.56784971915103,,0.269214017541835,0.877126654064272,1811460,vt_onlyX,,wb,0.866636711942111,_StrictPrec,7.94 (0.71)***,wb_140_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,207,7613,1809412,14.8798672819404,0.552686301744011,***,23.1693132888072,.,-0.36718195518368,,0.210634798600751,,0.211962079044429,,0.580520775460212,,-0.472398822183769,,0.374437748650625,,,,0.0392955074868594,,0.903313165032438,,0.0017682523620917,,0.476885091915846,,-0.267856200645356,,-0.0814777161829349,,-0.0852864861963405,,0.232644040195368,,0.0876208190094677,,0.228669153036821,,0.282704673362823,,0.671187154606059,,-0.0610731867321043,,0.0371733729409889,,-0.0963861554581213,,,,-0.138815919611907,,0.0588377272531071,,0.836776859504132,0.946899004267425,0.756305887484233,0.224738157791839,0.932203389830508,0.505545558345398,1.83178107635444,0.277526005972668,0.121760028684934,0.227272727272727,0.5,0.143202846975089,0.0263345195729537,-5.00739664684602,0.740810131088339,-4.11642775913781,0.712984807848816,Conflict deaths; UNSC US Aligned,0.649580770769645,0.836776859504132,1809412,vt_onlyFE,,ch,0.756305887484233,_StrictPrec,14.88 (0.55)***,ch_140_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,2417,30595,1907716,11.3469575055276,0.201875675940993,***,19.6159217691523,.,-0.0216367520874891,,-0.0120360411431883,,-0.0401008014623973,,0.321615838731091,,0.239428329064856,,-0.0685557756947162,,0.11005498882254,,-0.206978343856605,,0.318999537731552,,-0.144590083223916,,0.117753803694749,,-0.049742057772388,,0.0516166360314673,,0.0528269212279372,,-0.0256480550177542,,0.993411867366401,,0.122173466913564,,0.0121813527563788,,0.183327652540137,,0.0693703504256062,,-0.0573551029165764,,0.0717182719258788,,-0.0328764007922673,,0.0919031086907444,,0.0665546575068479,,0.889413988657845,0.905078785516118,0.763491157987108,0.626480991716986,0.958333333333333,0.341650249000479,0.946549513423976,0.385331028357937,0.478489427841535,0.108695652173913,0.5,0.232800934943514,0.184729255940787,-0.850303524136699,0.332792656696268,-2.19392055915901,0.928283060512093,,0.269214017541835,0.889413988657845,1907716,vt_onlyFE,,wb,0.763491157987108,_StrictPrec,11.35 (0.2)***,wb_140_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,207,7613,1815300,12.7586577049289,2.70947311448062,***,23.1693132888072,.,-0.36718195518368,-0.0968768238835052,0.210634798600751,0.0246420240821315,0.211962079044429,0.106379970777774,0.580520775460212,0.0744774424470972,-0.472398822183769,-0.123183442279693,0.374437748650625,0.0666727450862466,,,0.0392955074868594,0.0543011543899775,0.903313165032438,0.0499937884206884,0.0017682523620917,-0.0224149661418046,0.476885091915846,-0.107142095547167,-0.267856200645356,-0.00339628637768329,-0.0814777161829349,-0.111060140915215,-0.0852864861963405,0.13707803208381,0.232644040195368,-0.0289377533458172,0.0876208190094677,-0.139910362102095,0.228669153036821,0.149470853060474,0.282704673362823,0.155960531979797,0.671187154606059,0.116258570253851,-0.0610731867321043,0.0211277029290793,0.0371733729409889,0.0727174133807408,-0.0963861554581213,-0.00506722064863438,,,-0.138815919611907,-0.0485454917512813,0.0588377272531071,-0.0182644412573425,0.605371900826446,0.994203413940178,0.587311834735889,0.986191960108823,0,1.73240652481115,1.83178107635444,0.0558222996083494,0.121760028684934,0.522727272727273,0.5,0.0149466192170819,0.0263345195729537,-5.00739664684602,0.740810131088339,-5.16309165367806,6.28326463129512,Conflict deaths; UNSC US Aligned,0.649580770769645,0.605371900826446,1815300,vt_onlyXandFE,,ch,0.587311834735889,_StrictPrec,12.76 (2.71)***,ch_140_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,2417,30595,1914116,8.92513948783934,0.508903587960404,***,19.6159217691523,.,-0.0216367520874891,-0.0208051178744069,-0.0120360411431883,0.0181065995432435,-0.0401008014623973,0.0919685156550015,0.321615838731091,0.42350677207106,0.239428329064856,0.157838485985999,-0.0685557756947162,-0.00226537024602237,0.11005498882254,0.0542565858550506,-0.206978343856605,-0.0716220338642597,0.318999537731552,0.299137793052942,-0.144590083223916,-0.0497695967927837,0.117753803694749,0.0113737254962333,-0.049742057772388,-0.0924371571070518,0.0516166360314673,-0.216994229331613,0.0528269212279372,0.0261488380702214,-0.0256480550177542,0.157101460397246,0.993411867366401,1.28762575507157,0.122173466913564,0.167003335766529,0.0121813527563788,-0.00826845839619834,0.183327652540137,0.064264294430595,0.0693703504256062,0.0463226940482843,-0.0573551029165764,0.0242397307977074,0.0717182719258788,0.171927043497577,-0.0328764007922673,0.0338727957010332,0.0919031086907444,-0.109006176782991,0.0665546575068479,0.19913533844054,0.927693761814745,0.969872860606275,0.915345237042261,0.920325090199793,0.905172413793104,0.653653407072303,0.724543993103117,0.197204302119377,0.662399355464949,0.282608695652174,0.5,0.0691024622716442,0.376648133439237,-0.850303524136699,0.332792656696268,0.263101097118344,-2.31447895889039,,0.269214017541835,0.927693761814745,1914116,vt_onlyXandFE,,wb,0.915345237042261,_StrictPrec,8.93 (0.51)***,wb_140_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,207,7613,8470020,2.40830765682889,1.25002057858366,**,23.1693132888072,.,-0.36718195518368,-0.0111996178285337,0.210634798600751,0.0102654198743402,0.211962079044429,0.0185347382025783,0.580520775460212,0.0123815762693996,-0.472398822183769,-0.0247947400363039,0.374437748650625,-0.0153592400928014,,,0.0392955074868594,-0.0292689325672109,0.903313165032438,0.02592724282993,0.0017682523620917,0.000712668867199669,0.476885091915846,0.0094984664255751,-0.267856200645356,-0.0322404312854634,-0.0814777161829349,0.0102234488702379,-0.0852864861963405,-0.00881106011336674,0.232644040195368,0.00244482628535479,0.0876208190094677,-0.000555570423603073,0.228669153036821,0.00432940263766766,0.282704673362823,-0.00657978936796997,0.671187154606059,0.0231644936255183,-0.0610731867321043,-0.00925343303882971,0.0371733729409889,-0.0300642093573692,-0.0963861554581213,-0.0211518832133157,,,-0.138815919611907,-0.0106505218060915,0.0588377272531071,-0.00829875306342721,0.650826446280992,0.979464561675446,0.67434321268968,0.702821702553156,0.648148148148148,1.14362914108697,1.72992115656249,0.184146769957816,0.143295022436395,0.454545454545455,0.5,0.0818405338953284,0.0324903407095188,-5.00739664684602,0.740810131088339,2.77047086255563,3.39893291710876,Conflict deaths; UNSC US Aligned,0.649580770769645,0.650826446280992,8470020,vt_withX,,ch,0.67434321268968,_StrictPrec,2.41 (1.25)**,ch_140_vt_withX,ch_vt_withX
ridge,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,207,7613,,-1.300630716591,5.09211775444785,"",23.1693132888072,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.56198347107438,0.959292165645377,0.5099548428847,0.599398218506873,,2.23317057304988,1.72992115656249,0.070332825310169,0.143295022436395,0.5,0.5,0.0265191429574991,0.0324903407095188,,,,,Conflict deaths; UNSC US Aligned,0.649580770769645,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_140_vt_3yr_withX_iFINAL_StrictPrec.csv,ch,0.5099548428847,_StrictPrec,-1.3 (5.09),ch_140_ridge,ch_ridge
vt_3yr_withX,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,2417,30595,8470532,8.28225718377069,0.839602297110105,***,19.6159217691523,.,-0.0216367520874891,-0.00800327406679595,-0.0120360411431883,-0.017299070416775,-0.0401008014623973,0.0323836110226608,0.321615838731091,0.0608330725179894,0.239428329064856,0.067869553641378,-0.0685557756947162,0.0312700125103505,0.11005498882254,-0.00276414775595255,-0.206978343856605,-0.0298181353823748,0.318999537731552,0.10316694665351,-0.144590083223916,-0.0526216762161043,0.117753803694749,0.0437449560131095,-0.049742057772388,-0.0202792062575464,0.0516166360314673,0.01009437192115,0.0528269212279372,0.0691450283583256,-0.0256480550177542,-0.030973121906864,0.993411867366401,0.380985289412244,0.122173466913564,0.0371228080522346,0.0121813527563788,-0.0173762078426121,0.183327652540137,0.00568857619189493,0.0693703504256062,-0.00166509932401819,-0.0573551029165764,-0.00143575880618297,0.0717182719258788,0.01101073920203,-0.0328764007922673,-0.00718177099712327,0.0919031086907444,0.0146670798468386,0.0665546575068479,0.071011608660193,0.698960302457467,0.974763650840099,0.72099352248631,0.770525905873802,0.521327014218009,1.16010645831052,1.09872520181126,0.185266996740156,0.381199260436174,0.315217391304348,0.5,0.0669458313201267,0.127288344875718,-0.850303524136699,0.332792656696268,-2.64391856413254,-1.43825294405371,,0.269214017541835,0.698960302457467,8470532,vt_withX,,wb,0.72099352248631,_StrictPrec,8.28 (0.84)***,wb_140_vt_withX,wb_vt_withX
ridge,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,2417,30595,,10.9677005426601,0.498315603516684,***,19.6159217691523,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.909735349716446,0.963586205694153,0.85386850349465,0.723183816923305,,0.879950791755302,1.09872520181126,0.178938232630249,0.381199260436174,0.391304347826087,0.5,0.0788640146024588,0.127288344875718,,,,,,0.269214017541835,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_140_vt_3yr_withX_iFINAL_StrictPrec.csv,wb,0.85386850349465,_StrictPrec,10.97 (0.5)***,wb_140_ridge,wb_ridge
vt_3yr_withFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,206,7614,8434964,4.31188324081403,3.03611803614811,*,23.1621426283423,.,-0.36718195518368,,0.210634798600751,,0.211962079044429,,0.580520775460212,,-0.472398822183769,,0.374437748650625,,,,0.0392955074868594,,0.903313165032438,,0.0017682523620917,,0.476885091915846,,-0.267856200645356,,-0.0814777161829349,,-0.0852864861963405,,0.232644040195368,,0.0876208190094677,,0.228669153036821,,0.282704673362823,,0.671187154606059,,-0.0610731867321043,,0.0371733729409889,,-0.0963861554581213,,,,-0.138815919611907,,0.0588377272531071,,0.452479338842975,0.966019101194931,0.511623521859111,0.533805672809374,0.330188679245283,1.46837516231866,1.83434875120211,0.1993459903624,0.12125920991381,0.5,0.5,0.0859908883826879,0.0261958997722096,-4.9899786826983,0.706302023059447,5.25987979806864,0.482903858775932,Conflict deaths; UNSC US Aligned,0.652519860450992,0.547520661157025,8434964,vt_withFE,,ch,0.511623521859111,_StrictPrec,4.31 (3.04)*,ch_140_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,2417,30595,8566788,10.4824692345194,0.30115167798105,***,19.6159217691523,.,-0.0216367520874891,,-0.0120360411431883,,-0.0401008014623973,,0.321615838731091,,0.239428329064856,,-0.0685557756947162,,0.11005498882254,,-0.206978343856605,,0.318999537731552,,-0.144590083223916,,0.117753803694749,,-0.049742057772388,,0.0516166360314673,,0.0528269212279372,,-0.0256480550177542,,0.993411867366401,,0.122173466913564,,0.0121813527563788,,0.183327652540137,,0.0693703504256062,,-0.0573551029165764,,0.0717182719258788,,-0.0328764007922673,,0.0919031086907444,,0.0665546575068479,,0.821361058601134,0.902104775863637,0.748733524725632,0.702268500628402,0.931174089068826,0.493948720344401,0.815803285844784,0.385830463252298,0.58004413637049,0.358695652173913,0.5,0.192978507932936,0.266794193766175,-0.850303524136699,0.332792656696268,-2.81279120027081,2.25887885756005,,0.269214017541835,0.821361058601134,8566788,vt_withFE,,wb,0.748733524725632,_StrictPrec,10.48 (0.3)***,wb_140_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,207,7613,8474372,5.7754380888981,5.05799534306466,"",23.1693132888072,.,-0.36718195518368,-0.0259805435989987,0.210634798600751,0.00712514784740046,0.211962079044429,0.00766235954128163,0.580520775460212,0.0430720112804563,-0.472398822183769,-0.0331557377750859,0.374437748650625,0.00458271638897672,,,0.0392955074868594,-0.0250413998193108,0.903313165032438,0.0305645628791535,0.0017682523620917,-0.0289709418499837,0.476885091915846,0.0476443184696825,-0.267856200645356,-0.0290733081114014,-0.0814777161829349,-0.00560226538567802,-0.0852864861963405,-0.0266880948957988,0.232644040195368,0.0155110294488258,0.0876208190094677,0.0233269260149252,0.228669153036821,0.0133242669503661,0.282704673362823,0.00808212744959732,0.671187154606059,0.0543819648167127,-0.0610731867321043,-0.0161439158488063,0.0371733729409889,-0.0184015482362153,-0.0963861554581213,-0.0209361768047716,,,-0.138815919611907,0.00230556340073225,0.0588377272531071,-0.0179126300290225,0.572314049586777,0.98699699699693,0.579186855959249,0.854831133116143,0.392156862745098,1.36102242945824,1.83178107635444,0.103884433938578,0.121760028684934,0.431818181818182,0.5,0.0360142348754448,0.0263345195729537,-5.00739664684602,0.740810131088339,-2.95383738583668,3.83978389231926,Conflict deaths; UNSC US Aligned,0.649580770769645,0.427685950413223,8474372,vt_withXandFE,,ch,0.579186855959249,_StrictPrec,5.78 (5.06),ch_140_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_140,140,Water Supply and Sanitation (140),Water Supply and Sanitation,2417,30595,8573188,11.105304015021,1.25121707739319,***,19.6159217691523,.,-0.0216367520874891,0.00517704122466982,-0.0120360411431883,-0.0127566801651846,-0.0401008014623973,0.00333763823844404,0.321615838731091,0.0256412928685275,0.239428329064856,0.00209996098652488,-0.0685557756947162,-0.00167365231965918,0.11005498882254,0.00125644070605662,-0.206978343856605,-0.0124153334373841,0.318999537731552,0.0164877037826227,-0.144590083223916,-0.00391790771362345,0.117753803694749,0.00806728635405366,-0.049742057772388,-0.00183420968416613,0.0516166360314673,-0.010020894415211,0.0528269212279372,0.00118616890220438,-0.0256480550177542,-0.00217056276509542,0.993411867366401,0.0588495065418796,0.122173466913564,0.0103502411977409,0.0121813527563788,-0.00368351513170725,0.183327652540137,0.00700624199962274,0.0693703504256062,0.00779124906352062,-0.0573551029165764,0.00187436465454079,0.0717182719258788,0.00580647830727732,-0.0328764007922673,-0.00710402799304707,0.0919031086907444,0.00363676747365345,0.0665546575068479,0.0145741130213721,0.828922495274102,0.973605197989515,0.833353702921675,0.738047680125604,0.531400966183575,1.0186085991978,1.17317538391727,0.165240547158987,0.340646989039535,0.271739130434783,0.5,0.0602758308840154,0.107212299344336,-0.850303524136699,0.332792656696268,-1.52531880215867,-1.47376534127073,,0.269214017541835,0.828922495274102,8573188,vt_withXandFE,,wb,0.833353702921675,_StrictPrec,11.11 (1.25)***,wb_140_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_150,150,Government and Civil Society (150),Government and Civil Society,845,29211,8464644,12.4509171302062,0.947408329410354,***,24.2476312174687,.,330.849256114465,,428.658485582585,,-47.9392022242467,,43.2029686524209,,332.118820462806,,-63.8189930357654,,-61.5882337192095,,63.6390198956558,,58.5763480572077,,-29.824332096993,,-72.6999620645872,,-32.0526770920708,,-186.945518376057,,-31.362833160121,,80.0734890530348,,-39.2865107006897,,,,-44.5804380715904,,-50.9261729485019,,231.541135324521,,285.453804636997,,270.114156447464,,-26.7932426978576,,-35.9090315790304,,262.89403389502,,0.895775941230487,0.920956943152304,0.850507537472251,0.352801040095796,0.87719298245614,0.447201780434376,1.37064743196596,0.301654396613685,0.251792166712115,0.143939393939394,0.5,0.145245930801388,0.0692875567019479,-3.94236326923539,2.84058099954775,-1.0383819555496,-0.606307714998207,Nightlights per cap,0.286528580956048,0.895775941230487,8464644,vt_noX,,ch,0.850507537472251,_StrictPrec,12.45 (0.95)***,ch_150_vt_noX,ch_vt_noX
vt_3yr_noX,wb_150,150,Government and Civil Society (150),Government and Civil Society,3242,29726,8464644,9.24838046100691,1.90984444045414,***,17.1855666893018,.,-0.056950344022347,,0.0419732134007113,,-0.0121769956025484,,-0.357736896869691,,0.0676308403623985,,-0.0975761501109848,,-0.0545917486350367,,-0.280642786289487,,0.332918447451669,,-0.0710325082920323,,-0.129297714972264,,0.121684397973406,,0.0504313008095689,,-0.0320129413596593,,0.132925125952251,,1.22222527036007,,0.0284902572494147,,0.273680783162165,,0.163251536553243,,-0.0320918934491563,,0.0695645350704495,,-0.00840643052689195,,-0.00791820656971887,,0.132815823017559,,-0.0150789955956827,,0.925102040816327,0.83391170996756,0.93416538953144,0.508552118640534,0.889328063241107,0.44440808941832,1.03089361603839,0.563682877143081,0.422030844981703,0.175,0.5,0.255329410629883,0.149609337320343,0.199422885880086,1.58361283376798,0.898439418771748,1.41605819441186,,0.253737785951455,0.925102040816327,8464644,vt_noX,,wb,0.93416538953144,_StrictPrec,9.25 (1.91)***,wb_150_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_150,150,Government and Civil Society (150),Government and Civil Society,843,29213,1806342,16.4490331571405,0.977995373926937,***,24.2561172570164,.,330.849256114465,0.101209364971147,428.658485582585,0.0206862001679847,-47.9392022242467,-0.00846562629565371,43.2029686524209,-0.0740892729535638,332.118820462806,-0.0537829012237492,-63.8189930357654,0.0534368889592822,-61.5882337192095,0.0585330515355121,63.6390198956558,-0.101825270038098,58.5763480572077,-0.0416744784638284,-29.824332096993,0.00829826977104043,-72.6999620645872,0.0148533167317511,-32.0526770920708,0.0532187745627014,-186.945518376057,0.0580910113640129,-31.362833160121,0.0510974019765856,80.0734890530348,0.045748688522726,-39.2865107006897,0.113706567753069,,,-44.5804380715904,0.0202622299455068,-50.9261729485019,0.00924544719979114,231.541135324521,-0.0720398455485659,285.453804636997,0.0425579543039232,270.114156447464,-0.0313309191539878,-26.7932426978576,0.0217083327286048,-35.9090315790304,-0.0880205197632363,262.89403389502,0.0189818756654861,0.7277318640955,0.987728729854593,0.782960447065286,0.900152049670035,0.586319218241042,0.972060139983163,1.43832935918876,0.108222522067024,0.226725588732892,0.28030303030303,0.5,0.0350065540905236,0.059912098080037,-3.87868882848268,2.80683956530131,2.35035638831991,-2.22295919356662,Nightlights per cap,0.286956333155606,0.7277318640955,1806342,vt_onlyX,,ch,0.782960447065286,_StrictPrec,16.45 (0.98)***,ch_150_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_150,150,Government and Civil Society (150),Government and Civil Society,3242,29726,1811460,12.1735470997485,0.310237031404668,***,17.1855666893018,.,-0.056950344022347,-0.018587559349835,0.0419732134007113,0.0229589595040323,-0.0121769956025484,-0.0164212525822186,-0.357736896869691,-0.0153615116886789,0.0676308403623985,-0.0319003092870124,-0.0975761501109848,0.0245063205622164,-0.0545917486350367,-0.0866460568510372,-0.280642786289487,-0.0990825632773334,0.332918447451669,0.103159804528113,-0.0710325082920323,-0.0202366518648273,-0.129297714972264,-0.000133694461546884,0.121684397973406,-0.0109806071780622,0.0504313008095689,-0.0615985431522133,-0.0320129413596593,-0.0221101812273264,0.132925125952251,0.0207513074949384,1.22222527036007,1.07444223135725,0.0284902572494147,0.0349148435541544,0.273680783162165,0.0611278557032362,0.163251536553243,0.0258068186067967,-0.0320918934491563,0.0467475660843782,0.0695645350704495,-0.063127933358775,-0.00840643052689195,0.0676929431967441,-0.00791820656971887,-0.15426972847433,0.132815823017559,-0.0153237182646909,-0.0150789955956827,-0.016531760743819,0.997244897959184,0.992958187550795,0.996985040368553,0.970198137971327,0.991501416430595,0.0838381568359471,0.867572732789274,0.109519916856498,0.537651988282134,0.025,0.5,0.0344242960342032,0.228659885006634,0.199422885880086,1.58361283376798,1.30308679081628,0.0450955934768233,,0.253737785951455,0.997244897959184,1811460,vt_onlyX,,wb,0.996985040368553,_StrictPrec,12.17 (0.31)***,wb_150_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,845,29211,1821956,14.9225262282349,0.187891166778872,***,24.2476312174687,.,330.849256114465,,428.658485582585,,-47.9392022242467,,43.2029686524209,,332.118820462806,,-63.8189930357654,,-61.5882337192095,,63.6390198956558,,58.5763480572077,,-29.824332096993,,-72.6999620645872,,-32.0526770920708,,-186.945518376057,,-31.362833160121,,80.0734890530348,,-39.2865107006897,,,,-44.5804380715904,,-50.9261729485019,,231.541135324521,,285.453804636997,,270.114156447464,,-26.7932426978576,,-35.9090315790304,,262.89403389502,,0.919765840220386,0.965782984046041,0.794964998694963,0.595741602505505,0.979228486646884,0.242521758273042,1.37064743196596,0.256608254640193,0.251792166712115,0.0757575757575758,0.5,0.112069732277862,0.0692875567019479,-3.94236326923539,2.84058099954775,-3.36268284023544,2.32769850578268,Nightlights per cap,0.286528580956048,0.919765840220386,1821956,vt_onlyFE,,ch,0.794964998694963,_StrictPrec,14.92 (0.19)***,ch_150_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,3242,29726,1936132,13.463959310859,0.373528386951774,***,17.1855666893018,.,-0.056950344022347,,0.0419732134007113,,-0.0121769956025484,,-0.357736896869691,,0.0676308403623985,,-0.0975761501109848,,-0.0545917486350367,,-0.280642786289487,,0.332918447451669,,-0.0710325082920323,,-0.129297714972264,,0.121684397973406,,0.0504313008095689,,-0.0320129413596593,,0.132925125952251,,1.22222527036007,,0.0284902572494147,,0.273680783162165,,0.163251536553243,,-0.0320918934491563,,0.0695645350704495,,-0.00840643052689195,,-0.00791820656971887,,0.132815823017559,,-0.0150789955956827,,0.356020408163265,0.877035703113902,0.399521213485632,0.635883891877782,0.245398773006135,1.3612690651146,0.889647071932995,0.436899193970926,0.520465995554075,0.596428571428571,0.5,0.251559251559252,0.214968814968815,0.199422885880086,1.58361283376798,5.23856523790397,1.50573736449192,,0.253737785951455,0.643979591836735,1936132,vt_onlyFE,,wb,0.399521213485632,_StrictPrec,13.46 (0.37)***,wb_150_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,845,29211,1828100,16.484513529272,1.4880130901597,***,24.2476312174687,.,330.849256114465,0.00811605975031858,428.658485582585,0.100643057618291,-47.9392022242467,0.0147793583525305,43.2029686524209,0.0121358492947174,332.118820462806,0.020554475095123,-63.8189930357654,-0.0858898374066137,-61.5882337192095,-0.0918290784210352,63.6390198956558,-0.0454171159304679,58.5763480572077,0.0229644728347194,-29.824332096993,-0.0747193994373182,-72.6999620645872,0.0863824835792397,-32.0526770920708,0.0449841627478597,-186.945518376057,0.0099261543620378,-31.362833160121,-0.059800950270146,80.0734890530348,-0.0160491618188097,-39.2865107006897,0.00183800017461148,,,-44.5804380715904,0.079542300328602,-50.9261729485019,0.0631792998220526,231.541135324521,-0.0423284148424846,285.453804636997,0.00855307406745909,270.114156447464,-0.0162864247988903,-26.7932426978576,-0.0194347630068761,-35.9090315790304,-0.060411542523655,262.89403389502,0.0567043505772022,0.818640955004591,0.989742077979691,0.882473511848438,0.929479228832473,0.737179487179487,0.668790818141693,1.37064743196596,0.0883999292836549,0.251792166712115,0.189393939393939,0.5,0.0249933291826025,0.0692875567019479,-3.94236326923539,2.84058099954775,-2.59960520272007,-1.74071143123171,Nightlights per cap,0.286528580956048,0.818640955004591,1828100,vt_onlyXandFE,,ch,0.882473511848438,_StrictPrec,16.48 (1.49)***,ch_150_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,3242,29726,1942532,10.7509188635004,0.912786675585073,***,17.1855666893018,.,-0.056950344022347,-0.177088648974896,0.0419732134007113,0.0132184060662994,-0.0121769956025484,-0.0208638300257689,-0.357736896869691,-0.131117074564095,0.0676308403623985,0.0592408870160594,-0.0975761501109848,-0.0549166638590456,-0.0545917486350367,-0.0929120147414659,-0.280642786289487,-0.123145988987525,0.332918447451669,0.0975000185379759,-0.0710325082920323,-0.0294423578120668,-0.129297714972264,-0.0466619562870052,0.121684397973406,-0.160667594373226,0.0504313008095689,0.0113450246257708,-0.0320129413596593,0.0516830077767371,0.132925125952251,0.223880760930479,1.22222527036007,1.84570872545269,0.0284902572494147,0.00381436999887354,0.273680783162165,0.302436534017332,0.163251536553243,-0.0618230251967886,-0.0320918934491563,-0.0468226591870196,0.0695645350704495,0.282205670773989,-0.00840643052689195,0.188418830409647,-0.00791820656971887,-0.0929153725877474,0.132815823017559,0.0576869843108274,-0.0150789955956827,-0.118617849275468,0.993256763794852,0.985824821059336,0.991990086606497,0.968486068460575,0.986570247933884,0.105449188165968,0.70104185398861,0.126574291250637,0.685293926769928,0.0287958115183246,0.5,0.0318279569892473,0.43741935483871,0.199422885880086,1.58361283376798,1.35651594327365,-0.0606611783158113,,0.253737785951455,0.993256763794852,1942532,vt_onlyXandFE,,wb,0.991990086606497,_StrictPrec,10.75 (0.91)***,wb_150_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_150,150,Government and Civil Society (150),Government and Civil Society,845,29211,8470276,10.9627329534926,2.80817298154322,***,24.2476312174687,.,330.849256114465,0.0500178335525565,428.658485582585,0.0740182268735962,-47.9392022242467,0.0679382893326511,43.2029686524209,0.0948022596492332,332.118820462806,-0.077580368783092,-63.8189930357654,-0.0601987079435178,-61.5882337192095,0.100807362304228,63.6390198956558,-0.078317031696206,58.5763480572077,0.112228440460749,-29.824332096993,0.0518902000424055,-72.6999620645872,0.0888635447586641,-32.0526770920708,0.0254516476076968,-186.945518376057,0.0271202636766248,-31.362833160121,-0.198206498787621,80.0734890530348,-0.0105506047955713,-39.2865107006897,0.156847940596171,,,-44.5804380715904,0.139858427601848,-50.9261729485019,0.0552988781593525,231.541135324521,-0.0774427338456703,285.453804636997,0.00907167540630387,270.114156447464,-0.0818616119492769,-26.7932426978576,0.0854275560449323,-35.9090315790304,-0.0814324910379982,262.89403389502,-0.00942795371171096,0.8989898989899,0.98931912756325,0.921441157984588,0.75918820701992,0.81039755351682,0.51549976771305,1.59204646609691,0.158190647222243,0.178261952989973,0.151515151515152,0.5,0.0555709919422062,0.0432898027229786,-3.94236326923539,2.84058099954775,0.387173848704201,-4.92463669411634,Nightlights per cap,0.286528580956048,0.8989898989899,8470276,vt_withX,,ch,0.921441157984588,_StrictPrec,10.96 (2.81)***,ch_150_vt_withX,ch_vt_withX
ridge,ch_150,150,Government and Civil Society (150),Government and Civil Society,845,29211,,16.3063652777683,1.46128417250596,***,24.2476312174687,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.914830119375574,0.950214983464786,0.922865827251713,0.47745876639776,,0.820071041874901,1.59204646609691,0.101742321279635,0.178261952989973,0.287878787878788,0.5,0.0417338149485968,0.0432898027229786,,,,,Nightlights per cap,0.286528580956048,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_150_vt_3yr_withX_iFINAL_StrictPrec.csv,ch,0.922865827251713,_StrictPrec,16.31 (1.46)***,ch_150_ridge,ch_ridge
vt_3yr_withX,wb_150,150,Government and Civil Society (150),Government and Civil Society,3242,29726,8470532,12.3542156846944,0.443610785692094,***,17.1855666893018,.,-0.056950344022347,-0.0175934252326989,0.0419732134007113,-0.0017405081226026,-0.0121769956025484,0.00508131472393758,-0.357736896869691,-0.109373892205763,0.0676308403623985,0.00062900347216784,-0.0975761501109848,0.00545393708627731,-0.0545917486350367,-0.0115763652743791,-0.280642786289487,-0.00512993414216905,0.332918447451669,0.0495823908550665,-0.0710325082920323,-0.0296932420378916,-0.129297714972264,-0.00396775053348529,0.121684397973406,0.00707794644942621,0.0504313008095689,0.00605325315613302,-0.0320129413596593,0.00899006681691388,0.132925125952251,-0.0110602340719197,1.22222527036007,0.336933347767965,0.0284902572494147,-0.00548873057472701,0.273680783162165,0.0150915862436527,0.163251536553243,0.0160695236828173,-0.0320918934491563,-0.00963051700382508,0.0695645350704495,0.0189624270144854,-0.00840643052689195,0.00569399079686266,-0.00791820656971887,-0.0322387712774822,0.132815823017559,0.0196702621033078,-0.0150789955956827,-0.00707766248029648,0.983520408163265,0.98673979714842,0.969035904181109,0.92524733246793,0.991501416430595,0.0967676731966075,0.972633994535237,0.113371363585503,0.460319244250963,0.0214285714285714,0.5,0.0335933147632312,0.172813370473538,0.199422885880086,1.58361283376798,2.03897422894698,0.791750574064149,,0.253737785951455,0.983520408163265,8470532,vt_withX,,wb,0.969035904181109,_StrictPrec,12.35 (0.44)***,wb_150_vt_withX,wb_vt_withX
ridge,wb_150,150,Government and Civil Society (150),Government and Civil Society,3242,29726,,11.6708837985659,0.301529197095011,***,17.1855666893018,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.99280612244898,0.980367400620249,0.990448359336126,0.882812525866976,,0.176779709182736,0.972633994535237,0.162624661588287,0.460319244250963,0.0428571428571429,0.5,0.0663509749303621,0.172813370473538,,,,,,0.253737785951455,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_150_vt_3yr_withX_iFINAL_StrictPrec.csv,wb,0.990448359336126,_StrictPrec,11.67 (0.3)***,wb_150_ridge,wb_ridge
vt_3yr_withFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,843,29213,8447508,5.88376616925642,0.547136074200154,***,24.2561172570164,.,330.849256114465,,428.658485582585,,-47.9392022242467,,43.2029686524209,,332.118820462806,,-63.8189930357654,,-61.5882337192095,,63.6390198956558,,58.5763480572077,,-29.824332096993,,-72.6999620645872,,-32.0526770920708,,-186.945518376057,,-31.362833160121,,80.0734890530348,,-39.2865107006897,,,,-44.5804380715904,,-50.9261729485019,,231.541135324521,,285.453804636997,,270.114156447464,,-26.7932426978576,,-35.9090315790304,,262.89403389502,,0.952020202020202,0.97036909835139,0.94447865162159,0.525452821611744,0.940298507462687,0.294635385104195,1.5432680641016,0.25299605699542,0.192464212642484,0.106060606060606,0.5,0.0934510215418801,0.0479600024689834,-3.87868882848268,2.80683956530131,0.87629599220449,-0.651644585040543,Nightlights per cap,0.286956333155606,0.952020202020202,8447508,vt_withFE,,ch,0.94447865162159,_StrictPrec,5.88 (0.55)***,ch_150_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,3242,29726,8595204,6.81452101541004,3.11812362484262,***,17.1855666893018,.,-0.056950344022347,,0.0419732134007113,,-0.0121769956025484,,-0.357736896869691,,0.0676308403623985,,-0.0975761501109848,,-0.0545917486350367,,-0.280642786289487,,0.332918447451669,,-0.0710325082920323,,-0.129297714972264,,0.121684397973406,,0.0504313008095689,,-0.0320129413596593,,0.132925125952251,,1.22222527036007,,0.0284902572494147,,0.273680783162165,,0.163251536553243,,-0.0320918934491563,,0.0695645350704495,,-0.00840643052689195,,-0.00791820656971887,,0.132815823017559,,-0.0150789955956827,,0.911887755102041,0.901436165002008,0.826889262173388,0.617206686910536,0.939597315436242,0.361265005500446,0.972633994535237,0.352796805568594,0.460319244250963,0.15,0.5,0.173649025069638,0.172813370473538,0.199422885880086,1.58361283376798,1.96331815056323,0.871079070018402,,0.253737785951455,0.911887755102041,8595204,vt_withFE,,wb,0.826889262173388,_StrictPrec,6.81 (3.12)***,wb_150_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_150,150,Government and Civil Society (150),Government and Civil Society,845,29211,8487172,14.8848967295894,3.17556763682495,***,24.2476312174687,.,330.849256114465,0.000382840490492529,428.658485582585,0.00785797117976481,-47.9392022242467,-0.000343546549865913,43.2029686524209,-0.00318378414085574,332.118820462806,-0.000679906453879083,-63.8189930357654,0.0107060534766108,-61.5882337192095,0.000596146044554439,63.6390198956558,0.00173217123141512,58.5763480572077,0.00753782242769377,-29.824332096993,0.0053065381491622,-72.6999620645872,0.00224148406239748,-32.0526770920708,0.00352223428082651,-186.945518376057,0.000611356629233343,-31.362833160121,0.00364216171758016,80.0734890530348,0.0007101657691237,-39.2865107006897,0.0120868261868578,,,-44.5804380715904,-0.000826912224947484,-50.9261729485019,0.00251130040389301,231.541135324521,-9.54072712920566e-05,285.453804636997,-0.00352023106519506,270.114156447464,-0.00310548323323007,-26.7932426978576,0.00241575679334472,-35.9090315790304,-0.00445652889902723,262.89403389502,-0.00179018655733673,0.854224058769514,0.922492736320677,0.824477021817651,0.594272466297242,0.857988165680473,0.534736253528909,1.00564548355226,0.329912219228229,0.438244346426172,0.196969696969697,0.5,0.153626149131767,0.159141981613892,-3.94236326923539,2.84058099954775,1.01796102545287,-1.36111734522779,Nightlights per cap,0.286528580956048,0.854224058769514,8487172,vt_withXandFE,,ch,0.824477021817651,_StrictPrec,14.88 (3.18)***,ch_150_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_150,150,Government and Civil Society (150),Government and Civil Society,3242,29726,8601604,11.4812044662059,0.538808971361876,***,17.1855666893018,.,-0.056950344022347,-0.0160794042624185,0.0419732134007113,0.00899235803866822,-0.0121769956025484,0.00578705166815653,-0.357736896869691,-0.0612557088443987,0.0676308403623985,0.000536220474168672,-0.0975761501109848,-0.00520280389115271,-0.0545917486350367,-0.0412400294747272,-0.280642786289487,-0.0490336303145156,0.332918447451669,0.0490345834789332,-0.0710325082920323,-0.012738919714516,-0.129297714972264,-0.0372474110554086,0.121684397973406,0.00490107020654248,0.0504313008095689,0.0264094578498044,-0.0320129413596593,0.0020455816789763,0.132925125952251,0.0191289173671976,1.22222527036007,0.436023959294023,0.0284902572494147,0.0217180259485102,0.273680783162165,0.0335083775036045,0.163251536553243,0.00759122230403565,-0.0320918934491563,0.00457388762501075,0.0695645350704495,0.00688722418504783,-0.00840643052689195,-0.0161313052894548,-0.00791820656971887,-0.0340923904674153,0.132815823017559,-0.00993679825798082,-0.0150789955956827,-0.0152331734285688,0.989438775510204,0.987939238360449,0.973421991717122,0.917486390633009,0.994318181818182,0.0907350433169495,1.02320928214815,0.118493441013127,0.426905287244262,0.0178571428571429,0.5,0.0363144963144963,0.152432432432432,0.199422885880086,1.58361283376798,2.33243111577961,0.023310690242198,,0.253737785951455,0.989438775510204,8601604,vt_withXandFE,,wb,0.973421991717122,_StrictPrec,11.48 (0.54)***,wb_150_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,278,22418,8431124,11.4704003085412,2.81516621626444,***,25.221786654537,.,41.1117250604516,,20.864428587495,,-4.29678629010597,,-35.0312861948612,,61.5865883122021,,-11.0924608592836,,-89.929273663098,,2.07396314195127,,42.8296835842866,,-33.9930349546928,,46.602910839694,,-4.40538801283887,,-1.388300654598,,13.1188056987239,,2.83919867507977,,-40.0436391826628,,0.441250438293728,,30.6056935204209,,22.9313080805798,,36.0099885256958,,65.9231847155944,,37.7713167132867,,,,16.6838876951027,,24.2133561967222,,0.717993079584775,0.964418545082048,0.692518001534528,0.464532328897248,0.739644970414201,0.989545564914279,1.86127411013648,0.244529566462965,0.116124373056188,0.441176470588235,0.5,0.09173100365705,0.0247866720845185,-5.43090996609306,3.79009554072353,0.8988748403711,-4.68000999677705,UNSC US Aligned,0.522367766311057,0.717993079584775,8431124,vt_noX,,ch,0.692518001534528,_StrictPrec,11.47 (2.82)***,ch_160_vt_noX,ch_vt_noX
vt_3yr_noX,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,1631,27061,8464644,5.4158391478499,0.67607239689525,***,17.8806216854798,.,-7.29203824887784,,0.563252858920467,,-0.0515090185054976,,0.1723549246872,,-6.85396515783659,,0.248026146385796,,2.56845531812412,,-3.2524505931994,,3.98562956663377,,2.50835739067238,,-2.8880106654743,,0.384235711819519,,-0.740650911964993,,-2.53825845419465,,2.81473066269392,,9.42706942806388,,0.637174647035508,,0.652775858169447,,3.99614510241808,,-2.85081469305759,,-5.27222465500224,,-7.38970889294598,,,,-1.58618802573304,,-7.30527158467618,,0.854574581701673,0.855562029759895,0.783718862022445,0.272342720139016,0.894454382826476,0.468749255953241,1.45456327435469,0.455782382336017,0.221073238204692,0.193396226415094,0.5,0.23149026602406,0.057872566506015,-3.20104603644155,0.89324254736132,-4.71141954461562,3.44390450979917,UNSC US Aligned,0.350028217399269,0.854574581701673,8464644,vt_noX,,wb,0.783718862022445,_StrictPrec,5.42 (0.68)***,wb_160_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,278,22418,1806342,5.70700204746993,1.2167107271856,***,25.221786654537,.,41.1117250604516,-0.0354824158549315,20.864428587495,0.0144430453481613,-4.29678629010597,0.0175007011182599,-35.0312861948612,-0.0421792918071189,61.5865883122021,0.0262848822306828,-11.0924608592836,0.0767489334941129,-89.929273663098,-0.0379395470768263,2.07396314195127,0.0470083141274517,42.8296835842866,0.258742082491517,-33.9930349546928,-0.020751706194131,46.602910839694,0.02058671456296,-4.40538801283887,-0.0789043724536895,-1.388300654598,-0.00678503715666011,13.1188056987239,0.0436585768953955,2.83919867507977,-0.0592739425599576,-40.0436391826628,0.15512566018852,0.441250438293728,0.0204563411045849,30.6056935204209,-0.112519207051951,22.9313080805798,0.0678205292671808,36.0099885256958,-0.149158877376473,65.9231847155944,0.00969898731214958,37.7713167132867,0.065909213671333,,,16.6838876951027,-0.0627907467447074,24.2133561967222,-0.0900645323656478,0.60726643598616,0.993569842896177,0.691398502738751,0.697053617784998,0.142857142857143,1.57423855769848,1.86127411013648,0.101559741029758,0.116124373056188,0.441176470588235,0.5,0.0312880942706217,0.0247866720845185,-5.43090996609306,3.79009554072353,-15.2768723898177,2.72409189126121,UNSC US Aligned,0.522367766311057,0.60726643598616,1806342,vt_onlyX,,ch,0.691398502738751,_StrictPrec,5.71 (1.22)***,ch_160_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,1631,27061,1811204,10.0700452169192,1.9682356602017,***,17.8806216854798,.,-7.29203824887784,0.0801956138387301,0.563252858920467,0.00613761348999154,-0.0515090185054976,0.0257903161458687,0.1723549246872,-0.107106831409052,-6.85396515783659,-0.25450256168842,0.248026146385796,0.0822280411794521,2.56845531812412,0.102929930128119,-3.2524505931994,-0.0189856117218731,3.98562956663377,0.0951148036285303,2.50835739067238,0.0435635117255049,-2.8880106654743,0.0565258414205163,0.384235711819519,0.0117285824706778,-0.740650911964993,0.0743786782771346,-2.53825845419465,0.0776525644678623,2.81473066269392,-0.0393122282437977,9.42706942806388,0.584915315359915,0.637174647035508,-0.00747986132977462,0.652775858169447,-0.0688353674719071,3.99614510241808,-0.0211435765307333,-2.85081469305759,0.184619077444067,-5.27222465500224,0.0592542145657336,-7.38970889294598,0.093734966027547,,,-1.58618802573304,-0.0150768226943869,-7.30527158467618,-0.0594744145870218,0.979975080099679,0.987004875419916,0.975846752005349,0.902442989878362,0.966542750929368,0.175592365389861,1.0990219603384,0.146913620186214,0.381029019624614,0.0660377358490566,0.5,0.055550921678205,0.127199933272166,-3.20104603644155,0.89324254736132,-3.66783186391936,0.818215881060578,UNSC US Aligned,0.350028217399269,0.979975080099679,1811204,vt_onlyX,,wb,0.975846752005349,_StrictPrec,10.07 (1.97)***,wb_160_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,278,22418,1812484,8.80957589692543,5.11514309458825,**,25.221786654537,.,41.1117250604516,,20.864428587495,,-4.29678629010597,,-35.0312861948612,,61.5865883122021,,-11.0924608592836,,-89.929273663098,,2.07396314195127,,42.8296835842866,,-33.9930349546928,,46.602910839694,,-4.40538801283887,,-1.388300654598,,13.1188056987239,,2.83919867507977,,-40.0436391826628,,0.441250438293728,,30.6056935204209,,22.9313080805798,,36.0099885256958,,65.9231847155944,,37.7713167132867,,,,16.6838876951027,,24.2133561967222,,0.918685121107267,0.97782637465847,0.827845109535424,0.433848967783739,0.971428571428572,0.253672303842139,1.86127411013648,0.186289707311699,0.116124373056188,0.0735294117647059,0.5,0.0776107273466071,0.0247866720845185,-5.43090996609306,3.79009554072353,-5.89708676454158,3.45160322418956,UNSC US Aligned,0.522367766311057,0.918685121107267,1812484,vt_onlyFE,,ch,0.827845109535424,_StrictPrec,8.81 (5.12)**,ch_160_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,1631,27061,1877764,11.1055393028262,0.581615808850476,***,17.8806216854798,.,-7.29203824887784,,0.563252858920467,,-0.0515090185054976,,0.1723549246872,,-6.85396515783659,,0.248026146385796,,2.56845531812412,,-3.2524505931994,,3.98562956663377,,2.50835739067238,,-2.8880106654743,,0.384235711819519,,-0.740650911964993,,-2.53825845419465,,2.81473066269392,,9.42706942806388,,0.637174647035508,,0.652775858169447,,3.99614510241808,,-2.85081469305759,,-5.27222465500224,,-7.38970889294598,,,,-1.58618802573304,,-7.30527158467618,,0.72249911000356,0.893993645661002,0.599812992680013,0.465739201966806,0.870337477797513,0.624797747953238,1.0990219603384,0.469012901639035,0.381029019624614,0.25,0.5,0.266911335390775,0.127199933272166,-3.20104603644155,0.89324254736132,-3.06598606698748,0.981266534073,UNSC US Aligned,0.350028217399269,0.72249911000356,1877764,vt_onlyFE,,wb,0.599812992680013,_StrictPrec,11.11 (0.58)***,wb_160_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,278,22418,1818628,5.89052594704174,0.490034042870203,***,25.221786654537,.,41.1117250604516,-0.225745684280996,20.864428587495,0.251457459479562,-4.29678629010597,0.21024039708077,-35.0312861948612,0.165266509205118,61.5865883122021,-0.230479442402708,-11.0924608592836,0.00595173196867278,-89.929273663098,-0.194469670057323,2.07396314195127,-0.190768960416317,42.8296835842866,0.22320504197618,-33.9930349546928,0.11438284719362,46.602910839694,-0.0162677075713828,-4.40538801283887,0.0199079362116754,-1.388300654598,0.130121477460488,13.1188056987239,-0.0533592127216983,2.83919867507977,-0.137255899230951,-40.0436391826628,0.350836068242728,0.441250438293728,0.0227789436094495,30.6056935204209,0.0559434668626684,22.9313080805798,0.0846640674490516,36.0099885256958,-0.0325349427200868,65.9231847155944,0.527009766101855,37.7713167132867,-0.0939986268070107,,,16.6838876951027,-0.115922758243951,24.2133561967222,-0.258371622860425,0.843425605536332,0.993012733744431,0.756704489989081,0.878535551818002,0.569620253164557,1.09017018796454,1.449174060444,0.0952893593039483,0.222934757295861,0.426470588235294,0.5,0.0323896353166987,0.0585412667946257,-5.43090996609306,3.79009554072353,-16.8144875019964,6.26165232407292,UNSC US Aligned,0.522367766311057,0.843425605536332,1818628,vt_onlyXandFE,,ch,0.756704489989081,_StrictPrec,5.89 (0.49)***,ch_160_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,1618,27074,1879046,9.6035228431119,3.31399293051423,***,17.8410856668749,.,-7.29203824887784,0.114738756222647,0.563252858920467,-0.047723944187168,-0.0515090185054976,0.0390480610355759,0.1723549246872,-0.0669596221856868,-6.85396515783659,-0.0372566548548634,0.248026146385796,0.0720767511799704,2.56845531812412,0.0262802217155592,-3.2524505931994,-0.0804113868996497,3.98562956663377,0.0423654708266258,2.50835739067238,-0.00246557373553457,-2.8880106654743,-0.00511155638843742,0.384235711819519,-0.028869826309383,-0.740650911964993,0.0827165912091731,-2.53825845419465,0.0222703538276257,2.81473066269392,0.0115266493707894,9.42706942806388,0.315280948243931,0.637174647035508,-0.0502997433394153,0.652775858169447,0.00549455076456033,3.99614510241808,-0.0560298301093376,-2.85081469305759,0.0387212879210692,-5.27222465500224,0.00163029536604877,-7.38970889294598,0.00429513482376911,,,-1.58618802573304,-0.0309246526192795,-7.30527158467618,-0.111571632539856,0.976835832372165,0.985547949799483,0.96762073395524,0.907900838424686,0.959302325581395,0.193378960266639,1.10123055171973,0.119315468286193,0.379764251174588,0.053921568627451,0.5,0.042237061769616,0.126544240400668,-3.17077349061571,0.883353344799525,-3.23274755555157,0.970003920361698,UNSC US Aligned,0.352227617212692,0.976835832372165,1879046,vt_onlyXandFE,,wb,0.96762073395524,_StrictPrec,9.6 (3.31)***,wb_160_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,278,22418,8470276,12.1226400001192,0.459657774419142,***,25.221786654537,.,41.1117250604516,-0.0192618487565782,20.864428587495,0.0108846508711573,-4.29678629010597,0.0272843979432934,-35.0312861948612,0.0043817270710137,61.5865883122021,0.00358244921546411,-11.0924608592836,-0.0222374960780207,-89.929273663098,-0.00558820573729537,2.07396314195127,-0.0170050516026094,42.8296835842866,0.02797584067157,-33.9930349546928,0.0936595614021572,46.602910839694,-0.0283407911984172,-4.40538801283887,0.0144557898724452,-1.388300654598,0.00091940375510603,13.1188056987239,-0.0240619580068962,2.83919867507977,-0.0111403473792599,-40.0436391826628,0.0410065547685302,0.441250438293728,-0.00676516775041915,30.6056935204209,-0.0146051044820355,22.9313080805798,0.0471812818804775,36.0099885256958,-0.00290611269534578,65.9231847155944,-0.0146573228645143,37.7713167132867,-0.0138101013191051,,,16.6838876951027,-0.00670468197669677,24.2133561967222,-0.00933618733659364,0.698096885813149,0.96746900118646,0.645921205780375,0.682787008882569,0.647058823529412,1.07457122854669,1.449174060444,0.251696924728883,0.222934757295861,0.470588235294118,0.5,0.105326295585413,0.0585412667946257,-5.43090996609306,3.79009554072353,-1.09382366673121,-4.07233817734607,UNSC US Aligned,0.522367766311057,0.698096885813149,8470276,vt_withX,,ch,0.645921205780375,_StrictPrec,12.12 (0.46)***,ch_160_vt_withX,ch_vt_withX
ridge,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,278,22418,,19.8534417002912,2.84373295428878,***,25.221786654537,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.805363321799308,0.956942146688726,0.738850376534731,0.558900572376873,,1.37546032402408,1.449174060444,0.114390290918166,0.222934757295861,0.441176470588235,0.5,0.0527831094049904,0.0585412667946257,,,,,UNSC US Aligned,0.522367766311057,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_160_vt_3yr_withX_iFINAL_StrictPrec.csv,ch,0.738850376534731,_StrictPrec,19.85 (2.84)***,ch_160_ridge,ch_ridge
vt_3yr_withX,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,1618,27074,8436756,8.23440299388332,0.0369094507823959,***,17.8410856668749,.,-7.29203824887784,0.0248545991355778,0.563252858920467,0.0117180912522608,-0.0515090185054976,0.0176533781562477,0.1723549246872,-0.0500290616264172,-6.85396515783659,0.0244888841680946,0.248026146385796,-0.0351654830376972,2.56845531812412,0.0219343676697377,-3.2524505931994,-0.00406536319409495,3.98562956663377,0.00206082056509331,2.50835739067238,0.0126081320265046,-2.8880106654743,-0.00550263165117904,0.384235711819519,0.0185741054965184,-0.740650911964993,0.00359989999094978,-2.53825845419465,-0.00222438640892507,2.81473066269392,-0.000650310843484469,9.42706942806388,0.162156828846729,0.637174647035508,0.0357809653296106,0.652775858169447,0.00766300438903221,3.99614510241808,0.00814300997881357,-2.85081469305759,-0.00556279833894196,-5.27222465500224,-0.0043548356834798,-7.38970889294598,-0.0125548325083212,,,-1.58618802573304,-0.00262722074985437,-7.30527158467618,-0.0118468825379389,0.976066897347174,0.969703760249156,0.926176065790915,0.729139403363327,0.97678916827853,0.154286604451578,1.15027124888805,0.224577975076259,0.35267132359881,0.0441176470588235,0.5,0.085096870342772,0.112965722801788,-3.17077349061571,0.883353344799525,-4.23317229641484,1.74322093976816,UNSC US Aligned,0.352227617212692,0.976066897347174,8436756,vt_withX,,wb,0.926176065790915,_StrictPrec,8.23 (0.04)***,wb_160_vt_withX,wb_vt_withX
ridge,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,1618,27074,,11.5020770435732,0.662334467101681,***,17.8410856668749,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.974144559784698,0.957230790475143,0.953833116260384,0.662583062703969,,0.310742253150367,1.15027124888805,0.172785194517943,0.35267132359881,0.053921568627451,0.5,0.0888971684053651,0.112965722801788,,,,,UNSC US Aligned,0.352227617212692,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_160_vt_3yr_withX_iFINAL_StrictPrec.csv,wb,0.953833116260384,_StrictPrec,11.5 (0.66)***,wb_160_ridge,wb_ridge
vt_3yr_withFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,278,22418,8471556,12.2786270068918,1.32224869623055,***,25.221786654537,.,41.1117250604516,,20.864428587495,,-4.29678629010597,,-35.0312861948612,,61.5865883122021,,-11.0924608592836,,-89.929273663098,,2.07396314195127,,42.8296835842866,,-33.9930349546928,,46.602910839694,,-4.40538801283887,,-1.388300654598,,13.1188056987239,,2.83919867507977,,-40.0436391826628,,0.441250438293728,,30.6056935204209,,22.9313080805798,,36.0099885256958,,65.9231847155944,,37.7713167132867,,,,16.6838876951027,,24.2133561967222,,0.773356401384083,0.973283567525379,0.732502407417983,0.68754990304829,0.710059171597633,0.984124499866514,1.47930613597722,0.222965809850017,0.21271334047337,0.470588235294118,0.5,0.0963096309630963,0.0549054905490549,-5.43090996609306,3.79009554072353,-4.15062593713201,-1.38288500856853,UNSC US Aligned,0.522367766311057,0.773356401384083,8471556,vt_withFE,,ch,0.732502407417983,_StrictPrec,12.28 (1.32)***,ch_160_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,1631,27061,8536836,9.22979337377448,0.0466374378485916,***,17.8806216854798,.,-7.29203824887784,,0.563252858920467,,-0.0515090185054976,,0.1723549246872,,-6.85396515783659,,0.248026146385796,,2.56845531812412,,-3.2524505931994,,3.98562956663377,,2.50835739067238,,-2.8880106654743,,0.384235711819519,,-0.740650911964993,,-2.53825845419465,,2.81473066269392,,9.42706942806388,,0.637174647035508,,0.652775858169447,,3.99614510241808,,-2.85081469305759,,-5.27222465500224,,-7.38970889294598,,,,-1.58618802573304,,-7.30527158467618,,0.746084015663938,0.911139124707212,0.650873843403163,0.471427378480061,0.870337477797513,0.57136088403894,1.16835535856133,0.389950042458046,0.343145098341933,0.231132075471698,0.5,0.237117065889544,0.10839434217073,-3.20104603644155,0.89324254736132,-2.07710931343166,0.711836997302022,UNSC US Aligned,0.350028217399269,0.746084015663938,8536836,vt_withFE,,wb,0.650873843403163,_StrictPrec,9.23 (0.05)***,wb_160_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,278,22418,8477700,13.4434489863165,0.183667647574733,***,25.221786654537,.,41.1117250604516,-0.016644511506893,20.864428587495,0.0136884090566304,-4.29678629010597,7.78965622885119e-05,-35.0312861948612,0.00326387518201984,61.5865883122021,-0.0115477376361371,-11.0924608592836,-0.0145561972167384,-89.929273663098,-0.00874637626198935,2.07396314195127,-0.0191692330602382,42.8296835842866,0.0192330806990503,-33.9930349546928,0.0295170677988767,46.602910839694,-0.00642390790977338,-4.40538801283887,-0.00308407121396158,-1.388300654598,-0.00268069260986521,13.1188056987239,-0.0220241231432739,2.83919867507977,0.000896851703291768,-40.0436391826628,0.0245400359237059,0.441250438293728,-0.00377640035003478,30.6056935204209,-0.00634495279780876,22.9313080805798,0.021629301283393,36.0099885256958,0.000567758737888677,65.9231847155944,-0.00857710899115801,37.7713167132867,-0.0101159707875927,,,16.6838876951027,-0.00560629422950893,24.2133561967222,-0.00390176441149369,0.760380622837371,0.97041560781969,0.737930997378473,0.705682968246563,0.795454545454546,0.870679416858569,1.45186691307755,0.260267034903774,0.222002763129629,0.382352941176471,0.5,0.103769083969466,0.058206106870229,-5.43090996609306,3.79009554072353,4.01936214800273,-8.03636270995678,UNSC US Aligned,0.522367766311057,0.760380622837371,8477700,vt_withXandFE,,ch,0.737930997378473,_StrictPrec,13.44 (0.18)***,ch_160_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_160,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,1631,27061,8542980,7.36919344130995,2.56350708048063,***,17.8806216854798,.,-7.29203824887784,0.0363336358964433,0.563252858920467,-0.00520228653098498,-0.0515090185054976,0.00759197282139258,0.1723549246872,-0.0739340363594343,-6.85396515783659,-0.0438184451847332,0.248026146385796,0.0129535249934956,2.56845531812412,0.0413733659690325,-3.2524505931994,-0.0441401797533032,3.98562956663377,-0.00598281681654043,2.50835739067238,-0.0255813484080076,-2.8880106654743,0.0351332212262786,0.384235711819519,0.0232512904371833,-0.740650911964993,0.0388251304440199,-2.53825845419465,0.00517901511862875,2.81473066269392,-0.000678138071962161,9.42706942806388,0.295561240296853,0.637174647035508,0.0433077719295358,0.652775858169447,0.0117576101934531,3.99614510241808,-0.000139033246086869,-2.85081469305759,0.000248376395929868,-5.27222465500224,0.0231127436333911,-7.38970889294598,0.014011502139328,,,-1.58618802573304,-0.0389506864957988,-7.30527158467618,-0.0539360623259571,0.995283018867924,0.980100572524297,0.99514408126039,0.735466022560583,0.988805970149254,0.124232508421772,1.33717071212103,0.169025767794339,0.265133828772971,0.0330188679245283,0.5,0.0592603449118179,0.0745029068347257,-3.20104603644155,0.89324254736132,-1.65242947289037,0.661421457247256,UNSC US Aligned,0.350028217399269,0.995283018867924,8542980,vt_withXandFE,,wb,0.99514408126039,_StrictPrec,7.37 (2.56)***,wb_160_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_210,210,Transport and Storage (210),Transport and Storage,657,26267,8464644,9.36079453570523,2.03150863677097,***,20.4682144086796,.,0.0305456353129212,,0.469675447581279,,-0.034528747019814,,0.136427932792,,0.314526804317712,,-0.000573789920866539,,0.330882271551456,,-0.316110965502718,,0.79267724940835,,0.0141525944286749,,0.00936689047410291,,0.62436633681279,,0.37870026111943,,0.0705437835643708,,-0.0452364347322354,,0.12749765802418,,0.210882382000696,,0.214433093041836,,0.354715443052248,,-0.0229798826450711,,-0.16661405736036,,-0.0019377515384224,,0.04888119584826,,0.0241901355588509,,-0.0587005447487961,,0.808390022675737,0.917364480095638,0.749030323259637,0.611710530528461,0.847457627118644,0.558805007043734,1.09828951807074,0.431721098499894,0.381449326898256,0.255952380952381,0.5,0.168556815654881,0.127418278852568,3.91826307577534,2.40270787955986,4.40232449778844,2.25054113353665,,0.502343323436791,0.808390022675737,8464644,vt_noX,,ch,0.749030323259637,_StrictPrec,9.36 (2.03)***,ch_210_vt_noX,ch_vt_noX
vt_3yr_noX,wb_210,210,Transport and Storage (210),Transport and Storage,2563,30525,8464644,5.21824645812874,0.356967318632112,***,16.9070381873899,.,-0.00705457494411874,,0.0740753784557665,,0.0055609171492791,,0.00473357803260758,,-0.00538332330901346,,0.0999188939152749,,-0.0620920159154473,,-0.226706524003192,,0.276519196030109,,-0.0355588988544981,,-0.104391163618451,,-0.00783022833524102,,0.0519379038947046,,0.0080200183755953,,0.0191490629009381,,1.13483661228823,,0.111551466248568,,0.277574717961728,,-0.122895893249502,,-0.189443539656481,,0.0658474172603957,,-0.0669330442371541,,0.012708018932381,,0.145303077796773,,-0.0314533882448894,,0.793119058397465,0.834710290230263,0.789829578143874,0.293805165622238,0.846456692913386,0.554022925331361,1.32421670181378,0.560011044269811,0.270472664368137,0.265957446808511,0.5,0.271328926928817,0.0766348877585209,-0.849424801610716,1.36829445980912,0.586096840145082,1.05256413203455,,0.288911804102664,0.793119058397465,8464644,vt_noX,,wb,0.789829578143874,_StrictPrec,5.22 (0.36)***,wb_210_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_210,210,Transport and Storage (210),Transport and Storage,657,26267,1811460,15.1536247897358,1.04627038535405,***,20.4682144086796,.,0.0305456353129212,-0.00538893662393107,0.469675447581279,0.272678034259011,-0.034528747019814,0.00811845879070589,0.136427932792,0.191619116568425,0.314526804317712,0.268902400135996,-0.000573789920866539,-0.000723620578646802,0.330882271551456,0.306259927973113,-0.316110965502718,0.0119273786246777,0.79267724940835,0.542821867614983,0.0141525944286749,-0.0575943101383771,0.00936689047410291,0.0460702179092885,0.62436633681279,0.14016500269994,0.37870026111943,0.251034051813185,0.0705437835643708,0.0828148193843659,-0.0452364347322354,0.17068605661392,0.12749765802418,0.036123605687184,0.210882382000696,0.229933480395119,0.214433093041836,0.181435161866261,0.354715443052248,-0.0112758423388007,-0.0229798826450711,0.00489942162297667,-0.16661405736036,-0.184559601596549,-0.0019377515384224,0.0306570887239674,0.04888119584826,-0.0521774127706707,0.0241901355588509,-0.166089274250047,-0.0587005447487961,0.0759407979523922,0.745181405895691,0.984849936240939,0.684798595814789,0.878893778229216,0.32520325203252,1.49361635515895,1.62689667224226,0.119680302150134,0.168729105226144,0.476190476190476,0.5,0.0390531713141814,0.0402472430989675,3.91826307577534,2.40270787955986,12.4328377239825,-4.42012823782412,,0.502343323436791,0.745181405895691,1811460,vt_onlyX,,ch,0.684798595814789,_StrictPrec,15.15 (1.05)***,ch_210_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_210,210,Transport and Storage (210),Transport and Storage,2547,30541,1806598,7.10293853140279,1.08426205245022,***,16.8837417781358,.,-0.00705457494411874,0.080416169550737,0.0740753784557665,-0.151543930452313,0.0055609171492791,0.128555609416215,0.00473357803260758,0.181344011351443,-0.00538332330901346,0.244162170141938,0.0999188939152749,-0.00460512463003423,-0.0620920159154473,-0.123971188515422,-0.226706524003192,-0.157485732734203,0.276519196030109,0.342994879707692,-0.0355588988544981,-0.206769095470758,-0.104391163618451,0.163422469105553,-0.00783022833524102,-0.15964297549799,0.0519379038947046,0.0186418380588294,0.0080200183755953,0.0918479932285839,0.0191490629009381,0.04579589644447,1.13483661228823,1.44680255360902,0.111551466248568,0.34721381328064,0.277574717961728,0.338073247037827,-0.122895893249502,-0.171986989015705,-0.189443539656481,-0.384364679753802,0.0658474172603957,0.289791140904414,-0.0669330442371541,-0.237047658953821,0.012708018932381,-0.254134475923947,0.145303077796773,0.136662626168676,-0.0314533882448894,-0.192042907821012,0.969179508538109,0.97797152094756,0.962353468283906,0.884443583489398,0.95703125,0.201560698884191,0.930306396796367,0.182682400520146,0.490138993962413,0.0612244897959184,0.5,0.0602530473692331,0.192717173275729,-0.849842820980967,1.37082933918477,2.05430735078889,0.0362531637044596,,0.290205257502138,0.969179508538109,1806598,vt_onlyX,,wb,0.962353468283906,_StrictPrec,7.1 (1.08)***,wb_210_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_210,210,Transport and Storage (210),Transport and Storage,657,26267,1827844,12.431934635195,1.94882394417129,***,20.4682144086796,.,0.0305456353129212,,0.469675447581279,,-0.034528747019814,,0.136427932792,,0.314526804317712,,-0.000573789920866539,,0.330882271551456,,-0.316110965502718,,0.79267724940835,,0.0141525944286749,,0.00936689047410291,,0.62436633681279,,0.37870026111943,,0.0705437835643708,,-0.0452364347322354,,0.12749765802418,,0.210882382000696,,0.214433093041836,,0.354715443052248,,-0.0229798826450711,,-0.16661405736036,,-0.0019377515384224,,0.04888119584826,,0.0241901355588509,,-0.0587005447487961,,0.9359410430839,0.967190677185904,0.829252608492142,0.532750202767309,0.979020979020979,0.226317146188871,1.50571764856705,0.230488101940793,0.204119422558571,0.0773809523809524,0.5,0.0982150946815258,0.0519162815982604,3.91826307577534,2.40270787955986,2.94525806974773,2.38881534247941,,0.502343323436791,0.9359410430839,1827844,vt_onlyFE,,ch,0.829252608492142,_StrictPrec,12.43 (1.95)***,ch_210_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_210,210,Transport and Storage (210),Transport and Storage,2563,30525,1919492,10.4212979761554,0.570173050866121,***,16.9070381873899,.,-0.00705457494411874,,0.0740753784557665,,0.0055609171492791,,0.00473357803260758,,-0.00538332330901346,,0.0999188939152749,,-0.0620920159154473,,-0.226706524003192,,0.276519196030109,,-0.0355588988544981,,-0.104391163618451,,-0.00783022833524102,,0.0519379038947046,,0.0080200183755953,,0.0191490629009381,,1.13483661228823,,0.111551466248568,,0.277574717961728,,-0.122895893249502,,-0.189443539656481,,0.0658474172603957,,-0.0669330442371541,,0.012708018932381,,0.145303077796773,,-0.0314533882448894,,0.615210502489814,0.881107433830213,0.546880978914869,0.597796937013083,0.602678571428572,1.19599546087245,0.928104144499364,0.369869970994167,0.491738598147075,0.436170212765957,0.5,0.233050847457627,0.193836671802774,-0.849424801610716,1.36829445980912,-0.319686014124493,0.621290508935134,,0.288911804102664,0.615210502489814,1919492,vt_onlyFE,,wb,0.546880978914869,_StrictPrec,10.42 (0.57)***,wb_210_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_210,210,Transport and Storage (210),Transport and Storage,657,26267,1834244,10.819488714508,3.77536030876556,***,20.4682144086796,.,0.0305456353129212,0.013819959033281,0.469675447581279,-0.00557825643452826,-0.034528747019814,-0.0180908374115853,0.136427932792,0.0862643557041671,0.314526804317712,0.0281632794579493,-0.000573789920866539,0.0673298902996017,0.330882271551456,0.183645148309856,-0.316110965502718,0.0099614704260603,0.79267724940835,0.0683177228644489,0.0141525944286749,0.0438035982102175,0.00936689047410291,-0.00031647075433282,0.62436633681279,0.0030578342080116,0.37870026111943,0.12655773867853,0.0705437835643708,-0.031980481231585,-0.0452364347322354,-0.0233134342159607,0.12749765802418,0.0385291952267426,0.210882382000696,-0.0153350027278065,0.214433093041836,0.0012099639623194,0.354715443052248,-0.0538104276359092,-0.0229798826450711,0.00205820892006159,-0.16661405736036,-0.0741091285971893,-0.0019377515384224,-0.0620387162920136,0.04888119584826,0.0421345330122715,0.0241901355588509,0.129447346516013,-0.0587005447487961,0.0465474532451498,0.854308390022675,0.981251761610105,0.77185089494939,0.916799292816024,0.364864864864865,1.2538416304322,1.65311720984903,0.0764589031086786,0.161877497973028,0.392857142857143,0.5,0.0220123694885948,0.0381060051872049,3.91826307577534,2.40270787955986,9.60481600039169,-2.62912004050454,,0.502343323436791,0.854308390022675,1834244,vt_onlyXandFE,,ch,0.77185089494939,_StrictPrec,10.82 (3.78)***,ch_210_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_210,210,Transport and Storage (210),Transport and Storage,2563,30525,1925892,6.04816454866771,2.39510124169348,***,16.9070381873899,.,-0.00705457494411874,0.0546606473217267,0.0740753784557665,0.0238554820930581,0.0055609171492791,0.00922826685011374,0.00473357803260758,0.0593309803306981,-0.00538332330901346,0.100515395756813,0.0999188939152749,-0.0660521281138096,-0.0620920159154473,-0.0768771609291416,-0.226706524003192,-0.021450062613003,0.276519196030109,0.168370749335737,-0.0355588988544981,-0.018940915770372,-0.104391163618451,-0.0306910815834992,-0.00783022833524102,-0.0255238562775774,0.0519379038947046,-0.0569339512661103,0.0080200183755953,0.00555922693107274,0.0191490629009381,0.00778775854036214,1.13483661228823,0.824642349146312,0.111551466248568,0.18373724923117,0.277574717961728,0.145231270380322,-0.122895893249502,-0.0432152521051501,-0.189443539656481,-0.227957433499408,0.0658474172603957,0.0461199114192271,-0.0669330442371541,-0.145965961404147,0.012708018932381,0.0066933861095423,0.145303077796773,0.0200895043648764,-0.0314533882448894,-0.00541714165825392,0.977365323675871,0.983749929351294,0.970850208442516,0.917889475784052,0.987394957983193,0.13816274190628,0.928104144499364,0.171957351130483,0.491738598147075,0.0319148936170213,0.5,0.0577812018489985,0.193836671802774,-0.849424801610716,1.36829445980912,1.50873899611298,-0.793793051079522,,0.288911804102664,0.977365323675871,1925892,vt_onlyXandFE,,wb,0.970850208442516,_StrictPrec,6.05 (2.4)***,wb_210_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_210,210,Transport and Storage (210),Transport and Storage,653,26271,8437012,9.07722282196286,1.53698082749663,***,20.4882701562381,.,0.0305456353129212,-0.00479741483344705,0.469675447581279,0.0344013237871702,-0.034528747019814,-0.069210378457803,0.136427932792,-0.00828253529238086,0.314526804317712,0.0240553387998809,-0.000573789920866539,-0.00605358738364999,0.330882271551456,0.0257191190478594,-0.316110965502718,-0.0642545923450962,0.79267724940835,0.0733166686093682,0.0141525944286749,0.0128358364757156,0.00936689047410291,0.0175331288325862,0.62436633681279,0.00932920417806598,0.37870026111943,-0.0192253115196945,0.0705437835643708,-0.0340268991125048,-0.0452364347322354,0.0252971502725265,0.12749765802418,0.125136721159826,0.210882382000696,-0.00802634607593119,0.214433093041836,0.0782147017726676,0.354715443052248,0.0444852092769029,-0.0229798826450711,0.0444692072761248,-0.16661405736036,-0.0149151807226003,-0.0019377515384224,0.0373406510578959,0.04888119584826,-0.00708993340260074,0.0241901355588509,0.0119667621998878,-0.0587005447487961,-0.0299944667692773,0.721471065440778,0.972114291912233,0.606403438049039,0.612633248661543,0.833333333333333,0.762978576514765,1.69286651105899,0.209011140900557,0.151991934253689,0.302325581395349,0.5,0.0919077471674239,0.0350836832115949,3.97476452313931,2.40285463490151,2.95750145092131,0.522780964532697,,0.504335958741147,0.721471065440778,8437012,vt_withX,,ch,0.606403438049039,_StrictPrec,9.08 (1.54)***,ch_210_vt_withX,ch_vt_withX
ridge,ch_210,210,Transport and Storage (210),Transport and Storage,653,26271,,14.003871390475,0.488057994891715,***,20.4882701562381,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.870200108166577,0.928470476266853,0.842586467887814,0.44584225346333,,1.20286641194399,1.69286651105899,0.094837169346564,0.151991934253689,0.5,0.5,0.0312302294817967,0.0350836832115949,,,,,,0.504335958741147,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_210_vt_3yr_withX_iFINAL_StrictPrec.csv,ch,0.842586467887814,_StrictPrec,14 (0.49)***,ch_210_ridge,ch_ridge
vt_3yr_withX,wb_210,210,Transport and Storage (210),Transport and Storage,2563,30525,8470532,7.31700705141835,1.23288521586136,***,16.9070381873899,.,-0.00705457494411874,0.00269434955902405,0.0740753784557665,0.00485755812725975,0.0055609171492791,0.0301674832469139,0.00473357803260758,0.0459490513196156,-0.00538332330901346,0.0402140316320591,0.0999188939152749,-0.049577152532295,-0.0620920159154473,-0.0134379243012515,-0.226706524003192,-0.0420310318470002,0.276519196030109,0.0797715530521239,-0.0355588988544981,-0.0372628702363176,-0.104391163618451,0.0384337642457094,-0.00783022833524102,0.0106069822702556,0.0519379038947046,0.0133359204804584,0.0080200183755953,-0.0121550504420883,0.0191490629009381,0.00652987165725792,1.13483661228823,0.340724714519458,0.111551466248568,0.0175283261045088,0.277574717961728,0.0556869263015703,-0.122895893249502,-0.0273577620100718,-0.189443539656481,-0.0459511152817893,0.0658474172603957,0.0285076777962964,-0.0669330442371541,-0.00581834511831413,0.012708018932381,0.0335231976606707,0.145303077796773,0.0328361452055081,-0.0314533882448894,0.0179362930729983,0.990493435943866,0.975289034916744,0.988925147955027,0.826227897455817,0.991561181434599,0.111692624786497,1.04259857463502,0.184673647319051,0.414705607585236,0.0212765957446809,0.5,0.0645086705202312,0.145433526011561,-0.849424801610716,1.36829445980912,2.17150391215731,-1.10609118791236,,0.288911804102664,0.990493435943866,8470532,vt_withX,,wb,0.988925147955027,_StrictPrec,7.32 (1.23)***,wb_210_vt_withX,wb_vt_withX
ridge,wb_210,210,Transport and Storage (210),Transport and Storage,2563,30525,,9.6283721569009,0.6327675705839,***,16.9070381873899,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.982797645993662,0.959857292118276,0.981010613690003,0.774487477341878,,0.361554612586374,1.04259857463502,0.183606184144062,0.414705607585236,0.170212765957447,0.5,0.0774566473988439,0.145433526011561,,,,,,0.288911804102664,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_210_vt_3yr_withX_iFINAL_StrictPrec.csv,wb,0.981010613690003,_StrictPrec,9.63 (0.63)***,wb_210_ridge,wb_ridge
vt_3yr_withFE,ch_210,210,Transport and Storage (210),Transport and Storage,657,26267,8486916,11.8768096880958,0.440012551949881,***,20.4682144086796,.,0.0305456353129212,,0.469675447581279,,-0.034528747019814,,0.136427932792,,0.314526804317712,,-0.000573789920866539,,0.330882271551456,,-0.316110965502718,,0.79267724940835,,0.0141525944286749,,0.00936689047410291,,0.62436633681279,,0.37870026111943,,0.0705437835643708,,-0.0452364347322354,,0.12749765802418,,0.210882382000696,,0.214433093041836,,0.354715443052248,,-0.0229798826450711,,-0.16661405736036,,-0.0019377515384224,,0.04888119584826,,0.0241901355588509,,-0.0587005447487961,,0.851048752834467,0.97510870624482,0.752031361264156,0.512123655091169,0.952380952380952,0.386313357759928,1.6886187655576,0.196450925008718,0.153020334538971,0.148809523809524,0.5,0.0875285687812712,0.0353944036073877,3.91826307577534,2.40270787955986,4.41022835960149,1.86880302158781,,0.502343323436791,0.851048752834467,8486916,vt_withFE,,ch,0.752031361264156,_StrictPrec,11.88 (0.44)***,ch_210_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_210,210,Transport and Storage (210),Transport and Storage,2547,30541,8544788,6.28617906501264,1.45867876710777,***,16.8837417781358,.,-0.00705457494411874,,0.0740753784557665,,0.0055609171492791,,0.00473357803260758,,-0.00538332330901346,,0.0999188939152749,,-0.0620920159154473,,-0.226706524003192,,0.276519196030109,,-0.0355588988544981,,-0.104391163618451,,-0.00783022833524102,,0.0519379038947046,,0.0080200183755953,,0.0191490629009381,,1.13483661228823,,0.111551466248568,,0.277574717961728,,-0.122895893249502,,-0.189443539656481,,0.0658474172603957,,-0.0669330442371541,,0.012708018932381,,0.145303077796773,,-0.0314533882448894,,0.744273219491879,0.905902036828839,0.776956835881615,0.47992000546604,0.595744680851064,0.960665092563085,1.14330108911408,0.402684487689451,0.356408633816765,0.346938775510204,0.5,0.227506662990534,0.114787243819502,-0.849842820980967,1.37082933918477,0.454263259387801,1.16539094348946,,0.290205257502138,0.744273219491879,8544788,vt_withFE,,wb,0.776956835881615,_StrictPrec,6.29 (1.46)***,wb_210_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_210,210,Transport and Storage (210),Transport and Storage,657,26267,8493316,11.6433192759,1.15814357788487,***,20.4682144086796,.,0.0305456353129212,0.0344930577490604,0.469675447581279,0.0179124950489498,-0.034528747019814,-0.0169356592453577,0.136427932792,0.00628062044794051,0.314526804317712,0.0212991316290574,-0.000573789920866539,-0.00908720187377363,0.330882271551456,0.0180011280358281,-0.316110965502718,-0.0200773518247298,0.79267724940835,0.0159544156002812,0.0141525944286749,0.0187213234859527,0.00936689047410291,0.019162784554063,0.62436633681279,0.0268988869921302,0.37870026111943,0.00140610132861184,0.0705437835643708,-0.0237609349552075,-0.0452364347322354,0.0164831666821553,0.12749765802418,0.0046481147728644,0.210882382000696,0.00160771541646681,0.214433093041836,0.019512601619355,0.354715443052248,0.0255402807183423,-0.0229798826450711,-0.00301747512130533,-0.16661405736036,-0.00485542984562905,-0.0019377515384224,0.00601607598597231,0.04888119584826,0.00145525933301492,0.0241901355588509,-0.00137399459112265,-0.0587005447487961,-0.0241533110605096,0.727324263038549,0.920169521074949,0.636509897991417,0.592478197844063,0.84070796460177,0.838187254724732,1.09828951807074,0.363977538567941,0.381449326898256,0.43452380952381,0.5,0.146764509673115,0.127418278852568,3.91826307577534,2.40270787955986,7.59751536388818,-0.11934242259164,,0.502343323436791,0.727324263038549,8493316,vt_withXandFE,,ch,0.636509897991417,_StrictPrec,11.64 (1.16)***,ch_210_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_210,210,Transport and Storage (210),Transport and Storage,2563,30525,8584964,6.90802642407875,0.408771613286401,***,16.9070381873899,.,-0.00705457494411874,-0.0667230214308092,0.0740753784557665,0.0520524100074535,0.0055609171492791,0.0566687371894651,0.00473357803260758,-0.00649465472990331,-0.00538332330901346,0.0270392901683232,0.0999188939152749,0.00562604948878317,-0.0620920159154473,-0.0276749417261447,-0.226706524003192,-0.0549701237422415,0.276519196030109,0.115859083202668,-0.0355588988544981,-0.0689446242119046,-0.104391163618451,0.0137135182041672,-0.00783022833524102,-0.0302246082178315,0.0519379038947046,-0.00294987554603724,0.0080200183755953,-0.0196551244625879,0.0191490629009381,-0.00782064486644233,1.13483661228823,0.52694288038649,0.111551466248568,0.112278195871023,0.277574717961728,0.123110412070531,-0.122895893249502,-0.0562245012761605,-0.189443539656481,-0.143971729334452,0.0658474172603957,0.0552770769092597,-0.0669330442371541,-0.0757518714757875,0.012708018932381,0.0282012686040104,0.145303077796773,0.0679867232288182,-0.0314533882448894,-0.00112202703487127,0.938886373924853,0.982715509451531,0.92322519848785,0.831846403459629,0.918367346938776,0.343294814445993,1.15750380649629,0.160849247896476,0.348832095842989,0.117021276595745,0.5,0.0612965907083554,0.111111111111111,-0.849424801610716,1.36829445980912,-0.0794885898560018,0.739292715613041,,0.288911804102664,0.938886373924853,8584964,vt_withXandFE,,wb,0.92322519848785,_StrictPrec,6.91 (0.41)***,wb_210_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_220,220,Communications (220),Communications,310,18450,8464644,3.0061558497674,0.664020960737929,***,18.5613629090427,.,-0.163883780562865,,2.33853595219287,,-4.42408396768019,,3.80146181446554,,2.00628733338657,,2.66038436055395,,-3.02255686584011,,-14.0260926787264,,17.6808782264957,,4.7392902496507,,1.81106971480637,,8.47689081700675,,-4.15549852852737,,-8.78117162831184,,-4.21062491060125,,11.1611646070933,,4.86819260612124,,8.48915630688301,,11.891902671172,,-5.18281387885742,,-3.43685705533021,,-4.61557159866843,,,,5.42530463675096,,-3.834991487845,,0.650969529085872,0.921997422680395,0.686126961857413,0.362914541544341,0.80188679245283,0.694885952469287,1.77795970942614,0.353381490647224,0.13272261097109,0.421052631578947,0.5,0.130724901425538,0.0294206854716409,1.18665500076331,3.4603499663308,-0.221188010155217,7.24581552703928,UNSC US Aligned,0.777624555970744,0.650969529085872,8464644,vt_noX,,ch,0.686126961857413,_StrictPrec,3.01 (0.66)***,ch_220_vt_noX,ch_vt_noX
vt_3yr_noX,wb_220,220,Communications (220),Communications,421,22523,8464644,7.17413246932383,1.45530344504736,***,22.6541765881587,.,-3.65693197941121,,2.34801933120791,,-4.7107209952086,,4.56595314495717,,-6.24546249308358,,1.09137991019582,,2.02851202934948,,3.62331992976476,,-1.02644800909343,,5.00056364099481,,1.09028180138312,,-0.672052516757268,,2.00219305385194,,-2.65681123674971,,10.7393995129179,,-5.64674730013249,,-8.86265913075768,,-2.55753492835108,,-3.43069535560449,,-6.23703569685919,,-5.12936458504009,,-5.95108540002998,,-0.508016684273002,,-13.3284429032146,,-7.7209859601456,,1,0.906175606000361,1,0.359030536796725,0.909090909090909,0.725932709379548,1.73716973319189,0.347075318494448,0.141649988111332,0.5,0.5,0.131158811397143,0.0320067221755404,-1.01667577301619,0.958183479073343,2.48966560593399,-0.415027348732541,,0.596431655715231,1,8464644,vt_noX,,wb,1,_StrictPrec,7.17 (1.46)***,wb_220_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_220,220,Communications (220),Communications,310,18450,1811204,4.39663166582002,1.4385997772733,***,18.5613629090427,.,-0.163883780562865,0.0596321724425065,2.33853595219287,-0.0572752816602566,-4.42408396768019,0.126560516622877,3.80146181446554,-0.20326598500833,2.00628733338657,0.371375117897984,2.66038436055395,0.0324878316372649,-3.02255686584011,0.133703092038652,-14.0260926787264,-0.0995119686238461,17.6808782264957,0.307612782642244,4.7392902496507,0.000391066558659108,1.81106971480637,-0.167166810203347,8.47689081700675,0.0503000437468291,-4.15549852852737,0.335498329550028,-8.78117162831184,-0.0274763512983917,-4.21062491060125,-0.031186000164598,11.1611646070933,0.360239998809941,4.86819260612124,0.0440569926518951,8.48915630688301,0.00659583630040358,11.891902671172,0.268128847386697,-5.18281387885742,-0.211418444775046,-3.43685705533021,-0.0320114697143438,-4.61557159866843,0.0899945545630201,,,5.42530463675096,0.292760881446374,-3.834991487845,0.033689216058702,0.941828254847645,0.992944116915486,0.937981092198057,0.92155795939174,0.918367346938775,0.313479995905868,1.3723098265076,0.111457806915298,0.251146394726385,0.131578947368421,0.5,0.0424673784104389,0.0690391459074733,1.18665500076331,3.4603499663308,0.42144013131643,5.32222800424382,UNSC US Aligned,0.777624555970744,0.941828254847645,1811204,vt_onlyX,,ch,0.937981092198057,_StrictPrec,4.4 (1.44)***,ch_220_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_220,220,Communications (220),Communications,421,22523,1811460,15.7881461413492,0.0956661264419054,***,22.6541765881587,.,-3.65693197941121,-0.117190815098591,2.34801933120791,-0.0445214628428214,-4.7107209952086,-0.302898726090769,4.56595314495717,0.404203756451619,-6.24546249308358,-0.278577279597532,1.09137991019582,0.00997505021281497,2.02851202934948,-0.0942619087547032,3.62331992976476,-0.0179694439843296,-1.02644800909343,-0.107996723949909,5.00056364099481,0.11536181496457,1.09028180138312,0.184702501688147,-0.672052516757268,0.0640120629034934,2.00219305385194,-0.08834302611649,-2.65681123674971,-0.0343046641629189,10.7393995129179,-0.0743884851783518,-5.64674730013249,0.781628019809431,-8.86265913075768,0.18392185702919,-2.55753492835108,0.0369831272866625,-3.43069535560449,0.0302812194637961,-6.23703569685919,0.197834553075946,-5.12936458504009,-0.060960479220375,-5.95108540002998,0.225961686968803,-0.508016684273002,0.219227926880069,-13.3284429032146,0.103984748348562,-7.7209859601456,-0.145016973018656,1,0.991851746427928,1,0.904944495247593,1,0.0296850581047707,1.21995176223111,0.14318566922838,0.317272665733927,0,0.5,0.0536495510016118,0.096477089569422,-1.01667577301619,0.958183479073343,-3.79430754562136,1.24933695788961,,0.596431655715231,1,1811460,vt_onlyX,,wb,1,_StrictPrec,15.79 (0.1)***,wb_220_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_220,220,Communications (220),Communications,310,18450,1824772,11.8109464663972,0.839790521817228,***,18.5613629090427,.,-0.163883780562865,,2.33853595219287,,-4.42408396768019,,3.80146181446554,,2.00628733338657,,2.66038436055395,,-3.02255686584011,,-14.0260926787264,,17.6808782264957,,4.7392902496507,,1.81106971480637,,8.47689081700675,,-4.15549852852737,,-8.78117162831184,,-4.21062491060125,,11.1611646070933,,4.86819260612124,,8.48915630688301,,11.891902671172,,-5.18281387885742,,-3.43685705533021,,-4.61557159866843,,,,5.42530463675096,,-3.834991487845,,0.955678670360111,0.958768141072123,0.948924280334853,0.520467581504133,0.969387755102041,0.240216371208738,1.3723098265076,0.20657574310265,0.251146394726385,0.0789473684210526,0.5,0.116251482799526,0.0690391459074733,1.18665500076331,3.4603499663308,1.92433691784218,2.70627818002054,UNSC US Aligned,0.777624555970744,0.955678670360111,1824772,vt_onlyFE,,ch,0.948924280334853,_StrictPrec,11.81 (0.84)***,ch_220_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_220,220,Communications (220),Communications,421,22523,1826820,15.3535238811982,0.253347601977179,***,22.6541765881587,.,-3.65693197941121,,2.34801933120791,,-4.7107209952086,,4.56595314495717,,-6.24546249308358,,1.09137991019582,,2.02851202934948,,3.62331992976476,,-1.02644800909343,,5.00056364099481,,1.09028180138312,,-0.672052516757268,,2.00219305385194,,-2.65681123674971,,10.7393995129179,,-5.64674730013249,,-8.86265913075768,,-2.55753492835108,,-3.43069535560449,,-6.23703569685919,,-5.12936458504009,,-5.95108540002998,,-0.508016684273002,,-13.3284429032146,,-7.7209859601456,,0.5,0.947365395984322,0.450693855665945,0.349014339563891,0.909090909090909,0.531656274703757,1.64817372088643,0.254197569745262,0.163148742954465,0.25,0.5,0.130754387576955,0.0385004134889277,-1.01667577301619,0.958183479073343,1.99035333713956,1.46010288475106,,0.596431655715231,0.5,1826820,vt_onlyFE,,wb,0.450693855665945,_StrictPrec,15.35 (0.25)***,wb_220_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_220,220,Communications (220),Communications,310,18450,1830916,9.44604460444418,0.254722633904576,***,18.5613629090427,.,-0.163883780562865,0.166990846395491,2.33853595219287,-0.0129345877561713,-4.42408396768019,0.0796408689487901,3.80146181446554,-0.290055807828905,2.00628733338657,0.106285204403102,2.66038436055395,-0.0552917665988234,-3.02255686584011,0.165062047392155,-14.0260926787264,-0.125397788882255,17.6808782264957,-0.00325456153601407,4.7392902496507,0.0679149644821937,1.81106971480637,-0.0878239507554118,8.47689081700675,0.0243357736663893,-4.15549852852737,0.244991768598557,-8.78117162831184,-0.0426852698717265,-4.21062491060125,0.081107931057922,11.1611646070933,0.254679023157768,4.86819260612124,0.0417031356319789,8.48915630688301,0.139760199645549,11.891902671172,0.339278770051908,-5.18281387885742,-0.122514146193863,-3.43685705533021,0.131679219359068,-4.61557159866843,0.05611841896549,,,5.42530463675096,0.214529974740051,-3.834991487845,-0.0126734627899717,0.961218836565097,0.990373803293475,0.964890797606521,0.928786619993735,0.918367346938775,0.289695521646172,1.3723098265076,0.0965363121175748,0.251146394726385,0.131578947368421,0.5,0.0355871886120996,0.0690391459074733,1.18665500076331,3.4603499663308,-2.38596142183556,5.56402529418347,UNSC US Aligned,0.777624555970744,0.961218836565097,1830916,vt_onlyXandFE,,ch,0.964890797606521,_StrictPrec,9.45 (0.25)***,ch_220_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_220,220,Communications (220),Communications,421,22523,1833220,11.3438754220407,1.72663674986557,***,22.6541765881587,.,-3.65693197941121,-0.0256873771548288,2.34801933120791,-0.11439158439636,-4.7107209952086,-0.16392256617545,4.56595314495717,0.110321527821947,-6.24546249308358,-0.244063962847004,1.09137991019582,-0.0691348336730122,2.02851202934948,0.0159019777178759,3.62331992976476,0.00995146308094255,-1.02644800909343,-0.10498988673091,5.00056364099481,0.123333167284735,1.09028180138312,0.152082189880307,-0.672052516757268,-0.0388059053383766,2.00219305385194,-0.0629228227958081,-2.65681123674971,-0.0343476621247827,10.7393995129179,-0.0127572203287855,-5.64674730013249,0.371920218467574,-8.86265913075768,0.19472321704029,-2.55753492835108,0.0576745321694836,-3.43069535560449,-0.0196049166750168,-6.23703569685919,0.0531909660622457,-5.12936458504009,0.116141037531196,-5.95108540002998,0.0409858535323291,-0.508016684273002,0.219145973324723,-13.3284429032146,0.0225696769263527,-7.7209859601456,-0.0156816638695102,1,0.99104214108727,1,0.902773180512001,1,0.418284990649574,1.24640741897964,0.0984785775431819,0.304726960910876,0.5,0.5,0.0327762101150423,0.090948556544389,-1.01667577301619,0.958183479073343,-1.13489767831663,2.22682842889958,,0.596431655715231,1,1833220,vt_onlyXandFE,,wb,1,_StrictPrec,11.34 (1.73)***,wb_220_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_220,220,Communications (220),Communications,310,18450,8436756,0.692790574147523,3.34085171761635,"",18.5613629090427,.,-0.163883780562865,0.000314343367936087,2.33853595219287,-0.00104460189468223,-4.42408396768019,0.000184177149203647,3.80146181446554,-0.0019898876125808,2.00628733338657,-0.00102761650457977,2.66038436055395,0.000241299736080703,-3.02255686584011,0.00134957151924047,-14.0260926787264,-0.00232809601613552,17.6808782264957,-0.00067434364769724,4.7392902496507,-0.000419047573814202,1.81106971480637,0.000156255667679955,8.47689081700675,0.000439684829616456,-4.15549852852737,0.000313550573191606,-8.78117162831184,0.000315864662406964,-4.21062491060125,-5.16869244165717e-06,11.1611646070933,0.00160096364561503,4.86819260612124,0.000416949284845035,8.48915630688301,0.000821028774662353,11.891902671172,0.00180310113006227,-5.18281387885742,5.92198595404629e-05,-3.43685705533021,-0.000554729282157501,-4.61557159866843,-0.00112347770016643,,,5.42530463675096,0.00129372718220143,-3.834991487845,-7.77749516419153e-05,0.681440443213296,0.907865422407206,0.653071649704865,0.506373570815074,0.585106382978723,0.97688888920538,1.3723098265076,0.323539572354109,0.251146394726385,0.394736842105263,0.5,0.136417556346382,0.0690391459074733,1.18665500076331,3.4603499663308,-0.156559604238268,7.44619142848442,UNSC US Aligned,0.777624555970744,0.681440443213296,8436756,vt_withX,,ch,0.653071649704865,_StrictPrec,0.69 (3.34),ch_220_vt_withX,ch_vt_withX
ridge,ch_220,220,Communications (220),Communications,310,18450,,15.7297515767733,2.06384940711933,***,18.5613629090427,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.89196675900277,0.944268419559232,0.89509401177497,0.63709671227027,,0.965270574069569,1.3723098265076,0.134564425021893,0.251146394726385,0.368421052631579,0.5,0.0427046263345196,0.0690391459074733,,,,,UNSC US Aligned,0.777624555970744,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_220_vt_3yr_withX_iFINAL_StrictPrec.csv,ch,0.89509401177497,_StrictPrec,15.73 (2.06)***,ch_220_ridge,ch_ridge
vt_3yr_withX,wb_220,220,Communications (220),Communications,419,22525,8437012,11.3266152000742,1.0284573130238,***,22.7113340496515,.,-3.65693197941121,-0.00286498519999459,2.34801933120791,0.00210667044564612,-4.7107209952086,-0.00476075598271533,4.56595314495717,0.00670233586279232,-6.24546249308358,0.00238205449044481,1.09137991019582,-0.00380840576312026,2.02851202934948,0.000387803454796073,3.62331992976476,0.000105610699974931,-1.02644800909343,-0.00094985209609149,5.00056364099481,0.00333642666460975,1.09028180138312,-0.00217395538609738,-0.672052516757268,0.00133904815404093,2.00219305385194,-0.00462574002973269,-2.65681123674971,-0.0030954522205866,10.7393995129179,-0.00378964203584476,-5.64674730013249,0.0134525032248322,-8.86265913075768,0.00405517425504492,-2.55753492835108,-0.00175970135256658,-3.43069535560449,0.000517416483780844,-6.23703569685919,0.005306299079675,-5.12936458504009,-0.001263694074878,-5.95108540002998,0.00247619870599009,-0.508016684273002,0.00103000098868482,-13.3284429032146,-0.000959738956516684,-7.7209859601456,0.00440497415780586,0.75,0.886243547534888,0.797267445945918,0.439623048270114,0.909090909090909,0.552822994811348,1.3754385065339,0.466600827994431,0.249935256819525,0.5,0.5,0.224634106232528,0.0685742476566354,-1.07673468401745,0.974827470234908,-0.0789753727409632,0.135893341601979,,0.595639118557558,0.75,8437012,vt_withX,,wb,0.797267445945918,_StrictPrec,11.33 (1.03)***,wb_220_vt_withX,wb_vt_withX
ridge,wb_220,220,Communications (220),Communications,419,22525,,14.8011289944172,1.78200664472789,***,22.7113340496515,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,0.965489472828591,1,0.656604859555413,,1.09673213535153,1.3754385065339,0.120389180580013,0.249935256819525,0.5,0.5,0.0555829633283999,0.0685742476566354,,,,,,0.595639118557558,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_220_vt_3yr_withX_iFINAL_StrictPrec.csv,wb,1,_StrictPrec,14.8 (1.78)***,wb_220_ridge,wb_ridge
vt_3yr_withFE,ch_220,220,Communications (220),Communications,310,18450,8483844,0.12356834266436,2.11542111941226,"",18.5613629090427,.,-0.163883780562865,,2.33853595219287,,-4.42408396768019,,3.80146181446554,,2.00628733338657,,2.66038436055395,,-3.02255686584011,,-14.0260926787264,,17.6808782264957,,4.7392902496507,,1.81106971480637,,8.47689081700675,,-4.15549852852737,,-8.78117162831184,,-4.21062491060125,,11.1611646070933,,4.86819260612124,,8.48915630688301,,11.891902671172,,-5.18281387885742,,-3.43685705533021,,-4.61557159866843,,,,5.42530463675096,,-3.834991487845,,0.831024930747922,0.923572797236859,0.77367508140998,0.531823689844572,0.808080808080808,0.5821334774067,1.3723098265076,0.350184118742536,0.251146394726385,0.184210526315789,0.5,0.150889679715302,0.0690391459074733,1.18665500076331,3.4603499663308,0.42835151766413,9.20439686929599,UNSC US Aligned,0.777624555970744,0.831024930747922,8483844,vt_withFE,,ch,0.77367508140998,_StrictPrec,0.12 (2.12),ch_220_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_220,220,Communications (220),Communications,421,22523,8485892,10.5156408868577,2.54310953515973,***,22.6541765881587,.,-3.65693197941121,,2.34801933120791,,-4.7107209952086,,4.56595314495717,,-6.24546249308358,,1.09137991019582,,2.02851202934948,,3.62331992976476,,-1.02644800909343,,5.00056364099481,,1.09028180138312,,-0.672052516757268,,2.00219305385194,,-2.65681123674971,,10.7393995129179,,-5.64674730013249,,-8.86265913075768,,-2.55753492835108,,-3.43069535560449,,-6.23703569685919,,-5.12936458504009,,-5.95108540002998,,-0.508016684273002,,-13.3284429032146,,-7.7209859601456,,1,0.922144521485347,1,0.474917366864427,0.909090909090909,0.727780233093483,1.32551623353101,0.408677334638926,0.269932552250253,0.5,0.5,0.177639978114171,0.0764180193324822,-1.01667577301619,0.958183479073343,1.9053471786338,-1.56116899709199,,0.596431655715231,1,8485892,vt_withFE,,wb,1,_StrictPrec,10.52 (2.54)***,wb_220_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_220,220,Communications (220),Communications,310,18450,8489988,0.716410897220236,0.604195793598343,"",18.5613629090427,.,-0.163883780562865,-0.000944531551212996,2.33853595219287,0.00158486377185903,-4.42408396768019,0.00515197527245732,3.80146181446554,-0.00730418204329912,2.00628733338657,-0.00010576125467196,2.66038436055395,0.00486637128342432,-3.02255686584011,0.00690966217836935,-14.0260926787264,-0.00406009919737696,17.6808782264957,0.000720128915272651,4.7392902496507,-0.00230276185087878,1.81106971480637,-0.00235518709931062,8.47689081700675,-0.00401728583266959,-4.15549852852737,-0.00158453920739703,-8.78117162831184,-0.00287233632872812,-4.21062491060125,-0.00150064334535272,11.1611646070933,0.00834482129313861,4.86819260612124,0.00247436093311992,8.48915630688301,0.00846910789430784,11.891902671172,0.0134437169101152,-5.18281387885742,-0.00159151767904406,-3.43685705533021,0.00358367266773715,-4.61557159866843,0.00142862820706799,,,5.42530463675096,0.00464205006312227,-3.834991487845,-0.00418473834375627,0.78393351800554,0.936349871134022,0.813030847897856,0.485527380518685,0.757575757575758,0.690075234797039,1.77795970942614,0.309602224864382,0.13272261097109,0.263157894736842,0.5,0.125973106864827,0.0294206854716409,1.18665500076331,3.4603499663308,0.79839743479495,8.40916152809185,UNSC US Aligned,0.777624555970744,0.78393351800554,8489988,vt_withXandFE,,ch,0.813030847897856,_StrictPrec,0.72 (0.6),ch_220_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_220,220,Communications (220),Communications,419,22525,8458516,5.94847417130903,4.12319776942097,*,22.7113340496515,.,-3.65693197941121,-0.00768739509861965,2.34801933120791,0.0108444065251385,-4.7107209952086,-0.00183216188102949,4.56595314495717,0.00817288542515626,-6.24546249308358,0.0142475827294407,1.09137991019582,-0.0178024672786699,2.02851202934948,-0.00252863537287332,3.62331992976476,-0.0124098772997967,-1.02644800909343,0.00742490818724036,5.00056364099481,0.000600541858002595,1.09028180138312,0.00197995625319918,-0.672052516757268,-0.00217314541107043,2.00219305385194,-0.0110604234575294,-2.65681123674971,-0.00612196639965989,10.7393995129179,0.00241005958290772,-5.64674730013249,0.0359891291701864,-8.86265913075768,0.0133910798537538,-2.55753492835108,0.00724241515039508,-3.43069535560449,0.00096342601580547,-6.23703569685919,0.00769039889331874,-5.12936458504009,0.00313402411993591,-5.95108540002998,0.0133624809444882,-0.508016684273002,-0.00481677506642768,-13.3284429032146,8.99103493429464e-05,-7.7209859601456,0.00629821734677577,1,0.906766380788473,1,0.263545278913688,1,0.599840951048587,1.73585016164898,0.363998168601965,0.141948116624262,0.5,0.5,0.166243361810205,0.0320942045716925,-1.07673468401745,0.974827470234908,0.111350551504636,-1.19577255661266,,0.595639118557558,1,8458516,vt_withXandFE,,wb,1,_StrictPrec,5.95 (4.12)*,wb_220_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,319,11705,8464644,11.9159527178436,0.796232026544697,***,17.602086851767,.,1.26774272447606,,0.271742238341281,,-0.215358887943355,,0.640458583056768,,-0.362179255113245,,0.024288293959671,,-0.543678596865176,,-0.172366623658229,,0.740873885651964,,0.207274725618483,,0.497855519115396,,-0.150293440472351,,-0.0882584608389341,,-0.657246511933042,,-0.198138388777826,,-0.251532246557321,,,,0.241571722647509,,0.322026594273482,,0.638872294026285,,-0.529836863745512,,0.00862115213942424,,0.16479035331931,,,,-0.708530822406999,,0.658436213991769,0.938246198315967,0.721694477229184,0.520888638730579,0.546875,0.935655989117007,1.3708317787444,0.293112699233818,0.251720478591393,0.351851851851852,0.5,0.140417457305503,0.0692599620493359,6.56579129061882,-10.8332019833863,8.70623828207688,-10.132162358973,Nightlights per cap; UNSC Non-US Align,0.704415544292566,0.658436213991769,8464644,vt_noX,,ch,0.721694477229184,_StrictPrec,11.92 (0.8)***,ch_230_vt_noX,ch_vt_noX
vt_3yr_noX,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,1471,29933,8464644,4.10833388509376,0.12473418300835,***,18.085219907263,.,5.79132747672826,,-0.173856682086963,,4.89326101950823,,1.4487567878062,,6.47527158978142,,-0.299602445368154,,-1.71455998153686,,-0.104481816896408,,-2.76578545347007,,2.71998390710994,,4.43923849384452,,1.42374267171449,,-0.0817313309868971,,9.9404959997293,,-2.3414670095445,,-1.44453994950948,,0.955106194618342,,-5.09708819860705,,-6.95254311257438,,7.97965316718258,,7.05687111170388,,7.91921029411113,,0.807793164063265,,1.12994626554622,,6.90921493055486,,0.870152354570637,0.843050008331449,0.861312801376539,0.358680234165472,0.864661654135338,0.525496761072242,1.32562031533836,0.544537993336279,0.269889337591627,0.263157894736842,0.5,0.249137411687387,0.0764006791171477,-1.4371483484152,2.5530109331583,0.914508248860216,1.51969368937087,,0.332081874611307,0.870152354570637,8464644,vt_noX,,wb,0.861312801376539,_StrictPrec,4.11 (0.12)***,wb_230_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,319,11705,1810948,10.45333171318,0.291453257003631,***,17.602086851767,.,1.26774272447606,0.230171358559742,0.271742238341281,0.19842961933463,-0.215358887943355,-0.1535668307543,0.640458583056768,0.0881046881899229,-0.362179255113245,0.145102752777748,0.024288293959671,-0.0750818506628254,-0.543678596865176,0.151665572673085,-0.172366623658229,0.0414485549926757,0.740873885651964,0.154273989875801,0.207274725618483,0.0200454428978226,0.497855519115396,0.169065675726156,-0.150293440472351,-0.0467880804557353,-0.0882584608389341,0.101957761812955,-0.657246511933042,-0.462739646434782,-0.198138388777826,-0.134048879723996,-0.251532246557321,0.0311241814680411,,,0.241571722647509,0.0721473449096036,0.322026594273482,0.18081556871533,0.638872294026285,-0.0690354926325379,-0.529836863745512,-0.184349069599989,0.00862115213942424,0.0775772501900793,0.16479035331931,0.0779079250745499,,,-0.708530822406999,-0.227330857403576,0.580246913580247,0.993650696417173,0.582224555945437,0.881002933174081,0.491803278688525,1.6637799733563,1.74317053748706,0.0947652610355312,0.140301729223259,0.537037037037037,0.5,0.0309624336905922,0.0316119952365487,6.56579129061882,-10.8332019833863,1.88672779796536,-5.34709201747742,Nightlights per cap; UNSC Non-US Align,0.704415544292566,0.580246913580247,1810948,vt_onlyX,,ch,0.582224555945437,_StrictPrec,10.45 (0.29)***,ch_230_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,1471,29933,1811460,10.0438905362662,3.09377343941298,***,18.085219907263,.,5.79132747672826,-0.404061450213191,-0.173856682086963,0.237456182483552,4.89326101950823,0.246082437578508,1.4487567878062,0.0859403314162122,6.47527158978142,-0.250425232723354,-0.299602445368154,0.0313132597319638,-1.71455998153686,-0.00881864498019821,-0.104481816896408,-0.203236222192646,-2.76578545347007,0.0693854179978369,2.71998390710994,-0.0420518271252515,4.43923849384452,-0.0337109769135685,1.42374267171449,-0.0390228834189473,-0.0817313309868971,-0.109845388913527,9.9404959997293,0.100821199286729,-2.3414670095445,0.10992999285576,-1.44453994950948,0.991180579065885,0.955106194618342,0.173408295661168,-5.09708819860705,0.201453958047751,-6.95254311257438,0.0947902444470949,7.97965316718258,-0.1288665679557,7.05687111170388,-0.171886454075574,7.91921029411113,0.216610353291046,0.807793164063265,0.0520414731092767,1.12994626554622,0.136528227627282,6.90921493055486,0.327634278349574,0.955851800554016,0.981853468591494,0.880864900662341,0.867382334842191,0.971502590673575,0.203843824979197,1.13266946798857,0.180034185477478,0.362180572839083,0.0657894736842105,0.5,0.073952272535627,0.117632178092588,-1.4371483484152,2.5530109331583,-3.90582194813952,2.51987984303961,,0.332081874611307,0.955851800554016,1811460,vt_onlyX,,wb,0.880864900662341,_StrictPrec,10.04 (3.09)***,wb_230_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,319,11705,1812740,10.9908579334308,0.554039520816637,***,17.602086851767,.,1.26774272447606,,0.271742238341281,,-0.215358887943355,,0.640458583056768,,-0.362179255113245,,0.024288293959671,,-0.543678596865176,,-0.172366623658229,,0.740873885651964,,0.207274725618483,,0.497855519115396,,-0.150293440472351,,-0.0882584608389341,,-0.657246511933042,,-0.198138388777826,,-0.251532246557321,,,,0.241571722647509,,0.322026594273482,,0.638872294026285,,-0.529836863745512,,0.00862115213942424,,0.16479035331931,,,,-0.708530822406999,,0.87997256515775,0.939265129934509,0.735979417005365,0.414225648265023,0.971223021582734,0.403191031104827,1.3708317787444,0.311285356730365,0.251720478591393,0.296296296296296,0.5,0.157732447817837,0.0692599620493359,6.56579129061882,-10.8332019833863,6.36696480160866,-11.5166325398501,Nightlights per cap; UNSC Non-US Align,0.704415544292566,0.87997256515775,1812740,vt_onlyFE,,ch,0.735979417005365,_StrictPrec,10.99 (0.55)***,ch_230_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,1471,29933,1870852,9.95202742318652,1.6018631245603,***,18.085219907263,.,5.79132747672826,,-0.173856682086963,,4.89326101950823,,1.4487567878062,,6.47527158978142,,-0.299602445368154,,-1.71455998153686,,-0.104481816896408,,-2.76578545347007,,2.71998390710994,,4.43923849384452,,1.42374267171449,,-0.0817313309868971,,9.9404959997293,,-2.3414670095445,,-1.44453994950948,,0.955106194618342,,-5.09708819860705,,-6.95254311257438,,7.97965316718258,,7.05687111170388,,7.91921029411113,,0.807793164063265,,1.12994626554622,,6.90921493055486,,0.875432825484765,0.949729709918559,0.729084942420323,0.658559927636718,0.962025316455696,0.344441276424985,1.13266946798857,0.257349874928026,0.362180572839083,0.105263157894737,0.5,0.141917530989122,0.117632178092588,-1.4371483484152,2.5530109331583,0.00127370992660758,2.63222413871722,,0.332081874611307,0.875432825484765,1870852,vt_onlyFE,,wb,0.729084942420323,_StrictPrec,9.95 (1.6)***,wb_230_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,319,11705,1818628,9.45505007762847,0.24765873619798,***,17.602086851767,.,1.26774272447606,0.143448270596561,0.271742238341281,0.0068787313019854,-0.215358887943355,-0.0891459020413577,0.640458583056768,0.0690708286873989,-0.362179255113245,-0.00506188550498335,0.024288293959671,0.0127006911160421,-0.543678596865176,-0.0693449794175117,-0.172366623658229,-0.0176045596599579,0.740873885651964,0.00279057631269098,0.207274725618483,0.0286589594418128,0.497855519115396,0.0747624273970705,-0.150293440472351,0.000666162110865115,-0.0882584608389341,-0.0385367644786312,-0.657246511933042,-0.0332965090405195,-0.198138388777826,-0.0614984446018932,-0.251532246557321,0.0268724791333091,,,0.241571722647509,0.0226300855772555,0.322026594273482,0.0957794385123975,0.638872294026285,-0.0602494535595177,-0.529836863745512,-0.17945371240377,0.00862115213942424,-0.0375226984964684,0.16479035331931,0.0568066939641782,,,-0.708530822406999,-0.0614195189997552,0.414266117969822,0.989848965785611,0.430578762242627,0.906053757602108,0.0900900900900901,1.9067528205487,1.74301342353584,0.0716040877700677,0.140336873468309,0.518518518518518,0.5,0.0192765865280485,0.0316222655403942,6.56579129061882,-10.8332019833863,-6.39607169973443,-0.901034259366626,Nightlights per cap; UNSC Non-US Align,0.704415544292566,0.585733882030179,1818628,vt_onlyXandFE,,ch,0.430578762242627,_StrictPrec,9.46 (0.25)***,ch_230_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,1471,29933,1877252,6.02758472826178,2.98283928057791,***,18.085219907263,.,5.79132747672826,-0.309723238348959,-0.173856682086963,0.150073805302362,4.89326101950823,0.20904927160584,1.4487567878062,0.129819507077348,6.47527158978142,-0.156780718602239,-0.299602445368154,0.229375163577392,-1.71455998153686,-0.0957399571679351,-0.104481816896408,-0.0949446696788078,-2.76578545347007,0.213032205179333,2.71998390710994,-0.132845704182983,4.43923849384452,0.051217528004195,1.42374267171449,-0.0116401369404047,-0.0817313309868971,-0.273622043952345,9.9404959997293,0.111100661093368,-2.3414670095445,0.0530386710353197,-1.44453994950948,0.998225215375029,0.955106194618342,0.198150064870666,-5.09708819860705,0.181073690783201,-6.95254311257438,0.328939061164951,7.97965316718258,-0.022094950340688,7.05687111170388,0.086473502553999,7.91921029411113,0.0285371592687458,0.807793164063265,0.126029763910923,1.12994626554622,0.0560098433750701,6.90921493055486,0.578427810668937,0.97887811634349,0.972664679081757,0.934858053381438,0.90709279025349,0.974358974358974,0.20666108115636,0.821282337271969,0.197620029698562,0.575415152393142,0.0592105263157895,0.5,0.0827223162248543,0.262267343485618,-1.4371483484152,2.5530109331583,-3.39804038569758,0.00952653207856996,,0.332081874611307,0.97887811634349,1877252,vt_onlyXandFE,,wb,0.934858053381438,_StrictPrec,6.03 (2.98)***,wb_230_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,319,11705,8470020,8.24295060272862,4.4010487766346,**,17.602086851767,.,1.26774272447606,0.00748651390837025,0.271742238341281,0.00630398133034734,-0.215358887943355,-0.00900383639747935,0.640458583056768,0.00861117808497502,-0.362179255113245,-0.000104578684549779,0.024288293959671,-0.010497877327725,-0.543678596865176,-0.00836209385423006,-0.172366623658229,-0.00315606398537056,0.740873885651964,0.00622057056287305,0.207274725618483,0.00639472223454381,0.497855519115396,0.00315033965103786,-0.150293440472351,-0.00999834121488674,-0.0882584608389341,-0.0078019290440716,-0.657246511933042,-0.0104052681149915,-0.198138388777826,-0.000960644483566281,-0.251532246557321,-0.0014931743056514,,,0.241571722647509,0.00786038954989583,0.322026594273482,0.0132895630493291,0.638872294026285,0.0130321700731292,-0.529836863745512,-0.000284389646258199,0.00862115213942424,0.00725530676252675,0.16479035331931,0.0038446197367743,,,-0.708530822406999,0.00593031390802933,0.809327846364883,0.959574950376121,0.826316014986266,0.4638184921522,0.564516129032258,0.779129272443862,1.74311817164276,0.248792705920548,0.140313441817609,0.296296296296296,0.5,0.10339974014725,0.0316154179298398,6.56579129061882,-10.8332019833863,9.56448456236394,-10.8509784489286,Nightlights per cap; UNSC Non-US Align,0.704415544292566,0.809327846364883,8470020,vt_withX,,ch,0.826316014986266,_StrictPrec,8.24 (4.4)**,ch_230_vt_withX,ch_vt_withX
ridge,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,319,11705,,11.1393373818642,3.50541466692514,***,17.602086851767,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.506172839506173,0.967236779228994,0.683503239727934,0.605917589715456,,2.63277915924462,1.74311817164276,0.0676838759570994,0.140313441817609,0.5,0.5,0.0266349068860979,0.0316154179298398,,,,,Nightlights per cap; UNSC Non-US Align,0.704415544292566,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_230_vt_3yr_withX_iFINAL_StrictPrec.csv,ch,0.683503239727934,_StrictPrec,11.14 (3.51)***,ch_230_ridge,ch_ridge
vt_3yr_withX,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,1471,29933,8470532,4.5829605536288,3.04161398112956,*,18.085219907263,.,5.79132747672826,-0.213150029834358,-0.173856682086963,0.172648987427797,4.89326101950823,0.0289313740795383,1.4487567878062,0.094022985841156,6.47527158978142,-0.150259388615376,-0.299602445368154,0.103509194352616,-1.71455998153686,-0.0214623766601937,-0.104481816896408,-0.0722756433649924,-2.76578545347007,0.0938767807860857,2.71998390710994,-0.0896915526688102,4.43923849384452,-0.0146906642243254,1.42374267171449,0.124915072268813,-0.0817313309868971,-0.190397556505631,9.9404959997293,0.0137071111937984,-2.3414670095445,0.116094497453887,-1.44453994950948,0.651416818876494,0.955106194618342,0.0603004086360884,-5.09708819860705,0.181886651507198,-6.95254311257438,0.160258759708423,7.97965316718258,-0.0500282329646865,7.05687111170388,-0.0275134296226314,7.91921029411113,0.0123391391703633,0.807793164063265,0.0207077852450318,1.12994626554622,-0.120845509273936,6.90921493055486,0.215280736222336,0.975934903047091,0.967132280238672,0.974554379824779,0.674743478739802,0.95360824742268,0.216042592285836,1.2975298077647,0.187096826141885,0.28179143501483,0.0986842105263158,0.5,0.0780385533748762,0.0812416283268301,-1.4371483484152,2.5530109331583,-5.53925183018829,3.13793454810849,,0.332081874611307,0.975934903047091,8470532,vt_withX,,wb,0.974554379824779,_StrictPrec,4.58 (3.04)*,wb_230_vt_withX,wb_vt_withX
ridge,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,1471,29933,,8.39856005249589,0.770779426101799,***,18.085219907263,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.976281163434903,0.949457230982807,0.977826304552517,0.614156411170684,,0.424323213442487,1.2975298077647,0.150096781407284,0.28179143501483,0.131578947368421,0.5,0.062430842699901,0.0812416283268301,,,,,,0.332081874611307,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_230_vt_3yr_withX_iFINAL_StrictPrec.csv,wb,0.977826304552517,_StrictPrec,8.4 (0.77)***,wb_230_ridge,wb_ridge
vt_3yr_withFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,319,11705,8471812,8.78790375202948,0.896045419866134,***,17.602086851767,.,1.26774272447606,,0.271742238341281,,-0.215358887943355,,0.640458583056768,,-0.362179255113245,,0.024288293959671,,-0.543678596865176,,-0.172366623658229,,0.740873885651964,,0.207274725618483,,0.497855519115396,,-0.150293440472351,,-0.0882584608389341,,-0.657246511933042,,-0.198138388777826,,-0.251532246557321,,,,0.241571722647509,,0.322026594273482,,0.638872294026285,,-0.529836863745512,,0.00862115213942424,,0.16479035331931,,,,-0.708530822406999,,0.816186556927298,0.968183851487389,0.798753412577639,0.460202535675749,0.555555555555555,0.913214339970701,1.74301342353584,0.231590194194257,0.140336873468309,0.314814814814815,0.5,0.097574182369504,0.0316222655403942,6.56579129061882,-10.8332019833863,6.02818809886548,-10.7880146935032,Nightlights per cap; UNSC Non-US Align,0.704415544292566,0.816186556927298,8471812,vt_withFE,,ch,0.798753412577639,_StrictPrec,8.79 (0.9)***,ch_230_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,1471,29933,8529924,9.98813145302191,2.09383006306413,***,18.085219907263,.,5.79132747672826,,-0.173856682086963,,4.89326101950823,,1.4487567878062,,6.47527158978142,,-0.299602445368154,,-1.71455998153686,,-0.104481816896408,,-2.76578545347007,,2.71998390710994,,4.43923849384452,,1.42374267171449,,-0.0817313309868971,,9.9404959997293,,-2.3414670095445,,-1.44453994950948,,0.955106194618342,,-5.09708819860705,,-6.95254311257438,,7.97965316718258,,7.05687111170388,,7.91921029411113,,0.807793164063265,,1.12994626554622,,6.90921493055486,,0.910491689750693,0.946922359187145,0.854563975728749,0.618125394921512,0.945273631840796,0.337485621570637,1.13963887950945,0.280769449254632,0.358387075632768,0.157894736842105,0.5,0.157746245124886,0.115758028379388,-1.4371483484152,2.5530109331583,-0.622661761611301,3.19408859332477,,0.332081874611307,0.910491689750693,8529924,vt_withFE,,wb,0.854563975728749,_StrictPrec,9.99 (2.09)***,wb_230_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_230,230,Energy Generation and Supply (230),Energy Generation and Supply,319,11705,8477700,9.80154826355398,1.56871399816953,***,17.602086851767,.,1.26774272447606,0.00961307360208575,0.271742238341281,0.0126716423034663,-0.215358887943355,0.00156957774959686,0.640458583056768,0.00476969985058526,-0.362179255113245,0.0134758588211843,0.024288293959671,-0.00241569171514123,-0.543678596865176,-0.0127042961958798,-0.172366623658229,-0.00941932124318554,0.740873885651964,0.0152288254478481,0.207274725618483,0.0240626834239764,0.497855519115396,0.0199272115319031,-0.150293440472351,-0.00283413952216506,-0.0882584608389341,-0.0169932392938063,-0.657246511933042,-0.0249202635209075,-0.198138388777826,0.00378243294486309,-0.251532246557321,-0.00583015189782626,,,0.241571722647509,0.01384730302554,0.322026594273482,0.0258304495195619,0.638872294026285,0.00815361011074853,-0.529836863745512,0.00549455403001035,0.00862115213942424,0.00619269745482599,0.16479035331931,0.00813695223420013,,,-0.708530822406999,0.00881453472031351,0.506172839506173,0.960916406961771,0.503352797144285,0.488122511593509,0.534351145038168,1.36095642527257,1.74317053748706,0.244228870219953,0.140301729223259,0.481481481481481,0.5,0.110208942297283,0.0316119952365487,6.56579129061882,-10.8332019833863,4.34277327360944,-8.63592944081925,Nightlights per cap; UNSC Non-US Align,0.704415544292566,0.506172839506173,8477700,vt_withXandFE,,ch,0.503352797144285,_StrictPrec,9.8 (1.57)***,ch_230_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_230,230,Energy Generation and Supply (230),Energy Generation and Supply,1471,29933,8536324,5.83082151720491,0.338608950195116,***,18.085219907263,.,5.79132747672826,-0.166376301902345,-0.173856682086963,0.0346128759742669,4.89326101950823,0.0593136458936883,1.4487567878062,-0.0562279969848219,6.47527158978142,-0.0567571821788439,-0.299602445368154,0.0676076185179098,-1.71455998153686,-0.00363472077529742,-0.104481816896408,-0.20509238309227,-2.76578545347007,0.222038964795065,2.71998390710994,-0.0416314427659383,4.43923849384452,-0.0244038328039439,1.42374267171449,0.141058935706969,-0.0817313309868971,-0.265094764754175,9.9404959997293,-0.103968377737328,-2.3414670095445,0.121663560660091,-1.44453994950948,0.539609641860958,0.955106194618342,0.0887762351589988,-5.09708819860705,0.249618389215277,-6.95254311257438,0.252626275383009,7.97965316718258,0.0097750416205962,7.05687111170388,-0.033382335177448,7.91921029411113,-0.0674283662764392,0.807793164063265,0.0157581260288139,1.12994626554622,-0.0778843545157023,6.90921493055486,0.0763497019279737,0.960006925207757,0.930332271339415,0.956143893403977,0.680023381967482,0.946291560102302,0.274999596905962,1.03838610578836,0.331802775529197,0.41732810267384,0.0855263157894737,0.5,0.151974723538705,0.146919431279621,-1.4371483484152,2.5530109331583,-1.67203983717622,3.40902074598036,,0.332081874611307,0.960006925207757,8536324,vt_withXandFE,,wb,0.956143893403977,_StrictPrec,5.83 (0.34)***,wb_230_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,291,20777,8464644,6.59537814103401,2.83034270095916,***,20.6483533298658,.,393.120782349382,,9.35405949833656,,-289.950903214153,,121.113082925619,,496.286535507961,,49.823520756428,,-130.094403744604,,-136.864122340329,,173.259838591638,,33.8531859789016,,-51.3859615794982,,-479.202034398914,,292.900305047504,,-459.491680338077,,-307.050789569418,,-105.416174967634,,144.926798483863,,-175.586671897764,,-76.4435764330668,,197.707489470222,,365.47958954686,,401.86461407492,,2359.60188625164,,1292.0785398614,,446.613422724525,,0.844907407407407,0.917803104575175,0.882648080725831,0.30565463437693,0.833333333333333,0.493069897792177,1.84034325827954,0.322228096974578,0.120097626223835,0.194444444444444,0.5,0.139523084728564,0.0258751902587519,0.0979329307695593,2.53168918764431,-1.63076336589454,5.03780703047225,,0.726930014837455,0.844907407407407,8464644,vt_noX,,wb,0.882648080725831,_StrictPrec,6.6 (2.83)***,wb_240_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,291,20777,1811460,15.9857308901935,0.116519486953823,***,20.6483533298658,.,393.120782349382,0.100541313514108,9.35405949833656,0.00815553702414032,-289.950903214153,-0.137902509309326,121.113082925619,0.082962316418999,496.286535507961,0.0942854967713348,49.823520756428,0.0501679397467504,-130.094403744604,0.178991594277317,-136.864122340329,0.0457014611363416,173.259838591638,-0.0153749709017575,33.8531859789016,0.0189026577211924,-51.3859615794982,0.0110347396694134,-479.202034398914,-0.00661012897733593,292.900305047504,-0.0215751062706112,-459.491680338077,-0.0477699448354543,-307.050789569418,0.102261021509766,-105.416174967634,0.183362941741942,144.926798483863,0.0402362050139392,-175.586671897764,-0.100670288568362,-76.4435764330668,0.0211805997567713,197.707489470222,-0.0303485527820876,365.47958954686,-0.0374480956327174,401.86461407492,0.000657297912985079,2359.60188625164,0.0253340011835096,1292.0785398614,0.100232491917,446.613422724525,0.0410511118173586,0.994598765432099,0.995540032679844,0.994748162180017,0.850515142768511,0.932203389830508,0.166119344506798,1.84034325827954,0.083837250724916,0.120097626223835,0.0416666666666667,0.5,0.0257737189244039,0.0258751902587519,0.0979329307695593,2.53168918764431,0.278710678153118,1.43135911831499,,0.726930014837455,0.994598765432099,1811460,vt_onlyX,,wb,0.994748162180017,_StrictPrec,15.99 (0.12)***,wb_240_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,291,20777,1823492,11.8523589951763,5.48611639705069,***,20.6483533298658,.,393.120782349382,,9.35405949833656,,-289.950903214153,,121.113082925619,,496.286535507961,,49.823520756428,,-130.094403744604,,-136.864122340329,,173.259838591638,,33.8531859789016,,-51.3859615794982,,-479.202034398914,,292.900305047504,,-459.491680338077,,-307.050789569418,,-105.416174967634,,144.926798483863,,-175.586671897764,,-76.4435764330668,,197.707489470222,,365.47958954686,,401.86461407492,,2359.60188625164,,1292.0785398614,,446.613422724525,,0.949845679012346,0.954110294117647,0.941646294680302,0.274307700432177,0.978260869565218,0.279937191651008,1.84034325827954,0.251335986871493,0.120097626223835,0.0555555555555556,0.5,0.119330289193303,0.0258751902587519,0.0979329307695593,2.53168918764431,0.432093564823987,2.37565536647224,,0.726930014837455,0.949845679012346,1823492,vt_onlyFE,,wb,0.941646294680302,_StrictPrec,11.85 (5.49)***,wb_240_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,291,20777,1829892,19.1772077662483,2.19063430465052,***,20.6483533298658,.,393.120782349382,0.0113748204801225,9.35405949833656,0.0120069279707968,-289.950903214153,-0.0521479110862034,121.113082925619,0.0572695618122824,496.286535507961,0.0661364815011615,49.823520756428,0.0922015410545246,-130.094403744604,0.0336717501282683,-136.864122340329,0.0449451243666413,173.259838591638,0.000211002342402936,33.8531859789016,-0.0610286025796109,-51.3859615794982,-0.0454060661140872,-479.202034398914,-0.0326926766196263,292.900305047504,-0.0122102762791473,-459.491680338077,0.00199968970089685,-307.050789569418,0.0483438004546041,-105.416174967634,0.155284205973147,144.926798483863,0.0828679250367081,-175.586671897764,-0.0706022410094736,-76.4435764330668,0.0680928935459803,197.707489470222,-0.0431753416452545,365.47958954686,0.00538734808564192,401.86461407492,0.0122659891983493,2359.60188625164,0.0468326577426338,1292.0785398614,0.0961165042221773,446.613422724525,-0.0292757561244061,0.914351851851852,0.992283496732083,0.949503052756384,0.874276293139355,0.885714285714286,0.412940909399673,1.84034325827954,0.0608890403734654,0.120097626223835,0.166666666666667,0.5,0.0163368848300355,0.0258751902587519,0.0979329307695593,2.53168918764431,0.519286453172882,0.677141502860621,,0.726930014837455,0.914351851851852,1829892,vt_onlyXandFE,,wb,0.949503052756384,_StrictPrec,19.18 (2.19)***,wb_240_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,291,20777,8470532,11.1925027221574,2.80641413853858,***,20.6483533298658,.,393.120782349382,0.084733278779308,9.35405949833656,0.0177028521720785,-289.950903214153,-0.00375324783381006,121.113082925619,-0.0147792827896776,496.286535507961,0.0464566059224304,49.823520756428,0.0534743961924666,-130.094403744604,-0.0270331798118415,-136.864122340329,-0.025660980868852,173.259838591638,0.0415251464559698,33.8531859789016,-0.0511448406381552,-51.3859615794982,-0.0914471459761347,-479.202034398914,0.0375656538456675,292.900305047504,-0.0343280586600303,-459.491680338077,-0.0258926027000416,-307.050789569418,0.0391379233391489,-105.416174967634,0.323070097621528,144.926798483863,-0.0211799384839857,-175.586671897764,0.0736206034023778,-76.4435764330668,0.0782992704585181,197.707489470222,0.0204674983909348,365.47958954686,0.100322551988066,401.86461407492,0.0167632095981388,2359.60188625164,0.124685892891138,1292.0785398614,0.0972606227640292,446.613422724525,-0.0403782018925981,0.971450617283951,0.988345402956004,0.973343824023643,0.821301979888659,0.883977900552486,0.307691898157284,1.5855593275588,0.1122897321263,0.180091833895674,0.111111111111111,0.5,0.0385475821717432,0.0438822922044399,0.0979329307695593,2.53168918764431,-3.05000009126244,5.14237152286221,,0.726930014837455,0.971450617283951,8470532,vt_withX,,wb,0.973343824023643,_StrictPrec,11.19 (2.81)***,wb_240_vt_withX,wb_vt_withX
ridge,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,291,20777,,14.7593011042519,0.898688060481243,***,20.6483533298658,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.989197530864198,0.97709383249339,0.989552310207561,0.636278857392815,,0.561424212621723,1.5855593275588,0.0790666825033493,0.180091833895674,0.277777777777778,0.5,0.0328686972982275,0.0438822922044399,,,,,,0.726930014837455,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_240_vt_3yr_withX_iFINAL_StrictPrec.csv,wb,0.989552310207561,_StrictPrec,14.76 (0.9)***,wb_240_ridge,wb_ridge
vt_3yr_withFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,291,20777,8482564,7.08409469205516,0.535027541033294,***,20.6483533298658,.,393.120782349382,,9.35405949833656,,-289.950903214153,,121.113082925619,,496.286535507961,,49.823520756428,,-130.094403744604,,-136.864122340329,,173.259838591638,,33.8531859789016,,-51.3859615794982,,-479.202034398914,,292.900305047504,,-459.491680338077,,-307.050789569418,,-105.416174967634,,144.926798483863,,-175.586671897764,,-76.4435764330668,,197.707489470222,,365.47958954686,,401.86461407492,,2359.60188625164,,1292.0785398614,,446.613422724525,,0.983024691358025,0.964784722222264,0.983512223122104,0.353330931294424,0.940860215053764,0.212394007046212,1.84034325827954,0.229446565867074,0.120097626223835,0.0972222222222222,0.5,0.0885844748858448,0.0258751902587519,0.0979329307695593,2.53168918764431,-3.01331963438641,5.46959909528406,,0.726930014837455,0.983024691358025,8482564,vt_withFE,,wb,0.983512223122104,_StrictPrec,7.08 (0.54)***,wb_240_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_240,240,Banking and Financial Services (240),Banking and Financial Services,291,20777,8488964,7.39046941703636,2.63834951229321,***,20.6483533298658,.,393.120782349382,0.00183637419337163,9.35405949833656,-0.00393698208150452,-289.950903214153,0.00142774132196766,121.113082925619,-0.00874698024359543,496.286535507961,0.0181768803624435,49.823520756428,-0.00115891214809376,-130.094403744604,-0.00693601758146523,-136.864122340329,-0.00914589290157902,173.259838591638,0.0367319283168764,33.8531859789016,0.00554603927943411,-51.3859615794982,-0.0221140829636736,-479.202034398914,0.0029090340179391,292.900305047504,-0.00394089894980424,-459.491680338077,-0.0144394274614751,-307.050789569418,0.0132269841153174,-105.416174967634,0.0527956041879949,144.926798483863,0.0225707970745888,-175.586671897764,0.0130404788511805,-76.4435764330668,0.0366278098337346,197.707489470222,0.00383354136953119,365.47958954686,0.0322535778116438,401.86461407492,0.000965139598119994,2359.60188625164,0.00838982417946675,1292.0785398614,0.0149746453133447,446.613422724525,-0.000526233729906363,0.880401234567901,0.939561471887407,0.906471707258623,0.565675166750194,0.86734693877551,0.448550796958682,1.42976207952606,0.361723302151149,0.229763225983595,0.194444444444444,0.5,0.164871978942331,0.0610193826274228,0.0979329307695593,2.53168918764431,-2.44262950911024,5.43310139025779,,0.726930014837455,0.880401234567901,8488964,vt_withXandFE,,wb,0.906471707258623,_StrictPrec,7.39 (2.64)***,wb_240_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",281,11999,8464644,-3.18891572944427,0.759159631596956,***,19.6003480872261,.,-369.20115317477,,-69.7668570957116,,71.7318495390683,,222.82631649112,,-274.124851851818,,-102.358497496013,,-44.4386340244769,,190.209369621976,,-332.95511448968,,-48.2573072661545,,-169.148513824288,,-274.593636786773,,-337.178998305906,,-318.917858433736,,41.8316368166427,,-62.0189918439515,,-87.1004796247563,,-217.838052440181,,-86.423348836074,,-152.733161438981,,-545.726384659097,,-450.215345093572,,,,-36.3979427855739,,-318.453836769784,,0.7575,0.936038694461422,0.757185113155303,0.360792928305028,0.741626794258373,0.769803706537412,1.83840909211394,0.293141766837539,0.120471254810173,0.3625,0.5,0.123854694405519,0.0259782257195214,-23.0917137300448,9.27099373448922,-23.774847064085,10.6925567369237,UNSC US Aligned,0.787420413705075,0.7575,8464644,vt_noX,,ch,0.757185113155303,_StrictPrec,-3.19 (0.76)***,ch_310_vt_noX,ch_vt_noX
vt_3yr_noX,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",1052,28072,8464644,4.51597081283239,0.17736899539852,***,11.0833814361133,.,0.231371335681461,,-0.159262266728668,,-0.0463112461955659,,-0.0699169671827104,,0.150114038909195,,0.0803835822303032,,-0.0646096794980074,,-0.00975011306796721,,0.101281871440657,,0.160624563607828,,0.0322917478341698,,0.397133722508521,,0.16203042301714,,-0.0451541662648151,,0.114230330528822,,0.958771346501131,,0.000716153123311931,,0.0228405078152259,,-0.0644473312839943,,0.0213350808401464,,-0.257990385120156,,0.255638437801767,,0.0360999774052007,,-0.151272884161379,,-0.00762572047279419,,0.519230769230769,0.817988875682971,0.610151406977302,0.263960348308582,0.76158940397351,0.832698654515517,1.47615465141589,0.516743473394565,0.213761305119339,0.423076923076923,0.5,0.277179183277664,0.0552742161405021,-0.145950763104818,3.71731248491917,0.362155613190591,5.01055248585278,,0.512312104344765,0.480769230769231,8464644,vt_noX,,wb,0.610151406977302,_StrictPrec,4.52 (0.18)***,wb_310_vt_noX,wb_vt_noX
vt_3yr_onlyX,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",281,11999,1811204,6.24148895381827,6.59444429132519,"",19.6003480872261,.,-369.20115317477,0.0293887165375057,-69.7668570957116,-0.161239007906993,71.7318495390683,-0.0664674508990659,222.82631649112,-0.0619120832532596,-274.124851851818,-0.0382800785871219,-102.358497496013,0.10366838611663,-44.4386340244769,-0.154045163989092,190.209369621976,0.0431391928344963,-332.95511448968,0.169675164958462,-48.2573072661545,-0.168965907245895,-169.148513824288,0.039935766384004,-274.593636786773,0.0534778901934621,-337.178998305906,-0.0163635704666377,-318.917858433736,-0.0601108268601818,41.8316368166427,-0.110752896212507,-62.0189918439515,0.140401726965768,-87.1004796247563,-0.114576116800314,-217.838052440181,0.0926851986721177,-86.423348836074,0.268338904567107,-152.733161438981,0.0183563464228062,-545.726384659097,-0.0716865891451027,-450.215345093572,-0.0741133390367032,,,-36.3979427855739,0.0668611614406154,-318.453836769784,0.0920267920941095,0.983125,0.980085192956856,0.983913433021578,0.935497614328316,0.72192513368984,0.667700873183467,1.8381467271489,0.0663136245100605,0.120522021874838,0.2125,0.5,0.0194132873166523,0.0259922346850733,-23.0917137300448,9.27099373448922,-16.6707168571394,9.20389465456913,UNSC US Aligned,0.787420413705075,0.983125,1811204,vt_onlyX,,ch,0.983913433021578,_StrictPrec,6.24 (6.59),ch_310_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyX,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",1052,28072,1811460,4.83291861564636,2.33451863396122,***,11.0833814361133,.,0.231371335681461,0.0375416701659536,-0.159262266728668,-0.0162184550380355,-0.0463112461955659,-0.127577259242544,-0.0699169671827104,0.00281896159052914,0.150114038909195,-0.159253566451365,0.0803835822303032,-0.0240270360559307,-0.0646096794980074,-0.10348408554216,-0.00975011306796721,0.0281355939991774,0.101281871440657,0.0792013004422185,0.160624563607828,0.0765745428577103,0.0322917478341698,0.124533320646735,0.397133722508521,-0.176476514143869,0.16203042301714,0.195540383122861,-0.0451541662648151,-0.0222824813984336,0.114230330528822,0.138774265628308,0.958771346501131,0.778338696956668,0.000716153123311931,0.00145458191633199,0.0228405078152259,-0.104006932880741,-0.0644473312839943,0.237636526264311,0.0213350808401464,-0.0620240989513691,-0.257990385120156,-0.0795777446916314,0.255638437801767,0.148480519733856,0.0360999774052007,-0.121231540497381,-0.151272884161379,-0.175205827169188,-0.00762572047279419,0.117698860350053,0.992603550295858,0.988168755327782,0.992872435880487,0.886073944562974,0.977443609022556,0.143471871617434,1.25467282112905,0.16503945655078,0.300903759914596,0.0576923076923077,0.5,0.0631853785900783,0.0892950391644909,-0.145950763104818,3.71731248491917,-2.41270372700925,4.74643242412693,,0.512312104344765,0.992603550295858,1811460,vt_onlyX,,wb,0.992872435880487,_StrictPrec,4.83 (2.33)***,wb_310_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",281,11999,1808134,6.72610033958995,0.664048285634085,***,19.6003480872261,.,-369.20115317477,,-69.7668570957116,,71.7318495390683,,222.82631649112,,-274.124851851818,,-102.358497496013,,-44.4386340244769,,190.209369621976,,-332.95511448968,,-48.2573072661545,,-169.148513824288,,-274.593636786773,,-337.178998305906,,-318.917858433736,,41.8316368166427,,-62.0189918439515,,-87.1004796247563,,-217.838052440181,,-86.423348836074,,-152.733161438981,,-545.726384659097,,-450.215345093572,,,,-36.3979427855739,,-318.453836769784,,0.93125,0.963535388142339,0.840593616216578,0.528283885409023,0.980392156862745,0.20513337991029,1.45463967751295,0.252152761789891,0.221046953078696,0.05,0.5,0.105642256902761,0.0578631452581032,-23.0917137300448,9.27099373448922,-27.1649845171234,10.8942795525163,UNSC US Aligned,0.787420413705075,0.93125,1808134,vt_onlyFE,,ch,0.840593616216578,_StrictPrec,6.73 (0.66)***,ch_310_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",1052,28072,1861124,5.52510111221274,0.743487628831561,***,11.0833814361133,.,0.231371335681461,,-0.159262266728668,,-0.0463112461955659,,-0.0699169671827104,,0.150114038909195,,0.0803835822303032,,-0.0646096794980074,,-0.00975011306796721,,0.101281871440657,,0.160624563607828,,0.0322917478341698,,0.397133722508521,,0.16203042301714,,-0.0451541662648151,,0.114230330528822,,0.958771346501131,,0.000716153123311931,,0.0228405078152259,,-0.0644473312839943,,0.0213350808401464,,-0.257990385120156,,0.255638437801767,,0.0360999774052007,,-0.151272884161379,,-0.00762572047279419,,0.801775147928994,0.924425422575723,0.656322525112589,0.467793186064721,0.955882352941177,0.413345747351192,1.25467282112905,0.358659466532525,0.300903759914596,0.115384615384615,0.5,0.197563098346388,0.0892950391644909,-0.145950763104818,3.71731248491917,-0.167475646781153,3.50838545407255,,0.512312104344765,0.801775147928994,1861124,vt_onlyFE,,wb,0.656322525112589,_StrictPrec,5.53 (0.74)***,wb_310_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",281,11999,1819140,-2.91023953479609,1.40886950577519,***,19.6003480872261,.,-369.20115317477,0.0924472382781107,-69.7668570957116,-0.103223619693893,71.7318495390683,0.0367618994740736,222.82631649112,-0.00880246339016525,-274.124851851818,-0.0059390339214587,-102.358497496013,-0.00593598161824084,-44.4386340244769,-0.0248782566480845,190.209369621976,0.0714198273792859,-332.95511448968,0.162384235840728,-48.2573072661545,-0.166398289650699,-169.148513824288,0.105048317778852,-274.593636786773,0.0313597651473536,-337.178998305906,-0.054565387181938,-318.917858433736,-0.0492984970891847,41.8316368166427,-0.11042188804131,-62.0189918439515,0.0571136321220449,-87.1004796247563,-0.0726949805766382,-217.838052440181,0.0423108242638418,-86.423348836074,0.0843356096744675,-152.733161438981,0.0715190273709587,-545.726384659097,-0.119504423886539,-450.215345093572,-0.0919974279310555,,,-36.3979427855739,0.0480030954256687,-318.453836769784,0.0229910649079825,0.880624999999999,0.998671767373937,0.81346025437417,0.972947859716425,0.290697674418605,1.44686460998335,1.83825168963108,0.0615223928995884,0.120501709410559,0.5,0.5,0.0196247573862411,0.0259866292861764,-23.0917137300448,9.27099373448922,-28.5990100655152,11.483000375562,UNSC US Aligned,0.787420413705075,0.880624999999999,1819140,vt_onlyXandFE,,ch,0.81346025437417,_StrictPrec,-2.91 (1.41)***,ch_310_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_onlyXandFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",1044,28080,1862662,6.7725863098031,0.492955212695948,***,10.9914986711554,.,0.231371335681461,0.028982670158146,-0.159262266728668,0.017221823222937,-0.0463112461955659,0.192749047651901,-0.0699169671827104,-0.0279449234902924,0.150114038909195,0.123437536954875,0.0803835822303032,-0.0997441611439329,-0.0646096794980074,-0.136287549659623,-0.00975011306796721,0.100947195887566,0.101281871440657,0.0375312473624946,0.160624563607828,0.0419083559885634,0.0322917478341698,-0.0629410488158453,0.397133722508521,0.15831809580326,0.16203042301714,0.180300233475863,-0.0451541662648151,-0.017512516900897,0.114230330528822,0.0167719736695291,0.958771346501131,1.06170847952355,0.000716153123311931,-0.0129436820000389,0.0228405078152259,0.173483895957449,-0.0644473312839943,-0.099658755958083,0.0213350808401464,0.0504140637069934,-0.257990385120156,-0.249539127647873,0.255638437801767,0.151820771247147,0.0360999774052007,0.0719720017909928,-0.151272884161379,-0.0752749873325516,-0.00762572047279419,0.0408721952512824,0.998520710059172,0.986201612863721,0.998548448923737,0.928629860742598,0.99236641221374,0.107715385512018,0.968540642242004,0.148653602574434,0.463127494158008,0.0192307692307692,0.5,0.0530017152658662,0.174614065180103,-0.123536402306385,3.74021331804973,-1.00054497620522,3.95130779270889,,0.515084752909614,0.998520710059172,1862662,vt_onlyXandFE,,wb,0.998548448923737,_StrictPrec,6.77 (0.49)***,wb_310_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",281,11999,8470276,-1.18072934371413,0.861138864885667,*,19.6003480872261,.,-369.20115317477,-0.0223365328344519,-69.7668570957116,-0.0113291034509897,71.7318495390683,-0.0546452814986646,222.82631649112,0.0796214016468667,-274.124851851818,-0.00826979262347768,-102.358497496013,-0.00563821380579646,-44.4386340244769,0.0184296881832445,190.209369621976,-0.0126160824636462,-332.95511448968,0.0209824063337874,-48.2573072661545,0.0249624157383763,-169.148513824288,0.0680858041578878,-274.593636786773,0.0272089219602275,-337.178998305906,0.00908775396645074,-318.917858433736,-0.00693707783124408,41.8316368166427,-0.101748376647301,-62.0189918439515,0.0366810088837456,-87.1004796247563,-0.0389570510981159,-217.838052440181,0.0208098048833203,-86.423348836074,0.0164906995871597,-152.733161438981,-0.0144881134305613,-545.726384659097,0.0156839577105714,-450.215345093572,-0.0421587223937968,,,-36.3979427855739,-0.00621740786824418,-318.453836769784,-0.00763139832066356,0.82,0.943693515724688,0.81742321360422,0.342402475472012,0.845070422535211,0.579639921031386,1.83819921114008,0.302796951851347,0.120511864702591,0.275,0.5,0.153887630755958,0.0259894316833819,-23.0917137300448,9.27099373448922,-21.1265927528792,7.87517242322759,UNSC US Aligned,0.787420413705075,0.82,8470276,vt_withX,,ch,0.81742321360422,_StrictPrec,-1.18 (0.86)*,ch_310_vt_withX,ch_vt_withX
ridge,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",281,11999,,6.28651486318931,1.76409060524967,***,19.6003480872261,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.868125,0.940232791476343,0.872185693203674,0.338408332923022,,1.5850368871833,1.83819921114008,0.0732515912194967,0.120511864702591,0.5,0.5,0.0287932707861534,0.0259894316833819,,,,,UNSC US Aligned,0.787420413705075,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_310_vt_3yr_withX_iFINAL_StrictPrec.csv,ch,0.872185693203674,_StrictPrec,6.29 (1.76)***,ch_310_ridge,ch_ridge
vt_3yr_withX,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",1052,28072,8470532,6.35405182352028,2.4906592176083,***,11.0833814361133,.,0.231371335681461,0.0355495312204562,-0.159262266728668,-0.0388090738048826,-0.0463112461955659,0.00915929682087219,-0.0699169671827104,0.0162003799807318,0.150114038909195,0.0260067104420149,0.0803835822303032,-0.0159658107999766,-0.0646096794980074,-0.0329677543509785,-0.00975011306796721,0.0206757903180552,0.101281871440657,-0.0150585268763825,0.160624563607828,0.016447919658386,0.0322917478341698,0.0126937738363633,0.397133722508521,0.0128427508950699,0.16203042301714,0.0427530128939542,-0.0451541662648151,0.0159162808698603,0.114230330528822,0.0522805017093196,0.958771346501131,0.147652773484594,0.000716153123311931,0.0135221830499334,0.0228405078152259,-0.00826147634536119,-0.0644473312839943,0.011641532285142,0.0213350808401464,-0.00933497822377824,-0.257990385120156,-0.0168643062608314,0.255638437801767,0.0549066677712831,0.0360999774052007,-0.0275935959303726,-0.151272884161379,0.00453666067915212,-0.00762572047279419,0.0286563508305669,0.936390532544379,0.98207493998581,0.918998009519064,0.778423063319926,0.970149253731343,0.315898087081231,1.5160008448828,0.127312713799828,0.200862989770628,0.134615384615385,0.5,0.0422339951477942,0.0507996237064911,-0.145950763104818,3.71731248491917,-2.66685734064817,4.5046711341202,,0.512312104344765,0.936390532544379,8470532,vt_withX,,wb,0.918998009519064,_StrictPrec,6.35 (2.49)***,wb_310_vt_withX,wb_vt_withX
ridge,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",1052,28072,,6.67284065183212,0.725284972981573,***,11.0833814361133,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.890532544378698,0.932932122236706,0.765671641128913,0.410973910707885,,0.93994419688326,1.5160008448828,0.129243819970009,0.200862989770628,0.5,0.5,0.0464425409714314,0.0507996237064911,,,,,,0.512312104344765,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_310_vt_3yr_withX_iFINAL_StrictPrec.csv,wb,0.765671641128913,_StrictPrec,6.67 (0.73)***,wb_310_ridge,wb_ridge
vt_3yr_withFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",281,11999,8472068,-4.15182969811791,0.122311325022638,***,19.6003480872261,.,-369.20115317477,,-69.7668570957116,,71.7318495390683,,222.82631649112,,-274.124851851818,,-102.358497496013,,-44.4386340244769,,190.209369621976,,-332.95511448968,,-48.2573072661545,,-169.148513824288,,-274.593636786773,,-337.178998305906,,-318.917858433736,,41.8316368166427,,-62.0189918439515,,-87.1004796247563,,-217.838052440181,,-86.423348836074,,-152.733161438981,,-545.726384659097,,-450.215345093572,,,,-36.3979427855739,,-318.453836769784,,0.878125,0.975404647008904,0.861399417404201,0.49252453075343,0.812182741116751,0.785858789694125,1.83819921114008,0.191506694795923,0.120511864702591,0.3375,0.5,0.0798015744634962,0.0259894316833819,-23.0917137300448,9.27099373448922,-28.0771979120261,12.5783166323048,UNSC US Aligned,0.787420413705075,0.878125,8472068,vt_withFE,,ch,0.861399417404201,_StrictPrec,-4.15 (0.12)***,ch_310_vt_withFE,ch_vt_withFE
vt_3yr_withFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",1052,28072,8520196,5.45729909104406,2.14119745404122,***,11.0833814361133,.,0.231371335681461,,-0.159262266728668,,-0.0463112461955659,,-0.0699169671827104,,0.150114038909195,,0.0803835822303032,,-0.0646096794980074,,-0.00975011306796721,,0.101281871440657,,0.160624563607828,,0.0322917478341698,,0.397133722508521,,0.16203042301714,,-0.0451541662648151,,0.114230330528822,,0.958771346501131,,0.000716153123311931,,0.0228405078152259,,-0.0644473312839943,,0.0213350808401464,,-0.257990385120156,,0.255638437801767,,0.0360999774052007,,-0.151272884161379,,-0.00762572047279419,,0.894970414201184,0.93516942886181,0.86705589088305,0.390330061899055,0.948905109489051,0.356476122268819,1.42763533443024,0.280821723436769,0.230523213106853,0.173076923076923,0.5,0.16328115664954,0.0612976460747999,-0.145950763104818,3.71731248491917,-1.08440347772774,6.16414166748799,,0.512312104344765,0.894970414201184,8520196,vt_withFE,,wb,0.86705589088305,_StrictPrec,5.46 (2.14)***,wb_310_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,ch_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",281,11999,8478212,-0.533303934991496,2.62843644502486,"",19.6003480872261,.,-369.20115317477,-0.0173682209884284,-69.7668570957116,-0.0458675733557917,71.7318495390683,-0.000371348001062836,222.82631649112,0.0368272148529621,-274.124851851818,-0.0108835355343762,-102.358497496013,-0.0176128483377408,-44.4386340244769,-0.019494150655813,190.209369621976,-0.0284490833157905,-332.95511448968,0.02458707123762,-48.2573072661545,0.0488801837398264,-169.148513824288,-0.0366526389087071,-274.593636786773,-0.0312297508469781,-337.178998305906,0.0427394532662586,-318.917858433736,-0.0215351662575267,41.8316368166427,-0.00223231826908886,-62.0189918439515,0.0681970175867783,-87.1004796247563,-0.0290639098198168,-217.838052440181,0.0572009321505914,-86.423348836074,0.0837851322104826,-152.733161438981,0.0078883232222869,-545.726384659097,-0.049626759542153,-450.215345093572,-0.0457210577544175,,,-36.3979427855739,-0.0154598196258313,-318.453836769784,0.0140791393723336,0.8675,0.948558098175825,0.838036217316744,0.422469931396694,0.892018779342723,0.503645360309143,1.83830416262306,0.263551586124808,0.120491555998158,0.2375,0.5,0.117735849056604,0.0259838274932615,-23.0917137300448,9.27099373448922,-22.8241778138493,8.41033794320083,UNSC US Aligned,0.787420413705075,0.8675,8478212,vt_withXandFE,,ch,0.838036217316744,_StrictPrec,-0.53 (2.63),ch_310_vt_withXandFE,ch_vt_withXandFE
vt_3yr_withXandFE,wb_310,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",1052,28072,8526596,3.47734385377036,1.88606349332082,**,11.0833814361133,.,0.231371335681461,0.0545723912754294,-0.159262266728668,-0.0521838054619795,-0.0463112461955659,0.0674800931476105,-0.0699169671827104,-0.0254128849064058,0.150114038909195,0.0303379988647054,0.0803835822303032,-0.050498353522288,-0.0646096794980074,-0.0084212425909945,-0.00975011306796721,-0.0745694558229303,0.101281871440657,0.0719459971738977,0.160624563607828,0.0674193565407801,0.0322917478341698,0.0138320729136469,0.397133722508521,0.031993833836168,0.16203042301714,-0.00837899784673935,-0.0451541662648151,0.051151248076931,0.114230330528822,-0.0430799070128705,0.958771346501131,0.428358161831293,0.000716153123311931,0.115542304851094,0.0228405078152259,0.0942697631195291,-0.0644473312839943,0.0896223218273601,0.0213350808401464,0.0349280399410051,-0.257990385120156,-0.0461071389325654,0.255638437801767,0.0465155492653135,0.0360999774052007,0.0109537574928244,-0.151272884161379,0.0358530820184525,-0.00762572047279419,-0.0135235103126601,0.850591715976331,0.941057460651038,0.835224785787477,0.660528093647443,0.892857142857143,0.505831272177162,1.07585882544959,0.35780466021858,0.394532681962345,0.307692307692308,0.5,0.163917255826133,0.134328358208955,-0.145950763104818,3.71731248491917,-3.12325049383616,4.97843394757899,,0.512312104344765,0.850591715976331,8526596,vt_withXandFE,,wb,0.835224785787477,_StrictPrec,3.48 (1.89)**,wb_310_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",666,24550,8464644,2.4969002614429,0.130018787849167,***,11.2821016864814,.,37.5340145028824,,-9.6378707706428,,-157.001167950712,,-224.732590426658,,150.33902014685,,-60.564575274471,,-84.5710450621377,,264.970067128497,,-421.733034994118,,-31.8393924757829,,-124.327853364201,,-118.296145067294,,166.726645174469,,104.917130276771,,-634.75732732058,,-56.0075252554677,,5421.40167674607,,-164.432948971188,,-48.8060761916766,,252.181921886369,,302.699577583114,,199.942082816172,,716.049883264482,,-42.1132046727986,,61.1192305185865,,0.803333333333334,0.83682965153608,0.789778573709038,0.253638604307818,0.847953216374269,0.565758517965091,1.52869946041846,0.430908828328699,0.196909386460745,0.283333333333333,0.5,0.160653188180404,0.0494556765163297,4.19136797899502,1.34783810681377,4.59035260780561,0.481667743960171,,0.594888304458974,0.803333333333334,8464644,vt_noX,,wb,0.789778573709038,_StrictPrec,2.5 (0.13)***,wb_320_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",666,24550,1811460,9.85160027347045,0.345656859469424,***,11.2821016864814,.,37.5340145028824,-0.153862254945562,-9.6378707706428,-0.0305375939235084,-157.001167950712,-0.0763553930446589,-224.732590426658,-0.0132542992988628,150.33902014685,-0.0110144430818036,-60.564575274471,0.044143458157774,-84.5710450621377,0.0186025371658618,264.970067128497,0.0168734000250697,-421.733034994118,-0.0959723745891826,-31.8393924757829,0.0950318525359367,-124.327853364201,0.0342793025448875,-118.296145067294,-0.0846074891090399,166.726645174469,0.0322383476048709,104.917130276771,-0.0513548656366766,-634.75732732058,0.0166142342984676,-56.0075252554677,0.324383886866261,5421.40167674607,0.0904762300802476,-164.432948971188,0.0024682440422475,-48.8060761916766,-0.110627722963685,252.181921886369,-0.0103774544029147,302.699577583114,-0.00729578889906428,199.942082816172,0.075137748969719,716.049883264482,0.0329667509067798,-42.1132046727986,-0.00125848134979623,61.1192305185865,0.0161320161120967,0.994444444444444,0.995138091838753,0.994527721263786,0.946904731397733,0.918367346938775,0.185357838082212,1.47261278496396,0.0983516041543495,0.214944899760206,0.05,0.5,0.0328371278458844,0.05569176882662,4.19136797899502,1.34783810681377,1.06917069718705,-0.811206148943575,,0.594888304458974,0.994444444444444,1811460,vt_onlyX,,wb,0.994527721263786,_StrictPrec,9.85 (0.35)***,wb_320_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",666,24550,1845252,6.03363425763522,2.4050686257173,***,11.2821016864814,.,37.5340145028824,,-9.6378707706428,,-157.001167950712,,-224.732590426658,,150.33902014685,,-60.564575274471,,-84.5710450621377,,264.970067128497,,-421.733034994118,,-31.8393924757829,,-124.327853364201,,-118.296145067294,,166.726645174469,,104.917130276771,,-634.75732732058,,-56.0075252554677,,5421.40167674607,,-164.432948971188,,-48.8060761916766,,252.181921886369,,302.699577583114,,199.942082816172,,716.049883264482,,-42.1132046727986,,61.1192305185865,,0.937777777777778,0.940791938426896,0.834753640680752,0.34478179658996,0.986842105263158,0.310036435196899,1.55512014419289,0.275451562331324,0.188918085259239,0.05,0.5,0.137614004118858,0.0467784642541924,4.19136797899502,1.34783810681377,-0.0257057512614693,3.04517559148969,,0.594888304458974,0.937777777777778,1845252,vt_onlyFE,,wb,0.834753640680752,_StrictPrec,6.03 (2.41)***,wb_320_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",666,24550,1851652,10.8254582228867,2.72748224951204,***,11.2821016864814,.,37.5340145028824,-0.0259521804749966,-9.6378707706428,-0.0530804225848975,-157.001167950712,-0.0126859971857644,-224.732590426658,-0.0234642515378119,150.33902014685,0.0235552749224006,-60.564575274471,-0.0242831022478619,-84.5710450621377,-0.0743405966460712,264.970067128497,0.0731003189086915,-421.733034994118,-0.0632116943597795,-31.8393924757829,0.076058491542962,-124.327853364201,0.0491142260935095,-118.296145067294,-0.0271608312637547,166.726645174469,-0.00710587564855816,104.917130276771,-0.0252934064529836,-634.75732732058,0.0786573727149515,-56.0075252554677,0.221897427178912,5421.40167674607,0.0140249791555119,-164.432948971188,0.0202840315923092,-48.8060761916766,-0.0227240070048707,252.181921886369,0.0529569269041527,302.699577583114,-0.0392195247618668,199.942082816172,-0.0039447190379724,716.049883264482,-0.109976960159836,-42.1132046727986,0.0150471111340469,61.1192305185865,0.0152694598655217,0.96,0.982809898723677,0.966886143724655,0.943117905387998,0.884353741496599,0.402699782656017,1.47655260985705,0.0512162157591042,0.213628703456272,0.133333333333333,0.5,0.0100729419937478,0.0552275095519277,4.19136797899502,1.34783810681377,-7.12059451733415,3.87922003776531,,0.594888304458974,0.96,1851652,vt_onlyXandFE,,wb,0.966886143724655,_StrictPrec,10.83 (2.73)***,wb_320_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",666,24550,8470532,3.80385877335371,0.235512015220806,***,11.2821016864814,.,37.5340145028824,-0.0156086071836762,-9.6378707706428,-0.0544449892034741,-157.001167950712,-0.0321489901689382,-224.732590426658,0.0130519319488693,150.33902014685,-0.0240750773029866,-60.564575274471,-0.00990984534379009,-84.5710450621377,-0.00803828254167464,264.970067128497,-0.00236923846154241,-421.733034994118,-0.0203137921584858,-31.8393924757829,0.0275089115795077,-124.327853364201,0.010646740790688,-118.296145067294,0.00549004672095184,166.726645174469,0.0286389388068347,104.917130276771,0.0220477604912594,-634.75732732058,0.0178481707628816,-56.0075252554677,0.272272280068128,5421.40167674607,0.00726489587687021,-164.432948971188,-0.0129117008065803,-48.8060761916766,-0.0152305325877379,252.181921886369,-0.0147134444102993,302.699577583114,0.00413309443742049,199.942082816172,0.0347672558878549,716.049883264482,-0.0337366755440593,-42.1132046727986,-0.0199709106690743,61.1192305185865,0.0230916836578401,0.976666666666667,0.988782101677135,0.979627250820879,0.761355076794496,0.862068965517242,0.314565535060065,1.67412594899256,0.145134834234975,0.156579061187007,0.0833333333333333,0.5,0.0519041064464327,0.0364762560220234,4.19136797899502,1.34783810681377,7.0706120902458,-2.64793907055178,,0.594888304458974,0.976666666666667,8470532,vt_withX,,wb,0.979627250820879,_StrictPrec,3.8 (0.24)***,wb_320_vt_withX,wb_vt_withX
ridge,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",666,24550,,8.10443629627531,0.958102204459422,***,11.2821016864814,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.972222222222222,0.959842580113775,0.976857585664445,0.433771597486313,,0.8171930400331,1.67412594899256,0.0886377863234882,0.156579061187007,0.5,0.5,0.0380821289286534,0.0364762560220234,,,,,,0.594888304458974,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_320_vt_3yr_withX_iFINAL_StrictPrec.csv,wb,0.976857585664445,_StrictPrec,8.1 (0.96)***,wb_320_ridge,wb_ridge
vt_3yr_withFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",666,24550,8504324,4.02674913938071,1.01638658632389,***,11.2821016864814,.,37.5340145028824,,-9.6378707706428,,-157.001167950712,,-224.732590426658,,150.33902014685,,-60.564575274471,,-84.5710450621377,,264.970067128497,,-421.733034994118,,-31.8393924757829,,-124.327853364201,,-118.296145067294,,166.726645174469,,104.917130276771,,-634.75732732058,,-56.0075252554677,,5421.40167674607,,-164.432948971188,,-48.8060761916766,,252.181921886369,,302.699577583114,,199.942082816172,,716.049883264482,,-42.1132046727986,,61.1192305185865,,0.946666666666667,0.947049574546803,0.860558456253954,0.40876513385535,0.974025974025974,0.217814931479339,1.49831434632133,0.280830731838464,0.206494676672662,0.0666666666666667,0.5,0.150580431177446,0.0527363184079602,4.19136797899502,1.34783810681377,4.39714247691488,1.75160638581901,,0.594888304458974,0.946666666666667,8504324,vt_withFE,,wb,0.860558456253954,_StrictPrec,4.03 (1.02)***,wb_320_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_320,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",666,24550,8510724,2.00547276688791,4.84968810865661,"",11.2821016864814,.,37.5340145028824,-0.062446181215346,-9.6378707706428,0.053654011590405,-157.001167950712,-0.136738205871094,-224.732590426658,-0.0133000426739481,150.33902014685,0.0636629411485043,-60.564575274471,0.025492207391651,-84.5710450621377,-0.04748158368122,264.970067128497,-0.106233622874133,-421.733034994118,-0.00878989770892078,-31.8393924757829,0.0741710315272471,-124.327853364201,-0.00194404679583361,-118.296145067294,0.0628573749074717,166.726645174469,-0.0661007153056564,104.917130276771,0.00242953293491155,-634.75732732058,0.0346202416298911,-56.0075252554677,0.408058422459276,5421.40167674607,0.0818373790942206,-164.432948971188,0.0983898425847279,-48.8060761916766,0.0466532160993639,252.181921886369,0.0371615993604061,302.699577583114,0.0419352458789957,199.942082816172,0.0529842348955573,716.049883264482,-0.0268803093023594,-42.1132046727986,-0.00514563323929976,61.1192305185865,-0.0282833111914808,0.97,0.962872296412955,0.971629314106528,0.718931371075524,0.93167701863354,0.264924958783425,1.24428187249374,0.242525703843152,0.305717481989506,0.133333333333333,0.5,0.0978448275862069,0.0913793103448276,4.19136797899502,1.34783810681377,-2.44290062391465,5.65467268740092,,0.594888304458974,0.97,8510724,vt_withXandFE,,wb,0.971629314106528,_StrictPrec,2.01 (4.85),wb_320_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_330,330,Trade and Tourism (330),Trade and Tourism,135,10085,8464644,13.1242140676307,2.05469277840717,***,23.6666875490887,.,161.314914044542,,-90.5448088986629,,259.133188596466,,-370.253508947921,,376.45240803885,,-84.5822502854205,,-186.154246294408,,-98.7614769702609,,145.720896133023,,-62.2647964958927,,-206.959436891064,,-31.4515749655283,,-5.06127403579683,,158.605383637409,,-328.092867845221,,20.6569713486657,,37.1066720309963,,320.993295033288,,706.618863331569,,507.42166151785,,468.955731499405,,647.603298189873,,-57.7237403260925,,5.21058125625291,,600.262952460309,,0.48,0.897360248447237,0.449342385948329,0.222972327074603,0.666666666666667,1.28593842633306,1.80666549118915,0.333689774301066,0.126763801534395,0.575,0.5,0.146853146853147,0.0277308897998553,-2.64160258510944,-0.821132572135812,-5.92991057145792,1.08125077565206,,0.861556444635783,0.52,8464644,vt_noX,,wb,0.449342385948329,_StrictPrec,13.12 (2.05)***,wb_330_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_330,330,Trade and Tourism (330),Trade and Tourism,135,10085,1811460,8.85660298004891,5.01857392776671,**,23.6666875490887,.,161.314914044542,-0.247319847955369,-90.5448088986629,0.159934719805603,259.133188596466,-0.618709364943166,-370.253508947921,0.585114519596099,376.45240803885,-0.477733106166121,-84.5822502854205,0.355793889327298,-186.154246294408,-0.155042927488687,-98.7614769702609,0.00738572085276249,145.720896133023,0.0992523768870162,-62.2647964958927,0.134143100306407,-206.959436891064,-0.350288565261336,-31.4515749655283,-0.136093315053731,-5.06127403579683,-0.047869445644319,158.605383637409,-0.00165192076936364,-328.092867845221,-0.180404064049946,20.6569713486657,1.38493470132344,37.1066720309963,-0.000101276449859144,320.993295033288,0.143820866718897,706.618863331569,0.245666678547856,507.42166151785,-0.147422872204334,468.955731499405,-0.0679377625975765,647.603298189873,0.128009639456866,-57.7237403260925,-0.00497236153110823,5.21058125625291,0.262105655521136,600.262952460309,0.315324064940209,1,0.994580314009663,1,0.810754587598102,1,0.052614141059336,1.80666549118915,0.108126472512604,0.126763801534395,0.025,0.5,0.0421991801302146,0.0277308897998553,-2.64160258510944,-0.821132572135812,-6.0913431889755,0.0647235890582752,,0.861556444635783,1,1811460,vt_onlyX,,wb,1,_StrictPrec,8.86 (5.02)**,wb_330_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,135,10085,1813508,6.00656608842126,3.78522077376553,*,23.6666875490887,.,161.314914044542,,-90.5448088986629,,259.133188596466,,-370.253508947921,,376.45240803885,,-84.5822502854205,,-186.154246294408,,-98.7614769702609,,145.720896133023,,-62.2647964958927,,-206.959436891064,,-31.4515749655283,,-5.06127403579683,,158.605383637409,,-328.092867845221,,20.6569713486657,,37.1066720309963,,320.993295033288,,706.618863331569,,507.42166151785,,468.955731499405,,647.603298189873,,-57.7237403260925,,5.21058125625291,,600.262952460309,,0.9725,0.948504643178597,0.954382511947372,0.1565916065772,0.980392156862745,0.18961580744922,2.1394573618392,0.260265343516483,0.0738982380678985,0.075,0.5,0.12930823759472,0.0140552432168174,-2.64160258510944,-0.821132572135812,-1.83783933047289,-2.02098911230844,,0.861556444635783,0.9725,1813508,vt_onlyFE,,wb,0.954382511947372,_StrictPrec,6.01 (3.79)*,wb_330_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,135,10085,1819908,11.5497203094932,1.13366167399036,***,23.6666875490887,.,161.314914044542,-0.0822978775948287,-90.5448088986629,0.0656626595649857,259.133188596466,-0.0605747165367899,-370.253508947921,0.189828482465818,376.45240803885,-0.128336825198493,-84.5822502854205,0.0762607155507374,-186.154246294408,0.026068084458821,-98.7614769702609,0.0497172580100598,145.720896133023,0.0231127080321312,-62.2647964958927,-0.105154114738119,-206.959436891064,0.0872581779398141,-31.4515749655283,0.0653372469730675,-5.06127403579683,0.0685366452776361,158.605383637409,0.0563777594640852,-328.092867845221,0.0628219634680141,20.6569713486657,0.335094008073193,37.1066720309963,0.0257523340824996,320.993295033288,-0.0542456131335381,706.618863331569,0.190258439448659,507.42166151785,0.00747556899674238,468.955731499405,-0.0246233007987032,647.603298189873,0.00417345553461921,-57.7237403260925,0.075510295177804,5.21058125625291,0.130747697651377,600.262952460309,0.0125516325188799,0.9975,0.986363121897416,0.997560491791528,0.90490958991761,0.95959595959596,0.47690762835215,2.1394573618392,0.0617849228840471,0.0738982380678985,0.45,0.5,0.0149107797604498,0.0140552432168174,-2.64160258510944,-0.821132572135812,-1.96548431997275,-3.75580051347298,,0.861556444635783,0.9975,1819908,vt_onlyXandFE,,wb,0.997560491791528,_StrictPrec,11.55 (1.13)***,wb_330_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_330,330,Trade and Tourism (330),Trade and Tourism,135,10085,8470532,14.7602777022634,0.448293959666223,***,23.6666875490887,.,161.314914044542,-0.00224278625799343,-90.5448088986629,0.0510177963133892,259.133188596466,-0.0662151177320586,-370.253508947921,0.0112280126709265,376.45240803885,-0.00479282861575481,-84.5822502854205,-0.0188088319601943,-186.154246294408,-0.0204955266794426,-98.7614769702609,-0.0205915439408273,145.720896133023,0.0244945990387351,-62.2647964958927,0.0163009612209881,-206.959436891064,0.0166318333195545,-31.4515749655283,-0.0243897098815068,-5.06127403579683,0.00121098157134838,158.605383637409,-0.00751786680892111,-328.092867845221,0.0303846689127388,20.6569713486657,0.125664518615224,37.1066720309963,-0.0204578744131144,320.993295033288,0.00883777292445355,706.618863331569,0.0790751898032601,507.42166151785,-0.0186531925038435,468.955731499405,-0.0199321019867786,647.603298189873,-0.0233787906239737,-57.7237403260925,-0.00780975060537396,5.21058125625291,0.0336638358759204,600.262952460309,-0.0161184584302825,0.6325,0.957706382955795,0.669265912156835,0.504858008047692,0.178571428571429,1.64007557016233,2.1394573618392,0.147959341374481,0.0738982380678985,0.5,0.5,0.0535321437301393,0.0140552432168174,-2.64160258510944,-0.821132572135812,-4.58331621524112,-1.49397265489017,,0.861556444635783,0.6325,8470532,vt_withX,,wb,0.669265912156835,_StrictPrec,14.76 (0.45)***,wb_330_vt_withX,wb_vt_withX
ridge,wb_330,330,Trade and Tourism (330),Trade and Tourism,135,10085,,13.7563612724702,1.5472807454177,***,23.6666875490887,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9975,0.963079858360137,0.997560491791528,0.554278108456715,,0.452665746224929,2.1394573618392,0.0407692671140787,0.0738982380678985,0.175,0.5,0.0136885846981178,0.0140552432168174,,,,,,0.861556444635783,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_330_vt_3yr_withX_iFINAL_StrictPrec.csv,wb,0.997560491791528,_StrictPrec,13.76 (1.55)***,wb_330_ridge,wb_ridge
vt_3yr_withFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,135,10085,8472580,15.3523219396863,4.1667078566383,***,23.6666875490887,.,161.314914044542,,-90.5448088986629,,259.133188596466,,-370.253508947921,,376.45240803885,,-84.5822502854205,,-186.154246294408,,-98.7614769702609,,145.720896133023,,-62.2647964958927,,-206.959436891064,,-31.4515749655283,,-5.06127403579683,,158.605383637409,,-328.092867845221,,20.6569713486657,,37.1066720309963,,320.993295033288,,706.618863331569,,507.42166151785,,468.955731499405,,647.603298189873,,-57.7237403260925,,5.21058125625291,,600.262952460309,,0.4825,0.897172619047634,0.469701864599951,0.280582026516367,0.510204081632653,1.23772788235407,1.80666549118915,0.344777959782598,0.126763801534395,0.475,0.5,0.153605015673981,0.0277308897998553,-2.64160258510944,-0.821132572135812,-5.25345417773064,0.67478255843731,,0.861556444635783,0.4825,8472580,vt_withFE,,wb,0.469701864599951,_StrictPrec,15.35 (4.17)***,wb_330_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_330,330,Trade and Tourism (330),Trade and Tourism,134,10086,8445460,15.2074005721311,1.27557746974598,***,23.6644269997649,.,161.314914044542,-0.000540288103293279,-90.5448088986629,0.00131480366108006,259.133188596466,-0.000963497834527434,-370.253508947921,0.0013410427339079,376.45240803885,-0.00146789836488094,-84.5822502854205,-0.000387135129421921,-186.154246294408,-0.000211217209871397,-98.7614769702609,-0.000750091450354377,145.720896133023,0.00120957154931603,-62.2647964958927,-2.73943107458797e-06,-206.959436891064,-0.000457920205226444,-31.4515749655283,-0.00194753738123836,-5.06127403579683,-0.000656511286979367,158.605383637409,-0.000426187267548812,-328.092867845221,0.00033424123641453,20.6569713486657,0.00165777480899131,37.1066720309963,-0.000325849927321544,320.993295033288,-0.00119382014541777,706.618863331569,0.000710648271353869,507.42166151785,0.000346511129610009,468.955731499405,-0.00212555889946091,647.603298189873,-0.00160174503871528,-57.7237403260925,0.00112065541587063,5.21058125625291,-0.00110312820241225,600.262952460309,-0.000419118684076231,0.3601108033241,0.920601915479668,0.408348441859033,0.182475395750266,0.0625,2.02770556105252,2.1394573618392,0.268508544867425,0.0738982380678985,0.552631578947368,0.5,0.12393057932046,0.0140552432168174,-2.58413751530808,-0.855370086448896,-6.36364769752328,0.86479305850836,,0.867790494144897,0.6398891966759,8445460,vt_withXandFE,,wb,0.408348441859033,_StrictPrec,15.21 (1.28)***,wb_330_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,wb_410,410,General Environmental Protection (410),General Environmental Protection,545,14783,8431124,8.77432059350327,6.93545526076039,"",21.9485671342485,.,7.34818261557233,,-0.0522718775746861,,3.85506142678513,,6.53118455308283,,7.11447079479755,,-3.06850284823578,,-11.3006371353582,,-4.88610668481344,,5.77874279302158,,5.16383538478315,,4.28979882564546,,-4.25074772143413,,-1.78862437403064,,0.494188604121813,,-6.13202284412443,,8.71734284957724,,-7.28340786382463,,-5.17857858126354,,6.0535864037109,,7.65981649627026,,10.0374375549912,,7.79783124925901,,0.218114784671365,,0.79589333219898,,6.44434878885017,,0.876611570247935,0.90361988492911,0.809231968117219,0.327420884336569,0.882852292020374,0.453432223173365,1.68015796115815,0.320214626214547,0.155088453715,0.190909090909091,0.5,0.150629347466048,0.0360218615435575,1.08158862629717,-5.78685064050911,6.53217856623803,-5.50498516015401,,0.677849247717525,0.876611570247935,8431124,vt_noX,,wb,0.809231968117219,_StrictPrec,8.77 (6.94),wb_410_vt_noX,wb_vt_noX
vt_3yr_onlyX,wb_410,410,General Environmental Protection (410),General Environmental Protection,545,14783,1806598,18.2527790147925,2.10246464002472,***,21.9485671342485,.,7.34818261557233,0.103962969770658,-0.0522718775746861,-0.0355852262116984,3.85506142678513,0.0681916655320745,6.53118455308283,0.197153996843832,7.11447079479755,-0.0330825146567062,-3.06850284823578,0.0169588777422932,-11.3006371353582,0.020140394493934,-4.88610668481344,0.0844100107625129,5.77874279302158,-0.0163671960309148,5.16383538478315,0.00329330362379611,4.28979882564546,0.0785312440618815,-4.25074772143413,-0.175462122410538,-1.78862437403064,-0.042727563045919,0.494188604121813,-0.0401309797540308,-6.13202284412443,0.0857290615048265,8.71734284957724,0.208723377650579,-7.28340786382463,0.050287914630032,-5.17857858126354,0.0854244147054899,6.0535864037109,0.0058746354281896,7.65981649627026,-0.0256389703461897,10.0374375549912,0.0638252043910323,7.79783124925901,-0.0646136446017767,0.218114784671365,-0.0879985046014092,0.79589333219898,0.11636048967019,6.44434878885017,-0.103675113115458,0.972314049586777,0.997285630483584,0.939293644273569,0.907259840346496,0.919117647058823,0.413061347836795,1.64614837788543,0.0614597030738837,0.163672300237097,0.209090909090909,0.5,0.0169762687761088,0.0386632299351169,1.08158862629717,-5.78685064050911,-0.027531675713746,-3.58518660673098,,0.677849247717525,0.972314049586777,1806598,vt_onlyX,,wb,0.939293644273569,_StrictPrec,18.25 (2.1)***,wb_410_vt_onlyX,wb_vt_onlyX
vt_3yr_onlyFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,546,14782,1831940,11.1821283370917,0.459014142230934,***,21.9533007169241,.,7.34818261557233,,-0.0522718775746861,,3.85506142678513,,6.53118455308283,,7.11447079479755,,-3.06850284823578,,-11.3006371353582,,-4.88610668481344,,5.77874279302158,,5.16383538478315,,4.28979882564546,,-4.25074772143413,,-1.78862437403064,,0.494188604121813,,-6.13202284412443,,8.71734284957724,,-7.28340786382463,,-5.17857858126354,,6.0535864037109,,7.65981649627026,,10.0374375549912,,7.79783124925901,,0.218114784671365,,0.79589333219898,,6.44434878885017,,0.976363636363636,0.950727177755561,0.958722179891929,0.321304724929032,0.971731448763251,0.190735313563237,1.66252314618037,0.242269844654919,0.159484612756969,0.0727272727272727,0.5,0.124185807336304,0.0373671580390812,1.03346246599297,-5.75207965959691,0.594804076157482,-4.56738135983236,,0.676653259011361,0.976363636363636,1831940,vt_onlyFE,,wb,0.958722179891929,_StrictPrec,11.18 (0.46)***,wb_410_vt_onlyFE,wb_vt_onlyFE
vt_3yr_onlyXandFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,545,14783,1833478,17.7140149042112,1.77123339774637,***,21.9485671342485,.,7.34818261557233,0.193441742006695,-0.0522718775746861,-0.178553747590639,3.85506142678513,0.105777161056187,6.53118455308283,0.0354347097175173,7.11447079479755,0.0964594548288691,-3.06850284823578,-0.0626285236887735,-11.3006371353582,0.0945670900307431,-4.88610668481344,0.0229749477282167,5.77874279302158,-0.0585082127340137,5.16383538478315,-0.100626863511298,4.28979882564546,0.0319008628651477,-4.25074772143413,-0.0200953722838314,-1.78862437403064,0.0663604854419829,0.494188604121813,0.0459134261123837,-6.13202284412443,-0.0226934538222851,8.71734284957724,0.319698448535017,-7.28340786382463,0.0188691230327846,-5.17857858126354,0.0254049381549717,6.0535864037109,0.0976510210614547,7.65981649627026,0.0394847331568593,10.0374375549912,0.0514109297841786,7.79783124925901,-0.0282487148419021,0.218114784671365,0.0452712841983834,0.79589333219898,-0.0506379777286214,6.44434878885017,-0.121100412644444,0.987851239669421,0.997761827984958,0.979794412791641,0.969940316716228,0.990990990990991,0.294882065230877,1.32925897663122,0.0581229155840653,0.268382650765744,0.118181818181818,0.5,0.0162049137480397,0.0757971772085729,1.08158862629717,-5.78685064050911,0.087996271326368,-4.69526133404026,,0.677849247717525,0.987851239669421,1833478,vt_onlyXandFE,,wb,0.979794412791641,_StrictPrec,17.71 (1.77)***,wb_410_vt_onlyXandFE,wb_vt_onlyXandFE
vt_3yr_withX,wb_410,410,General Environmental Protection (410),General Environmental Protection,546,14782,8470532,16.0453535635916,1.69554882229136,***,21.9533007169241,.,7.34818261557233,0.0456973502028285,-0.0522718775746861,-0.0473442814918253,3.85506142678513,-0.0139279045211166,6.53118455308283,0.0284808824025076,7.11447079479755,-0.0134523569585502,-3.06850284823578,-0.0375216109750967,-11.3006371353582,0.020736634625806,-4.88610668481344,-0.0217504681320862,5.77874279302158,0.0261289778332866,5.16383538478315,0.0227242598775807,4.28979882564546,0.023558055633913,-4.25074772143413,-0.030522945513949,-1.78862437403064,0.00914040689123798,0.494188604121813,-0.0144396399607649,-6.13202284412443,-0.0160801798384638,8.71734284957724,0.163693868890432,-7.28340786382463,0.0180427195900142,-5.17857858126354,0.0206425742199665,6.0535864037109,0.0394701941683877,7.65981649627026,0.0142658866918643,10.0374375549912,0.014598246690075,7.79783124925901,0.00857612249557856,0.218114784671365,-0.0199293107511746,0.79589333219898,0.00198931966442615,6.44434878885017,-0.00844982880997105,0.956446280991738,0.992088713018191,0.95526464193957,0.843306545992875,0.926916221033868,0.318331959390593,1.71843448058922,0.10598537987093,0.145939114523997,0.109090909090909,0.5,0.0409035409035409,0.0332722832722833,1.03346246599297,-5.75207965959691,-0.17018559148385,-2.94262996074779,,0.676653259011361,0.956446280991738,8470532,vt_withX,,wb,0.95526464193957,_StrictPrec,16.05 (1.7)***,wb_410_vt_withX,wb_vt_withX
ridge,wb_410,410,General Environmental Protection (410),General Environmental Protection,546,14782,,8.65467775347096,1.26442317090294,***,21.9533007169241,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.940495867768595,0.968925892880418,0.886751313577157,0.597787982992713,,1.11516611067772,1.71843448058922,0.0710498355744155,0.145939114523997,0.490909090909091,0.5,0.0257936507936508,0.0332722832722833,,,,,,0.676653259011361,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_wb_410_vt_3yr_withX_iFINAL_StrictPrec.csv,wb,0.886751313577157,_StrictPrec,8.65 (1.26)***,wb_410_ridge,wb_ridge
vt_3yr_withFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,546,14782,8491012,14.981096062594,0.0589297806805646,***,21.9533007169241,.,7.34818261557233,,-0.0522718775746861,,3.85506142678513,,6.53118455308283,,7.11447079479755,,-3.06850284823578,,-11.3006371353582,,-4.88610668481344,,5.77874279302158,,5.16383538478315,,4.28979882564546,,-4.25074772143413,,-1.78862437403064,,0.494188604121813,,-6.13202284412443,,8.71734284957724,,-7.28340786382463,,-5.17857858126354,,6.0535864037109,,7.65981649627026,,10.0374375549912,,7.79783124925901,,0.218114784671365,,0.79589333219898,,6.44434878885017,,0.87,0.96095818961027,0.756874442206941,0.426395011597198,0.951557093425606,0.353701254587202,1.71243008987892,0.283546776764846,0.147339636824162,0.127272727272727,0.5,0.13158708082213,0.0336887652603925,1.03346246599297,-5.75207965959691,0.123054731598415,-5.26448237254744,,0.676653259011361,0.87,8491012,vt_withFE,,wb,0.756874442206941,_StrictPrec,14.98 (0.06)***,wb_410_vt_withFE,wb_vt_withFE
vt_3yr_withXandFE,wb_410,410,General Environmental Protection (410),General Environmental Protection,546,14782,8497412,13.5649812553373,1.82984549171499,***,21.9533007169241,.,7.34818261557233,0.102237159695946,-0.0522718775746861,-0.169354170772137,3.85506142678513,0.0677673381078127,6.53118455308283,0.212574384971508,7.11447079479755,-0.025460612901951,-3.06850284823578,-0.0758514160430177,-11.3006371353582,0.0583320388421899,-4.88610668481344,-0.0423685353476323,5.77874279302158,0.0725801318325101,5.16383538478315,0.0326546002547595,4.28979882564546,0.2019500543282,-4.25074772143413,-0.0979242203070323,-1.78862437403064,0.0286207480583108,0.494188604121813,-0.165963828924578,-6.13202284412443,-0.0262187902150619,8.71734284957724,0.442037437027394,-7.28340786382463,0.0887590562191436,-5.17857858126354,0.108632544433942,6.0535864037109,0.0317161798535372,7.65981649627026,-0.017108744709403,10.0374375549912,-0.0303086505766259,7.79783124925901,-0.0288350001367506,0.218114784671365,-0.00971598351745241,0.79589333219898,0.0301833202096168,6.44434878885017,-0.051260374142438,0.936611570247934,0.989019649697559,0.929735532262884,0.831063540221302,0.839483394833948,0.480300551600031,1.71725411446438,0.0911745070379092,0.146213431837693,0.163636363636364,0.5,0.0336597307221542,0.0333537331701346,1.03346246599297,-5.75207965959691,-4.15847371154456,0.298664784304308,,0.676653259011361,0.936611570247934,8497412,vt_withXandFE,,wb,0.929735532262884,_StrictPrec,13.56 (1.83)***,wb_410_vt_withXandFE,wb_vt_withXandFE
vt_3yr_noX,ch_430,430,Other Multisector (430),Other Multisector,147,6433,8431124,11.0607696613905,7.43122914019841,*,26.6352241702412,.,-6.99125538805113,,1.79784659437461,,-7.23619329425668,,0.853433073539702,,-7.53647450003642,,0.652163967775442,,0.12250186059491,,-11.1736977479184,,13.1562363179154,,6.7214040557232,,2.77084123241057,,-4.84948006099358,,9.16703405166099,,-4.10077595749319,,-1.70167490660357,,11.4979895099866,,1.34571751010411,,7.12609175426382,,9.99823674830737,,-1.17826005371462,,-4.58969583769777,,-5.14941599047693,,,,-22.2532114409047,,-2.21296782413265,,1,0.957246986262961,1,0.564547547863696,1,0.267084111703899,1.68677033510942,0.226242096760703,0.153469908594592,0.25,0.5,0.0960548885077187,0.0355305072286204,-17.1778629448304,5.97412789335402,-26.2844138469768,9.53298100988975,UNSC US Aligned,0.624208604570516,1,8431124,vt_noX,,ch,1,_StrictPrec,11.06 (7.43)*,ch_430_vt_noX,ch_vt_noX
vt_3yr_onlyX,ch_430,430,Other Multisector (430),Other Multisector,98,2442,1809924,22.8393723635094,0.521533956948716,***,26.2070835917757,.,-6.99125538805113,-0.0194652706058698,1.79784659437461,-0.0143210713844751,-7.23619329425668,,0.853433073539702,0.0105450450908392,-7.53647450003642,-0.0145734341815111,0.652163967775442,0.0194894098653459,0.12250186059491,,-11.1736977479184,0.00482599807903171,13.1562363179154,0.000286807011580095,6.7214040557232,0.0409700221754611,2.77084123241057,0.00805602546548489,-4.84948006099358,,9.16703405166099,0.0485932184010744,-4.10077595749319,0.0182016621064394,-1.70167490660357,-0.00130028246552683,11.4979895099866,0.0203522023814721,1.34571751010411,,7.12609175426382,-0.0278880845755334,9.99823674830737,0.0536631044745474,-1.17826005371462,-0.00704229976166973,-4.58969583769777,0.00902562231756746,-5.14941599047693,0.0206297811330298,,,-22.2532114409047,,-2.21296782413265,-0.021604115094524,0.67741935483871,0.999774541191324,0.544842911706367,0.991640594954389,0,1.76375513853221,1.80017445627358,0.0347517031759095,0.12808851115126,0.5,0.5,0.00251677852348993,0.0281040268456376,-8.03621275944256,1.516440744652,10.4471783582187,-6.69539836572965,Nightlights per cap; Dist to Diam; Conflict deaths; Election year; UNSC US Aligned; UNSC Non-US Align,0.80732304171556,0.67741935483871,1809924,vt_onlyX,,ch,0.544842911706367,_StrictPrec,22.84 (0.52)***,ch_430_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyFE,ch_430,430,Other Multisector (430),Other Multisector,98,2442,1806084,15.2153560155671,1.34997121284012,***,26.2070835917757,.,-6.99125538805113,,1.79784659437461,,-7.23619329425668,,0.853433073539702,,-7.53647450003642,,0.652163967775442,,0.12250186059491,,-11.1736977479184,,13.1562363179154,,6.7214040557232,,2.77084123241057,,-4.84948006099358,,9.16703405166099,,-4.10077595749319,,-1.70167490660357,,11.4979895099866,,1.34571751010411,,7.12609175426382,,9.99823674830737,,-1.17826005371462,,-4.58969583769777,,-5.14941599047693,,,,-22.2532114409047,,-2.21296782413265,,0.548387096774194,0.951909636109483,0.525423728813559,0.24060034332836,0.846994535519126,0.807024231968928,1.80017445627358,0.269593918992961,0.12808851115126,0.451612903225806,0.5,0.136325503355705,0.0281040268456376,-8.03621275944256,1.516440744652,-9.43931458585279,1.73326790276,Nightlights per cap; Dist to Diam; Conflict deaths; Election year; UNSC US Aligned; UNSC Non-US Align,0.80732304171556,0.548387096774194,1806084,vt_onlyFE,,ch,0.525423728813559,_StrictPrec,15.22 (1.35)***,ch_430_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyXandFE,ch_430,430,Other Multisector (430),Other Multisector,147,6433,1814276,20.2837325500574,0.578089283474583,***,26.6352241702412,.,-6.99125538805113,0.122500285441057,1.79784659437461,0.079022309771388,-7.23619329425668,-0.215219483524555,0.853433073539702,0.202788280099624,-7.53647450003642,0.142636727318166,0.652163967775442,-0.0213879376323886,0.12250186059491,-0.136947070062162,-11.1736977479184,0.0841487140208483,13.1562363179154,0.0708147371001543,6.7214040557232,0.194091672170911,2.77084123241057,-0.283011756092316,-4.84948006099358,0.192353323996067,9.16703405166099,0.14622039405629,-4.10077595749319,-0.024775377213955,-1.70167490660357,-0.069412347273901,11.4979895099866,0.207343370039003,1.34571751010411,-0.0206941767479306,7.12609175426382,0.254307901263227,9.99823674830737,0.26168920129537,-1.17826005371462,0.0748005454917453,-4.58969583769777,0.133238725960253,-5.14941599047693,-0.138968476653099,,,-22.2532114409047,0.0328412656206657,-2.21296782413265,0.0692313496023418,1,0.99895044855621,1,0.967038680322916,1,0.39312822274971,1.68677033510942,0.0606925907706556,0.153469908594592,0.25,0.5,0.0144572408723352,0.0355305072286204,-17.1778629448304,5.97412789335402,-17.2993940839389,5.84277046051441,UNSC US Aligned,0.624208604570516,1,1814276,vt_onlyXandFE,,ch,1,_StrictPrec,20.28 (0.58)***,ch_430_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_withX,ch_430,430,Other Multisector (430),Other Multisector,147,6433,8470276,11.2839289411424,0.445804003017304,***,26.6352241702412,.,-6.99125538805113,0.00177001905714862,1.79784659437461,0.0024779257155023,-7.23619329425668,-0.00173337717074896,0.853433073539702,-0.00309154244255287,-7.53647450003642,0.000504308067320373,0.652163967775442,-0.00712779571535039,0.12250186059491,-0.00187928691477284,-11.1736977479184,-0.00246940116090627,13.1562363179154,0.00239627066112007,6.7214040557232,-0.000552626383068865,2.77084123241057,-0.00399438197026038,-4.84948006099358,0.00109559415475815,9.16703405166099,-0.00311829225873225,-4.10077595749319,-0.0067011541008833,-1.70167490660357,8.56005685636772e-05,11.4979895099866,0.0062203563906947,1.34571751010411,0.000543552664603372,7.12609175426382,0.00241812340973401,9.99823674830737,0.00465356007844083,-1.17826005371462,-0.00323628953228769,-4.58969583769777,0.00197329880320465,-5.14941599047693,-0.00364465444057714,,,-22.2532114409047,0.00316514592515906,-2.21296782413265,0.000203155513445382,1,0.969247617045118,1,0.54988112307228,1,0.383774577500383,1.68677033510942,0.215567362360712,0.153469908594592,0.25,0.5,0.100955648125459,0.0355305072286204,-17.1778629448304,5.97412789335402,-21.7283419435268,8.0830503305219,UNSC US Aligned,0.624208604570516,1,8470276,vt_withX,,ch,1,_StrictPrec,11.28 (0.45)***,ch_430_vt_withX,ch_vt_withX
ridge,ch_430,430,Other Multisector (430),Other Multisector,147,6433,,20.8905423310557,1.36061606312445,***,26.6352241702412,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,0.994897673114662,1,0.898652751464705,,0.860310493536106,1.68677033510942,0.0413335079847881,0.153469908594592,0.5,0.5,0.0147022788532222,0.0355305072286204,,,,,UNSC US Aligned,0.624208604570516,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_430_vt_3yr_withX_iFINAL_StrictPrec.csv,ch,1,_StrictPrec,20.89 (1.36)***,ch_430_ridge,ch_ridge
vt_3yr_withFE,ch_430,430,Other Multisector (430),Other Multisector,147,6433,8467204,11.606512025557,0.694784391614657,***,26.6352241702412,.,-6.99125538805113,,1.79784659437461,,-7.23619329425668,,0.853433073539702,,-7.53647450003642,,0.652163967775442,,0.12250186059491,,-11.1736977479184,,13.1562363179154,,6.7214040557232,,2.77084123241057,,-4.84948006099358,,9.16703405166099,,-4.10077595749319,,-1.70167490660357,,11.4979895099866,,1.34571751010411,,7.12609175426382,,9.99823674830737,,-1.17826005371462,,-4.58969583769777,,-5.14941599047693,,,,-22.2532114409047,,-2.21296782413265,,0.5,0.970590978095916,0.712317927548219,0.56991967061685,0.5,1.48106949618094,1.91306769156925,0.150932296136931,0.106824400641267,0.5,0.5,0.0571867794004612,0.0222905457340507,-17.1778629448304,5.97412789335402,-3.09251878341836,1.68996063708874,UNSC US Aligned,0.624208604570516,0.5,8467204,vt_withFE,,ch,0.712317927548219,_StrictPrec,11.61 (0.69)***,ch_430_vt_withFE,ch_vt_withFE
vt_3yr_withXandFE,ch_430,430,Other Multisector (430),Other Multisector,147,6433,8473348,11.9318204832077,2.73506588862519,***,26.6352241702412,.,-6.99125538805113,0.00104129264131189,1.79784659437461,-0.0013019917666679,-7.23619329425668,-0.00308920562398263,0.853433073539702,0.00483230196696226,-7.53647450003642,-0.00417702843100408,0.652163967775442,-0.0036058935493928,0.12250186059491,0.00342627758742314,-11.1736977479184,-0.00134436530526727,13.1562363179154,0.00304383166949265,6.7214040557232,-0.000236305288417502,2.77084123241057,-0.00363794177363169,-4.84948006099358,-0.000763278600643388,9.16703405166099,0.0057589489093516,-4.10077595749319,-0.00537448690622114,-1.70167490660357,-0.000935122812225016,11.4979895099866,0.00619164254399909,1.34571751010411,-0.00226382741238936,7.12609175426382,0.0045600191477568,9.99823674830737,0.00281915428960922,-1.17826005371462,-0.00104939367294721,-4.58969583769777,0.000636119894916186,-5.14941599047693,-0.0077707931632176,,,-22.2532114409047,0.00265984007666718,-2.21296782413265,0.00259360039257445,1,0.979156153630485,1,0.65115260924038,1,0.329499491000433,1.68677033510942,0.189914759519413,0.153469908594592,0.25,0.5,0.0833129135015927,0.0355305072286204,-17.1778629448304,5.97412789335402,-21.5393399126118,7.85635034537801,UNSC US Aligned,0.624208604570516,1,8473348,vt_withXandFE,,ch,1,_StrictPrec,11.93 (2.74)***,ch_430_vt_withXandFE,ch_vt_withXandFE
vt_3yr_noX,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,8431124,14.9128527987406,0.152444240133381,***,23.5000521000823,.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.2875,0.914431883151267,0.373322967723135,0.270622982064496,0,1.94570711324673,2.02296631979066,0.198032376263768,0.0893914500310128,0.5,0.5,0.0805821025195482,0.0178105994787142,-10.1215777370808,8.62176460747096,-9.91021084963348,15.0819659661477,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.7125,8431124,vt_noX,,ch,0.373322967723135,_StrictPrec,14.91 (0.15)***,ch_520_vt_noX,ch_vt_noX
vt_3yr_onlyX,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,1810948,16.6528562889327,0.888785587023022,***,23.5000521000823,.,,0.0473018761258572,,-0.031061509978026,,0.0190736871422279,,0.150489059695981,,0.018988595493138,,0.0584761620312904,,0.0607654978468762,,0.102229074388743,,-0.0404197869822382,,-0.0597564566059737,,0.059839858785275,,0.00803869497496634,,-0.0172960141068324,,0.0780938431248071,,0.011539756427519,,-0.00279216494411231,,0.163584269434212,,-0.0751458077412103,,-0.162553981170056,,-0.161435484966498,,-0.0300395377445965,,0.00133965697837994,,,,,,0.0209579167095943,0.0075,0.99880260191368,0.307341461332932,0.94273114138118,0,2.52895135452198,2.02296631979066,0.0632047453517538,0.0893914500310128,0.6,0.5,0.0136837532580365,0.0178105994787142,-10.1215777370808,8.62176460747096,-6.94785049440148,17.1793821035815,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.9925,1810948,vt_onlyX,,ch,0.307341461332932,_StrictPrec,16.65 (0.89)***,ch_520_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,1802246,15.4774686986493,0.012066140089825,***,23.5000521000823,.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.875,0.961043360433604,0.730852876610503,0.271981738001726,0.970873786407767,0.375990895262132,1.89402368612563,0.247458957627311,0.110158090295528,0.1,0.5,0.135952515545506,0.0231769361221029,-10.1215777370808,8.62176460747096,-12.2697548862702,9.78581895114515,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.875,1802246,vt_onlyFE,,ch,0.730852876610503,_StrictPrec,15.48 (0.01)***,ch_520_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyXandFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,1812996,16.6095278013142,0.987296607215313,***,23.5000521000823,.,,0.0419460857193917,,-0.0225079902028664,,0.0358739106357118,,0.122484810365646,,0.00862285122508188,,0.0600357549265002,,-0.0449178328219554,,-0.0863987372256817,,0.0579471033695153,,-0.00387537110131234,,-0.0389028704259566,,-0.0245729890675284,,0.0289959852863103,,0.0424535683728755,,-0.0863426642492413,,0.0901415103906768,,0.0371497050300236,,0.0682980619370941,,-0.156500735878943,,-0.0951206467201715,,0.0191330188792198,,0.0213376615941525,,,,,,0.0396606321120633,0.3425,0.998710909267429,0.387943886756391,0.944861751334629,0,1.93396632826496,2.02296631979066,0.06829248861664,0.0893914500310128,0.525,0.5,0.0162901824500434,0.0178105994787142,-10.1215777370808,8.62176460747096,-9.50883824886885,16.9205217279934,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.6575,1812996,vt_onlyXandFE,,ch,0.387943886756391,_StrictPrec,16.61 (0.99)***,ch_520_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_withX,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,8436500,14.5306843409756,0.312517902761066,***,23.5000521000823,.,,0.00123353741379105,,0.000442245069134513,,0.000276254429481939,,-0.000281010511680519,,0.000343145941442346,,-0.000834570738952572,,-0.000569690635893476,,8.74982855748387e-05,,0.000475921781908254,,0.00110275102313608,,0.000299551833886652,,-0.00166286496634712,,0.000536558316089215,,9.3519966176246e-05,,-0.000206652740598656,,-0.000203006389929221,,0.000698337896028524,,-0.000235306113609112,,0.00053215973544867,,0.000856641812133616,,0.000471969210775567,,-0.000412691726669438,,,,,,0.000861560840858142,0.005,0.966197958190171,0.307083713615246,0.32906369209835,0,2.13498588413202,1.8941616367525,0.250955656908381,0.110133588544182,0.525,0.5,0.116982198361119,0.0231703871150042,-10.1215777370808,8.62176460747096,-10.4235232163067,18.8730987243642,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.995,8436500,vt_withX,,ch,0.307083713615246,_StrictPrec,14.53 (0.31)***,ch_520_vt_withX,ch_vt_withX
ridge,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,,22.3635305589981,0.762648022767018,***,23.5000521000823,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.7575,0.981740829846841,0.612700870141503,0.694818584946233,,2.58179986783958,1.8941616367525,0.0462622559480219,0.110133588544182,0.5,0.5,0.014693416219271,0.0231703871150042,,,,,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_520_vt_3yr_withX_iFINAL_StrictPrec.csv,ch,0.612700870141503,_StrictPrec,22.36 (0.76)***,ch_520_ridge,ch_ridge
vt_3yr_withFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,8466180,14.5584970066665,0.260900559231118,***,23.5000521000823,.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.175,0.950833863712435,0.33665408941546,0.348183952495443,0,1.92021931715121,2.02296631979066,0.19157923137327,0.0893914500310128,0.5,0.5,0.0712423979148566,0.0178105994787142,-10.1215777370808,8.62176460747096,-6.99083061071694,14.4091026714023,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.825,8466180,vt_withFE,,ch,0.33665408941546,_StrictPrec,14.56 (0.26)***,ch_520_vt_withFE,ch_vt_withFE
vt_3yr_withXandFE,ch_520,520,Developmental Food Aid/Food Security Assistance (520),Developmental Food Aid/Food Security Assistance,102,4670,8472068,15.2760740381834,0.661669817144926,***,23.5000521000823,.,,3.81236179964617e-05,,-5.25666493922469e-05,,0.000417001217392705,,0.000324239585606862,,0.000962394967209554,,0.000993647691793698,,0.001053631028044,,0.000459296423650813,,0.000622375638413359,,0.0017797251988668,,-0.000469638969516408,,-0.000653818733408115,,-0.00157548976746511,,-0.000985107505330236,,-0.000698875462112483,,0.000837450225653813,,-0.00154570247730587,,-0.00131410579720978,,-0.000334530176842232,,-0.000194186447079122,,3.87659026819164e-05,,-0.00208551260642708,,,,,,0.000528305786283451,0.74,0.945146680609337,0.755930481941807,0.391183988364133,0,1.7937923031148,1.89347150314586,0.219751892531177,0.110256216976552,0.5,0.5,0.0897000565930956,0.023203169213356,-10.1215777370808,8.62176460747096,-7.93637129864565,14.2601018507999,UNSC US Aligned; UNSC Non-US Align,0.603376628369843,0.74,8472068,vt_withXandFE,,ch,0.755930481941807,_StrictPrec,15.28 (0.66)***,ch_520_vt_withXandFE,ch_vt_withXandFE
vt_3yr_noX,ch_700,700,Emergency Response (700),Emergency Response,122,8042,8464644,15.175485594528,0.788400421331616,***,25.3944085337902,.,-1.00309041842389,,-2.80653862806332,,-3.58015774775653,,4.67384229621043,,-2.23310315051898,,-10.7003319152171,,-0.0108680788454242,,-8.45794956394344,,11.1894836793843,,-4.37155942239777,,-3.59114649844518,,0.512533515234913,,-2.97088663754916,,-4.63919712989484,,5.85833148490086,,11.3454547595822,,1.2737785967451,,2.86784642013658,,6.1767852649319,,0.0521779399552227,,-0.0247391316127437,,-0.594081229479426,,,,,,-0.383715567184044,,0.987654320987654,0.970858933429088,0.988293276038019,0.244987148412944,0.909090909090909,0.453883850007561,2.09252753758907,0.190653171859964,0.0798019571440515,0.222222222222222,0.5,0.0737446983171433,0.0154603912983992,-10.4081589078035,5.47088905121499,-19.491746938696,7.87456726327985,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,0.987654320987654,8464644,vt_noX,,ch,0.988293276038019,_StrictPrec,15.18 (0.79)***,ch_700_vt_noX,ch_vt_noX
vt_3yr_onlyX,ch_700,700,Emergency Response (700),Emergency Response,122,8042,1810948,23.1885757866385,1.49313395856574,***,25.3944085337902,.,-1.00309041842389,0.0312326603755356,-2.80653862806332,0.022949788076804,-3.58015774775653,-0.0987056683422993,4.67384229621043,0.0670300610363435,-2.23310315051898,0.00678972762310868,-10.7003319152171,-0.0444333211984473,-0.0108680788454242,0.0576884213462479,-8.45794956394344,-0.039194798935205,11.1894836793843,0.0535571023658849,-4.37155942239777,-0.0484824997838552,-3.59114649844518,-0.0699552883580269,0.512533515234913,-0.00251890392042696,-2.97088663754916,-0.0224576421733946,-4.63919712989484,0.0194579591974616,5.85833148490086,-0.0835436288546768,11.3454547595822,0.161854204949902,1.2737785967451,-0.00712622478604357,2.86784642013658,-0.028861262905412,6.1767852649319,-0.0321628747251819,0.0521779399552227,-0.00651862815953777,-0.0247391316127437,0.00994376164395347,-0.594081229479426,-0.0469277381896965,,,,,-0.383715567184044,0.0313228963967408,1,1,1,1,1,0.0669772430558006,2.09252753758907,0.035825486221209,0.0798019571440515,0,0.5,0.00437816390751129,0.0154603912983992,-10.4081589078035,5.47088905121499,-10.2834275319934,4.59287324144284,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,1,1810948,vt_onlyX,,ch,1,_StrictPrec,23.19 (1.49)***,ch_700_vt_onlyX,ch_vt_onlyX
vt_3yr_onlyFE,ch_700,700,Emergency Response (700),Emergency Response,122,8042,1808132,16.5077333839843,0.0682005246026485,***,25.3944085337902,.,-1.00309041842389,,-2.80653862806332,,-3.58015774775653,,4.67384229621043,,-2.23310315051898,,-10.7003319152171,,-0.0108680788454242,,-8.45794956394344,,11.1894836793843,,-4.37155942239777,,-3.59114649844518,,0.512533515234913,,-2.97088663754916,,-4.63919712989484,,5.85833148490086,,11.3454547595822,,1.2737785967451,,2.86784642013658,,6.1767852649319,,0.0521779399552227,,-0.0247391316127437,,-0.594081229479426,,,,,,-0.383715567184044,,1,0.9754468158945,1,0.419364406499868,1,0.13382148471679,1.77086138064523,0.197321682755768,0.134236691391975,0,0.5,0.0776750330250991,0.0298546895640687,-10.4081589078035,5.47088905121499,-10.6935810355791,4.98261718634856,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,1,1808132,vt_onlyFE,,ch,1,_StrictPrec,16.51 (0.07)***,ch_700_vt_onlyFE,ch_vt_onlyFE
vt_3yr_onlyXandFE,ch_700,700,Emergency Response (700),Emergency Response,122,8042,1809158,21.8283144871985,0.427178169110054,***,25.3944085337902,.,-1.00309041842389,0.0340725790522994,-2.80653862806332,0.0157175662182278,-3.58015774775653,-0.141934731900691,4.67384229621043,0.0466157451271977,-2.23310315051898,-0.0500284812599413,-10.7003319152171,0.0109288904629645,-0.0108680788454242,0.0419935619086032,-8.45794956394344,-0.0277296123094858,11.1894836793843,0.000914559736847878,-4.37155942239777,-0.037825962500644,-3.59114649844518,-0.0350544314365847,0.512533515234913,0.00269869849085807,-2.97088663754916,-0.0191781901195646,-4.63919712989484,0.0563560262694954,5.85833148490086,-0.0385024359636009,11.3454547595822,0.0908624186739447,1.2737785967451,0.00238749797921641,2.86784642013658,-0.0254981457442045,6.1767852649319,-0.052268682271244,0.0521779399552227,0.0110312948189673,-0.0247391316127437,-0.0138260035309938,-0.594081229479426,0.000592158474028101,,,,,-0.383715567184044,0.0420210017077619,0.987654320987654,0.999488408014285,0.988293276038019,0.963358907355767,0.909090909090909,0.877363223148963,2.09252753758907,0.034147050860489,0.0798019571440515,0.5,0.5,0.00424134628540156,0.0154603912983992,-10.4081589078035,5.47088905121499,-9.57040720645748,3.83718024512411,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,0.987654320987654,1809158,vt_onlyXandFE,,ch,0.988293276038019,_StrictPrec,21.83 (0.43)***,ch_700_vt_onlyXandFE,ch_vt_onlyXandFE
vt_3yr_withX,ch_700,700,Emergency Response (700),Emergency Response,122,8042,8470020,15.2805773155414,0.530850692571498,***,25.3944085337902,.,-1.00309041842389,-0.00033231559320484,-2.80653862806332,0.0018069709523116,-3.58015774775653,-0.00349523252603829,4.67384229621043,0.000246512226294708,-2.23310315051898,0.000525805905926965,-10.7003319152171,0.000632197355516819,-0.0108680788454242,-0.00172136246183074,-8.45794956394344,-0.000709869015554436,11.1894836793843,0.0030863712680366,-4.37155942239777,0.000208364353602504,-3.59114649844518,-0.0016066151241465,0.512533515234913,-0.00384632781042455,-2.97088663754916,-0.00023953193682246,-4.63919712989484,-0.00275767928716959,5.85833148490086,-0.000741802681004626,11.3454547595822,0.0022648983578253,1.2737785967451,0.000888635982682949,2.86784642013658,-0.0016880375464098,6.1767852649319,0.00231190884514947,0.0521779399552227,-0.00230943911123172,-0.0247391316127437,-0.00110156734579503,-0.594081229479426,0.0011070361761085,,,,,-0.383715567184044,-0.00123633306706322,0.950617283950617,0.960922242937265,0.964425463256206,0.251928956046002,0.609756097560976,0.809188395071708,2.09252753758907,0.15975840097502,0.0798019571440515,0.277777777777778,0.5,0.0659460938568888,0.0154603912983992,-10.4081589078035,5.47088905121499,-10.2282331410617,1.90294622388997,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,0.950617283950617,8470020,vt_withX,,ch,0.964425463256206,_StrictPrec,15.28 (0.53)***,ch_700_vt_withX,ch_vt_withX
ridge,ch_700,700,Emergency Response (700),Emergency Response,122,8042,,20.3411862187811,0.838961743757879,***,25.3944085337902,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,0.992877065429662,1,0.60730952403035,,1.25044934861489,2.09252753758907,0.0305490868130407,0.0798019571440515,0.5,0.5,0.0138185798330825,0.0154603912983992,,,,,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,,,ridge,./results/Epoch5EarlyStopNewTreatDefLabelS_Run2/vt_3yr_withX/ICA_ch_700_vt_3yr_withX_iFINAL_StrictPrec.csv,ch,1,_StrictPrec,20.34 (0.84)***,ch_700_ridge,ch_ridge
vt_3yr_withFE,ch_700,700,Emergency Response (700),Emergency Response,122,8042,8467204,14.573504304949,0.250538985606966,***,25.3944085337902,.,-1.00309041842389,,-2.80653862806332,,-3.58015774775653,,4.67384229621043,,-2.23310315051898,,-10.7003319152171,,-0.0108680788454242,,-8.45794956394344,,11.1894836793843,,-4.37155942239777,,-3.59114649844518,,0.512533515234913,,-2.97088663754916,,-4.63919712989484,,5.85833148490086,,11.3454547595822,,1.2737785967451,,2.86784642013658,,6.1767852649319,,0.0521779399552227,,-0.0247391316127437,,-0.594081229479426,,,,,,-0.383715567184044,,0.864197530864197,0.958760692959011,0.793550052955063,0.357713422438997,0.795454545454545,0.611525409171665,2.09246019848093,0.171943307210976,0.0798107447375805,0.222222222222222,0.5,0.0721127531472359,0.0154625068418172,-10.4081589078035,5.47088905121499,-18.3176916617482,1.86428710000675,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,0.864197530864197,8467204,vt_withFE,,ch,0.793550052955063,_StrictPrec,14.57 (0.25)***,ch_700_vt_withFE,ch_vt_withFE
vt_3yr_withXandFE,ch_700,700,Emergency Response (700),Emergency Response,122,8042,8439572,15.0305069477659,0.604365440422782,***,25.3944085337902,.,-1.00309041842389,0.000562280292579091,-2.80653862806332,0.000339185905468198,-3.58015774775653,-0.00184967129127471,4.67384229621043,0.00123948617932902,-2.23310315051898,-0.0012733017739083,-10.7003319152171,2.23193425335915e-05,-0.0108680788454242,0.000200325978512412,-8.45794956394344,-0.000971707192875334,11.1894836793843,0.00141991048498312,-4.37155942239777,-8.86138901114401e-05,-3.59114649844518,-0.00197817133244833,0.512533515234913,-0.000492083457866099,-2.97088663754916,-0.00128564282123989,-4.63919712989484,-0.000433200723782647,5.85833148490086,-0.0012362847791519,11.3454547595822,0.00147251169852117,1.2737785967451,0.000383289772144075,2.86784642013658,-0.000639960475455153,6.1767852649319,0.000384384945209617,0.0521779399552227,-0.000611634476081222,-0.0247391316127437,-0.000155000971426486,-0.594081229479426,-1.05505174724383e-05,,,,,-0.383715567184044,0.000471190113748882,0.654320987654321,0.938604042560396,0.745255783405808,0.329505675654084,0.48780487804878,1.22212143450002,2.09252753758907,0.165486011173983,0.0798019571440515,0.333333333333333,0.5,0.0621152004378164,0.0154603912983992,-10.4081589078035,5.47088905121499,-4.21003450697964,-4.91241560133065,UNSC US Aligned; UNSC Non-US Align,0.788076040473631,0.654320987654321,8439572,vt_withXandFE,,ch,0.745255783405808,_StrictPrec,15.03 (0.6)***,ch_700_vt_withXandFE,ch_vt_withXandFE


==> Figures/Salience_XFE_vs_MXFE_vt_emb_3yr_2013.csv <==
funder,sector,sec_pre_name,term,term_label,X + FE,M + X + FE,delta
ch,110,Education (110),corruption_control,Cntry Cntrl Corruption,0.0324469329556458,0.0264334457833326,-0.0060134871723132
ch,110,Education (110),country_gini,Country gini,-0.0540379552915641,-0.0333600819692915,0.0206778733222726
ch,110,Education (110),election_year,Election year,0.0269924339186417,0.0725882253964708,0.0455957914778291
ch,110,Education (110),gov_effectiveness,Cntry Gov Effective,-0.00150589410215613,0.0251612045860378,0.0266670986881939
ch,110,Education (110),leader_birthplace,Leader birthplace,-0.0190029601380246,-0.00654081766493677,0.0124621424730878
ch,110,Education (110),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0167485517030556,0.00572012684773565,0.0224686785507913
ch,110,Education (110),log_avg_min_to_city,Minutes to City,0.0383758885972204,-0.0757419704948557,-0.114117859092076
ch,110,Education (110),log_avg_pop_dens,Pop Density,0.0452587746456266,0.0527674304507673,0.0075086558051407
ch,110,Education (110),log_ch_loan_proj_n,China Loan Projs,-0.0717639004625125,0.0143879213952408,0.0861518218577533
ch,110,Education (110),log_disasters,Natural Disasters,-0.0474609760194885,0.00138146493409256,0.0488424409535811
ch,110,Education (110),log_dist_km_to_dia,Dist to Diam,-0.127997122034431,-0.0177986102504657,0.110198511783965
ch,110,Education (110),log_dist_km_to_gems,Dist to Gems,0.057705512460088,-0.0342839801311491,-0.0919894925912371
ch,110,Education (110),log_dist_km_to_gold,Dist to Gold,0.004898882182315,-0.0423802477191203,-0.0472791299014353
ch,110,Education (110),log_dist_km_to_petro,Dist to Oil,0.0134429012425245,0.0391937329992656,0.0257508317567411
ch,110,Education (110),log_other_sect_n,Other Sector Proj n,-0.0121439737081528,0.131254517398775,0.143398491106928
ch,110,Education (110),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0565402715839333,0.0668953669071064,0.12343563849104
ch,110,Education (110),log_treated_other_funder_n,Other Funder Treat n,-0.0667477075569349,0.0925636927410984,0.159311400298033
ch,110,Education (110),political_stability,Cntry Political Stability,-0.0713840823201473,0.0221981824375692,0.0935822647577165
ch,110,Education (110),reg_quality,Cntry Reg Quality,-0.0102230249484996,-0.00266490999259973,0.00755811495589987
ch,110,Education (110),rule_of_law,Cntry Rule of Law,-0.000135735508520151,0.0311549565009761,0.0312906920094962
ch,110,Education (110),unsc_non_aligned_us,UNSC Non-US Align,-0.00726202032528438,-0.044884820640995,-0.0376228003157106
ch,110,Education (110),voice_accountability,Cntry Voice/Account,0.0821100893616696,0.0216850964003248,-0.0604249929613448
wb,110,Education (110),corruption_control,Cntry Cntrl Corruption,0.0185762725397943,-0.0116365825536191,-0.0302128550934134
wb,110,Education (110),country_gini,Country gini,-0.0103475240850819,-0.0823584016505635,-0.0720108775654816
wb,110,Education (110),election_year,Election year,-0.0744975443929345,-0.00703751798253478,0.0674600264103997
wb,110,Education (110),gov_effectiveness,Cntry Gov Effective,0.167079850900922,0.181991145536295,0.014911294635373
wb,110,Education (110),leader_birthplace,Leader birthplace,0.00471104792319324,-0.0978064202395047,-0.102517468162698
wb,110,Education (110),log_3yr_pre_conflict_deaths,Conflict deaths,0.0612267070636193,0.0824156818341033,0.021188974770484
wb,110,Education (110),log_avg_min_to_city,Minutes to City,-0.0336646509915586,0.0599305509310213,0.0935952019225799
wb,110,Education (110),log_avg_pop_dens,Pop Density,0.0634726497717204,0.014804244588595,-0.0486684051831254
wb,110,Education (110),log_ch_loan_proj_n,China Loan Projs,0.00942603957839407,0.0354410083294619,0.0260149687510678
wb,110,Education (110),log_disasters,Natural Disasters,0.00588331993552902,0.00559936062069087,-0.000283959314838151
wb,110,Education (110),log_dist_km_to_dia,Dist to Diam,-0.0549253350961953,-0.070833128175,-0.0159077930788047
wb,110,Education (110),log_dist_km_to_gems,Dist to Gems,0.0170468328148127,0.0458981498144568,0.0288513169996441
wb,110,Education (110),log_dist_km_to_gold,Dist to Gold,0.0365727443649663,-0.0262585196574219,-0.0628312640223882
wb,110,Education (110),log_dist_km_to_petro,Dist to Oil,-0.0456348372576757,-0.0737876290280846,-0.0281527917704089
wb,110,Education (110),log_other_sect_n,Other Sector Proj n,0.427543565421376,0.58756647069014,0.160022905268764
wb,110,Education (110),log_pc_nl_pre_oda,Nightlights per cap,0.0177202371694087,0.0423545755044323,0.0246343383350236
wb,110,Education (110),log_total_neighbor_projs,Adj ADM2 Proj n,0.00619010007008895,0.0838577119400672,0.0776676118699783
wb,110,Education (110),log_treated_other_funder_n,Other Funder Treat n,0.034861770945141,0.0368391451821607,0.0019773742370197
wb,110,Education (110),political_stability,Cntry Political Stability,-0.0733862231508823,-0.135919235721234,-0.0625330125703517
wb,110,Education (110),reg_quality,Cntry Reg Quality,-0.0590129584213733,-0.0487271801522018,0.0102857782691715
wb,110,Education (110),rule_of_law,Cntry Rule of Law,-0.00704448788426822,0.0514881362524468,0.058532624136715
wb,110,Education (110),unsc_aligned_us,UNSC US Aligned,0.0272118258290126,0.0304049666016272,0.0031931407726146
wb,110,Education (110),unsc_non_aligned_us,UNSC Non-US Align,-0.0498889776412477,-0.00650020257104299,0.0433887750702047
wb,110,Education (110),voice_accountability,Cntry Voice/Account,0.113721808590922,0.111768427889327,-0.001953380701595
ch,120,Health (120),corruption_control,Cntry Cntrl Corruption,-0.171251843497159,-0.100967608764187,0.070284234732972
ch,120,Health (120),country_gini,Country gini,-0.0319199311034774,-0.0214775436895447,0.0104423874139327
ch,120,Health (120),election_year,Election year,-0.0359895245893808,-0.0297983257046102,0.0061911988847706
ch,120,Health (120),gov_effectiveness,Cntry Gov Effective,-0.0847648116340849,-0.0598953642463303,0.0248694473877546
ch,120,Health (120),leader_birthplace,Leader birthplace,-0.02454819816164,0.173950168518302,0.198498366679942
ch,120,Health (120),log_3yr_pre_conflict_deaths,Conflict deaths,0.108828506376579,-0.0173489264922658,-0.126177432868845
ch,120,Health (120),log_avg_min_to_city,Minutes to City,-0.134332373552023,-0.224552019799592,-0.090219646247569
ch,120,Health (120),log_avg_pop_dens,Pop Density,0.143816545497394,0.246129608755001,0.102313063257607
ch,120,Health (120),log_ch_loan_proj_n,China Loan Projs,0.0932133082905765,0.111298549408091,0.0180852411175145
ch,120,Health (120),log_disasters,Natural Disasters,0.017050320096308,-0.064213656261541,-0.081263976357849
ch,120,Health (120),log_dist_km_to_dia,Dist to Diam,0.0448408134747295,0.0464857248304177,0.0016449113556882
ch,120,Health (120),log_dist_km_to_gems,Dist to Gems,-0.0634475062973799,-0.0291971451808059,0.034250361116574
ch,120,Health (120),log_dist_km_to_gold,Dist to Gold,0.14128391026985,-0.175838708411176,-0.317122618681026
ch,120,Health (120),log_dist_km_to_petro,Dist to Oil,-0.0761489617079498,0.0343885299004615,0.110537491608411
ch,120,Health (120),log_other_sect_n,Other Sector Proj n,0.266178116779805,0.323295123321041,0.057117006541236
ch,120,Health (120),log_pc_nl_pre_oda,Nightlights per cap,-0.000222913837060343,0.116532146416144,0.116755060253204
ch,120,Health (120),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0810017414763582,0.125965331841728,0.206967073318086
ch,120,Health (120),log_treated_other_funder_n,Other Funder Treat n,0.0852971967682357,0.00959592204075435,-0.0757012747274814
ch,120,Health (120),political_stability,Cntry Political Stability,0.00804678041196891,0.175117662013508,0.167070881601539
ch,120,Health (120),reg_quality,Cntry Reg Quality,-0.0747411833144713,-0.0860763750923784,-0.0113351917779071
ch,120,Health (120),rule_of_law,Cntry Rule of Law,0.0118848649924619,0.00815053402504407,-0.00373433096741783
ch,120,Health (120),unsc_aligned_us,UNSC US Aligned,0.000346526093780965,-0.182673401803461,-0.183019927897242
ch,120,Health (120),unsc_non_aligned_us,UNSC Non-US Align,-0.0592729509062938,-0.0349253395618796,0.0243476113444142
ch,120,Health (120),voice_accountability,Cntry Voice/Account,-0.0322906600125108,-0.00958595065399927,0.0227047093585115
wb,120,Health (120),corruption_control,Cntry Cntrl Corruption,0.0831646885536575,0.0931519929284655,0.00998730437480801
wb,120,Health (120),country_gini,Country gini,0.0389543898694654,-0.126469878084017,-0.165424267953482
wb,120,Health (120),election_year,Election year,0.0340227437834177,0.0188151574006726,-0.0152075863827451
wb,120,Health (120),gov_effectiveness,Cntry Gov Effective,0.102051908755675,-0.0234831978054718,-0.125535106561147
wb,120,Health (120),leader_birthplace,Leader birthplace,-0.0776353558898214,-0.0568201296101501,0.0208152262796713
wb,120,Health (120),log_3yr_pre_conflict_deaths,Conflict deaths,0.094603745751072,0.0786177515098735,-0.0159859942411985
wb,120,Health (120),log_avg_min_to_city,Minutes to City,0.0401028594747181,-0.0463847971637728,-0.0864876566384909
wb,120,Health (120),log_avg_pop_dens,Pop Density,-0.0328965983167291,-0.044965092779603,-0.0120684944628739
wb,120,Health (120),log_ch_loan_proj_n,China Loan Projs,-0.0810710592742981,-0.115337428732372,-0.0342663694580739
wb,120,Health (120),log_disasters,Natural Disasters,0.0499548428141871,-0.157588240046756,-0.207543082860943
wb,120,Health (120),log_dist_km_to_dia,Dist to Diam,0.00815097754821181,-0.112191603609826,-0.120342581158038
wb,120,Health (120),log_dist_km_to_gems,Dist to Gems,0.0535547867976127,-0.0387853594019542,-0.0923401461995669
wb,120,Health (120),log_dist_km_to_gold,Dist to Gold,-0.0162527490063804,0.0768899971974319,0.0931427462038123
wb,120,Health (120),log_dist_km_to_petro,Dist to Oil,-0.046544766074512,-0.106879721133154,-0.060334955058642
wb,120,Health (120),log_other_sect_n,Other Sector Proj n,0.322979347929441,0.836002041028329,0.513022693098888
wb,120,Health (120),log_pc_nl_pre_oda,Nightlights per cap,-0.0183721227012664,-0.0653412630036791,-0.0469691403024127
wb,120,Health (120),log_total_neighbor_projs,Adj ADM2 Proj n,0.153924624435574,0.285539784259108,0.131615159823534
wb,120,Health (120),log_treated_other_funder_n,Other Funder Treat n,0.0539940175623373,-0.0360565969836724,-0.0900506145460097
wb,120,Health (120),political_stability,Cntry Political Stability,0.0939898089971385,-0.0145770427805836,-0.108566851777722
wb,120,Health (120),reg_quality,Cntry Reg Quality,-0.0841736692702392,-0.0912474921904499,-0.00707382292021071
wb,120,Health (120),rule_of_law,Cntry Rule of Law,-0.100566771650044,-0.00738150495104476,0.0931852666989992
wb,120,Health (120),unsc_aligned_us,UNSC US Aligned,0.0957080459780448,0.0434653553087018,-0.052242690669343
wb,120,Health (120),unsc_non_aligned_us,UNSC Non-US Align,0.0108752394281328,0.182561576071458,0.171686336643325
wb,120,Health (120),voice_accountability,Cntry Voice/Account,-0.0389679358713336,0.0411262450984221,0.0800941809697557
ch,140,Water Supply and Sanitation (140),corruption_control,Cntry Cntrl Corruption,-0.195880347692868,-0.0289175790001165,0.166962768692752
ch,140,Water Supply and Sanitation (140),country_gini,Country gini,-0.147226780587798,0.0111558396555476,0.158382620243346
ch,140,Water Supply and Sanitation (140),election_year,Election year,0.17575798170641,0.0194229923840611,-0.156334989322349
ch,140,Water Supply and Sanitation (140),gov_effectiveness,Cntry Gov Effective,-0.0466348049882794,-0.0278882093401622,0.0187465956481172
ch,140,Water Supply and Sanitation (140),leader_birthplace,Leader birthplace,0.0246483948919948,0.00978837339382255,-0.0148600214981723
ch,140,Water Supply and Sanitation (140),log_3yr_pre_conflict_deaths,Conflict deaths,0.120248978864389,0.0134313814120818,-0.106817597452307
ch,140,Water Supply and Sanitation (140),log_avg_min_to_city,Minutes to City,0.141999166863971,-0.0129206834384241,-0.154919850302395
ch,140,Water Supply and Sanitation (140),log_avg_pop_dens,Pop Density,-0.143469172045589,0.00787588462320856,0.151345056668798
ch,140,Water Supply and Sanitation (140),log_ch_loan_proj_n,China Loan Projs,-0.0389788008085407,0.00917154761263995,0.0481503484211807
ch,140,Water Supply and Sanitation (140),log_disasters,Natural Disasters,0.153105352753757,0.0073258173850983,-0.145779535368659
ch,140,Water Supply and Sanitation (140),log_dist_km_to_dia,Dist to Diam,0.273577734939755,-0.00680966927087869,-0.280387404210634
ch,140,Water Supply and Sanitation (140),log_dist_km_to_gems,Dist to Gems,-0.0761357936169953,0.00862527887336911,0.0847610724903644
ch,140,Water Supply and Sanitation (140),log_dist_km_to_gold,Dist to Gold,-0.0466531842201947,-0.0236176243401132,0.0230355598800815
ch,140,Water Supply and Sanitation (140),log_dist_km_to_petro,Dist to Oil,0.0349191331118345,0.0145238486118615,-0.020395284499973
ch,140,Water Supply and Sanitation (140),log_other_sect_n,Other Sector Proj n,0.112645650482288,0.00561238356865883,-0.107033266913629
ch,140,Water Supply and Sanitation (140),log_pc_nl_pre_oda,Nightlights per cap,0.218351663276569,0.0138523305155114,-0.204499332761058
ch,140,Water Supply and Sanitation (140),log_total_neighbor_projs,Adj ADM2 Proj n,0.15223496807739,-0.000476147115696216,-0.152711115193086
ch,140,Water Supply and Sanitation (140),log_treated_other_funder_n,Other Funder Treat n,0.106354136237058,0.000527019656728942,-0.105827116580329
ch,140,Water Supply and Sanitation (140),political_stability,Cntry Political Stability,0.121455602869386,-0.0147407530504273,-0.136196355919813
ch,140,Water Supply and Sanitation (140),reg_quality,Cntry Reg Quality,0.065625171400606,-0.0236749819712711,-0.0893001533718771
ch,140,Water Supply and Sanitation (140),rule_of_law,Cntry Rule of Law,-0.262100456529299,-0.0280324618413581,0.234067994687941
ch,140,Water Supply and Sanitation (140),unsc_non_aligned_us,UNSC Non-US Align,-0.0672657454386377,-0.00742380673065807,0.0598419387079796
ch,140,Water Supply and Sanitation (140),voice_accountability,Cntry Voice/Account,-0.128848549835385,-0.0205499191518176,0.108298630683567
wb,140,Water Supply and Sanitation (140),corruption_control,Cntry Cntrl Corruption,0.0305833452660601,0.0971441091504,0.0665607638843399
wb,140,Water Supply and Sanitation (140),country_gini,Country gini,0.0148413366079337,-0.00274144989904003,-0.0175827865069737
wb,140,Water Supply and Sanitation (140),election_year,Election year,-0.014669543475611,0.0260032215015829,0.0406727649771939
wb,140,Water Supply and Sanitation (140),gov_effectiveness,Cntry Gov Effective,0.114826122551462,0.0862876730505328,-0.0285384495009292
wb,140,Water Supply and Sanitation (140),leader_birthplace,Leader birthplace,0.0195473062549701,0.000720266839489263,-0.0188270394154808
wb,140,Water Supply and Sanitation (140),log_3yr_pre_conflict_deaths,Conflict deaths,0.160219099749806,0.0224025880126268,-0.137816511737179
wb,140,Water Supply and Sanitation (140),log_avg_min_to_city,Minutes to City,0.0316053671103145,-0.0448111139400861,-0.0764164810504006
wb,140,Water Supply and Sanitation (140),log_avg_pop_dens,Pop Density,-0.0206274972436949,0.0770204796642066,0.0976479769079015
wb,140,Water Supply and Sanitation (140),log_ch_loan_proj_n,China Loan Projs,0.0353933990793336,-0.0233469685725794,-0.058740367651913
wb,140,Water Supply and Sanitation (140),log_disasters,Natural Disasters,-0.0819099953025485,0.0197488855663646,0.101658880868913
wb,140,Water Supply and Sanitation (140),log_dist_km_to_dia,Dist to Diam,0.0380106044001875,-0.0249530603899621,-0.0629636647901496
wb,140,Water Supply and Sanitation (140),log_dist_km_to_gems,Dist to Gems,-0.106395759154111,-0.0220007150876336,0.0843950440664774
wb,140,Water Supply and Sanitation (140),log_dist_km_to_gold,Dist to Gold,-0.0461945335194474,-0.0234812816353224,0.022713251884125
wb,140,Water Supply and Sanitation (140),log_dist_km_to_petro,Dist to Oil,0.0781907531991587,-0.0463411894463935,-0.124531942645552
wb,140,Water Supply and Sanitation (140),log_other_sect_n,Other Sector Proj n,0.497896395474686,0.39023096460845,-0.107665430866236
wb,140,Water Supply and Sanitation (140),log_pc_nl_pre_oda,Nightlights per cap,0.0330149942357143,0.0808650770224473,0.047850082786733
wb,140,Water Supply and Sanitation (140),log_total_neighbor_projs,Adj ADM2 Proj n,0.143933500680144,0.0374140809103912,-0.106519419769753
wb,140,Water Supply and Sanitation (140),log_treated_other_funder_n,Other Funder Treat n,-0.00224567059427467,0.0353489409081426,0.0375946115024173
wb,140,Water Supply and Sanitation (140),political_stability,Cntry Political Stability,-0.256349101935053,-0.0593977328576133,0.19695136907744
wb,140,Water Supply and Sanitation (140),reg_quality,Cntry Reg Quality,0.0258427296578877,0.0315798257972342,0.0057370961393465
wb,140,Water Supply and Sanitation (140),rule_of_law,Cntry Rule of Law,-0.124448882713914,-0.0312799664912747,0.0931689162226393
wb,140,Water Supply and Sanitation (140),unsc_aligned_us,UNSC US Aligned,0.0915388031629955,0.0275438851164611,-0.0639949180465344
wb,140,Water Supply and Sanitation (140),unsc_non_aligned_us,UNSC Non-US Align,-0.049108246047971,0.0195158526790225,0.0686240987269935
wb,140,Water Supply and Sanitation (140),voice_accountability,Cntry Voice/Account,-0.110115422271197,0.06568616103381,0.175801583305007
ch,150,Government and Civil Society (150),corruption_control,Cntry Cntrl Corruption,-0.00431764425244186,0.0316070770318768,0.0359247212843187
ch,150,Government and Civil Society (150),country_gini,Country gini,0.0314529383927598,0.0782921231794206,0.0468391847866608
ch,150,Government and Civil Society (150),election_year,Election year,0.0559695410728306,-0.13367054417493,-0.189640085247761
ch,150,Government and Civil Society (150),gov_effectiveness,Cntry Gov Effective,-0.0109115520026534,-0.0300280419614862,-0.0191164899588328
ch,150,Government and Civil Society (150),leader_birthplace,Leader birthplace,0.02635438937695,0.0520492407051145,0.0256948513281645
ch,150,Government and Civil Society (150),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0469387334957916,0.0665472658118512,0.113485999307643
ch,150,Government and Civil Society (150),log_avg_min_to_city,Minutes to City,0.00259636034315917,-0.0594963705097324,-0.0620927308528916
ch,150,Government and Civil Society (150),log_avg_pop_dens,Pop Density,-0.0185418677236885,0.106884039247234,0.125425906970922
ch,150,Government and Civil Society (150),log_ch_loan_proj_n,China Loan Projs,-0.0117611053446324,0.0885866928755547,0.100347798220187
ch,150,Government and Civil Society (150),log_disasters,Natural Disasters,-0.0161644780007231,-0.0283593019924663,-0.0121948239917432
ch,150,Government and Civil Society (150),log_dist_km_to_dia,Dist to Diam,0.00675950296921653,0.017933520963561,0.0111740179943445
ch,150,Government and Civil Society (150),log_dist_km_to_gems,Dist to Gems,-0.00308945500757545,0.0135069290106185,0.0165963840181939
ch,150,Government and Civil Society (150),log_dist_km_to_gold,Dist to Gold,0.0114116601407295,-0.0736599432118234,-0.0850716033525529
ch,150,Government and Civil Society (150),log_dist_km_to_petro,Dist to Oil,0.0109571186476386,0.00730421249711067,-0.00365290615052793
ch,150,Government and Civil Society (150),log_other_sect_n,Other Sector Proj n,0.00671808350831564,0.263590956074301,0.256872872565985
ch,150,Government and Civil Society (150),log_total_neighbor_projs,Adj ADM2 Proj n,0.00603848565369803,0.0347731230990006,0.0287346374453026
ch,150,Government and Civil Society (150),log_treated_other_funder_n,Other Funder Treat n,0.0158152992976796,0.0697442033269762,0.0539289040292966
ch,150,Government and Civil Society (150),political_stability,Cntry Political Stability,-0.0328583659604176,-0.00190336445346465,0.030955001506953
ch,150,Government and Civil Society (150),reg_quality,Cntry Reg Quality,0.00732658037915872,0.084654670574242,0.0773280901950833
ch,150,Government and Civil Society (150),rule_of_law,Cntry Rule of Law,0.00971770785748924,-0.0894837687280929,-0.0992014765855821
ch,150,Government and Civil Society (150),unsc_aligned_us,UNSC US Aligned,-0.0159838944650337,-0.00832080770982855,0.00766308675520515
ch,150,Government and Civil Society (150),unsc_non_aligned_us,UNSC Non-US Align,-0.00327884974656635,-0.0492557067988685,-0.0459768570523022
ch,150,Government and Civil Society (150),voice_accountability,Cntry Voice/Account,0.0103825854044409,-0.055494574992918,-0.0658771603973589
wb,150,Government and Civil Society (150),corruption_control,Cntry Cntrl Corruption,-0.078826001172416,-0.0586102825784447,0.0202157185939713
wb,150,Government and Civil Society (150),country_gini,Country gini,-0.0484820863835892,-0.0810552272712763,-0.0325731408876871
wb,150,Government and Civil Society (150),election_year,Election year,-0.0533636035676993,-0.0129149217321525,0.0404486818355468
wb,150,Government and Civil Society (150),gov_effectiveness,Cntry Gov Effective,-0.018312367238104,-0.0336061328649515,-0.0152937656268475
wb,150,Government and Civil Society (150),leader_birthplace,Leader birthplace,-0.0316313115507502,-0.0400069979694846,-0.0083756864187344
wb,150,Government and Civil Society (150),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0828747188299514,-0.0315344490157296,0.0513402698142218
wb,150,Government and Civil Society (150),log_avg_min_to_city,Minutes to City,-0.0124607326141268,-0.0788717310037465,-0.0664109983896197
wb,150,Government and Civil Society (150),log_avg_pop_dens,Pop Density,0.134136274009943,0.0665105784405023,-0.0676256955694407
wb,150,Government and Civil Society (150),log_ch_loan_proj_n,China Loan Projs,-0.0915620502177797,-0.0970131876133564,-0.00545113739557669
wb,150,Government and Civil Society (150),log_disasters,Natural Disasters,0.0357387566380217,0.0259500217996548,-0.0097887348383669
wb,150,Government and Civil Society (150),log_dist_km_to_dia,Dist to Diam,-0.0268971631489693,-0.0515617972053585,-0.0246646340563892
wb,150,Government and Civil Society (150),log_dist_km_to_gems,Dist to Gems,0.0270257473923265,0.0228674223436974,-0.0041583250486291
wb,150,Government and Civil Society (150),log_dist_km_to_gold,Dist to Gold,0.0142227079719305,-0.0102425564716032,-0.0244652644435337
wb,150,Government and Civil Society (150),log_dist_km_to_petro,Dist to Oil,0.0234878342889718,0.0517315907729795,0.0282437564840077
wb,150,Government and Civil Society (150),log_other_sect_n,Other Sector Proj n,0.579183262586427,0.669886413924203,0.090703151337776
wb,150,Government and Civil Society (150),log_pc_nl_pre_oda,Nightlights per cap,0.0314772106520902,0.0216210225597072,-0.009856188092383
wb,150,Government and Civil Society (150),log_total_neighbor_projs,Adj ADM2 Proj n,0.0700338514521616,0.11895660000153,0.0489227485493684
wb,150,Government and Civil Society (150),log_treated_other_funder_n,Other Funder Treat n,-0.0321647828072327,0.0543434212962195,0.0865082041034522
wb,150,Government and Civil Society (150),political_stability,Cntry Political Stability,0.0843457488343073,0.0127963762171559,-0.0715493726171514
wb,150,Government and Civil Society (150),reg_quality,Cntry Reg Quality,0.0233240860095229,-0.0645422746986098,-0.0878663607081327
wb,150,Government and Civil Society (150),rule_of_law,Cntry Rule of Law,-0.0020395713835023,-0.0177897216982816,-0.0157501503147793
wb,150,Government and Civil Society (150),unsc_aligned_us,UNSC US Aligned,-0.0664306406956172,-0.00929432742632352,0.0571363132692937
wb,150,Government and Civil Society (150),unsc_non_aligned_us,UNSC Non-US Align,-0.00689876459073006,0.0284754180174675,0.0353741826081976
wb,150,Government and Civil Society (150),voice_accountability,Cntry Voice/Account,-0.0249033724609782,0.101033515821917,0.125936888282895
ch,160,Other Social Infrastructure and Services (160),corruption_control,Cntry Cntrl Corruption,-0.0349334313219889,0.0115192337010379,0.0464526650230268
ch,160,Other Social Infrastructure and Services (160),country_gini,Country gini,-0.0190991678088912,-0.00876116895378838,0.0103379988551028
ch,160,Other Social Infrastructure and Services (160),election_year,Election year,-0.0105496705463153,0.0045115029168663,0.0150611734631816
ch,160,Other Social Infrastructure and Services (160),gov_effectiveness,Cntry Gov Effective,-0.00978606548160319,-0.0235860769770808,-0.0138000114954776
ch,160,Other Social Infrastructure and Services (160),log_3yr_pre_conflict_deaths,Conflict deaths,0.0409550123929543,0.003423011603991,-0.0375320007889633
ch,160,Other Social Infrastructure and Services (160),log_avg_min_to_city,Minutes to City,0.0404654104681686,0.00544056105893105,-0.0350248494092376
ch,160,Other Social Infrastructure and Services (160),log_avg_pop_dens,Pop Density,-0.0274063072970603,0.0197355062747374,0.0471418135717977
ch,160,Other Social Infrastructure and Services (160),log_ch_loan_proj_n,China Loan Projs,-0.0243850795086486,0.013374880095799,0.0377599596044476
ch,160,Other Social Infrastructure and Services (160),log_disasters,Natural Disasters,0.0326561490842145,-0.0115929624765705,-0.044249111560785
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_dia,Dist to Diam,0.0321437933668494,0.010741989234557,-0.0214018041322924
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_gems,Dist to Gems,0.0149268510378897,0.00431859627671657,-0.0106082547611731
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_gold,Dist to Gold,0.0228979517077095,-0.0217721897177398,-0.0446701414254493
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_petro,Dist to Oil,0.0657449068501592,-0.00141689000607585,-0.0671617968562351
ch,160,Other Social Infrastructure and Services (160),log_other_sect_n,Other Sector Proj n,0.00105420736595993,-0.00605209785222571,-0.00710630521818564
ch,160,Other Social Infrastructure and Services (160),log_pc_nl_pre_oda,Nightlights per cap,-0.0422079935623311,-0.00672626197221655,0.0354817315901146
ch,160,Other Social Infrastructure and Services (160),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0171265035471877,0.0125913630527792,0.0297178665999669
ch,160,Other Social Infrastructure and Services (160),log_treated_other_funder_n,Other Funder Treat n,-0.0986347986757707,0.0137727276430808,0.112407526318851
ch,160,Other Social Infrastructure and Services (160),political_stability,Cntry Political Stability,0.0879369340837004,-0.00579085397157543,-0.0937277880552758
ch,160,Other Social Infrastructure and Services (160),reg_quality,Cntry Reg Quality,-0.0281716177891938,-0.0136570317973382,0.0145145859918556
ch,160,Other Social Infrastructure and Services (160),rule_of_law,Cntry Rule of Law,0.0261489539046308,-0.0146423741607579,-0.0407913280653887
ch,160,Other Social Infrastructure and Services (160),unsc_non_aligned_us,UNSC Non-US Align,-0.0537114346958679,-0.0150265527749065,0.0386848819209614
ch,160,Other Social Infrastructure and Services (160),voice_accountability,Cntry Voice/Account,-0.0155643663357476,-0.0217752351303349,-0.0062108687945873
wb,160,Other Social Infrastructure and Services (160),corruption_control,Cntry Cntrl Corruption,0.112424956578755,-0.13868355018086,-0.251108506759615
wb,160,Other Social Infrastructure and Services (160),country_gini,Country gini,0.0201431929785765,0.215589279932908,0.195446086954332
wb,160,Other Social Infrastructure and Services (160),election_year,Election year,0.0606514227157375,-0.215601466291089,-0.276252889006827
wb,160,Other Social Infrastructure and Services (160),gov_effectiveness,Cntry Gov Effective,0.105091087874025,-0.0310433221407584,-0.136134410014783
wb,160,Other Social Infrastructure and Services (160),leader_birthplace,Leader birthplace,-0.0600843083468585,0.121164630503644,0.181248938850503
wb,160,Other Social Infrastructure and Services (160),log_3yr_pre_conflict_deaths,Conflict deaths,0.0734093565237403,0.131893731487162,0.0584843749634217
wb,160,Other Social Infrastructure and Services (160),log_avg_min_to_city,Minutes to City,0.041409778203815,-0.00988889329601073,-0.0512986714998257
wb,160,Other Social Infrastructure and Services (160),log_avg_pop_dens,Pop Density,-0.103847119538113,-0.0239351305598393,0.0799119889782737
wb,160,Other Social Infrastructure and Services (160),log_ch_loan_proj_n,China Loan Projs,0.158624929077837,-0.211916001895328,-0.370540930973165
wb,160,Other Social Infrastructure and Services (160),log_disasters,Natural Disasters,0.0765764425741613,-0.0223750956701436,-0.0989515382443049
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_dia,Dist to Diam,0.0523310279008,0.0158085537259467,-0.0365224741748533
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_gems,Dist to Gems,-0.0168153761420399,0.0102194035449065,0.0270347796869464
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_gold,Dist to Gold,0.0543858500942588,0.058631284518633,0.0042454344243742
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_petro,Dist to Oil,-0.0979034119518485,-0.0248539715836526,0.0730494403681959
wb,160,Other Social Infrastructure and Services (160),log_other_sect_n,Other Sector Proj n,0.533878762100411,0.965476003736355,0.431597241635944
wb,160,Other Social Infrastructure and Services (160),log_pc_nl_pre_oda,Nightlights per cap,-0.000297347535379201,-0.0385404462431286,-0.0382430987077494
wb,160,Other Social Infrastructure and Services (160),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0349527442641544,0.289112200401713,0.324064944665867
wb,160,Other Social Infrastructure and Services (160),log_treated_other_funder_n,Other Funder Treat n,-0.113997056514496,-0.0429035576572663,0.0710934988572297
wb,160,Other Social Infrastructure and Services (160),political_stability,Cntry Political Stability,-0.0693175133038293,-0.0244107958255329,0.0449067174782964
wb,160,Other Social Infrastructure and Services (160),reg_quality,Cntry Reg Quality,0.154363768864418,0.138458001981485,-0.015905766882933
wb,160,Other Social Infrastructure and Services (160),rule_of_law,Cntry Rule of Law,-0.00408484145111267,-0.0491569504071933,-0.0450721089560806
wb,160,Other Social Infrastructure and Services (160),unsc_aligned_us,UNSC US Aligned,-0.301078980313541,-0.370576822915956,-0.069497842602415
wb,160,Other Social Infrastructure and Services (160),unsc_non_aligned_us,UNSC Non-US Align,0.0205334580107581,-0.0107834037480637,-0.0313168617588218
wb,160,Other Social Infrastructure and Services (160),voice_accountability,Cntry Voice/Account,0.0234877858823172,-0.119942573178563,-0.14343035906088
ch,210,Transport and Storage (210),corruption_control,Cntry Cntrl Corruption,-0.0284041646146221,0.00516896678833301,0.0335731314029551
ch,210,Transport and Storage (210),country_gini,Country gini,0.121155373095537,0.0105236551514828,-0.110631717944054
ch,210,Transport and Storage (210),election_year,Election year,0.024838335122917,0.0388755801459835,0.0140372450230665
ch,210,Transport and Storage (210),gov_effectiveness,Cntry Gov Effective,0.105793947591447,0.0592331886722242,-0.0465607589192228
ch,210,Transport and Storage (210),leader_birthplace,Leader birthplace,-0.0333409603242827,0.0155916839011509,0.0489326442254336
ch,210,Transport and Storage (210),log_3yr_pre_conflict_deaths,Conflict deaths,0.124400898807202,0.0663071271777074,-0.0580937716294946
ch,210,Transport and Storage (210),log_avg_min_to_city,Minutes to City,-0.024327261177823,-0.0697599324141631,-0.0454326712363401
ch,210,Transport and Storage (210),log_avg_pop_dens,Pop Density,-0.0826186696067453,0.0818499436881394,0.164468613294885
ch,210,Transport and Storage (210),log_ch_loan_proj_n,China Loan Projs,-0.0733131553605234,0.084990048967306,0.158303204327829
ch,210,Transport and Storage (210),log_disasters,Natural Disasters,0.0480094260815521,-0.0528674167231646,-0.100876842804717
ch,210,Transport and Storage (210),log_dist_km_to_dia,Dist to Diam,0.00738280303776261,0.0462516927579416,0.038868889720179
ch,210,Transport and Storage (210),log_dist_km_to_gems,Dist to Gems,0.0370544046722351,0.00603727010078726,-0.0310171345714478
ch,210,Transport and Storage (210),log_dist_km_to_gold,Dist to Gold,-0.0223122302815318,-0.0178167390218005,0.0044954912597313
ch,210,Transport and Storage (210),log_dist_km_to_petro,Dist to Oil,-0.0296816666587251,0.0139090958435552,0.0435907625022803
ch,210,Transport and Storage (210),log_other_sect_n,Other Sector Proj n,0.00585382369346818,0.0964619658689317,0.0906081421754635
ch,210,Transport and Storage (210),log_pc_nl_pre_oda,Nightlights per cap,-0.0261171760782601,0.0641431276639928,0.0902603037422529
ch,210,Transport and Storage (210),log_total_neighbor_projs,Adj ADM2 Proj n,0.0228976996429254,0.0515479494631267,0.0286502498202013
ch,210,Transport and Storage (210),log_treated_other_funder_n,Other Funder Treat n,0.0214338274672548,0.0293481605104062,0.0079143330431514
ch,210,Transport and Storage (210),political_stability,Cntry Political Stability,0.0202129258168863,-0.000280873356387022,-0.0204937991732733
ch,210,Transport and Storage (210),reg_quality,Cntry Reg Quality,-0.0133260493888513,0.0601703834393965,0.0734964328282478
ch,210,Transport and Storage (210),rule_of_law,Cntry Rule of Law,-0.0484659770131151,0.0165952516160919,0.065061228629207
ch,210,Transport and Storage (210),unsc_aligned_us,UNSC US Aligned,0.046567341946049,-0.0255252865036801,-0.0720926284497291
ch,210,Transport and Storage (210),unsc_non_aligned_us,UNSC Non-US Align,0.0290166429430401,0.0232544948440169,-0.0057621480990232
ch,210,Transport and Storage (210),voice_accountability,Cntry Voice/Account,0.0875200944254207,-0.0296162187680613,-0.117136313193482
wb,210,Transport and Storage (210),corruption_control,Cntry Cntrl Corruption,-0.0195734548312615,-0.108618133148413,-0.0890446783171515
wb,210,Transport and Storage (210),country_gini,Country gini,0.0219011325412424,-0.0431301934992358,-0.0650313260404782
wb,210,Transport and Storage (210),election_year,Election year,0.164852499570695,0.108206293621331,-0.056646205949364
wb,210,Transport and Storage (210),gov_effectiveness,Cntry Gov Effective,0.0700975236203523,-0.0629541950975546,-0.133051718717907
wb,210,Transport and Storage (210),leader_birthplace,Leader birthplace,0.0142822936654566,-0.00763800541171853,-0.0219202990771751
wb,210,Transport and Storage (210),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0649250778628629,-0.0759227861504768,-0.0109977082876139
wb,210,Transport and Storage (210),log_avg_min_to_city,Minutes to City,0.0706757974438372,-0.0376367593684701,-0.108312556812307
wb,210,Transport and Storage (210),log_avg_pop_dens,Pop Density,-0.00852533933939412,0.0300215042824857,0.0385468436218798
wb,210,Transport and Storage (210),log_ch_loan_proj_n,China Loan Projs,0.0306795614073196,-0.0369157414278188,-0.0675953028351384
wb,210,Transport and Storage (210),log_disasters,Natural Disasters,-0.0645627855905316,-0.0875342820862694,-0.0229714964957378
wb,210,Transport and Storage (210),log_dist_km_to_dia,Dist to Diam,-0.21750850893557,-0.148476034812629,0.069032474122941
wb,210,Transport and Storage (210),log_dist_km_to_gems,Dist to Gems,0.0438697640970348,0.109821959997061,0.0659521959000262
wb,210,Transport and Storage (210),log_dist_km_to_gold,Dist to Gold,-0.0192304781079293,0.0685531118841028,0.0877835899920321
wb,210,Transport and Storage (210),log_dist_km_to_petro,Dist to Oil,0.0493063186941439,0.0566364073700974,0.0073300886759535
wb,210,Transport and Storage (210),log_other_sect_n,Other Sector Proj n,0.60709663592251,0.901923382142143,0.294826746219633
wb,210,Transport and Storage (210),log_pc_nl_pre_oda,Nightlights per cap,0.0531548857875084,0.0461343544888877,-0.0070205312986207
wb,210,Transport and Storage (210),log_total_neighbor_projs,Adj ADM2 Proj n,0.248543802760505,0.379212552187908,0.130668749427403
wb,210,Transport and Storage (210),log_treated_other_funder_n,Other Funder Treat n,-0.151383483065204,-0.0487947876483383,0.102588695416866
wb,210,Transport and Storage (210),political_stability,Cntry Political Stability,-0.22856999749319,-0.0378487824584611,0.190721215034729
wb,210,Transport and Storage (210),reg_quality,Cntry Reg Quality,-0.0343961505172772,0.0147631561313755,0.0491593066486527
wb,210,Transport and Storage (210),rule_of_law,Cntry Rule of Law,-0.126531498765111,-0.132921240597501,-0.00638974183238999
wb,210,Transport and Storage (210),unsc_aligned_us,UNSC US Aligned,-0.0587691988981963,0.0420833792607087,0.100852578158905
wb,210,Transport and Storage (210),unsc_non_aligned_us,UNSC Non-US Align,0.0749435753188966,-0.0272734692541394,-0.102217044573036
wb,210,Transport and Storage (210),voice_accountability,Cntry Voice/Account,0.0857359602331405,0.0240850201298596,-0.0616509401032809
ch,220,Communications (220),corruption_control,Cntry Cntrl Corruption,0.265462348610158,0.000452027307474057,-0.265010321302684
ch,220,Communications (220),country_gini,Country gini,0.244126694798466,-0.00102127835329153,-0.245147973151758
ch,220,Communications (220),election_year,Election year,-0.152363404149658,-0.00027521169744438,0.152088192452214
ch,220,Communications (220),gov_effectiveness,Cntry Gov Effective,0.0397393348068,0.00303949396824463,-0.0366998408385554
ch,220,Communications (220),leader_birthplace,Leader birthplace,-0.065502798696979,-0.00577928194834408,0.0597235167486349
ch,220,Communications (220),log_3yr_pre_conflict_deaths,Conflict deaths,0.0900959887134387,-0.00256610616343136,-0.0926620948768701
ch,220,Communications (220),log_avg_min_to_city,Minutes to City,-0.0707931541791186,-0.00223357993760147,0.0685595742415171
ch,220,Communications (220),log_avg_pop_dens,Pop Density,0.0382570536155253,0.000413843148271551,-0.0378432104672537
ch,220,Communications (220),log_ch_loan_proj_n,China Loan Projs,0.0140806974098091,0.000328511357656697,-0.0137521860521524
ch,220,Communications (220),log_disasters,Natural Disasters,-0.0245063369581489,-0.0011368867219426,0.0233694502362063
ch,220,Communications (220),log_dist_km_to_dia,Dist to Diam,-0.0338139730412512,0.00182353958371095,0.0356375126249622
ch,220,Communications (220),log_dist_km_to_gems,Dist to Gems,-0.048541111126542,-0.00352347893669503,0.045017632189847
ch,220,Communications (220),log_dist_km_to_gold,Dist to Gold,0.105000534909777,0.000804155296937097,-0.10419637961284
ch,220,Communications (220),log_dist_km_to_petro,Dist to Oil,0.159768040776253,-0.000432780197006647,-0.16020082097326
ch,220,Communications (220),log_other_sect_n,Other Sector Proj n,-0.106336286216966,0.00982969698641686,0.116165983203383
ch,220,Communications (220),log_pc_nl_pre_oda,Nightlights per cap,-0.036081652324648,0.00124982114037267,0.0373314734650207
ch,220,Communications (220),log_total_neighbor_projs,Adj ADM2 Proj n,0.0559663621310844,0.00409507686337713,-0.0518712852677073
ch,220,Communications (220),log_treated_other_funder_n,Other Funder Treat n,0.0794213130883854,0.003285890320694,-0.0761354227676914
ch,220,Communications (220),political_stability,Cntry Political Stability,-0.123623733120038,-0.00244067364605145,0.121183059473987
ch,220,Communications (220),reg_quality,Cntry Reg Quality,-0.000793995279818767,-0.00135331104218494,-0.000559315762366173
ch,220,Communications (220),rule_of_law,Cntry Rule of Law,0.00242998182773594,0.00084854180058757,-0.00158144002714837
ch,220,Communications (220),unsc_non_aligned_us,UNSC Non-US Align,0.201722736209628,0.00465143933863266,-0.197071296870995
ch,220,Communications (220),voice_accountability,Cntry Voice/Account,-0.0585188889317213,0.000739921637577948,0.0592588105692993
wb,220,Communications (220),corruption_control,Cntry Cntrl Corruption,-0.142601710986346,-0.0431216462794697,0.0994800647068763
wb,220,Communications (220),country_gini,Country gini,-0.0263655486877561,0.038834056304766,0.0651996049925221
wb,220,Communications (220),election_year,Election year,-0.0454885841160964,-0.0664880630301249,-0.0209994789140285
wb,220,Communications (220),gov_effectiveness,Cntry Gov Effective,-0.111509862961246,-0.0867263043485565,0.0247835586126895
wb,220,Communications (220),leader_birthplace,Leader birthplace,-0.0723336887685644,-0.0205506957443177,0.0517829930242467
wb,220,Communications (220),log_3yr_pre_conflict_deaths,Conflict deaths,0.0767965231277006,-0.0469600132061244,-0.123756536333825
wb,220,Communications (220),log_avg_min_to_city,Minutes to City,0.00317429413786158,-0.0142524300143123,-0.0174267241521739
wb,220,Communications (220),log_avg_pop_dens,Pop Density,-0.0265088973939419,0.0490193114615978,0.0755282088555397
wb,220,Communications (220),log_ch_loan_proj_n,China Loan Projs,-0.0300061869714408,0.043105476964278,0.0731116639357188
wb,220,Communications (220),log_disasters,Natural Disasters,0.0373018470779061,0.0713672017119904,0.0340653546340843
wb,220,Communications (220),log_dist_km_to_dia,Dist to Diam,0.0475482954556355,0.00260124672669918,-0.0449470487289363
wb,220,Communications (220),log_dist_km_to_gems,Dist to Gems,0.0825405635684727,0.0157633000984789,-0.0667772634699938
wb,220,Communications (220),log_dist_km_to_gold,Dist to Gold,0.0339692819491028,-0.096532011376694,-0.130501293325797
wb,220,Communications (220),log_dist_km_to_petro,Dist to Oil,0.000555840767920016,0.00354093259084039,0.00298509182292037
wb,220,Communications (220),log_other_sect_n,Other Sector Proj n,0.195648555057116,0.254694080324854,0.059045525267738
wb,220,Communications (220),log_total_neighbor_projs,Adj ADM2 Proj n,0.104897702690207,0.123334193397324,0.018436490707117
wb,220,Communications (220),log_treated_other_funder_n,Other Funder Treat n,-0.0479614213248651,0.0728931084927408,0.120854529817606
wb,220,Communications (220),political_stability,Cntry Political Stability,-0.0717574615962799,-0.0280239909514769,0.043733470644803
wb,220,Communications (220),reg_quality,Cntry Reg Quality,0.0326825427636512,0.048665228765457,0.0159826860018058
wb,220,Communications (220),rule_of_law,Cntry Rule of Law,0.070959330592305,0.123763158228247,0.052803827635942
wb,220,Communications (220),unsc_non_aligned_us,UNSC Non-US Align,-0.133790130941184,-0.0438129832036877,0.0899771477374963
wb,220,Communications (220),voice_accountability,Cntry Voice/Account,0.119402072317895,-0.0145504120626718,-0.133952484380567
wb,220,Communications (220),log_pc_nl_pre_oda,Nightlights per cap,,0.0470814419421322,
wb,220,Communications (220),unsc_aligned_us,UNSC US Aligned,,0.0459837618097628,
ch,230,Energy Generation and Supply (230),corruption_control,Cntry Cntrl Corruption,0.105358286976114,0.0556924905581388,-0.0496657964179752
ch,230,Energy Generation and Supply (230),country_gini,Country gini,-0.139270623488409,0.0324003473835168,0.171670970871926
ch,230,Energy Generation and Supply (230),election_year,Election year,0.0100415592081845,-0.106611809195034,-0.116653368403219
ch,230,Energy Generation and Supply (230),gov_effectiveness,Cntry Gov Effective,-0.0794906420260691,-0.0803852484282101,-0.000894606402140993
ch,230,Energy Generation and Supply (230),leader_birthplace,Leader birthplace,0.045553090992616,-0.037945571176241,-0.083498662168857
ch,230,Energy Generation and Supply (230),log_avg_min_to_city,Minutes to City,0.00537556225666776,-0.0360608901269733,-0.0414364523836411
ch,230,Energy Generation and Supply (230),log_avg_pop_dens,Pop Density,-0.163369210362434,0.0593180090002717,0.222687219362706
ch,230,Energy Generation and Supply (230),log_disasters,Natural Disasters,-0.164107844009982,0.0354322910879265,0.199540135097909
ch,230,Energy Generation and Supply (230),log_dist_km_to_dia,Dist to Diam,0.25033170208335,-0.0407947948202489,-0.291126496903599
ch,230,Energy Generation and Supply (230),log_dist_km_to_gems,Dist to Gems,0.00793308408232405,0.00164871426764876,-0.00628436981467529
ch,230,Energy Generation and Supply (230),log_dist_km_to_gold,Dist to Gold,-0.084934915434569,-0.0717266214825212,0.0132082939520478
ch,230,Energy Generation and Supply (230),log_dist_km_to_petro,Dist to Oil,0.0250195293780415,0.0472051951684988,0.0221856657904573
ch,230,Energy Generation and Supply (230),log_total_neighbor_projs,Adj ADM2 Proj n,-0.115539591445129,0.056754145096056,0.172293736541185
ch,230,Energy Generation and Supply (230),log_treated_other_funder_n,Other Funder Treat n,-0.15398217583074,0.0945316426290049,0.248513818459745
ch,230,Energy Generation and Supply (230),political_stability,Cntry Political Stability,-0.0883571912441391,0.0314068631746339,0.119764054418773
ch,230,Energy Generation and Supply (230),reg_quality,Cntry Reg Quality,-0.021809455492767,0.0189970104722305,0.0408064659649975
ch,230,Energy Generation and Supply (230),rule_of_law,Cntry Rule of Law,-0.0405378581094543,-0.00421087753958999,0.0363269805698643
ch,230,Energy Generation and Supply (230),voice_accountability,Cntry Voice/Account,0.0166570318676533,0.076442834832123,0.0597858029644697
wb,230,Energy Generation and Supply (230),corruption_control,Cntry Cntrl Corruption,0.0377889725938438,-0.0909912342205642,-0.128780206814408
wb,230,Energy Generation and Supply (230),country_gini,Country gini,0.143356998236831,0.0272657197643968,-0.116091278472434
wb,230,Energy Generation and Supply (230),election_year,Election year,0.0990265118365315,0.0129106877604457,-0.0861158240760858
wb,230,Energy Generation and Supply (230),gov_effectiveness,Cntry Gov Effective,-0.12126670909114,-0.0663208874617686,0.0549458216293714
wb,230,Energy Generation and Supply (230),leader_birthplace,Leader birthplace,0.0754153088293623,0.0028403737116592,-0.0725749351177031
wb,230,Energy Generation and Supply (230),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0587159202992709,0.0072822796032389,0.0659981999025098
wb,230,Energy Generation and Supply (230),log_avg_min_to_city,Minutes to City,-0.0969589946372433,-0.0371762237942312,0.0597827708430121
wb,230,Energy Generation and Supply (230),log_avg_pop_dens,Pop Density,-0.109814268134068,-0.0585047000180929,0.0513095681159751
wb,230,Energy Generation and Supply (230),log_ch_loan_proj_n,China Loan Projs,-0.00126734026300256,-0.0160282063530759,-0.0147608660900733
wb,230,Energy Generation and Supply (230),log_disasters,Natural Disasters,0.0428506901115145,0.0278945673885793,-0.0149561227229352
wb,230,Energy Generation and Supply (230),log_dist_km_to_dia,Dist to Diam,0.0262720405310394,-0.00348283211118542,-0.0297548726422248
wb,230,Energy Generation and Supply (230),log_dist_km_to_gems,Dist to Gems,-0.0880262008891439,-0.0985928706475532,-0.0105666697584093
wb,230,Energy Generation and Supply (230),log_dist_km_to_gold,Dist to Gold,0.0135488803859334,-0.0134502946981228,-0.0269991750840562
wb,230,Energy Generation and Supply (230),log_dist_km_to_petro,Dist to Oil,0.00691461234353486,0.0194218119393918,0.0125071995958569
wb,230,Energy Generation and Supply (230),log_other_sect_n,Other Sector Proj n,0.250769973043312,0.313591966666248,0.062821993622936
wb,230,Energy Generation and Supply (230),log_pc_nl_pre_oda,Nightlights per cap,0.148436423623902,0.0776990017085164,-0.0707374219153856
wb,230,Energy Generation and Supply (230),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0403589408658432,0.0908585863094651,0.131217527175308
wb,230,Energy Generation and Supply (230),log_treated_other_funder_n,Other Funder Treat n,0.00192457526922233,0.0541510991068787,0.0522265238376564
wb,230,Energy Generation and Supply (230),political_stability,Cntry Political Stability,-0.16766170196235,-0.0331257669487965,0.134535935013554
wb,230,Energy Generation and Supply (230),reg_quality,Cntry Reg Quality,-0.0800126119330523,-0.0819605070607209,-0.0019478951276686
wb,230,Energy Generation and Supply (230),rule_of_law,Cntry Rule of Law,0.0760065747983799,0.105134656429297,0.0291280816309171
wb,230,Energy Generation and Supply (230),unsc_aligned_us,UNSC US Aligned,-0.0359050623420637,0.0376603457589238,0.0735654081009875
wb,230,Energy Generation and Supply (230),unsc_non_aligned_us,UNSC Non-US Align,0.0278626729920511,0.032746548813885,0.0048838758218339
wb,230,Energy Generation and Supply (230),voice_accountability,Cntry Voice/Account,0.178518859134053,0.0877520030483706,-0.0907668560856824
ch,230,Energy Generation and Supply (230),log_3yr_pre_conflict_deaths,Conflict deaths,,-0.111142284835225,
ch,230,Energy Generation and Supply (230),log_ch_loan_proj_n,China Loan Projs,,0.0836581319663525,
ch,230,Energy Generation and Supply (230),log_other_sect_n,Other Sector Proj n,,0.00680034792050618,
ch,230,Energy Generation and Supply (230),unsc_aligned_us,UNSC US Aligned,,-0.00651755602564731,
wb,240,Banking and Financial Services (240),corruption_control,Cntry Cntrl Corruption,0.107740898858763,0.251445726640535,0.143704827781772
wb,240,Banking and Financial Services (240),country_gini,Country gini,-0.0580874181445669,-0.140615389656736,-0.0825279715121691
wb,240,Banking and Financial Services (240),election_year,Election year,-0.0585216541588214,-0.187055461471871,-0.12853380731305
wb,240,Banking and Financial Services (240),gov_effectiveness,Cntry Gov Effective,0.107172954012639,0.345182362247731,0.238009408235092
wb,240,Banking and Financial Services (240),leader_birthplace,Leader birthplace,0.0177555639389958,0.00717218602338328,-0.0105833779156125
wb,240,Banking and Financial Services (240),log_3yr_pre_conflict_deaths,Conflict deaths,0.0780848237592878,0.257110487762889,0.179025664003601
wb,240,Banking and Financial Services (240),log_avg_min_to_city,Minutes to City,0.0151009560609237,-0.108463110364974,-0.123564066425898
wb,240,Banking and Financial Services (240),log_avg_pop_dens,Pop Density,0.0994860382762276,0.00418243086198344,-0.0953036074142442
wb,240,Banking and Financial Services (240),log_ch_loan_proj_n,China Loan Projs,0.0567990849167206,0.06421717155726,0.0074180866405394
wb,240,Banking and Financial Services (240),log_disasters,Natural Disasters,-0.0508823484089321,-0.18325425022983,-0.132371901820898
wb,240,Banking and Financial Services (240),log_dist_km_to_dia,Dist to Diam,-0.139674709886313,0.0574061796814205,0.197080889567734
wb,240,Banking and Financial Services (240),log_dist_km_to_gems,Dist to Gems,0.0442339003924282,-0.0596935224579652,-0.103927422850393
wb,240,Banking and Financial Services (240),log_dist_km_to_gold,Dist to Gold,0.0506280608475205,0.112216869043186,0.0615888081956655
wb,240,Banking and Financial Services (240),log_dist_km_to_petro,Dist to Oil,0.133342940360308,-0.0621600957494226,-0.195503036109731
wb,240,Banking and Financial Services (240),log_other_sect_n,Other Sector Proj n,0.134430440263804,0.593599223792421,0.459168783528617
wb,240,Banking and Financial Services (240),log_pc_nl_pre_oda,Nightlights per cap,0.0231538481079047,0.0546813652105646,0.0315275171026599
wb,240,Banking and Financial Services (240),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0863936504535373,0.0755551584437492,0.161948808897287
wb,240,Banking and Financial Services (240),log_treated_other_funder_n,Other Funder Treat n,0.021209668181839,0.222850784435844,0.201641116254005
wb,240,Banking and Financial Services (240),political_stability,Cntry Political Stability,-0.125077806077904,-0.0517309102788591,0.0733468957990449
wb,240,Banking and Financial Services (240),reg_quality,Cntry Reg Quality,0.0486463031591848,0.252155597228557,0.203509294069372
wb,240,Banking and Financial Services (240),rule_of_law,Cntry Rule of Law,-0.0249169827974384,0.243508286400451,0.268425269197889
wb,240,Banking and Financial Services (240),unsc_aligned_us,UNSC US Aligned,0.0473878493113274,0.0415947055769941,-0.0057931437343333
wb,240,Banking and Financial Services (240),unsc_non_aligned_us,UNSC Non-US Align,0.0463037255412357,0.0829891998553928,0.0366854743141571
wb,240,Banking and Financial Services (240),voice_accountability,Cntry Voice/Account,-0.0347334067709743,0.00933677215129137,0.0440701789222657
ch,310,"Agriculture, Forestry and Fishing (310)",corruption_control,Cntry Cntrl Corruption,-0.0740611850237492,0.0649487034417705,0.13900988846552
ch,310,"Agriculture, Forestry and Fishing (310)",country_gini,Country gini,-0.0236006125528372,0.0168893397133802,0.0404899522662174
ch,310,"Agriculture, Forestry and Fishing (310)",election_year,Election year,0.0723005498666207,0.0215311850141701,-0.0507693648524506
ch,310,"Agriculture, Forestry and Fishing (310)",gov_effectiveness,Cntry Gov Effective,0.109445084854956,0.0163121907925227,-0.0931328940624333
ch,310,"Agriculture, Forestry and Fishing (310)",leader_birthplace,Leader birthplace,-0.0109528653603028,-0.0271075532305937,-0.0161546878702909
ch,310,"Agriculture, Forestry and Fishing (310)",log_3yr_pre_conflict_deaths,Conflict deaths,0.0989650835282927,0.0607720014161789,-0.0381930821121138
ch,310,"Agriculture, Forestry and Fishing (310)",log_avg_min_to_city,Minutes to City,-0.0260885804565622,-0.0645315243199,-0.0384429438633378
ch,310,"Agriculture, Forestry and Fishing (310)",log_avg_pop_dens,Pop Density,-0.0382170629827306,0.0804061510367319,0.118623214019463
ch,310,"Agriculture, Forestry and Fishing (310)",log_ch_loan_proj_n,China Loan Projs,-0.0975194019079242,0.0282313286699364,0.125750730577861
ch,310,"Agriculture, Forestry and Fishing (310)",log_disasters,Natural Disasters,-0.0382729744492101,0.00257785262714607,0.0408508270763562
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_dia,Dist to Diam,0.0781862675584853,-0.1332966293348,-0.211482896893285
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gems,Dist to Gems,0.0767646364960818,0.0438922792235097,-0.0328723572725721
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gold,Dist to Gold,-0.0237129091843963,-0.0815131887025203,-0.057800279518124
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_petro,Dist to Oil,0.0286064204164722,-0.0486673585511743,-0.0772737789676465
ch,310,"Agriculture, Forestry and Fishing (310)",log_other_sect_n,Other Sector Proj n,0.00079772566445164,0.0210157929826507,0.0202180673181991
ch,310,"Agriculture, Forestry and Fishing (310)",log_total_neighbor_projs,Adj ADM2 Proj n,0.105795077160002,0.0295316891069526,-0.0762633880530494
ch,310,"Agriculture, Forestry and Fishing (310)",log_treated_other_funder_n,Other Funder Treat n,-0.0597621474787615,0.0897939181322033,0.149556065610965
ch,310,"Agriculture, Forestry and Fishing (310)",political_stability,Cntry Political Stability,0.102327127829193,0.0757149470777942,-0.0266121807513988
ch,310,"Agriculture, Forestry and Fishing (310)",reg_quality,Cntry Reg Quality,-0.0964926504995696,-0.0629026402952164,0.0335900102043532
ch,310,"Agriculture, Forestry and Fishing (310)",rule_of_law,Cntry Rule of Law,-0.0824084485322226,0.00472514731867698,0.0871335958508996
ch,310,"Agriculture, Forestry and Fishing (310)",voice_accountability,Cntry Voice/Account,0.0986806319747146,0.0307081013743308,-0.0679725306003838
wb,310,"Agriculture, Forestry and Fishing (310)",corruption_control,Cntry Cntrl Corruption,0.0179714580997828,0.118890395667406,0.100918937567623
wb,310,"Agriculture, Forestry and Fishing (310)",country_gini,Country gini,-0.011790496576578,-0.04058981057806,-0.028799314001482
wb,310,"Agriculture, Forestry and Fishing (310)",election_year,Election year,0.0749956828728263,-0.0158333724224928,-0.0908290552953191
wb,310,"Agriculture, Forestry and Fishing (310)",gov_effectiveness,Cntry Gov Effective,-0.0292349059181295,0.0299928554764491,0.0592277613945786
wb,310,"Agriculture, Forestry and Fishing (310)",leader_birthplace,Leader birthplace,-0.00416222831234342,-0.0564234084196514,-0.052261180107308
wb,310,"Agriculture, Forestry and Fishing (310)",log_3yr_pre_conflict_deaths,Conflict deaths,-0.0301117899827649,0.0787697910401012,0.108881581022866
wb,310,"Agriculture, Forestry and Fishing (310)",log_avg_min_to_city,Minutes to City,0.180977766662834,-0.0509156781993801,-0.231893444862214
wb,310,"Agriculture, Forestry and Fishing (310)",log_avg_pop_dens,Pop Density,-0.0533461493812501,0.0345040889875963,0.0878502383688464
wb,310,"Agriculture, Forestry and Fishing (310)",log_ch_loan_proj_n,China Loan Projs,-0.0477102269465026,0.136594997644402,0.184305224590905
wb,310,"Agriculture, Forestry and Fishing (310)",log_disasters,Natural Disasters,-0.21098656740032,0.018774581900791,0.229761149301111
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_dia,Dist to Diam,0.0636662776907903,0.0622585750522554,-0.0014077026385349
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gems,Dist to Gems,0.0101256569119869,0.0856267164740712,0.0755010595620843
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gold,Dist to Gold,0.0404948135232553,0.00763709634775296,-0.0328577171755023
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_petro,Dist to Oil,0.111371966227888,0.0177257997373816,-0.0936461664905064
wb,310,"Agriculture, Forestry and Fishing (310)",log_other_sect_n,Other Sector Proj n,0.531853072475577,0.551499190479449,0.0196461180038719
wb,310,"Agriculture, Forestry and Fishing (310)",log_pc_nl_pre_oda,Nightlights per cap,-0.110083217993398,-0.0414288596808982,0.0686543583124998
wb,310,"Agriculture, Forestry and Fishing (310)",log_total_neighbor_projs,Adj ADM2 Proj n,0.0201267378404713,0.114111062749276,0.0939843249088047
wb,310,"Agriculture, Forestry and Fishing (310)",log_treated_other_funder_n,Other Funder Treat n,0.0477523740928101,0.0154940280073771,-0.032258346085433
wb,310,"Agriculture, Forestry and Fishing (310)",political_stability,Cntry Political Stability,-0.101840931028129,0.0624138780415531,0.164254809069682
wb,310,"Agriculture, Forestry and Fishing (310)",reg_quality,Cntry Reg Quality,-0.0413915540138258,0.0122440717578865,0.0536356257717123
wb,310,"Agriculture, Forestry and Fishing (310)",rule_of_law,Cntry Rule of Law,0.307629152284954,0.233247505556806,-0.074381646728148
wb,310,"Agriculture, Forestry and Fishing (310)",unsc_aligned_us,UNSC US Aligned,0.0645865570567686,0.115321967178049,0.0507354101212804
wb,310,"Agriculture, Forestry and Fishing (310)",unsc_non_aligned_us,UNSC Non-US Align,-0.00144196387380286,0.0626616531388972,0.0641036170127001
wb,310,"Agriculture, Forestry and Fishing (310)",voice_accountability,Cntry Voice/Account,0.123634767718617,0.121036293348301,-0.002598474370316
wb,320,"Industry, Mining, Construction (320)",corruption_control,Cntry Cntrl Corruption,-0.100765432524488,-0.00512467173859443,0.0956407607858936
wb,320,"Industry, Mining, Construction (320)",country_gini,Country gini,-0.0242882507387539,-0.0821506245247986,-0.0578623737860447
wb,320,"Industry, Mining, Construction (320)",election_year,Election year,-0.111838715944923,0.00905217569823583,0.120890891643159
wb,320,"Industry, Mining, Construction (320)",gov_effectiveness,Cntry Gov Effective,0.114074926236646,0.0411647385195835,-0.0729101877170625
wb,320,"Industry, Mining, Construction (320)",leader_birthplace,Leader birthplace,0.0593281739577664,0.045919893286192,-0.0134082806715744
wb,320,"Industry, Mining, Construction (320)",log_3yr_pre_conflict_deaths,Conflict deaths,-0.00133362595923241,-0.00438106142682943,-0.00304743546759702
wb,320,"Industry, Mining, Construction (320)",log_avg_min_to_city,Minutes to City,-0.0516724152490498,-0.061176674757153,-0.0095042595081032
wb,320,"Industry, Mining, Construction (320)",log_avg_pop_dens,Pop Density,-0.0181780769303441,0.0184650898375548,0.0366431667678989
wb,320,"Industry, Mining, Construction (320)",log_ch_loan_proj_n,China Loan Projs,0.213471238408271,0.0547772270790386,-0.158694011329232
wb,320,"Industry, Mining, Construction (320)",log_disasters,Natural Disasters,0.0226217400212759,0.0541879049933019,0.031566164972026
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_dia,Dist to Diam,0.030350129196886,-0.0490163812764876,-0.0793665104733736
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_gems,Dist to Gems,0.0311960363201799,0.0254528792953353,-0.0057431570248446
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_gold,Dist to Gold,0.00809258706867699,-0.0249865521350877,-0.0330791392037647
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_petro,Dist to Oil,0.0592445935867726,-0.0240792253799736,-0.0833238189667462
wb,320,"Industry, Mining, Construction (320)",log_other_sect_n,Other Sector Proj n,0.413903380291313,0.308124869829051,-0.105778510462262
wb,320,"Industry, Mining, Construction (320)",log_pc_nl_pre_oda,Nightlights per cap,0.107454568921234,0.0234079574031046,-0.0840466115181294
wb,320,"Industry, Mining, Construction (320)",log_total_neighbor_projs,Adj ADM2 Proj n,0.0168778748437788,0.117516622832063,0.100638747988284
wb,320,"Industry, Mining, Construction (320)",log_treated_other_funder_n,Other Funder Treat n,-0.0330187662469563,0.0425349168322119,0.0755536830791682
wb,320,"Industry, Mining, Construction (320)",political_stability,Cntry Political Stability,0.0786808723024987,0.0267795690655463,-0.0519013032369524
wb,320,"Industry, Mining, Construction (320)",reg_quality,Cntry Reg Quality,0.130242638792844,0.0524416653858505,-0.0778009734069935
wb,320,"Industry, Mining, Construction (320)",rule_of_law,Cntry Rule of Law,0.150736194499769,0.0641966792335736,-0.0865395152661954
wb,320,"Industry, Mining, Construction (320)",unsc_aligned_us,UNSC US Aligned,-0.0817900273681083,-0.0508638922963248,0.0309261350717835
wb,320,"Industry, Mining, Construction (320)",unsc_non_aligned_us,UNSC Non-US Align,-0.115411964082157,-0.0519415311980985,0.0634704328840585
wb,320,"Industry, Mining, Construction (320)",voice_accountability,Cntry Voice/Account,-0.0820826336334005,0.0243950789852537,0.106477712618654
wb,330,Trade and Tourism (330),corruption_control,Cntry Cntrl Corruption,-0.0067296451865695,-0.042158425520174,-0.0354287803336045
wb,330,Trade and Tourism (330),country_gini,Country gini,0.047936413916759,0.0325702220341188,-0.0153661918826402
wb,330,Trade and Tourism (330),election_year,Election year,-0.0607005011540607,-0.0113915839418762,0.0493089172121845
wb,330,Trade and Tourism (330),gov_effectiveness,Cntry Gov Effective,-0.110790217667817,-0.0497046827548173,0.0610855349129997
wb,330,Trade and Tourism (330),leader_birthplace,Leader birthplace,0.0323087020078662,-0.0130785930110132,-0.0453872950188794
wb,330,Trade and Tourism (330),log_3yr_pre_conflict_deaths,Conflict deaths,0.105618323944516,0.00555899787461392,-0.100059326069902
wb,330,Trade and Tourism (330),log_avg_min_to_city,Minutes to City,-0.105667751496658,-0.0524051613686608,0.0532625901279972
wb,330,Trade and Tourism (330),log_avg_pop_dens,Pop Density,-0.130212063901126,0.0392718488979154,0.169483912799041
wb,330,Trade and Tourism (330),log_ch_loan_proj_n,China Loan Projs,0.0114893802569707,0.0466535294242263,0.0351641491672556
wb,330,Trade and Tourism (330),log_disasters,Natural Disasters,-0.105786664783959,-0.0134623347967881,0.0923243299871709
wb,330,Trade and Tourism (330),log_dist_km_to_dia,Dist to Diam,0.0670025219209493,-0.0502001367969342,-0.117202658717884
wb,330,Trade and Tourism (330),log_dist_km_to_gems,Dist to Gems,-0.0146015468984843,0.0530927661375607,0.067694313036045
wb,330,Trade and Tourism (330),log_dist_km_to_gold,Dist to Gold,0.0621637969091536,0.0752664294838905,0.0131026325747369
wb,330,Trade and Tourism (330),log_dist_km_to_petro,Dist to Oil,0.00712982215452938,0.012208324460662,0.00507850230613262
wb,330,Trade and Tourism (330),log_other_sect_n,Other Sector Proj n,0.19760948672891,0.142296612896029,-0.055312873832881
wb,330,Trade and Tourism (330),log_pc_nl_pre_oda,Nightlights per cap,0.0469630573084558,-0.0152913259572233,-0.0622543832656791
wb,330,Trade and Tourism (330),log_total_neighbor_projs,Adj ADM2 Proj n,0.0857892727851877,0.0677185303624727,-0.018070742422715
wb,330,Trade and Tourism (330),log_treated_other_funder_n,Other Funder Treat n,-0.132961839810014,0.0357356173219127,0.168697457131927
wb,330,Trade and Tourism (330),political_stability,Cntry Political Stability,0.00574048373498947,-0.0364365837955849,-0.0421770675305744
wb,330,Trade and Tourism (330),reg_quality,Cntry Reg Quality,0.0323325384221965,-0.00381262829527262,-0.0361451667174691
wb,330,Trade and Tourism (330),rule_of_law,Cntry Rule of Law,-0.0148456695582714,-0.00979098839627088,0.00505468116200052
wb,330,Trade and Tourism (330),unsc_non_aligned_us,UNSC Non-US Align,-0.00731108535081235,-0.0262902487569936,-0.0189791634061812
wb,330,Trade and Tourism (330),voice_accountability,Cntry Voice/Account,0.233322938978681,0.0326373128313566,-0.200685626147324
wb,330,Trade and Tourism (330),unsc_aligned_us,UNSC US Aligned,,0.0111720632264033,
wb,410,General Environmental Protection (410),corruption_control,Cntry Cntrl Corruption,0.56011251777411,0.141365470843158,-0.418747046930952
wb,410,General Environmental Protection (410),country_gini,Country gini,-0.440974726341657,-0.111970005654728,0.329004720686929
wb,410,General Environmental Protection (410),election_year,Election year,-0.173233576584623,0.0117835668305644,0.185017143415187
wb,410,General Environmental Protection (410),gov_effectiveness,Cntry Gov Effective,-0.0084133435413239,0.0508849651471232,0.0592983086884471
wb,410,General Environmental Protection (410),leader_birthplace,Leader birthplace,-0.00744811006355851,0.0170935470663203,0.0245416571298788
wb,410,General Environmental Protection (410),log_3yr_pre_conflict_deaths,Conflict deaths,0.123717311359947,0.0157399187562994,-0.107977392603648
wb,410,General Environmental Protection (410),log_avg_min_to_city,Minutes to City,0.0991019450454049,0.00871856787358417,-0.0903833771718207
wb,410,General Environmental Protection (410),log_avg_pop_dens,Pop Density,0.104345058728941,0.0284743563859956,-0.0758707023429454
wb,410,General Environmental Protection (410),log_ch_loan_proj_n,China Loan Projs,-0.0824614990316365,0.0322066527884467,0.114668151820083
wb,410,General Environmental Protection (410),log_disasters,Natural Disasters,0.060489961784328,-0.0154028740624186,-0.0758928358467466
wb,410,General Environmental Protection (410),log_dist_km_to_dia,Dist to Diam,0.111733858836815,-0.0315438140137121,-0.143277672850527
wb,410,General Environmental Protection (410),log_dist_km_to_gems,Dist to Gems,0.00578564657611419,0.0658178688888434,0.0600322223127292
wb,410,General Environmental Protection (410),log_dist_km_to_gold,Dist to Gold,0.0564896394649989,-0.0448381095181687,-0.101327748983168
wb,410,General Environmental Protection (410),log_dist_km_to_petro,Dist to Oil,-0.166240383181719,0.00721971150487652,0.173460094686596
wb,410,General Environmental Protection (410),log_other_sect_n,Other Sector Proj n,0.817162374034426,0.300190226039813,-0.516972147994613
wb,410,General Environmental Protection (410),log_pc_nl_pre_oda,Nightlights per cap,-0.0350167318061024,0.0385171264992129,0.0735338583053153
wb,410,General Environmental Protection (410),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0500313062965888,0.0469472282775695,0.0969785345741583
wb,410,General Environmental Protection (410),log_treated_other_funder_n,Other Funder Treat n,0.0525495645310608,0.0379672208521427,-0.0145823436789181
wb,410,General Environmental Protection (410),political_stability,Cntry Political Stability,0.00555964518338428,-0.00838367657270262,-0.0139433217560869
wb,410,General Environmental Protection (410),reg_quality,Cntry Reg Quality,0.0822273719031353,0.0161192231074526,-0.0661081487956827
wb,410,General Environmental Protection (410),rule_of_law,Cntry Rule of Law,-0.00255032277433202,0.00129619453335181,0.00384651730768383
wb,410,General Environmental Protection (410),unsc_aligned_us,UNSC US Aligned,-0.00858187863603495,0.025771756286275,0.03435363492231
wb,410,General Environmental Protection (410),unsc_non_aligned_us,UNSC Non-US Align,0.1928272843361,0.016444975545165,-0.176382308790935
wb,410,General Environmental Protection (410),voice_accountability,Cntry Voice/Account,-0.44952241003514,-0.0926883987917258,0.356834011243414
ch,430,Other Multisector (430),corruption_control,Cntry Cntrl Corruption,0.0821921743825085,0.00167280735593523,-0.0805193670265733
ch,430,Other Multisector (430),country_gini,Country gini,0.0339768479904153,0.00124477706332979,-0.0327320709270855
ch,430,Other Multisector (430),election_year,Election year,-0.0633281473346853,-0.00582722479302886,0.0575009225416564
ch,430,Other Multisector (430),gov_effectiveness,Cntry Gov Effective,-0.00610929705086155,0.00156313136452807,0.00767242841538962
ch,430,Other Multisector (430),leader_birthplace,Leader birthplace,-0.0490395389992027,-0.00267823862937793,0.0463613003698248
ch,430,Other Multisector (430),log_3yr_pre_conflict_deaths,Conflict deaths,-0.069160079769791,3.3639407192823e-05,0.0691937191769838
ch,430,Other Multisector (430),log_avg_min_to_city,Minutes to City,-0.0112403775565326,0.00145951010752469,0.0126998876640573
ch,430,Other Multisector (430),log_avg_pop_dens,Pop Density,-0.040549711957574,0.00332431962422562,0.0438740315817996
ch,430,Other Multisector (430),log_ch_loan_proj_n,China Loan Projs,0.0960972056724149,0.0034857675007516,-0.0926114381716633
ch,430,Other Multisector (430),log_disasters,Natural Disasters,-0.167070971429352,-0.0012782814682578,0.165792689961094
ch,430,Other Multisector (430),log_dist_km_to_dia,Dist to Diam,0.0882645707204937,0.00165070438793918,-0.0866138663325545
ch,430,Other Multisector (430),log_dist_km_to_gems,Dist to Gems,-0.0240040324896108,0.0010793155405554,0.0250833480301662
ch,430,Other Multisector (430),log_dist_km_to_gold,Dist to Gold,-0.0481257586460561,-0.00196821331577667,0.0461575453302794
ch,430,Other Multisector (430),log_dist_km_to_petro,Dist to Oil,-0.0144168115826323,-0.00194933342660078,0.0124674781560315
ch,430,Other Multisector (430),log_other_sect_n,Other Sector Proj n,0.107211812138566,0.00397000761578997,-0.103241804522776
ch,430,Other Multisector (430),log_pc_nl_pre_oda,Nightlights per cap,0.00191186681234297,0.00101778981530521,-0.00089407699703776
ch,430,Other Multisector (430),log_total_neighbor_projs,Adj ADM2 Proj n,0.0645826941914866,0.000680915176053541,-0.0639017790154331
ch,430,Other Multisector (430),log_treated_other_funder_n,Other Funder Treat n,0.117739777918909,0.00125326473964383,-0.116486513179265
ch,430,Other Multisector (430),political_stability,Cntry Political Stability,-0.0258112121094023,-0.000630509843613266,0.025180702265789
ch,430,Other Multisector (430),reg_quality,Cntry Reg Quality,0.0309691620897499,-0.000881046839931506,-0.0318502089296814
ch,430,Other Multisector (430),rule_of_law,Cntry Rule of Law,-0.0294403568643611,-0.002535649345009,0.0269047075193521
ch,430,Other Multisector (430),unsc_non_aligned_us,UNSC Non-US Align,0.053279372174296,-0.00136933842120933,-0.0546487105955053
ch,430,Other Multisector (430),voice_accountability,Cntry Voice/Account,0.0373687141761185,-0.000308988397009672,-0.0376777025731282
ch,520,Dev Food Aid/Food Security Assistance (520),corruption_control,Cntry Cntrl Corruption,0.163969346880913,0.00208589189627673,-0.161883454984636
ch,520,Dev Food Aid/Food Security Assistance (520),country_gini,Country gini,-0.0421547243371604,-0.00303380254335933,0.0391209217938011
ch,520,Dev Food Aid/Food Security Assistance (520),election_year,Election year,-0.112982068844146,-0.00208418956142862,0.110897879282717
ch,520,Dev Food Aid/Food Security Assistance (520),gov_effectiveness,Cntry Gov Effective,-0.0590299155376855,-0.000379770812855897,0.0586501447248296
ch,520,Dev Food Aid/Food Security Assistance (520),leader_birthplace,Leader birthplace,-0.0458241515234093,0.00236213666590619,0.0481862881893155
ch,520,Dev Food Aid/Food Security Assistance (520),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0966208552196591,-0.00153706444572885,0.0950837907739303
ch,520,Dev Food Aid/Food Security Assistance (520),log_avg_min_to_city,Minutes to City,-0.170164585411549,-0.00295701369461313,0.167207571716936
ch,520,Dev Food Aid/Food Security Assistance (520),log_avg_pop_dens,Pop Density,0.277759582400322,0.000832384005116182,-0.276927198395206
ch,520,Dev Food Aid/Food Security Assistance (520),log_ch_loan_proj_n,China Loan Projs,0.0132013722625561,0.00261985151117186,-0.0105815207513842
ch,520,Dev Food Aid/Food Security Assistance (520),log_disasters,Natural Disasters,-0.0748764821142,0.00372427099209751,0.0786007531062975
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_dia,Dist to Diam,-0.040404509906657,-0.000442317326014745,0.0399621925806423
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_gems,Dist to Gems,0.113973820209503,0.00115695130116364,-0.112816868908339
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_gold,Dist to Gold,-0.123984929490835,-0.000485277168609174,0.123499652322226
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_petro,Dist to Oil,-0.0796924930438399,-0.000472931638651062,0.0792195614051888
ch,520,Dev Food Aid/Food Security Assistance (520),log_other_sect_n,Other Sector Proj n,0.0977838488109467,0.00319773815586812,-0.0945861106550786
ch,520,Dev Food Aid/Food Security Assistance (520),log_pc_nl_pre_oda,Nightlights per cap,0.111705821305512,-0.000166164745933199,-0.111871986051445
ch,520,Dev Food Aid/Food Security Assistance (520),log_total_neighbor_projs,Adj ADM2 Proj n,0.0189475008193403,-0.000681967468699433,-0.0196294682880397
ch,520,Dev Food Aid/Food Security Assistance (520),log_treated_other_funder_n,Other Funder Treat n,-0.123340327143671,5.41820257058148e-05,0.123394509169377
ch,520,Dev Food Aid/Food Security Assistance (520),political_stability,Cntry Political Stability,-0.0358616880420601,0.000681329924555038,0.0365430179666151
ch,520,Dev Food Aid/Food Security Assistance (520),reg_quality,Cntry Reg Quality,-0.0726231458783147,0.00261445236086728,0.075237598239182
ch,520,Dev Food Aid/Food Security Assistance (520),rule_of_law,Cntry Rule of Law,0.0790676588274076,-0.000708424365147952,-0.0797760831925556
ch,520,Dev Food Aid/Food Security Assistance (520),voice_accountability,Cntry Voice/Account,0.224742014259099,0.00125308093149214,-0.223488933327607
ch,700,Emergency Response (700),corruption_control,Cntry Cntrl Corruption,0.0204868983477354,-0.00058826010907069,-0.0210751584568061
ch,700,Emergency Response (700),country_gini,Country gini,-0.00356479454785599,0.000398096845601701,0.00396289139345769
ch,700,Emergency Response (700),election_year,Election year,-0.0296808079071341,-8.93795218144072e-05,0.0295914283853197
ch,700,Emergency Response (700),gov_effectiveness,Cntry Gov Effective,-0.033106722682714,-0.0005706276508863,0.0325360950318277
ch,700,Emergency Response (700),leader_birthplace,Leader birthplace,0.00216418619966127,0.000869161691516608,-0.00129502450814466
ch,700,Emergency Response (700),log_3yr_pre_conflict_deaths,Conflict deaths,0.0265119641833011,9.24834681791267e-05,-0.026419480715122
ch,700,Emergency Response (700),log_avg_min_to_city,Minutes to City,0.0164259115606547,-0.000529221803590193,-0.0169551333642449
ch,700,Emergency Response (700),log_avg_pop_dens,Pop Density,-0.0150941609218717,0.000475380504794885,0.0155695414266666
ch,700,Emergency Response (700),log_ch_loan_proj_n,China Loan Projs,-0.0250289908796527,3.18817856896175e-05,0.0250608726653423
ch,700,Emergency Response (700),log_disasters,Natural Disasters,0.00361040126532323,-0.000708637509378619,-0.00431903877470185
ch,700,Emergency Response (700),log_dist_km_to_dia,Dist to Diam,-0.00632194407284258,-0.000965890732186379,0.0053560533406562
ch,700,Emergency Response (700),log_dist_km_to_gems,Dist to Gems,-0.0209323679003865,-7.19302208744922e-05,0.020860437679512
ch,700,Emergency Response (700),log_dist_km_to_gold,Dist to Gold,0.00170366289559752,-0.00115974489308428,-0.0028634077886818
ch,700,Emergency Response (700),log_dist_km_to_petro,Dist to Oil,0.0183914799755439,-0.000222025369730546,-0.0186135053452744
ch,700,Emergency Response (700),log_other_sect_n,Other Sector Proj n,0.0207848050352182,0.00109881749012855,-0.0196859875450897
ch,700,Emergency Response (700),log_pc_nl_pre_oda,Nightlights per cap,-0.00924216269981168,0.000806564788217702,0.0100487274880294
ch,700,Emergency Response (700),log_total_neighbor_projs,Adj ADM2 Proj n,0.0128004716988649,-0.000637217207695336,-0.0134376889065602
ch,700,Emergency Response (700),log_treated_other_funder_n,Other Funder Treat n,-0.0255474100448182,0.000549550239811633,0.0260969602846298
ch,700,Emergency Response (700),political_stability,Cntry Political Stability,0.00390517380088565,0.000970686216023745,-0.00293448758486191
ch,700,Emergency Response (700),reg_quality,Cntry Reg Quality,-0.00813551551662373,0.000359540797944641,0.00849505631456837
ch,700,Emergency Response (700),rule_of_law,Cntry Rule of Law,0.0131479877885429,4.45252489589614e-05,-0.0131034625395839
ch,700,Emergency Response (700),voice_accountability,Cntry Voice/Account,0.00194293924141672,0.000596253915573461,-0.00134668532584326


==> Figures/Salience_XFE_vs_MXFE_vt_emb_3yr_2013_LargeBuff.csv <==
funder,sector,sec_pre_name,term,term_label,X + FE,M + X + FE,delta
ch,110,Education (110),corruption_control,Cntry Cntrl Corruption,0.0879737326782218,0.00331191057106489,-0.0846618221071569
ch,110,Education (110),country_gini,Country gini,-0.0272447679005537,-0.00777861047768889,0.0194661574228648
ch,110,Education (110),election_year,Election year,0.0497302653093388,0.0156250541756172,-0.0341052111337216
ch,110,Education (110),gov_effectiveness,Cntry Gov Effective,0.0678009768202897,0.00653866770444433,-0.0612623091158454
ch,110,Education (110),leader_birthplace,Leader birthplace,-0.0484612242505,0.0120652887393965,0.0605265129898965
ch,110,Education (110),log_3yr_pre_conflict_deaths,Conflict deaths,0.00917212235741172,-0.00295615479291836,-0.0121282771503301
ch,110,Education (110),log_avg_min_to_city,Minutes to City,-0.00811303806491199,-0.0512512351828631,-0.0431381971179511
ch,110,Education (110),log_avg_pop_dens,Pop Density,-0.0570691686286589,0.0609163123765028,0.117985481005162
ch,110,Education (110),log_ch_loan_proj_n,China Loan Projs,-0.0421495544537744,0.00866171347355405,0.0508112679273285
ch,110,Education (110),log_disasters,Natural Disasters,0.0576203036866921,0.0153895883180667,-0.0422307153686254
ch,110,Education (110),log_dist_km_to_dia,Dist to Diam,-0.0671088989358395,0.0172611060319467,0.0843700049677862
ch,110,Education (110),log_dist_km_to_gems,Dist to Gems,0.0343311150744555,-0.015639553486544,-0.0499706685609995
ch,110,Education (110),log_dist_km_to_gold,Dist to Gold,-0.0321153469197452,-0.0342590228002519,-0.0021436758805067
ch,110,Education (110),log_dist_km_to_petro,Dist to Oil,0.105248624291272,0.0236184407584365,-0.0816301835328355
ch,110,Education (110),log_other_sect_n,Other Sector Proj n,-0.0374650891497613,0.0388126821006891,0.0762777712504504
ch,110,Education (110),log_pc_nl_pre_oda,Nightlights per cap,-0.0452780225873076,0.0195068474905602,0.0647848700778678
ch,110,Education (110),log_total_neighbor_projs,Adj ADM2 Proj n,0.0250543784722687,0.0467445301939812,0.0216901517217125
ch,110,Education (110),log_treated_other_funder_n,Other Funder Treat n,0.00560968014411495,0.0321975689940137,0.0265878888498988
ch,110,Education (110),political_stability,Cntry Political Stability,-0.0420167340768973,-0.010121124199941,0.0318956098769563
ch,110,Education (110),reg_quality,Cntry Reg Quality,-0.0718428373523023,0.00324065012449851,0.0750834874768008
ch,110,Education (110),rule_of_law,Cntry Rule of Law,0.0813947714585782,0.0152708199562034,-0.0661239515023748
ch,110,Education (110),unsc_non_aligned_us,UNSC Non-US Align,0.0688955306633949,-0.0189061792695331,-0.087801709932928
ch,110,Education (110),voice_accountability,Cntry Voice/Account,0.135383554277944,0.00948821059544592,-0.125895343682498
wb,110,Education (110),corruption_control,Cntry Cntrl Corruption,-0.10561262067407,-0.137357822768385,-0.031745202094315
wb,110,Education (110),country_gini,Country gini,0.0475862822681615,-0.0528172570839468,-0.100403539352108
wb,110,Education (110),election_year,Election year,0.0406750109186535,-0.0266503736644609,-0.0673253845831144
wb,110,Education (110),gov_effectiveness,Cntry Gov Effective,0.213716284781693,0.299119726521892,0.085403441740199
wb,110,Education (110),leader_birthplace,Leader birthplace,0.0622641268558874,-0.0620554665167657,-0.124319593372653
wb,110,Education (110),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0112012293806757,0.188749304260113,0.199950533640789
wb,110,Education (110),log_avg_min_to_city,Minutes to City,-0.0120090517681093,-0.27311374498997,-0.261104693221861
wb,110,Education (110),log_avg_pop_dens,Pop Density,0.109995218212717,0.00526455604995139,-0.104730662162766
wb,110,Education (110),log_ch_loan_proj_n,China Loan Projs,-0.0100713559426368,-0.241414241903695,-0.231342885961058
wb,110,Education (110),log_disasters,Natural Disasters,0.0727237432636187,-0.170605400252358,-0.243329143515977
wb,110,Education (110),log_dist_km_to_dia,Dist to Diam,-0.173334077743639,-0.350571580224206,-0.177237502480567
wb,110,Education (110),log_dist_km_to_gems,Dist to Gems,-0.0295702371164223,0.0989831983647304,0.128553435481153
wb,110,Education (110),log_dist_km_to_gold,Dist to Gold,0.0220506976183969,0.0577355071820782,0.0356848095636813
wb,110,Education (110),log_dist_km_to_petro,Dist to Oil,-0.162366110701111,-0.0224571319506499,0.139908978750461
wb,110,Education (110),log_other_sect_n,Other Sector Proj n,0.624446715538433,1.5806104985809,0.956163783042467
wb,110,Education (110),log_pc_nl_pre_oda,Nightlights per cap,-0.166375217437748,-0.151971338260922,0.014403879176826
wb,110,Education (110),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0468530567456087,0.152015598893647,0.198868655639256
wb,110,Education (110),log_treated_other_funder_n,Other Funder Treat n,0.112116775214686,-0.0240278322645493,-0.136144607479235
wb,110,Education (110),political_stability,Cntry Political Stability,-0.123661628533151,0.00845544833282451,0.132117076865976
wb,110,Education (110),reg_quality,Cntry Reg Quality,-0.10774685095763,-0.237624320286563,-0.129877469328933
wb,110,Education (110),rule_of_law,Cntry Rule of Law,-0.0446044975984843,0.0412309664580972,0.0858354640565815
wb,110,Education (110),unsc_aligned_us,UNSC US Aligned,0.00696436727419364,0.206032389143909,0.199068021869715
wb,110,Education (110),unsc_non_aligned_us,UNSC Non-US Align,0.0043339911522364,-0.21333563976349,-0.217669630915726
wb,110,Education (110),voice_accountability,Cntry Voice/Account,0.114920672513549,0.193162896852017,0.078242224338468
ch,120,Health (120),corruption_control,Cntry Cntrl Corruption,-0.177938193888405,-0.00554087974829603,0.172397314140109
ch,120,Health (120),country_gini,Country gini,-0.118781774768148,0.00165405418956663,0.120435828957715
ch,120,Health (120),election_year,Election year,0.0298467009887056,-0.0037738893910131,-0.0336205903797187
ch,120,Health (120),gov_effectiveness,Cntry Gov Effective,-0.189450776642187,-0.00246684222714973,0.186983934415037
ch,120,Health (120),leader_birthplace,Leader birthplace,0.152307990193324,7.57552590220954e-05,-0.152232234934302
ch,120,Health (120),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0092380542680606,-0.0006356803944799,0.0086023738735807
ch,120,Health (120),log_avg_min_to_city,Minutes to City,-0.0197276318259537,-0.00535861915996065,0.014369012665993
ch,120,Health (120),log_avg_pop_dens,Pop Density,0.239252497516572,0.00564808887429533,-0.233604408642277
ch,120,Health (120),log_ch_loan_proj_n,China Loan Projs,0.0042623793333768,0.00474537838774258,0.00048299905436578
ch,120,Health (120),log_disasters,Natural Disasters,0.0167722289636673,-0.00101075927115709,-0.0177829882348244
ch,120,Health (120),log_dist_km_to_dia,Dist to Diam,-0.103138229772448,0.00229030757676809,0.105428537349216
ch,120,Health (120),log_dist_km_to_gems,Dist to Gems,-0.0438242143951355,0.00101208745152689,0.0448363018466624
ch,120,Health (120),log_dist_km_to_gold,Dist to Gold,0.060004347786308,-0.00228920292749538,-0.0622935507138034
ch,120,Health (120),log_dist_km_to_petro,Dist to Oil,0.0275061894539977,-0.00020932917133905,-0.0277155186253368
ch,120,Health (120),log_other_sect_n,Other Sector Proj n,0.0671593837626322,0.00404351144214187,-0.0631158723204903
ch,120,Health (120),log_pc_nl_pre_oda,Nightlights per cap,0.042172681943051,0.00275414796458811,-0.0394185339784629
ch,120,Health (120),log_total_neighbor_projs,Adj ADM2 Proj n,0.156437963359028,0.00382848535780723,-0.152609478001221
ch,120,Health (120),log_treated_other_funder_n,Other Funder Treat n,-0.0487445185705967,0.00039757970611386,0.0491420982767106
ch,120,Health (120),political_stability,Cntry Political Stability,-0.0556785398721689,0.000180739125435137,0.055859278997604
ch,120,Health (120),reg_quality,Cntry Reg Quality,-0.115605636425314,-0.000947950327681595,0.114657686097632
ch,120,Health (120),rule_of_law,Cntry Rule of Law,0.0665582864126183,-0.00243552323170658,-0.0689938096443249
ch,120,Health (120),unsc_aligned_us,UNSC US Aligned,-0.135837871213139,-0.00167052500270057,0.134167346210438
ch,120,Health (120),unsc_non_aligned_us,UNSC Non-US Align,-0.0529145990032573,0.00111989485507338,0.0540344938583307
ch,120,Health (120),voice_accountability,Cntry Voice/Account,0.0408177916705575,0.000922212262230385,-0.0398955794083271
wb,120,Health (120),corruption_control,Cntry Cntrl Corruption,0.0542528720013808,0.149390453067602,0.0951375810662212
wb,120,Health (120),country_gini,Country gini,-0.00958353354129944,0.00431919156108032,0.0139027251023798
wb,120,Health (120),election_year,Election year,0.0119597478583476,-0.0554055202379693,-0.0673652680963169
wb,120,Health (120),gov_effectiveness,Cntry Gov Effective,0.0654452618910012,0.0448345276957843,-0.0206107341952169
wb,120,Health (120),leader_birthplace,Leader birthplace,0.00492561793653398,-0.108303994320482,-0.113229612257016
wb,120,Health (120),log_3yr_pre_conflict_deaths,Conflict deaths,0.0153138208622103,0.0652812487538828,0.0499674278916725
wb,120,Health (120),log_avg_min_to_city,Minutes to City,0.0350629681628196,-0.0868328649969761,-0.121895833159796
wb,120,Health (120),log_avg_pop_dens,Pop Density,0.0497796134522651,-0.0246701987460256,-0.0744498121982907
wb,120,Health (120),log_ch_loan_proj_n,China Loan Projs,0.0243906624615292,-0.030367513105755,-0.0547581755672842
wb,120,Health (120),log_disasters,Natural Disasters,-0.0385168484435441,-0.0796206755773198,-0.0411038271337757
wb,120,Health (120),log_dist_km_to_dia,Dist to Diam,0.00356375841423871,-0.0332562188711018,-0.0368199772853405
wb,120,Health (120),log_dist_km_to_gems,Dist to Gems,-0.0252522640675307,-0.0354979600771913,-0.0102456960096606
wb,120,Health (120),log_dist_km_to_gold,Dist to Gold,0.064011579193175,-0.00727822789456697,-0.071289807087742
wb,120,Health (120),log_dist_km_to_petro,Dist to Oil,-0.0151566263008863,-0.0316376614369808,-0.0164810351360945
wb,120,Health (120),log_other_sect_n,Other Sector Proj n,0.15235157554968,0.78852517010876,0.63617359455908
wb,120,Health (120),log_pc_nl_pre_oda,Nightlights per cap,0.0230873317271447,-0.0345896877435894,-0.0576770194707341
wb,120,Health (120),log_total_neighbor_projs,Adj ADM2 Proj n,0.040393741645386,0.238562165657079,0.198168424011693
wb,120,Health (120),log_treated_other_funder_n,Other Funder Treat n,-0.0221527674398384,0.114844267801431,0.136997035241269
wb,120,Health (120),political_stability,Cntry Political Stability,0.0846034759469323,0.0382988660418773,-0.046304609905055
wb,120,Health (120),reg_quality,Cntry Reg Quality,-0.00899417034045635,-0.0192350508831438,-0.0102408805426875
wb,120,Health (120),rule_of_law,Cntry Rule of Law,-0.145339552797377,0.0597658296022547,0.205105382399632
wb,120,Health (120),unsc_aligned_us,UNSC US Aligned,0.0501589162694249,0.183203932131763,0.133045015862338
wb,120,Health (120),unsc_non_aligned_us,UNSC Non-US Align,0.000651906931889519,0.221609882868944,0.220957975937054
wb,120,Health (120),voice_accountability,Cntry Voice/Account,-0.0280558389518411,0.0222640706534735,0.0503199096053146
ch,140,Water Supply and Sanitation (140),corruption_control,Cntry Cntrl Corruption,-0.154463998526338,-0.0345218109292917,0.119942187597046
ch,140,Water Supply and Sanitation (140),country_gini,Country gini,-0.17257284147665,-0.000651671271771197,0.171921170204879
ch,140,Water Supply and Sanitation (140),election_year,Election year,0.337328292801951,0.030360222890738,-0.306968069911213
ch,140,Water Supply and Sanitation (140),gov_effectiveness,Cntry Gov Effective,-0.413582258522515,-0.0510507086245349,0.36253154989798
ch,140,Water Supply and Sanitation (140),leader_birthplace,Leader birthplace,0.211806838177155,0.0166167193475857,-0.195190118829569
ch,140,Water Supply and Sanitation (140),log_3yr_pre_conflict_deaths,Conflict deaths,-0.195686181345915,0.00499073191778634,0.200676913263701
ch,140,Water Supply and Sanitation (140),log_avg_min_to_city,Minutes to City,0.0438562587462368,-0.0195326157042292,-0.063388874450466
ch,140,Water Supply and Sanitation (140),log_avg_pop_dens,Pop Density,-0.185639739632607,0.0220932462369092,0.207732985869516
ch,140,Water Supply and Sanitation (140),log_ch_loan_proj_n,China Loan Projs,0.063740189224483,0.0366332488786437,-0.0271069403458393
ch,140,Water Supply and Sanitation (140),log_disasters,Natural Disasters,0.203820296935712,0.0328923690132756,-0.170927927922436
ch,140,Water Supply and Sanitation (140),log_dist_km_to_dia,Dist to Diam,0.128273149579764,0.0018946414700622,-0.126378508109702
ch,140,Water Supply and Sanitation (140),log_dist_km_to_gems,Dist to Gems,-0.145757474899292,-0.0176642766874284,0.128093198211864
ch,140,Water Supply and Sanitation (140),log_dist_km_to_gold,Dist to Gold,0.0495639179646966,-0.044825939814327,-0.0943898577790236
ch,140,Water Supply and Sanitation (140),log_dist_km_to_petro,Dist to Oil,-0.0900401689857244,0.0214335019566351,0.111473670942359
ch,140,Water Supply and Sanitation (140),log_other_sect_n,Other Sector Proj n,0.291784844249483,0.0441289044870058,-0.247655939762477
ch,140,Water Supply and Sanitation (140),log_pc_nl_pre_oda,Nightlights per cap,-0.127293799677854,-0.00189238193328477,0.125401417744569
ch,140,Water Supply and Sanitation (140),log_total_neighbor_projs,Adj ADM2 Proj n,0.396360206306001,0.0222885055374365,-0.374071700768565
ch,140,Water Supply and Sanitation (140),log_treated_other_funder_n,Other Funder Treat n,0.00957178493030345,0.0202690065186466,0.0106972215883431
ch,140,Water Supply and Sanitation (140),political_stability,Cntry Political Stability,-0.046059772055596,-0.00805977652140425,0.0379999955341917
ch,140,Water Supply and Sanitation (140),reg_quality,Cntry Reg Quality,0.145978875346485,-0.0509921227488678,-0.196970998095353
ch,140,Water Supply and Sanitation (140),rule_of_law,Cntry Rule of Law,0.0216646084375681,-0.0240230907383376,-0.0456876991759057
ch,140,Water Supply and Sanitation (140),unsc_non_aligned_us,UNSC Non-US Align,-0.118254854456177,-0.008884662848432,0.109370191607745
ch,140,Water Supply and Sanitation (140),voice_accountability,Cntry Voice/Account,-0.299755198396754,-0.0153659031726426,0.284389295224111
wb,140,Water Supply and Sanitation (140),corruption_control,Cntry Cntrl Corruption,0.252305654287349,0.0442748176050396,-0.208030836682309
wb,140,Water Supply and Sanitation (140),country_gini,Country gini,0.0030436991527675,0.0516702465759557,0.0486265474231882
wb,140,Water Supply and Sanitation (140),election_year,Election year,0.0321165579999632,-0.0142386200791152,-0.0463551780790784
wb,140,Water Supply and Sanitation (140),gov_effectiveness,Cntry Gov Effective,0.0972960296459443,0.112939955976319,0.0156439263303747
wb,140,Water Supply and Sanitation (140),leader_birthplace,Leader birthplace,0.0121606570472054,-0.00765314821852286,-0.0198138052657283
wb,140,Water Supply and Sanitation (140),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0487099225958772,0.0801327770471057,0.128842699642983
wb,140,Water Supply and Sanitation (140),log_avg_min_to_city,Minutes to City,0.06144306988921,-0.0450287487835157,-0.106471818672726
wb,140,Water Supply and Sanitation (140),log_avg_pop_dens,Pop Density,0.0453444657661023,0.108649078188464,0.0633046124223617
wb,140,Water Supply and Sanitation (140),log_ch_loan_proj_n,China Loan Projs,-0.0739803177490598,0.0289730692980716,0.102953387047131
wb,140,Water Supply and Sanitation (140),log_disasters,Natural Disasters,0.0771164855174557,0.0516340487159317,-0.025482436801524
wb,140,Water Supply and Sanitation (140),log_dist_km_to_dia,Dist to Diam,-0.0436417669337242,0.000319644053233786,0.043961410986958
wb,140,Water Supply and Sanitation (140),log_dist_km_to_gems,Dist to Gems,-0.0882631804328409,-0.0168030153703876,0.0714601650624533
wb,140,Water Supply and Sanitation (140),log_dist_km_to_gold,Dist to Gold,-0.079058091621846,0.0119536456867354,0.0910117373085814
wb,140,Water Supply and Sanitation (140),log_dist_km_to_petro,Dist to Oil,-0.0251316658034923,-0.0453709039138634,-0.0202392381103711
wb,140,Water Supply and Sanitation (140),log_other_sect_n,Other Sector Proj n,0.740985577199719,0.511784177217514,-0.229201399982205
wb,140,Water Supply and Sanitation (140),log_pc_nl_pre_oda,Nightlights per cap,0.184764992585379,0.0612493888381792,-0.1235156037472
wb,140,Water Supply and Sanitation (140),log_total_neighbor_projs,Adj ADM2 Proj n,0.0150258168950675,0.0526624155102797,0.0376365986152122
wb,140,Water Supply and Sanitation (140),log_treated_other_funder_n,Other Funder Treat n,0.0677945320448018,0.0902236109972037,0.0224290789524019
wb,140,Water Supply and Sanitation (140),political_stability,Cntry Political Stability,-0.128635587873866,-0.0832307525607734,0.0454048353130926
wb,140,Water Supply and Sanitation (140),reg_quality,Cntry Reg Quality,-0.159907543957229,0.0529874557961,0.212894999753329
wb,140,Water Supply and Sanitation (140),rule_of_law,Cntry Rule of Law,-0.123226793259381,-0.0139428667904574,0.109283926468924
wb,140,Water Supply and Sanitation (140),unsc_aligned_us,UNSC US Aligned,-0.0533565917890438,-0.00135795271256922,0.0519986390764746
wb,140,Water Supply and Sanitation (140),unsc_non_aligned_us,UNSC Non-US Align,0.00836572315543448,0.0316945752873866,0.0233288521319521
wb,140,Water Supply and Sanitation (140),voice_accountability,Cntry Voice/Account,0.0192634969204665,0.0196961148409174,0.000432617920450899
ch,150,Government and Civil Society (150),corruption_control,Cntry Cntrl Corruption,-0.0294011035375299,0.0866035642521462,0.116004667789676
ch,150,Government and Civil Society (150),country_gini,Country gini,0.0456418484612387,0.0713310138415575,0.0256891653803188
ch,150,Government and Civil Society (150),election_year,Election year,0.00806663825409272,0.00281940381973907,-0.00524723443435365
ch,150,Government and Civil Society (150),gov_effectiveness,Cntry Gov Effective,0.0441688880510633,-0.0142445399146529,-0.0584134279657162
ch,150,Government and Civil Society (150),leader_birthplace,Leader birthplace,-0.0433718401286943,-0.123339563040117,-0.0799677229114227
ch,150,Government and Civil Society (150),log_3yr_pre_conflict_deaths,Conflict deaths,0.0695592191443145,0.163890794967371,0.0943315758230565
ch,150,Government and Civil Society (150),log_avg_min_to_city,Minutes to City,-0.0390673143509774,-0.133537455478217,-0.0944701411272396
ch,150,Government and Civil Society (150),log_avg_pop_dens,Pop Density,0.068009913675487,0.26270576633513,0.194695852659643
ch,150,Government and Civil Society (150),log_ch_loan_proj_n,China Loan Projs,-0.012758187981673,0.0607231932311034,0.0734813812127764
ch,150,Government and Civil Society (150),log_disasters,Natural Disasters,-0.0499811448156957,-0.0104334363574188,0.0395477084582769
ch,150,Government and Civil Society (150),log_dist_km_to_dia,Dist to Diam,0.00105775122297927,0.0186195165570824,0.0175617653341031
ch,150,Government and Civil Society (150),log_dist_km_to_gems,Dist to Gems,0.0631801716983322,-0.031300077494234,-0.0944802491925662
ch,150,Government and Civil Society (150),log_dist_km_to_gold,Dist to Gold,0.0250493639055638,-0.24528900295845,-0.270338366864014
ch,150,Government and Civil Society (150),log_dist_km_to_petro,Dist to Oil,-0.0366546834073959,-0.0566450389206872,-0.0199903555132913
ch,150,Government and Civil Society (150),log_other_sect_n,Other Sector Proj n,0.106101422538068,0.340303924549431,0.234202502011363
ch,150,Government and Civil Society (150),log_total_neighbor_projs,Adj ADM2 Proj n,0.0532594506011819,0.178910380250312,0.12565092964913
ch,150,Government and Civil Society (150),log_treated_other_funder_n,Other Funder Treat n,-0.00108990704640756,0.113019034382897,0.114108941429305
ch,150,Government and Civil Society (150),political_stability,Cntry Political Stability,-0.125613328088068,-0.157400636356315,-0.031787308268247
ch,150,Government and Civil Society (150),reg_quality,Cntry Reg Quality,0.0196636404702452,0.0843275865016093,0.0646639460313641
ch,150,Government and Civil Society (150),rule_of_law,Cntry Rule of Law,-0.012192271389067,0.000360119079705324,0.0125523904687723
ch,150,Government and Civil Society (150),unsc_aligned_us,UNSC US Aligned,-0.00308473237324649,-0.000325326872989687,0.0027594055002568
ch,150,Government and Civil Society (150),unsc_non_aligned_us,UNSC Non-US Align,0.0520302072260555,-0.134692489197484,-0.18672269642354
ch,150,Government and Civil Society (150),voice_accountability,Cntry Voice/Account,0.0457567581953485,0.0227865685778672,-0.0229701896174813
wb,150,Government and Civil Society (150),corruption_control,Cntry Cntrl Corruption,-0.168087435718613,-0.0648112065484699,0.103276229170143
wb,150,Government and Civil Society (150),country_gini,Country gini,-0.176908064410086,-0.0281597497221076,0.148748314687978
wb,150,Government and Civil Society (150),election_year,Election year,-0.0169562511006353,-0.0290855081356102,-0.0121292570349749
wb,150,Government and Civil Society (150),gov_effectiveness,Cntry Gov Effective,-0.105646338257937,-0.0652293044887474,0.0404170337691896
wb,150,Government and Civil Society (150),leader_birthplace,Leader birthplace,0.000223049726337293,-0.014322012298514,-0.0145450620248513
wb,150,Government and Civil Society (150),log_3yr_pre_conflict_deaths,Conflict deaths,-0.134490170106234,-0.00702153797493944,0.127468632131295
wb,150,Government and Civil Society (150),log_avg_min_to_city,Minutes to City,-0.0296565711125733,-0.0539808082953097,-0.0243242371827364
wb,150,Government and Civil Society (150),log_avg_pop_dens,Pop Density,0.0770230357238327,0.0128936677682214,-0.0641293679556113
wb,150,Government and Civil Society (150),log_ch_loan_proj_n,China Loan Projs,-0.14372642531994,-0.0849858494289398,0.0587405758910002
wb,150,Government and Civil Society (150),log_disasters,Natural Disasters,0.0278371031954885,0.00222764404272312,-0.0256094591527654
wb,150,Government and Civil Society (150),log_dist_km_to_dia,Dist to Diam,-0.137731221159919,-0.0456633574655276,0.0920678636943914
wb,150,Government and Civil Society (150),log_dist_km_to_gems,Dist to Gems,0.0837115120759698,0.029949375630822,-0.0537621364451478
wb,150,Government and Civil Society (150),log_dist_km_to_gold,Dist to Gold,-0.0174768855422735,0.0166651708278732,0.0341420563701467
wb,150,Government and Civil Society (150),log_dist_km_to_petro,Dist to Oil,0.184457625746727,0.0370284094125965,-0.147429216334131
wb,150,Government and Civil Society (150),log_other_sect_n,Other Sector Proj n,1.2692069363594,0.572569509670135,-0.696637426689265
wb,150,Government and Civil Society (150),log_pc_nl_pre_oda,Nightlights per cap,0.0245952557958705,0.0195291954622405,-0.00506606033363
wb,150,Government and Civil Society (150),log_total_neighbor_projs,Adj ADM2 Proj n,0.283459149599018,0.103843055199811,-0.179616094399207
wb,150,Government and Civil Society (150),log_treated_other_funder_n,Other Funder Treat n,0.0129898447077721,0.0574587840680033,0.0444689393602312
wb,150,Government and Civil Society (150),political_stability,Cntry Political Stability,-0.0291696411184951,0.00255720615386949,0.0317268472723646
wb,150,Government and Civil Society (150),reg_quality,Cntry Reg Quality,-0.00533947447314817,0.00800207751686622,0.0133415519900144
wb,150,Government and Civil Society (150),rule_of_law,Cntry Rule of Law,-0.0220885563921178,-0.0059811489935963,0.0161074073985215
wb,150,Government and Civil Society (150),unsc_aligned_us,UNSC US Aligned,-0.00547428375575677,-0.0557955230283536,-0.0503212392725968
wb,150,Government and Civil Society (150),unsc_non_aligned_us,UNSC Non-US Align,0.0979928935505137,0.0221256432216544,-0.0758672503288593
wb,150,Government and Civil Society (150),voice_accountability,Cntry Voice/Account,0.275468585491205,0.0819397923164141,-0.193528793174791
ch,160,Other Social Infrastructure and Services (160),corruption_control,Cntry Cntrl Corruption,-0.260203884243964,-0.0447803778454543,0.21542350639851
ch,160,Other Social Infrastructure and Services (160),country_gini,Country gini,0.0786496710777287,0.0339633911781137,-0.044686279899615
ch,160,Other Social Infrastructure and Services (160),election_year,Election year,0.228987408000997,0.125756687345286,-0.103230720655711
ch,160,Other Social Infrastructure and Services (160),gov_effectiveness,Cntry Gov Effective,-0.00951238186098632,-0.075040059232851,-0.0655276773718647
ch,160,Other Social Infrastructure and Services (160),leader_birthplace,Leader birthplace,0.228459391407716,0.000263337139331325,-0.228196054268385
ch,160,Other Social Infrastructure and Services (160),log_3yr_pre_conflict_deaths,Conflict deaths,0.0230695173516936,-0.0133972918233522,-0.0364668091750458
ch,160,Other Social Infrastructure and Services (160),log_avg_min_to_city,Minutes to City,0.0302166589349507,-0.0877838044128291,-0.11800046334778
ch,160,Other Social Infrastructure and Services (160),log_avg_pop_dens,Pop Density,0.28396118644625,0.0574911798935501,-0.2264700065527
ch,160,Other Social Infrastructure and Services (160),log_ch_loan_proj_n,China Loan Projs,-0.0846636453270963,0.0990848781349004,0.183748523461997
ch,160,Other Social Infrastructure and Services (160),log_disasters,Natural Disasters,-0.143759527839728,-0.0509716611606258,0.0927878666791022
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_dia,Dist to Diam,0.0190947232820328,0.0119874240490027,-0.0071072992330301
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_gems,Dist to Gems,0.219530012870675,0.0463828417295011,-0.173147171141174
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_gold,Dist to Gold,0.264330872315914,-0.0128599942181609,-0.277190866534075
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_petro,Dist to Oil,-0.0757671586237841,0.0182092004938749,0.093976359117659
ch,160,Other Social Infrastructure and Services (160),log_other_sect_n,Other Sector Proj n,0.354284650087468,0.162884368657226,-0.191400281430242
ch,160,Other Social Infrastructure and Services (160),log_total_neighbor_projs,Adj ADM2 Proj n,-0.13380933238192,-0.0355506437487226,0.0982586886331974
ch,160,Other Social Infrastructure and Services (160),log_treated_other_funder_n,Other Funder Treat n,0.0556242301966972,0.0282005446290617,-0.0274236855676355
ch,160,Other Social Infrastructure and Services (160),political_stability,Cntry Political Stability,-0.015383950285614,-0.00664058298571054,0.00874336729990346
ch,160,Other Social Infrastructure and Services (160),reg_quality,Cntry Reg Quality,0.0210142162442202,-0.0203402403479771,-0.0413544565921973
ch,160,Other Social Infrastructure and Services (160),rule_of_law,Cntry Rule of Law,0.228224487826233,-0.0446957749176373,-0.27292026274387
ch,160,Other Social Infrastructure and Services (160),unsc_non_aligned_us,UNSC Non-US Align,-0.273803949952239,-0.105027592301675,0.168776357650564
ch,160,Other Social Infrastructure and Services (160),voice_accountability,Cntry Voice/Account,-0.305683441609149,-0.0282068117697059,0.277476629839443
wb,160,Other Social Infrastructure and Services (160),corruption_control,Cntry Cntrl Corruption,-0.032458072965964,-0.0466148132149819,-0.0141567402490179
wb,160,Other Social Infrastructure and Services (160),country_gini,Country gini,0.0523431313247398,0.0379333776026017,-0.0144097537221381
wb,160,Other Social Infrastructure and Services (160),election_year,Election year,0.101468490268985,0.245836600512145,0.14436811024316
wb,160,Other Social Infrastructure and Services (160),gov_effectiveness,Cntry Gov Effective,-0.0336229721736153,0.111467930255455,0.14509090242907
wb,160,Other Social Infrastructure and Services (160),leader_birthplace,Leader birthplace,-0.0708667205273981,-0.0157068066368783,0.0551599138905198
wb,160,Other Social Infrastructure and Services (160),log_3yr_pre_conflict_deaths,Conflict deaths,0.1060112499446,0.126277727888702,0.020266477944102
wb,160,Other Social Infrastructure and Services (160),log_avg_min_to_city,Minutes to City,0.00140292674303054,-0.0395802973234093,-0.0409832240664398
wb,160,Other Social Infrastructure and Services (160),log_avg_pop_dens,Pop Density,0.118097786530852,0.0446648236922919,-0.0734329628385601
wb,160,Other Social Infrastructure and Services (160),log_ch_loan_proj_n,China Loan Projs,0.0320151593710813,0.0185667683882668,-0.0134483909828145
wb,160,Other Social Infrastructure and Services (160),log_disasters,Natural Disasters,-0.0616489250958157,0.118634561947584,0.1802834870434
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_dia,Dist to Diam,-0.0140901548229158,0.100632844987558,0.114722999810474
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_gems,Dist to Gems,0.0543024157918986,0.056243368365103,0.0019409525732044
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_gold,Dist to Gold,-0.0265454407688229,0.0640700788795944,0.0906155196484173
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_petro,Dist to Oil,-0.135380655899642,-0.0747947959392324,0.0605858599604096
wb,160,Other Social Infrastructure and Services (160),log_other_sect_n,Other Sector Proj n,1.19828236818302,1.01335018368428,-0.18493218449874
wb,160,Other Social Infrastructure and Services (160),log_pc_nl_pre_oda,Nightlights per cap,-0.0235404780972792,-0.224988955659469,-0.20144847756219
wb,160,Other Social Infrastructure and Services (160),log_total_neighbor_projs,Adj ADM2 Proj n,0.266561984233583,0.316744453618332,0.050182469384749
wb,160,Other Social Infrastructure and Services (160),log_treated_other_funder_n,Other Funder Treat n,-0.026829632462466,0.125220345109692,0.152049977572158
wb,160,Other Social Infrastructure and Services (160),political_stability,Cntry Political Stability,0.0690655756928009,0.110004527447742,0.0409389517549411
wb,160,Other Social Infrastructure and Services (160),reg_quality,Cntry Reg Quality,0.134931374080476,0.184878791661464,0.049947417580988
wb,160,Other Social Infrastructure and Services (160),rule_of_law,Cntry Rule of Law,-0.0380698763951655,-0.103167653927957,-0.0650977775327915
wb,160,Other Social Infrastructure and Services (160),unsc_aligned_us,UNSC US Aligned,-0.295964188501288,-0.516247361721556,-0.220283173220268
wb,160,Other Social Infrastructure and Services (160),unsc_non_aligned_us,UNSC Non-US Align,0.17745599016544,0.0545796166872508,-0.122876373478189
wb,160,Other Social Infrastructure and Services (160),voice_accountability,Cntry Voice/Account,-0.100519258826973,-0.0555768557719434,0.0449424030550296
ch,210,Transport and Storage (210),corruption_control,Cntry Cntrl Corruption,-0.135551109164958,0.0287092564115311,0.164260365576489
ch,210,Transport and Storage (210),country_gini,Country gini,0.0952612083498395,0.0557135004774347,-0.0395477078724048
ch,210,Transport and Storage (210),election_year,Election year,0.0955259620025742,-0.049192610522737,-0.144718572525311
ch,210,Transport and Storage (210),gov_effectiveness,Cntry Gov Effective,0.0206429191119967,0.0217849741480308,0.0011420550360341
ch,210,Transport and Storage (210),leader_birthplace,Leader birthplace,-0.00409290492068924,-0.00385053520789443,0.00024236971279481
ch,210,Transport and Storage (210),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0213760225102315,0.0494833126751341,0.0708593351853656
ch,210,Transport and Storage (210),log_avg_min_to_city,Minutes to City,0.10690194228664,-0.0308460109494628,-0.137747953236103
ch,210,Transport and Storage (210),log_avg_pop_dens,Pop Density,-0.0211713266000152,0.0843708715122192,0.105542198112234
ch,210,Transport and Storage (210),log_ch_loan_proj_n,China Loan Projs,-0.0603319811751211,0.108348861504353,0.168680842679474
ch,210,Transport and Storage (210),log_disasters,Natural Disasters,0.0383267312799585,0.0196848660160367,-0.0186418652639218
ch,210,Transport and Storage (210),log_dist_km_to_dia,Dist to Diam,-0.0827387152088338,0.0711074522242413,0.153846167433075
ch,210,Transport and Storage (210),log_dist_km_to_gems,Dist to Gems,-0.0438646098505706,-0.0139160104072653,0.0299485994433053
ch,210,Transport and Storage (210),log_dist_km_to_gold,Dist to Gold,0.0766275839559964,-0.0139353873315486,-0.090562971287545
ch,210,Transport and Storage (210),log_dist_km_to_petro,Dist to Oil,0.114246623069047,-0.0133600156113971,-0.127606638680444
ch,210,Transport and Storage (210),log_other_sect_n,Other Sector Proj n,-0.111359140053397,0.125329422171885,0.236688562225282
ch,210,Transport and Storage (210),log_pc_nl_pre_oda,Nightlights per cap,0.0645106762548689,-0.0047408186225217,-0.0692514948773906
ch,210,Transport and Storage (210),log_total_neighbor_projs,Adj ADM2 Proj n,0.0612975008250218,0.0717105431342503,0.0104130423092285
ch,210,Transport and Storage (210),log_treated_other_funder_n,Other Funder Treat n,-0.0024772642785682,0.0466542840097004,0.0491315482882686
ch,210,Transport and Storage (210),political_stability,Cntry Political Stability,0.0734176209941482,0.0045220226538368,-0.0688955983403114
ch,210,Transport and Storage (210),reg_quality,Cntry Reg Quality,-0.0394350179401222,-0.00789673286388243,0.0315382850762398
ch,210,Transport and Storage (210),rule_of_law,Cntry Rule of Law,0.0596972138248391,-0.00960058699594775,-0.0692978008207868
ch,210,Transport and Storage (210),unsc_non_aligned_us,UNSC Non-US Align,0.0390145209990429,-0.0241908266188597,-0.0632053476179026
ch,210,Transport and Storage (210),voice_accountability,Cntry Voice/Account,-0.0648261178284893,-0.0457410601642933,0.019085057664196
wb,210,Transport and Storage (210),corruption_control,Cntry Cntrl Corruption,0.023571343049407,-0.0913992510060842,-0.114970594055491
wb,210,Transport and Storage (210),country_gini,Country gini,0.0263812058747853,-0.0683649699855549,-0.0947461758603402
wb,210,Transport and Storage (210),election_year,Election year,0.0827641801908684,0.0964762251078902,0.0137120449170218
wb,210,Transport and Storage (210),gov_effectiveness,Cntry Gov Effective,-0.0536623626900821,-0.0192379245348257,0.0344244381552564
wb,210,Transport and Storage (210),leader_birthplace,Leader birthplace,-0.0800402878551177,-0.0199950316268971,0.0600452562282206
wb,210,Transport and Storage (210),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0409513539634612,-0.124455258372444,-0.0835039044089828
wb,210,Transport and Storage (210),log_avg_min_to_city,Minutes to City,-0.0227666890979162,0.00386226463073396,0.0266289537286502
wb,210,Transport and Storage (210),log_avg_pop_dens,Pop Density,-0.00712269674644634,0.0524599856138228,0.0595826823602691
wb,210,Transport and Storage (210),log_ch_loan_proj_n,China Loan Projs,-0.0884737449814354,0.0297185279628167,0.118192272944252
wb,210,Transport and Storage (210),log_disasters,Natural Disasters,0.00328976818826012,-0.0142419149285736,-0.0175316831168337
wb,210,Transport and Storage (210),log_dist_km_to_dia,Dist to Diam,-0.0308804684365168,-0.0728529656981112,-0.0419724972615944
wb,210,Transport and Storage (210),log_dist_km_to_gems,Dist to Gems,-0.0119557327008806,0.0142676802986534,0.026223412999534
wb,210,Transport and Storage (210),log_dist_km_to_gold,Dist to Gold,0.0470384812075644,0.00236056455876678,-0.0446779166487976
wb,210,Transport and Storage (210),log_dist_km_to_petro,Dist to Oil,0.0385620181681587,0.0244331716187297,-0.014128846549429
wb,210,Transport and Storage (210),log_other_sect_n,Other Sector Proj n,0.248221202529886,0.742266101017462,0.494044898487576
wb,210,Transport and Storage (210),log_pc_nl_pre_oda,Nightlights per cap,0.0232499102177086,0.00302514286711874,-0.0202247673505899
wb,210,Transport and Storage (210),log_total_neighbor_projs,Adj ADM2 Proj n,0.0776075153704696,0.256516368947951,0.178908853577481
wb,210,Transport and Storage (210),log_treated_other_funder_n,Other Funder Treat n,-0.0783131934050147,-0.0072495663299931,0.0710636270750216
wb,210,Transport and Storage (210),political_stability,Cntry Political Stability,-0.0317311879829498,-0.0196655496908348,0.012065638292115
wb,210,Transport and Storage (210),reg_quality,Cntry Reg Quality,-0.0833792988956008,-0.0193873722007247,0.0639919266948761
wb,210,Transport and Storage (210),rule_of_law,Cntry Rule of Law,-0.0511922411527514,-0.164250431468244,-0.113058190315493
wb,210,Transport and Storage (210),unsc_aligned_us,UNSC US Aligned,0.0531823210453288,-0.00433093550693199,-0.0575132565522608
wb,210,Transport and Storage (210),unsc_non_aligned_us,UNSC Non-US Align,-0.0918994932621314,-0.0336495217122366,0.0582499715498948
wb,210,Transport and Storage (210),voice_accountability,Cntry Voice/Account,-0.00782654584501899,0.0919512879289686,0.0997778337739876
ch,210,Transport and Storage (210),unsc_aligned_us,UNSC US Aligned,,-0.0203196709626375,
ch,220,Communications (220),corruption_control,Cntry Cntrl Corruption,0.154578551910815,-0.000299683024641124,-0.154878234935456
ch,220,Communications (220),country_gini,Country gini,0.131297311261294,0.00185155862694949,-0.129445752634344
ch,220,Communications (220),election_year,Election year,-0.087736343303697,0.00199838613130894,0.0897347294350059
ch,220,Communications (220),gov_effectiveness,Cntry Gov Effective,0.0119126745848917,-2.1407344320323e-05,-0.011934081929212
ch,220,Communications (220),leader_birthplace,Leader birthplace,-0.02259663988254,-0.000607679125387247,0.0219889607571528
ch,220,Communications (220),log_3yr_pre_conflict_deaths,Conflict deaths,0.0115329311415554,-8.94305855035926e-05,-0.011622361727059
ch,220,Communications (220),log_avg_min_to_city,Minutes to City,0.091885353140533,-0.00383094524033369,-0.0957162983808667
ch,220,Communications (220),log_avg_pop_dens,Pop Density,0.0092011138424277,0.0041398864018265,-0.0050612274406012
ch,220,Communications (220),log_ch_loan_proj_n,China Loan Projs,-0.00727098246570698,0.000322921833721929,0.00759390429942891
ch,220,Communications (220),log_disasters,Natural Disasters,0.0337374030426163,0.00020694661943708,-0.0335304564231792
ch,220,Communications (220),log_dist_km_to_dia,Dist to Diam,-0.0575453770346937,-0.000231451044091955,0.0573139259906017
ch,220,Communications (220),log_dist_km_to_gems,Dist to Gems,-0.015578823951073,-0.00159310827613808,0.0139857156749349
ch,220,Communications (220),log_dist_km_to_gold,Dist to Gold,0.0415855094511061,-0.000959571254643377,-0.0425450807057495
ch,220,Communications (220),log_dist_km_to_petro,Dist to Oil,0.127400746336207,-0.00128091475693509,-0.128681661093142
ch,220,Communications (220),log_other_sect_n,Other Sector Proj n,-0.0806043480336601,0.00609731197473617,0.0867016600083963
ch,220,Communications (220),log_pc_nl_pre_oda,Nightlights per cap,-0.0370775220729424,0.00227552015858236,0.0393530422315248
ch,220,Communications (220),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0207251863554119,0.00413642402272639,0.0248616103781383
ch,220,Communications (220),log_treated_other_funder_n,Other Funder Treat n,0.0791521475603785,0.00407782864705866,-0.0750743189133198
ch,220,Communications (220),political_stability,Cntry Political Stability,-0.0919133041333401,0.000793308105203333,0.0927066122385434
ch,220,Communications (220),reg_quality,Cntry Reg Quality,-0.0220406669354996,-0.000817577969864943,0.0212230889656347
ch,220,Communications (220),rule_of_law,Cntry Rule of Law,-0.0437740727001808,-0.00078508837046685,0.042988984329714
ch,220,Communications (220),unsc_non_aligned_us,UNSC Non-US Align,0.109128385409711,0.0026812609808992,-0.106447124428812
ch,220,Communications (220),voice_accountability,Cntry Voice/Account,-0.0851506815059108,-0.00188111642943118,0.0832695650764796
wb,220,Communications (220),corruption_control,Cntry Cntrl Corruption,-0.336263599181534,-0.16619573725736,0.170067861924174
wb,220,Communications (220),country_gini,Country gini,0.282955810576689,-0.0656329268135623,-0.348588737390251
wb,220,Communications (220),election_year,Election year,-0.0734680736995947,-0.085939524214503,-0.0124714505149083
wb,220,Communications (220),gov_effectiveness,Cntry Gov Effective,-0.515133852660662,-0.250721573322083,0.264412279338579
wb,220,Communications (220),leader_birthplace,Leader birthplace,-0.027566262157637,-0.110621355075867,-0.08305509291823
wb,220,Communications (220),log_3yr_pre_conflict_deaths,Conflict deaths,0.0414189601782717,0.0331702427798888,-0.0082487173983829
wb,220,Communications (220),log_avg_min_to_city,Minutes to City,0.144899364626036,0.115101418549894,-0.029797946076142
wb,220,Communications (220),log_avg_pop_dens,Pop Density,0.100700188074261,0.0595541290967959,-0.0411460589774651
wb,220,Communications (220),log_ch_loan_proj_n,China Loan Projs,0.00382773213088519,-0.0586093262117366,-0.0624370583426218
wb,220,Communications (220),log_disasters,Natural Disasters,0.0118876878544657,0.0719579653814245,0.0600702775269588
wb,220,Communications (220),log_dist_km_to_dia,Dist to Diam,-0.0645763968117537,-0.117283131322475,-0.0527067345107213
wb,220,Communications (220),log_dist_km_to_gems,Dist to Gems,-0.0649588640779254,0.041572319123661,0.106531183201586
wb,220,Communications (220),log_dist_km_to_gold,Dist to Gold,-0.0833139037620278,-0.11896117368713,-0.0356472699251022
wb,220,Communications (220),log_dist_km_to_petro,Dist to Oil,0.00197626726236191,0.0439894403214558,0.0420131730590939
wb,220,Communications (220),log_other_sect_n,Other Sector Proj n,0.770420745462018,0.565441000442834,-0.204979745019184
wb,220,Communications (220),log_pc_nl_pre_oda,Nightlights per cap,0.343434638902553,0.00645723645924606,-0.336977402443307
wb,220,Communications (220),log_total_neighbor_projs,Adj ADM2 Proj n,0.292374699562792,0.186978760091591,-0.105395939471201
wb,220,Communications (220),log_treated_other_funder_n,Other Funder Treat n,0.0120364487357433,0.107217077391684,0.0951806286559407
wb,220,Communications (220),political_stability,Cntry Political Stability,-0.225168466940513,-0.127773877017602,0.097394589922911
wb,220,Communications (220),reg_quality,Cntry Reg Quality,-0.109604979753496,-0.0949339410872214,0.0146710386662746
wb,220,Communications (220),rule_of_law,Cntry Rule of Law,0.572468246817568,0.191761083621816,-0.380707163195752
wb,220,Communications (220),unsc_aligned_us,UNSC US Aligned,0.120994228152585,0.0581202992802846,-0.0628739288723004
wb,220,Communications (220),unsc_non_aligned_us,UNSC Non-US Align,0.0739316165447155,-0.10519181291106,-0.179123429455776
wb,220,Communications (220),voice_accountability,Cntry Voice/Account,-0.0251826462987806,0.0768680558582115,0.102050702156992
ch,230,Energy Generation and Supply (230),corruption_control,Cntry Cntrl Corruption,0.474583882838461,0.0547995701059669,-0.419784312732494
ch,230,Energy Generation and Supply (230),country_gini,Country gini,0.0580131393298503,-0.0242003578040747,-0.082213497133925
ch,230,Energy Generation and Supply (230),election_year,Election year,-0.182366383476183,-0.0989019293803722,0.0834644540958108
ch,230,Energy Generation and Supply (230),gov_effectiveness,Cntry Gov Effective,-0.11414232892915,-0.083616392659019,0.030525936270131
ch,230,Energy Generation and Supply (230),leader_birthplace,Leader birthplace,0.0511057641357128,0.0516700032260213,0.000564239090308498
ch,230,Energy Generation and Supply (230),log_3yr_pre_conflict_deaths,Conflict deaths,0.0199327828735106,-0.0991555593814664,-0.119088342254977
ch,230,Energy Generation and Supply (230),log_avg_min_to_city,Minutes to City,0.072840657774359,-0.0657842955924571,-0.138624953366816
ch,230,Energy Generation and Supply (230),log_avg_pop_dens,Pop Density,0.255768436826766,0.10519919661805,-0.150569240208716
ch,230,Energy Generation and Supply (230),log_ch_loan_proj_n,China Loan Projs,0.103906534169823,0.110411819415191,0.006505285245368
ch,230,Energy Generation and Supply (230),log_disasters,Natural Disasters,0.194784485278665,0.0814640624600056,-0.113320422818659
ch,230,Energy Generation and Supply (230),log_dist_km_to_dia,Dist to Diam,0.0724518305644053,-0.0584462591446938,-0.130898089709099
ch,230,Energy Generation and Supply (230),log_dist_km_to_gems,Dist to Gems,-0.193891623914242,-0.0705251328460872,0.123366491068155
ch,230,Energy Generation and Supply (230),log_dist_km_to_gold,Dist to Gold,-0.242633724603802,-0.144571372456849,0.098062352146953
ch,230,Energy Generation and Supply (230),log_dist_km_to_petro,Dist to Oil,0.0346837801090442,0.0046084727998823,-0.0300753073091619
ch,230,Energy Generation and Supply (230),log_other_sect_n,Other Sector Proj n,-0.144080856032705,-0.0695467907656155,0.0745340652670895
ch,230,Energy Generation and Supply (230),log_total_neighbor_projs,Adj ADM2 Proj n,-0.00502850756049157,0.0964119882043453,0.101440495764837
ch,230,Energy Generation and Supply (230),log_treated_other_funder_n,Other Funder Treat n,-0.232308231964739,-0.0241834896011311,0.208124742363608
ch,230,Energy Generation and Supply (230),political_stability,Cntry Political Stability,0.0199743643961847,0.0270351508143359,0.0070607864181512
ch,230,Energy Generation and Supply (230),reg_quality,Cntry Reg Quality,-0.481880343258384,-0.117894241921604,0.36398610133678
ch,230,Energy Generation and Supply (230),rule_of_law,Cntry Rule of Law,-0.0667533678002662,-0.0689028087118648,-0.0021494409115986
ch,230,Energy Generation and Supply (230),unsc_aligned_us,UNSC US Aligned,0.107933756075812,0.0468611346953601,-0.0610726213804519
ch,230,Energy Generation and Supply (230),voice_accountability,Cntry Voice/Account,-0.10693810094148,-0.0363624075986448,0.0705756933428352
wb,230,Energy Generation and Supply (230),corruption_control,Cntry Cntrl Corruption,-0.300496020317066,-0.223979605683117,0.076516414633949
wb,230,Energy Generation and Supply (230),country_gini,Country gini,0.191878372374921,-0.00332824609358793,-0.195206618468509
wb,230,Energy Generation and Supply (230),election_year,Election year,-0.0989237593859579,-0.0140393723268082,0.0848843870591497
wb,230,Energy Generation and Supply (230),gov_effectiveness,Cntry Gov Effective,-0.173369025699802,-0.107547848210675,0.065821177489127
wb,230,Energy Generation and Supply (230),leader_birthplace,Leader birthplace,0.0785444898158607,0.00549153665546534,-0.0730529531603954
wb,230,Energy Generation and Supply (230),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0195029953308407,0.0429012019552474,0.0624041972860881
wb,230,Energy Generation and Supply (230),log_avg_min_to_city,Minutes to City,-0.14361248984933,-0.157686514277012,-0.014074024427682
wb,230,Energy Generation and Supply (230),log_avg_pop_dens,Pop Density,0.12794733595103,0.101802221466787,-0.026145114484243
wb,230,Energy Generation and Supply (230),log_ch_loan_proj_n,China Loan Projs,0.0898647568607146,-0.13628548659143,-0.226150243452145
wb,230,Energy Generation and Supply (230),log_disasters,Natural Disasters,-0.12315953735257,0.0521924118546083,0.175351949207178
wb,230,Energy Generation and Supply (230),log_dist_km_to_dia,Dist to Diam,0.0939724206924445,0.0125145701412112,-0.0814578505512333
wb,230,Energy Generation and Supply (230),log_dist_km_to_gems,Dist to Gems,-0.377927285656334,-0.172472638618201,0.205454647038133
wb,230,Energy Generation and Supply (230),log_dist_km_to_gold,Dist to Gold,0.157831106260419,0.0375286939125,-0.120302412347919
wb,230,Energy Generation and Supply (230),log_dist_km_to_petro,Dist to Oil,0.259606447611005,0.0788667077769063,-0.180739739834099
wb,230,Energy Generation and Supply (230),log_other_sect_n,Other Sector Proj n,0.924657424688322,0.781396705401116,-0.143260719287206
wb,230,Energy Generation and Supply (230),log_pc_nl_pre_oda,Nightlights per cap,0.218982554618344,0.187118674828153,-0.031863879790191
wb,230,Energy Generation and Supply (230),log_total_neighbor_projs,Adj ADM2 Proj n,0.253254103679236,0.207936350213153,-0.045317753466083
wb,230,Energy Generation and Supply (230),log_treated_other_funder_n,Other Funder Treat n,0.269310548789856,0.123056018776286,-0.14625453001357
wb,230,Energy Generation and Supply (230),political_stability,Cntry Political Stability,-0.323576996400959,-0.133992727249863,0.189584269151096
wb,230,Energy Generation and Supply (230),reg_quality,Cntry Reg Quality,-0.034277424477038,-0.0659290174953587,-0.0316515930183207
wb,230,Energy Generation and Supply (230),rule_of_law,Cntry Rule of Law,0.195075818728649,0.314168747011562,0.119092928282913
wb,230,Energy Generation and Supply (230),unsc_aligned_us,UNSC US Aligned,0.0520226998254579,0.104936035324338,0.0529133354988801
wb,230,Energy Generation and Supply (230),unsc_non_aligned_us,UNSC Non-US Align,0.18205322425807,0.179066998138969,-0.00298622611910099
wb,230,Energy Generation and Supply (230),voice_accountability,Cntry Voice/Account,0.61535908281805,0.317221047025242,-0.298138035792808
wb,240,Banking and Financial Services (240),corruption_control,Cntry Cntrl Corruption,-0.0271415738016363,0.514340972875388,0.541482546677024
wb,240,Banking and Financial Services (240),country_gini,Country gini,-0.0659920065104946,-0.144026866251365,-0.0780348597408704
wb,240,Banking and Financial Services (240),election_year,Election year,-0.0259086972940713,-0.235280749052726,-0.209372051758655
wb,240,Banking and Financial Services (240),gov_effectiveness,Cntry Gov Effective,0.165602912875473,0.43199155167561,0.266388638800137
wb,240,Banking and Financial Services (240),leader_birthplace,Leader birthplace,-0.00240018760785488,-0.029668286395036,-0.0272680987871811
wb,240,Banking and Financial Services (240),log_3yr_pre_conflict_deaths,Conflict deaths,0.0218639442604039,0.325223723352022,0.303359779091618
wb,240,Banking and Financial Services (240),log_avg_min_to_city,Minutes to City,0.0369851466501133,-0.0152513133909088,-0.0522364600410221
wb,240,Banking and Financial Services (240),log_avg_pop_dens,Pop Density,-0.0404380571516231,0.0591456856182775,0.0995837427699006
wb,240,Banking and Financial Services (240),log_disasters,Natural Disasters,-0.0227515130862593,-0.230682995649658,-0.207931482563399
wb,240,Banking and Financial Services (240),log_dist_km_to_dia,Dist to Diam,-0.0508927664160728,-0.0916024420806211,-0.0407096756645483
wb,240,Banking and Financial Services (240),log_dist_km_to_gems,Dist to Gems,-0.105042322129011,-0.210989581179165,-0.105947259050154
wb,240,Banking and Financial Services (240),log_dist_km_to_gold,Dist to Gold,0.0584433906897903,0.0272412474267184,-0.0312021432630719
wb,240,Banking and Financial Services (240),log_dist_km_to_petro,Dist to Oil,0.0651332266279495,0.425948618279067,0.360815391651117
wb,240,Banking and Financial Services (240),log_other_sect_n,Other Sector Proj n,0.235807296708236,0.801774287347147,0.565966990638911
wb,240,Banking and Financial Services (240),log_pc_nl_pre_oda,Nightlights per cap,-0.00555325424415092,0.262216389548265,0.267769643792416
wb,240,Banking and Financial Services (240),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0474569464544765,-0.198504230746185,-0.151047284291709
wb,240,Banking and Financial Services (240),political_stability,Cntry Political Stability,-0.00409081267192951,-0.265965501302866,-0.261874688630937
wb,240,Banking and Financial Services (240),reg_quality,Cntry Reg Quality,0.0629468917846683,0.330120253905769,0.267173362121101
wb,240,Banking and Financial Services (240),rule_of_law,Cntry Rule of Law,0.000935764814494189,0.168439107274306,0.167503342459812
wb,240,Banking and Financial Services (240),unsc_aligned_us,UNSC US Aligned,0.0822258772887316,0.135443689110647,0.0532178118219154
wb,240,Banking and Financial Services (240),unsc_non_aligned_us,UNSC Non-US Align,-0.00672336045652624,0.153228061949242,0.159951422405768
wb,240,Banking and Financial Services (240),voice_accountability,Cntry Voice/Account,0.0130234451917931,-0.241422193303583,-0.254445638495376
wb,240,Banking and Financial Services (240),log_ch_loan_proj_n,China Loan Projs,,-0.122444022725129,
wb,240,Banking and Financial Services (240),log_treated_other_funder_n,Other Funder Treat n,,0.0763600038713955,
ch,310,"Agriculture, Forestry and Fishing (310)",corruption_control,Cntry Cntrl Corruption,0.056569145121613,-0.00356228367149023,-0.0601314287931032
ch,310,"Agriculture, Forestry and Fishing (310)",country_gini,Country gini,-0.189884104449307,-0.00991933721175911,0.179964767237548
ch,310,"Agriculture, Forestry and Fishing (310)",election_year,Election year,-0.00838765583932273,0.0086463560455,0.0170340118848227
ch,310,"Agriculture, Forestry and Fishing (310)",gov_effectiveness,Cntry Gov Effective,0.168863078430288,-0.0114630287566974,-0.180326107186985
ch,310,"Agriculture, Forestry and Fishing (310)",leader_birthplace,Leader birthplace,-0.0516201462875964,-0.000241609718650538,0.0513785365689459
ch,310,"Agriculture, Forestry and Fishing (310)",log_3yr_pre_conflict_deaths,Conflict deaths,0.177126900888947,0.0243028115015432,-0.152824089387404
ch,310,"Agriculture, Forestry and Fishing (310)",log_avg_min_to_city,Minutes to City,0.000840442664921282,-0.00673690200666895,-0.00757734467159023
ch,310,"Agriculture, Forestry and Fishing (310)",log_avg_pop_dens,Pop Density,0.110100562963635,0.00490817295736634,-0.105192390006269
ch,310,"Agriculture, Forestry and Fishing (310)",log_ch_loan_proj_n,China Loan Projs,-0.0692872197739811,0.0108468926197388,0.0801341123937199
ch,310,"Agriculture, Forestry and Fishing (310)",log_disasters,Natural Disasters,0.18866927806288,-0.0111379285674775,-0.199807206630358
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_dia,Dist to Diam,-0.32265814781189,-0.00696957575448325,0.315688572057407
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gems,Dist to Gems,0.0604036524519322,0.0104503512976225,-0.0499533011543097
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gold,Dist to Gold,-0.0494062344916166,0.0107028972369153,0.0601091317285319
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_petro,Dist to Oil,0.0479137145099229,-0.0140926487289834,-0.0620063632389063
ch,310,"Agriculture, Forestry and Fishing (310)",log_other_sect_n,Other Sector Proj n,0.394423894882225,0.0207824640860793,-0.373641430796146
ch,310,"Agriculture, Forestry and Fishing (310)",log_total_neighbor_projs,Adj ADM2 Proj n,0.361872102022168,0.0160550385026726,-0.345817063519495
ch,310,"Agriculture, Forestry and Fishing (310)",log_treated_other_funder_n,Other Funder Treat n,-0.0397250545583639,0.0193300849501962,0.0590551395085601
ch,310,"Agriculture, Forestry and Fishing (310)",political_stability,Cntry Political Stability,0.290860538110134,-0.000169784873723982,-0.291030322983858
ch,310,"Agriculture, Forestry and Fishing (310)",reg_quality,Cntry Reg Quality,-0.287646542042501,-0.0159056461474396,0.271740895895061
ch,310,"Agriculture, Forestry and Fishing (310)",rule_of_law,Cntry Rule of Law,-0.132507235482333,-0.0103218179184476,0.122185417563885
ch,310,"Agriculture, Forestry and Fishing (310)",voice_accountability,Cntry Voice/Account,0.0428190344758343,-0.000871365689672552,-0.0436904001655069
wb,310,"Agriculture, Forestry and Fishing (310)",corruption_control,Cntry Cntrl Corruption,0.116357093168187,0.042842534943485,-0.073514558224702
wb,310,"Agriculture, Forestry and Fishing (310)",country_gini,Country gini,-0.0292998892813906,-0.035673508015463,-0.0063736187340724
wb,310,"Agriculture, Forestry and Fishing (310)",election_year,Election year,0.169613566519706,-0.0086234204319765,-0.178236986951682
wb,310,"Agriculture, Forestry and Fishing (310)",gov_effectiveness,Cntry Gov Effective,-0.0380968342721472,0.0176875779748666,0.0557844122470138
wb,310,"Agriculture, Forestry and Fishing (310)",leader_birthplace,Leader birthplace,-0.0396988699040913,-0.0173524106305561,0.0223464592735352
wb,310,"Agriculture, Forestry and Fishing (310)",log_3yr_pre_conflict_deaths,Conflict deaths,0.200627708162618,0.00843468975042907,-0.192193018412189
wb,310,"Agriculture, Forestry and Fishing (310)",log_avg_min_to_city,Minutes to City,0.0417819615814371,0.0060336508301043,-0.0357483107513328
wb,310,"Agriculture, Forestry and Fishing (310)",log_avg_pop_dens,Pop Density,0.072356350955088,0.0162301206635312,-0.0561262302915568
wb,310,"Agriculture, Forestry and Fishing (310)",log_ch_loan_proj_n,China Loan Projs,-0.0602686375752062,0.026799263790013,0.0870679013652192
wb,310,"Agriculture, Forestry and Fishing (310)",log_disasters,Natural Disasters,0.0404361476283475,-0.0224427369935358,-0.0628788846218833
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_dia,Dist to Diam,-0.0171363530680538,0.0653233026736417,0.0824596557416955
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gems,Dist to Gems,0.04059135268908,0.0118913504315423,-0.0287000022575377
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gold,Dist to Gold,0.00869988754391675,0.0131828321143985,0.00448294457048175
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_petro,Dist to Oil,0.00303397973271787,0.0414489154296456,0.0384149356969277
wb,310,"Agriculture, Forestry and Fishing (310)",log_other_sect_n,Other Sector Proj n,0.474895278988351,0.278599446741854,-0.196295832246497
wb,310,"Agriculture, Forestry and Fishing (310)",log_pc_nl_pre_oda,Nightlights per cap,-0.11125789732673,-0.00883699596510423,0.102420901361626
wb,310,"Agriculture, Forestry and Fishing (310)",log_total_neighbor_projs,Adj ADM2 Proj n,0.120534295872773,0.032163813450023,-0.08837048242275
wb,310,"Agriculture, Forestry and Fishing (310)",log_treated_other_funder_n,Other Funder Treat n,-0.0651719213056143,-0.0376881722034757,0.0274837491021386
wb,310,"Agriculture, Forestry and Fishing (310)",political_stability,Cntry Political Stability,-0.127311407951634,0.00248240467713916,0.129793812628773
wb,310,"Agriculture, Forestry and Fishing (310)",reg_quality,Cntry Reg Quality,-0.0852493529440855,-0.018603010205552,0.0666463427385335
wb,310,"Agriculture, Forestry and Fishing (310)",rule_of_law,Cntry Rule of Law,0.354742463454582,0.0911594328656846,-0.263583030588897
wb,310,"Agriculture, Forestry and Fishing (310)",unsc_aligned_us,UNSC US Aligned,0.023236053779837,0.0398208688906836,0.0165848151108466
wb,310,"Agriculture, Forestry and Fishing (310)",unsc_non_aligned_us,UNSC Non-US Align,-0.0793437653058045,-0.0260285472567059,0.0533152180490986
wb,310,"Agriculture, Forestry and Fishing (310)",voice_accountability,Cntry Voice/Account,0.0212411429092761,0.00331413265317689,-0.0179270102560992
wb,320,"Industry, Mining, Construction (320)",corruption_control,Cntry Cntrl Corruption,-0.0538257892691732,-0.0166831991513017,0.0371425901178715
wb,320,"Industry, Mining, Construction (320)",country_gini,Country gini,0.000979933273047173,-0.160447143000414,-0.161427076273461
wb,320,"Industry, Mining, Construction (320)",election_year,Election year,-0.0520073316921565,-0.0796538519536391,-0.0276465202614826
wb,320,"Industry, Mining, Construction (320)",gov_effectiveness,Cntry Gov Effective,0.107002454958857,0.00122958202846349,-0.105772872930394
wb,320,"Industry, Mining, Construction (320)",leader_birthplace,Leader birthplace,0.0069801582768561,-0.0268093279935426,-0.0337894862703987
wb,320,"Industry, Mining, Construction (320)",log_3yr_pre_conflict_deaths,Conflict deaths,0.0179388049989969,-0.0545742496945696,-0.0725130546935665
wb,320,"Industry, Mining, Construction (320)",log_avg_min_to_city,Minutes to City,-0.0261142938397827,-0.0587393164169048,-0.0326250225771221
wb,320,"Industry, Mining, Construction (320)",log_avg_pop_dens,Pop Density,-0.0169328620936722,0.0566061503067613,0.0735390124004335
wb,320,"Industry, Mining, Construction (320)",log_ch_loan_proj_n,China Loan Projs,0.040364951714881,0.151890913927957,0.111525962213076
wb,320,"Industry, Mining, Construction (320)",log_disasters,Natural Disasters,0.00812504346715243,-0.0491177787119496,-0.057242822179102
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_dia,Dist to Diam,-0.0527621520683168,0.000550001561641692,0.0533121536299585
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_gems,Dist to Gems,0.0478098790347577,0.0123699867445976,-0.0354398922901601
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_gold,Dist to Gold,-0.0140707096271217,-0.0127099191956222,0.0013607904314995
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_petro,Dist to Oil,-0.00627583179855719,0.023514463333413,0.0297902951319702
wb,320,"Industry, Mining, Construction (320)",log_other_sect_n,Other Sector Proj n,0.498560581151444,0.893775346074339,0.395214764922895
wb,320,"Industry, Mining, Construction (320)",log_pc_nl_pre_oda,Nightlights per cap,-0.044291041779796,-0.00824817731394405,0.0360428644658519
wb,320,"Industry, Mining, Construction (320)",log_total_neighbor_projs,Adj ADM2 Proj n,0.10139742641245,0.323574143312901,0.222176716900451
wb,320,"Industry, Mining, Construction (320)",log_treated_other_funder_n,Other Funder Treat n,-0.0148742273240307,0.0747519164904733,0.089626143814504
wb,320,"Industry, Mining, Construction (320)",political_stability,Cntry Political Stability,0.0126498293504114,0.0411085993330909,0.0284587699826795
wb,320,"Industry, Mining, Construction (320)",reg_quality,Cntry Reg Quality,-0.0172366574220361,0.0953135486599067,0.112550206081943
wb,320,"Industry, Mining, Construction (320)",rule_of_law,Cntry Rule of Law,0.0578350851801225,0.178620453821495,0.120785368641372
wb,320,"Industry, Mining, Construction (320)",unsc_aligned_us,UNSC US Aligned,-0.16471866784616,-0.0738748505990894,0.0908438172470706
wb,320,"Industry, Mining, Construction (320)",unsc_non_aligned_us,UNSC Non-US Align,-0.0384328799601642,-0.133179086721501,-0.0947462067613368
wb,320,"Industry, Mining, Construction (320)",voice_accountability,Cntry Voice/Account,-0.0607224744558348,0.0658217730931952,0.12654424754903
wb,330,Trade and Tourism (330),corruption_control,Cntry Cntrl Corruption,0.013038752041757,-0.104503948288038,-0.117542700329795
wb,330,Trade and Tourism (330),country_gini,Country gini,0.0187102308496832,-0.0261509816651226,-0.0448612125148058
wb,330,Trade and Tourism (330),election_year,Election year,-0.063944163080305,-0.124570432075995,-0.06062626899569
wb,330,Trade and Tourism (330),gov_effectiveness,Cntry Gov Effective,-0.0784766739094626,-0.135111356724517,-0.0566346828150544
wb,330,Trade and Tourism (330),leader_birthplace,Leader birthplace,-0.0205202072672538,0.0581835659197579,0.0787037731870117
wb,330,Trade and Tourism (330),log_3yr_pre_conflict_deaths,Conflict deaths,0.0620748331770342,-0.0270099850746913,-0.0890848182517255
wb,330,Trade and Tourism (330),log_avg_min_to_city,Minutes to City,0.00556267041247338,-0.142347052190453,-0.147909722602926
wb,330,Trade and Tourism (330),log_avg_pop_dens,Pop Density,-0.101793405637145,0.0631621237588117,0.164955529395957
wb,330,Trade and Tourism (330),log_ch_loan_proj_n,China Loan Projs,0.00110909893643105,0.0873042173171409,0.0861951183807099
wb,330,Trade and Tourism (330),log_disasters,Natural Disasters,-0.0678891352191594,0.0356185928685581,0.103507728087717
wb,330,Trade and Tourism (330),log_dist_km_to_dia,Dist to Diam,0.0303834181465209,-0.0690048284176736,-0.0993882465641945
wb,330,Trade and Tourism (330),log_dist_km_to_gems,Dist to Gems,-0.0155715188011528,0.0498990252288058,0.0654705440299586
wb,330,Trade and Tourism (330),log_dist_km_to_gold,Dist to Gold,0.114620333258063,0.0830547415651379,-0.0315655916929251
wb,330,Trade and Tourism (330),log_dist_km_to_petro,Dist to Oil,-0.0147321334667504,0.0499929145874919,0.0647250480542423
wb,330,Trade and Tourism (330),log_other_sect_n,Other Sector Proj n,0.212961177825932,0.223225452778873,0.010264274952941
wb,330,Trade and Tourism (330),log_pc_nl_pre_oda,Nightlights per cap,0.0108928595995526,0.0540311969001756,0.043138337300623
wb,330,Trade and Tourism (330),log_total_neighbor_projs,Adj ADM2 Proj n,0.089140210552142,0.0475663592119211,-0.0415738513402209
wb,330,Trade and Tourism (330),log_treated_other_funder_n,Other Funder Treat n,-0.0510859238076956,0.13136918100528,0.182455104812976
wb,330,Trade and Tourism (330),political_stability,Cntry Political Stability,0.00381125773768867,-0.0156424467661422,-0.0194537045038309
wb,330,Trade and Tourism (330),reg_quality,Cntry Reg Quality,0.0675201876880588,-0.0485461560846298,-0.116066343772689
wb,330,Trade and Tourism (330),rule_of_law,Cntry Rule of Law,0.000736422974150611,-0.12109413157217,-0.121830554546321
wb,330,Trade and Tourism (330),unsc_non_aligned_us,UNSC Non-US Align,-0.0233182589057861,0.0136714294803097,0.0369896883860958
wb,330,Trade and Tourism (330),voice_accountability,Cntry Voice/Account,0.147706969883299,0.0513511459599243,-0.0963558239233747
wb,330,Trade and Tourism (330),unsc_aligned_us,UNSC US Aligned,,0.131643385784695,
wb,410,General Environmental Protection (410),corruption_control,Cntry Cntrl Corruption,0.0465827710018495,0.0188359562261031,-0.0277468147757464
wb,410,General Environmental Protection (410),country_gini,Country gini,-0.0478063475480323,-0.0392467639595287,0.0085595835885036
wb,410,General Environmental Protection (410),election_year,Election year,0.0266444190894248,-0.0156975797493939,-0.0423419988388187
wb,410,General Environmental Protection (410),gov_effectiveness,Cntry Gov Effective,0.00364827313111176,-0.00866279128764319,-0.012311064418755
wb,410,General Environmental Protection (410),leader_birthplace,Leader birthplace,0.0271609551331518,0.0095729640732324,-0.0175879910599194
wb,410,General Environmental Protection (410),log_3yr_pre_conflict_deaths,Conflict deaths,0.00285577335860587,0.00863718718697803,0.00578141382837216
wb,410,General Environmental Protection (410),log_avg_min_to_city,Minutes to City,-0.016489779392723,-0.0175153945306374,-0.0010256151379144
wb,410,General Environmental Protection (410),log_avg_pop_dens,Pop Density,-0.0754344487935304,0.0095750782242976,0.085009527017828
wb,410,General Environmental Protection (410),log_ch_loan_proj_n,China Loan Projs,0.0303442144719834,0.00461075590108446,-0.0257334585708989
wb,410,General Environmental Protection (410),log_disasters,Natural Disasters,-0.0152429149486136,0.000107535929419097,0.0153504508780327
wb,410,General Environmental Protection (410),log_dist_km_to_dia,Dist to Diam,0.0246596847963519,-0.0200379697085009,-0.0446976545048528
wb,410,General Environmental Protection (410),log_dist_km_to_gems,Dist to Gems,-0.0236345200985671,-0.000203466222446877,0.0234310538761202
wb,410,General Environmental Protection (410),log_dist_km_to_gold,Dist to Gold,0.041605950416997,-0.0016053545847535,-0.0432113050017505
wb,410,General Environmental Protection (410),log_dist_km_to_petro,Dist to Oil,-0.00741994845448057,-0.0162532905105035,-0.00883334205602293
wb,410,General Environmental Protection (410),log_other_sect_n,Other Sector Proj n,0.143078877199457,0.0913289924757357,-0.0517498847237213
wb,410,General Environmental Protection (410),log_pc_nl_pre_oda,Nightlights per cap,0.0176023388979974,0.0333666922198642,0.0157643533218668
wb,410,General Environmental Protection (410),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0160140877263608,0.00987247792014372,0.0258865656465045
wb,410,General Environmental Protection (410),log_treated_other_funder_n,Other Funder Treat n,-0.00183994468301524,0.0209638900402908,0.022803834723306
wb,410,General Environmental Protection (410),political_stability,Cntry Political Stability,0.000500869716051941,-0.000933828022243642,-0.00143469773829558
wb,410,General Environmental Protection (410),reg_quality,Cntry Reg Quality,-0.0075206501760115,-0.00341128844112984,0.00410936173488166
wb,410,General Environmental Protection (410),rule_of_law,Cntry Rule of Law,-0.0123880633176308,-0.00415842393616926,0.00822963938146154
wb,410,General Environmental Protection (410),unsc_aligned_us,UNSC US Aligned,0.00746746381162655,0.0136055815604048,0.00613811774877825
wb,410,General Environmental Protection (410),unsc_non_aligned_us,UNSC Non-US Align,0.00706265417837172,0.0297328079910966,0.0226701538127249
wb,410,General Environmental Protection (410),voice_accountability,Cntry Voice/Account,-0.0519758855010168,-0.0181803146658064,0.0337955708352104
ch,430,Other Multisector (430),corruption_control,Cntry Cntrl Corruption,0.0317750971298669,-0.00594552481197755,-0.0377206219418444
ch,430,Other Multisector (430),country_gini,Country gini,0.0237432586913936,-0.00926727876376383,-0.0330105374551574
ch,430,Other Multisector (430),gov_effectiveness,Cntry Gov Effective,-0.0805067434534416,-0.0309429916352381,0.0495637518182035
ch,430,Other Multisector (430),leader_birthplace,Leader birthplace,0.0556979556614535,-0.00848924623642207,-0.0641872018978756
ch,430,Other Multisector (430),log_avg_min_to_city,Minutes to City,0.0576411136984826,-0.0465695639466866,-0.104210677645169
ch,430,Other Multisector (430),log_avg_pop_dens,Pop Density,0.0607977569487411,0.0533399301423924,-0.0074578268063487
ch,430,Other Multisector (430),log_ch_loan_proj_n,China Loan Projs,0.113993299044669,-0.00717775687284315,-0.121171055917512
ch,430,Other Multisector (430),log_disasters,Natural Disasters,0.0440805699024359,-0.0796198626828863,-0.123700432585322
ch,430,Other Multisector (430),log_dist_km_to_gems,Dist to Gems,-0.0157873486913741,-0.0371213138161694,-0.0213339651247953
ch,430,Other Multisector (430),log_dist_km_to_gold,Dist to Gold,0.00555544442962854,-0.0308963832897281,-0.0364518277193566
ch,430,Other Multisector (430),log_dist_km_to_petro,Dist to Oil,-0.0280146571435034,0.0246041081786825,0.0526187653221859
ch,430,Other Multisector (430),log_other_sect_n,Other Sector Proj n,0.145416974332177,0.0807358644902658,-0.0646811098419112
ch,430,Other Multisector (430),log_total_neighbor_projs,Adj ADM2 Proj n,0.170872262865305,0.0409381092645338,-0.129934153600771
ch,430,Other Multisector (430),political_stability,Cntry Political Stability,-0.0664060682058336,0.00582341896602894,0.0722294871718625
ch,430,Other Multisector (430),reg_quality,Cntry Reg Quality,0.12251132786274,0.00670257416670203,-0.115808753696038
ch,430,Other Multisector (430),rule_of_law,Cntry Rule of Law,0.00508356509730223,-0.0203855536665651,-0.0254691187638673
ch,430,Other Multisector (430),voice_accountability,Cntry Voice/Account,-0.0359708979306744,0.005246757149871,0.0412176550805454
ch,430,Other Multisector (430),election_year,Election year,,-0.0299578397900215,
ch,430,Other Multisector (430),log_3yr_pre_conflict_deaths,Conflict deaths,,0.015254749414744,
ch,430,Other Multisector (430),log_dist_km_to_dia,Dist to Diam,,0.042257500491687,
ch,430,Other Multisector (430),log_pc_nl_pre_oda,Nightlights per cap,,0.0356236293961436,
ch,430,Other Multisector (430),log_treated_other_funder_n,Other Funder Treat n,,0.0593315812863853,
ch,430,Other Multisector (430),unsc_non_aligned_us,UNSC Non-US Align,,0.00395724028174324,
ch,520,Dev Food Aid/Food Security Assistance (520),corruption_control,Cntry Cntrl Corruption,-0.0351899652369321,9.0143345296383e-05,0.0352801085822285
ch,520,Dev Food Aid/Food Security Assistance (520),country_gini,Country gini,0.00576435027294789,0.00354478704917708,-0.00221956322377081
ch,520,Dev Food Aid/Food Security Assistance (520),election_year,Election year,-0.047907749781155,0.00222233387277824,0.0501300836539332
ch,520,Dev Food Aid/Food Security Assistance (520),gov_effectiveness,Cntry Gov Effective,-0.083973779715598,0.00167680261860369,0.0856505823342017
ch,520,Dev Food Aid/Food Security Assistance (520),leader_birthplace,Leader birthplace,0.0543756636674495,0.000766948583041055,-0.0536087150844084
ch,520,Dev Food Aid/Food Security Assistance (520),log_avg_min_to_city,Minutes to City,-0.121763549428433,0.000475903744227253,0.12223945317266
ch,520,Dev Food Aid/Food Security Assistance (520),log_avg_pop_dens,Pop Density,0.0934284676203967,-0.000404070455260807,-0.0938325380756575
ch,520,Dev Food Aid/Food Security Assistance (520),log_ch_loan_proj_n,China Loan Projs,0.0802357510477289,0.00474284154493935,-0.0754929095027895
ch,520,Dev Food Aid/Food Security Assistance (520),log_disasters,Natural Disasters,0.013747107197997,-0.00150462224934026,-0.0152517294473373
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_dia,Dist to Diam,-0.127380101531744,-0.00130704375249479,0.126073057779249
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_gems,Dist to Gems,0.0991588123375549,-0.000497691923810634,-0.0996565042613655
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_gold,Dist to Gold,-0.00172229586169124,-0.00166294826602098,5.934759567026e-05
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_petro,Dist to Oil,-0.0988532233377919,0.00275364538334543,0.101606868721137
ch,520,Dev Food Aid/Food Security Assistance (520),log_other_sect_n,Other Sector Proj n,0.0237961133033961,-0.000558819630095951,-0.0243549329334921
ch,520,Dev Food Aid/Food Security Assistance (520),log_pc_nl_pre_oda,Nightlights per cap,0.0676298462646073,-0.0015622226661071,-0.0691920689307144
ch,520,Dev Food Aid/Food Security Assistance (520),log_total_neighbor_projs,Adj ADM2 Proj n,-0.14696676440537,-3.11739122844301e-05,0.146935590493086
ch,520,Dev Food Aid/Food Security Assistance (520),log_treated_other_funder_n,Other Funder Treat n,-0.196316683441406,-0.00128867157196513,0.195028011869441
ch,520,Dev Food Aid/Food Security Assistance (520),political_stability,Cntry Political Stability,-0.0571209550090142,-0.00132174806705736,0.0557992069419568
ch,520,Dev Food Aid/Food Security Assistance (520),reg_quality,Cntry Reg Quality,-0.0320652319816872,0.00188112454260135,0.0339463565242886
ch,520,Dev Food Aid/Food Security Assistance (520),rule_of_law,Cntry Rule of Law,-0.162983731329441,-0.00221871878777165,0.160765012541669
ch,520,Dev Food Aid/Food Security Assistance (520),voice_accountability,Cntry Voice/Account,0.10317471936345,-0.00057839802728267,-0.103753117390733
ch,700,Emergency Response (700),corruption_control,Cntry Cntrl Corruption,0.16000396326184,0.00547824013161507,-0.154525723130225
ch,700,Emergency Response (700),country_gini,Country gini,0.143114465800461,-0.000846339396666721,-0.143960805197128
ch,700,Emergency Response (700),election_year,Election year,-0.183972619324911,-0.0114665184929611,0.17250610083195
ch,700,Emergency Response (700),gov_effectiveness,Cntry Gov Effective,-0.0485570832947281,-0.00192639108514418,0.0466306922095839
ch,700,Emergency Response (700),leader_birthplace,Leader birthplace,0.0193727417290209,-0.00797093201574163,-0.0273436737447625
ch,700,Emergency Response (700),log_3yr_pre_conflict_deaths,Conflict deaths,0.0939222906529941,0.00251363466421036,-0.0914086559887837
ch,700,Emergency Response (700),log_avg_min_to_city,Minutes to City,0.0304684567265213,-0.0106051569815463,-0.0410736137080676
ch,700,Emergency Response (700),log_avg_pop_dens,Pop Density,0.0815661320090293,0.009605487245135,-0.0719606447638943
ch,700,Emergency Response (700),log_ch_loan_proj_n,China Loan Projs,-0.0253985669254295,-0.00219205898532183,0.0232065079401077
ch,700,Emergency Response (700),log_disasters,Natural Disasters,-0.152846523597831,-0.0080110131179387,0.144835510479892
ch,700,Emergency Response (700),log_dist_km_to_dia,Dist to Diam,0.00925737746059893,0.00488831322276382,-0.00436906423783511
ch,700,Emergency Response (700),log_dist_km_to_gems,Dist to Gems,-0.0142220329679549,0.00231062999548159,0.0165326629634365
ch,700,Emergency Response (700),log_dist_km_to_gold,Dist to Gold,-0.0114346204604953,-0.00201610554242506,0.00941851491807024
ch,700,Emergency Response (700),log_dist_km_to_petro,Dist to Oil,-0.11024871933274,-0.00664173056866276,0.103606988764077
ch,700,Emergency Response (700),log_other_sect_n,Other Sector Proj n,0.274472776241626,0.0150149907979372,-0.259457785443689
ch,700,Emergency Response (700),log_pc_nl_pre_oda,Nightlights per cap,0.0287716517271476,0.0010627786567784,-0.0277088730703692
ch,700,Emergency Response (700),log_total_neighbor_projs,Adj ADM2 Proj n,-0.109159142691639,-0.00657539672683904,0.1025837459648
ch,700,Emergency Response (700),log_treated_other_funder_n,Other Funder Treat n,-0.152421609014287,0.00463691019933366,0.157058519213621
ch,700,Emergency Response (700),political_stability,Cntry Political Stability,-0.0777896182145907,0.00303905097951877,0.0808286691941095
ch,700,Emergency Response (700),reg_quality,Cntry Reg Quality,0.0961656881065583,0.00375608010261207,-0.0924096080039462
ch,700,Emergency Response (700),rule_of_law,Cntry Rule of Law,-0.00286498432513323,0.00141447325542684,0.00427945758056007
ch,700,Emergency Response (700),voice_accountability,Cntry Voice/Account,0.0545189730171113,-0.0019934428839042,-0.0565124159010155


==> Figures/Salience_XFE_vs_MXFE_vt_emb_3yr_2013_NoNTL.csv <==
funder,sector,sec_pre_name,term,term_label,X + FE,M + X + FE,delta
ch,110,Education (110),corruption_control,Cntry Cntrl Corruption,0.0626033053081498,-0.0458342562802147,-0.108437561588365
ch,110,Education (110),country_gini,Country gini,0.0684072046261216,-0.0730629457742837,-0.141470150400405
ch,110,Education (110),election_year,Election year,0.0215444951970143,0.051841661669317,0.0302971664723027
ch,110,Education (110),gov_effectiveness,Cntry Gov Effective,0.0593300696928041,-0.0584860248863685,-0.117816094579173
ch,110,Education (110),leader_birthplace,Leader birthplace,-0.0688062329590382,-0.06633872792591,0.0024675050331282
ch,110,Education (110),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0942015378177019,0.0111107998643984,0.1053123376821
ch,110,Education (110),log_avg_min_to_city,Minutes to City,-0.00694708621129398,-0.218484665676953,-0.211537579465659
ch,110,Education (110),log_avg_pop_dens,Pop Density,-0.0358236936107278,0.155348812490702,0.19117250610143
ch,110,Education (110),log_ch_loan_proj_n,China Loan Projs,-0.18398113698692,0.0381548191234334,0.222135956110353
ch,110,Education (110),log_disasters,Natural Disasters,-0.0702252065762682,0.045002909401652,0.11522811597792
ch,110,Education (110),log_dist_km_to_dia,Dist to Diam,-0.0813059299439196,0.136790489647538,0.218096419591458
ch,110,Education (110),log_dist_km_to_gems,Dist to Gems,0.0441499566473064,-0.0293743218202142,-0.0735242784675206
ch,110,Education (110),log_dist_km_to_gold,Dist to Gold,-0.0564978195168079,-0.00484117079526187,0.051656648721546
ch,110,Education (110),log_dist_km_to_petro,Dist to Oil,0.0743295445386329,0.080106060002,0.00577651546336711
ch,110,Education (110),log_other_sect_n,Other Sector Proj n,0.0609654837101698,0.204539637249545,0.143574153539375
ch,110,Education (110),log_total_neighbor_projs,Adj ADM2 Proj n,-0.00354476860258658,0.142592215887242,0.146136984489829
ch,110,Education (110),log_treated_other_funder_n,Other Funder Treat n,-0.0670100787282007,0.178964749942538,0.245974828670739
ch,110,Education (110),political_stability,Cntry Political Stability,-0.0694777062535297,0.023184442892671,0.0926621491462007
ch,110,Education (110),reg_quality,Cntry Reg Quality,-0.135132730491453,-0.0083712057629596,0.126761524728493
ch,110,Education (110),rule_of_law,Cntry Rule of Law,0.0110371119179759,0.0762730015441746,0.0652358896261987
ch,110,Education (110),unsc_non_aligned_us,UNSC Non-US Align,-0.104544775816557,-0.152622417525774,-0.048077641709217
ch,110,Education (110),voice_accountability,Cntry Voice/Account,0.0460473381541681,0.0195716115401597,-0.0264757266140084
wb,110,Education (110),corruption_control,Cntry Cntrl Corruption,0.0517191413696854,0.0274655357125447,-0.0242536056571407
wb,110,Education (110),country_gini,Country gini,0.0661380781605826,-0.00386108874343328,-0.0699991669040159
wb,110,Education (110),election_year,Election year,0.0319547066651246,0.0290408093179542,-0.0029138973471704
wb,110,Education (110),gov_effectiveness,Cntry Gov Effective,0.103678165823223,0.0799151193736196,-0.0237630464496034
wb,110,Education (110),leader_birthplace,Leader birthplace,-0.0121080847457074,0.00122211712179728,0.0133302018675047
wb,110,Education (110),log_3yr_pre_conflict_deaths,Conflict deaths,0.000816773334518128,0.168113221339492,0.167296448004974
wb,110,Education (110),log_avg_min_to_city,Minutes to City,-0.0754539129137989,0.00718917318619778,0.0826430860999967
wb,110,Education (110),log_avg_pop_dens,Pop Density,0.0529541027918459,0.0628008852154019,0.00984678242355601
wb,110,Education (110),log_ch_loan_proj_n,China Loan Projs,0.0494880577456431,0.0798758621024981,0.030387804356855
wb,110,Education (110),log_disasters,Natural Disasters,0.00434937784448377,-0.124806416921793,-0.129155794766277
wb,110,Education (110),log_dist_km_to_dia,Dist to Diam,-0.0131014420464635,-0.210355946528725,-0.197254504482262
wb,110,Education (110),log_dist_km_to_gems,Dist to Gems,-0.0376696851663293,0.0106161188241095,0.0482858039904388
wb,110,Education (110),log_dist_km_to_gold,Dist to Gold,0.0259423926379531,0.0323419869190544,0.0063995942811013
wb,110,Education (110),log_dist_km_to_petro,Dist to Oil,-0.0887373094353816,-0.135619053370755,-0.0468817439353734
wb,110,Education (110),log_other_sect_n,Other Sector Proj n,0.210188164506071,0.889749958999478,0.679561794493407
wb,110,Education (110),log_pc_nl_pre_oda,Nightlights per cap,-0.013089759387073,,
wb,110,Education (110),log_total_neighbor_projs,Adj ADM2 Proj n,0.0495721604675045,0.1126030859258,0.0630309254582955
wb,110,Education (110),log_treated_other_funder_n,Other Funder Treat n,-0.00976547234691484,0.105850978828983,0.115616451175898
wb,110,Education (110),political_stability,Cntry Political Stability,-0.036509634098038,-0.0592705135606225,-0.0227608794625845
wb,110,Education (110),reg_quality,Cntry Reg Quality,-0.0268473042920237,0.032289974261076,0.0591372785530997
wb,110,Education (110),rule_of_law,Cntry Rule of Law,-4.76147793233398e-05,-0.0099462416640018,-0.00989862688467846
wb,110,Education (110),unsc_aligned_us,UNSC US Aligned,0.0202563381753959,0.222583433091749,0.202327094916353
wb,110,Education (110),unsc_non_aligned_us,UNSC Non-US Align,-0.031256692064931,0.0178558674454717,0.0491125595104027
wb,110,Education (110),voice_accountability,Cntry Voice/Account,-0.0113965562824156,0.0928311467188141,0.10422770300123
ch,120,Health (120),corruption_control,Cntry Cntrl Corruption,-0.0822097240900637,-0.121884727426806,-0.0396750033367423
ch,120,Health (120),country_gini,Country gini,-0.204740480966881,-0.0554795400775073,0.149260940889374
ch,120,Health (120),election_year,Election year,-0.132886531911772,-0.059053909871719,0.073832622040053
ch,120,Health (120),gov_effectiveness,Cntry Gov Effective,-0.154110710956154,-0.125077605857512,0.029033105098642
ch,120,Health (120),leader_birthplace,Leader birthplace,0.0567325814906347,0.0912627526215261,0.0345301711308914
ch,120,Health (120),log_3yr_pre_conflict_deaths,Conflict deaths,0.206258408576223,-0.060543643161646,-0.266802051737869
ch,120,Health (120),log_avg_min_to_city,Minutes to City,-0.141165002882481,-0.171862338836071,-0.03069733595359
ch,120,Health (120),log_avg_pop_dens,Pop Density,0.257278742641211,0.27914608329069,0.021867340649479
ch,120,Health (120),log_ch_loan_proj_n,China Loan Projs,-0.158753124754908,0.110751637993378,0.269504762748286
ch,120,Health (120),log_disasters,Natural Disasters,-0.0352333386614897,-0.032916216528963,0.0023171221325267
ch,120,Health (120),log_dist_km_to_dia,Dist to Diam,0.0214958267658948,-0.0140301488130353,-0.0355259755789301
ch,120,Health (120),log_dist_km_to_gems,Dist to Gems,-0.0660190343449358,-0.112202809634037,-0.0461837752891012
ch,120,Health (120),log_dist_km_to_gold,Dist to Gold,-0.0177704392839223,-0.154050121384208,-0.136279682100286
ch,120,Health (120),log_dist_km_to_petro,Dist to Oil,0.0205208620987834,-0.0106224807069521,-0.0311433428057355
ch,120,Health (120),log_other_sect_n,Other Sector Proj n,0.2211700295656,0.277320041176895,0.056150011611295
ch,120,Health (120),log_pc_nl_pre_oda,Nightlights per cap,0.0674777884874541,,
ch,120,Health (120),log_total_neighbor_projs,Adj ADM2 Proj n,0.160369668896296,0.130015696031625,-0.030353972864671
ch,120,Health (120),log_treated_other_funder_n,Other Funder Treat n,-0.0415349926962488,-0.0123295133677328,0.029205479328516
ch,120,Health (120),political_stability,Cntry Political Stability,0.253273051604626,0.192882694367435,-0.060390357237191
ch,120,Health (120),reg_quality,Cntry Reg Quality,-0.0929248783551135,-0.124242109442128,-0.0313172310870145
ch,120,Health (120),rule_of_law,Cntry Rule of Law,0.145053508430716,0.00022009430453181,-0.144833414126184
ch,120,Health (120),unsc_aligned_us,UNSC US Aligned,-0.0743877821043069,-0.142800453438237,-0.0684126713339301
ch,120,Health (120),unsc_non_aligned_us,UNSC Non-US Align,0.0590252136811479,0.00361680160276515,-0.0554084120783828
ch,120,Health (120),voice_accountability,Cntry Voice/Account,0.156454783081995,0.0927220882603358,-0.0637326948216592
wb,120,Health (120),corruption_control,Cntry Cntrl Corruption,0.199431998208156,0.143379974552657,-0.056052023655499
wb,120,Health (120),country_gini,Country gini,-0.0262329005729388,-0.0227622675162257,0.0034706330567131
wb,120,Health (120),election_year,Election year,-0.0619443601649111,0.019858146971087,0.0818025071359981
wb,120,Health (120),gov_effectiveness,Cntry Gov Effective,-0.00876692371210085,-0.00872250578111563,4.44179309852192e-05
wb,120,Health (120),leader_birthplace,Leader birthplace,-0.0518257539905769,-0.0244748246599996,0.0273509293305773
wb,120,Health (120),log_3yr_pre_conflict_deaths,Conflict deaths,0.104437611307937,0.0350810472876725,-0.0693565640202645
wb,120,Health (120),log_avg_min_to_city,Minutes to City,0.0298269587499086,-0.0494103299127886,-0.0792372886626972
wb,120,Health (120),log_avg_pop_dens,Pop Density,-0.076581181092188,-0.0124885883391835,0.0640925927530045
wb,120,Health (120),log_ch_loan_proj_n,China Loan Projs,-0.109557627508243,-0.0728022224083935,0.0367554050998495
wb,120,Health (120),log_disasters,Natural Disasters,-0.108932650610807,-0.121726755150596,-0.012794104539789
wb,120,Health (120),log_dist_km_to_dia,Dist to Diam,0.0103935899911448,-0.0569927886599907,-0.0673863786511355
wb,120,Health (120),log_dist_km_to_gems,Dist to Gems,-0.0624594736495053,-0.0546457096887751,0.0078137639607302
wb,120,Health (120),log_dist_km_to_gold,Dist to Gold,0.0245844417857007,0.0503192554158161,0.0257348136301154
wb,120,Health (120),log_dist_km_to_petro,Dist to Oil,-0.0542089919024145,-0.00885643455490932,0.0453525573475052
wb,120,Health (120),log_other_sect_n,Other Sector Proj n,0.330053468816998,0.476341378111515,0.146287909294517
wb,120,Health (120),log_total_neighbor_projs,Adj ADM2 Proj n,0.115610739439704,0.146451203434161,0.030840463994457
wb,120,Health (120),log_treated_other_funder_n,Other Funder Treat n,-0.0269611019827296,-0.0354045075698934,-0.0084434055871638
wb,120,Health (120),political_stability,Cntry Political Stability,-0.00581924979574973,-0.0190360633679664,-0.0132168135722167
wb,120,Health (120),reg_quality,Cntry Reg Quality,-0.101072474559768,-0.0473555954720356,0.0537168790877324
wb,120,Health (120),rule_of_law,Cntry Rule of Law,-0.129679328952913,-0.031694595072767,0.097984733880146
wb,120,Health (120),unsc_aligned_us,UNSC US Aligned,0.0405478570010516,0.00849678316153104,-0.0320510738395206
wb,120,Health (120),unsc_non_aligned_us,UNSC Non-US Align,0.00677229546010499,0.0954266354010912,0.0886543399409862
wb,120,Health (120),voice_accountability,Cntry Voice/Account,0.028736257506535,-0.0274785722279926,-0.0562148297345276
ch,140,Water Supply and Sanitation (140),corruption_control,Cntry Cntrl Corruption,-0.251355913430446,0.000249730807263398,0.251605644237709
ch,140,Water Supply and Sanitation (140),country_gini,Country gini,-0.0840536723472124,0.0212077839300023,0.105261456277215
ch,140,Water Supply and Sanitation (140),election_year,Election year,0.146229803226888,0.0159663537313463,-0.130263449495542
ch,140,Water Supply and Sanitation (140),gov_effectiveness,Cntry Gov Effective,0.00105279453098773,-0.0351330525081717,-0.0361858470391594
ch,140,Water Supply and Sanitation (140),leader_birthplace,Leader birthplace,0.173709239964391,0.0243714246398329,-0.149337815324558
ch,140,Water Supply and Sanitation (140),log_3yr_pre_conflict_deaths,Conflict deaths,0.00168511204421502,-0.00743105334462517,-0.00911616538884019
ch,140,Water Supply and Sanitation (140),log_avg_min_to_city,Minutes to City,0.0405188419483604,-0.00788377968012359,-0.048402621628484
ch,140,Water Supply and Sanitation (140),log_avg_pop_dens,Pop Density,-0.0186512848176062,0.0301615884283092,0.0488128732459154
ch,140,Water Supply and Sanitation (140),log_ch_loan_proj_n,China Loan Projs,-0.0482779022562262,-0.0229492792033098,0.0253286230529164
ch,140,Water Supply and Sanitation (140),log_disasters,Natural Disasters,0.134513472616658,0.0434461501339638,-0.0910673224826942
ch,140,Water Supply and Sanitation (140),log_dist_km_to_dia,Dist to Diam,0.0567602909170094,0.0124529360519956,-0.0443073548650138
ch,140,Water Supply and Sanitation (140),log_dist_km_to_gems,Dist to Gems,-0.130225574672222,0.00103687616100103,0.131262450833223
ch,140,Water Supply and Sanitation (140),log_dist_km_to_gold,Dist to Gold,0.0263984071370214,-0.0186885657906532,-0.0450869729276746
ch,140,Water Supply and Sanitation (140),log_dist_km_to_petro,Dist to Oil,-0.103065121546388,-0.00136184744071215,0.101703274105676
ch,140,Water Supply and Sanitation (140),log_other_sect_n,Other Sector Proj n,-0.017466520778833,-0.00758455508679536,0.00988196569203764
ch,140,Water Supply and Sanitation (140),log_total_neighbor_projs,Adj ADM2 Proj n,0.150210582595317,-0.00191533662960863,-0.152125919224926
ch,140,Water Supply and Sanitation (140),log_treated_other_funder_n,Other Funder Treat n,0.156365589797494,0.0151847267569971,-0.141180863040497
ch,140,Water Supply and Sanitation (140),political_stability,Cntry Political Stability,0.0831900983862544,-0.0310109036066556,-0.11420100199291
ch,140,Water Supply and Sanitation (140),reg_quality,Cntry Reg Quality,0.129701482653617,-0.0169665941581478,-0.146668076811765
ch,140,Water Supply and Sanitation (140),rule_of_law,Cntry Rule of Law,-0.136408391176957,-0.0248529644295924,0.111555426747365
ch,140,Water Supply and Sanitation (140),unsc_non_aligned_us,UNSC Non-US Align,-0.0200530904362684,0.0212126538046876,0.041265744240956
ch,140,Water Supply and Sanitation (140),voice_accountability,Cntry Voice/Account,-0.0867144198901956,-0.00386149489087986,0.0828529249993157
wb,140,Water Supply and Sanitation (140),corruption_control,Cntry Cntrl Corruption,0.379794244170209,0.114871260812512,-0.264922983357697
wb,140,Water Supply and Sanitation (140),country_gini,Country gini,0.0710009214840795,-0.00538401158060852,-0.076384933064688
wb,140,Water Supply and Sanitation (140),election_year,Election year,0.182926921248342,0.124777452591743,-0.058149468656599
wb,140,Water Supply and Sanitation (140),gov_effectiveness,Cntry Gov Effective,0.174214220419516,0.141744423342453,-0.032469797077063
wb,140,Water Supply and Sanitation (140),leader_birthplace,Leader birthplace,-0.106013504974533,-0.0567333819495918,0.0492801230249412
wb,140,Water Supply and Sanitation (140),log_3yr_pre_conflict_deaths,Conflict deaths,0.0387218403816197,0.063200046145353,0.0244782057637333
wb,140,Water Supply and Sanitation (140),log_avg_min_to_city,Minutes to City,-0.189889281280338,-0.168853894937783,0.021035386342555
wb,140,Water Supply and Sanitation (140),log_avg_pop_dens,Pop Density,0.107184544950724,0.215090071158484,0.10790552620776
wb,140,Water Supply and Sanitation (140),log_ch_loan_proj_n,China Loan Projs,0.0231138946115898,0.105696953507107,0.0825830588955172
wb,140,Water Supply and Sanitation (140),log_disasters,Natural Disasters,0.0839440333843056,0.0783394446316943,-0.0056045887526113
wb,140,Water Supply and Sanitation (140),log_dist_km_to_dia,Dist to Diam,0.0112361468980089,0.0590751306200402,0.0478389837220313
wb,140,Water Supply and Sanitation (140),log_dist_km_to_gems,Dist to Gems,-0.124169539045543,-0.0223730938043446,0.101796445241198
wb,140,Water Supply and Sanitation (140),log_dist_km_to_gold,Dist to Gold,0.0908185111731293,-0.00375809579854832,-0.0945766069716776
wb,140,Water Supply and Sanitation (140),log_dist_km_to_petro,Dist to Oil,-0.104979560505599,-0.164878622511169,-0.05989906200557
wb,140,Water Supply and Sanitation (140),log_other_sect_n,Other Sector Proj n,1.14429580330837,0.984186996742981,-0.160108806565389
wb,140,Water Supply and Sanitation (140),log_total_neighbor_projs,Adj ADM2 Proj n,0.0468517890246667,0.273616225272465,0.226764436247798
wb,140,Water Supply and Sanitation (140),log_treated_other_funder_n,Other Funder Treat n,0.132717837616765,0.213629791773798,0.080911954157033
wb,140,Water Supply and Sanitation (140),political_stability,Cntry Political Stability,-0.119738393947479,-0.0499650869984167,0.0697733069490623
wb,140,Water Supply and Sanitation (140),reg_quality,Cntry Reg Quality,0.0528735756361849,0.0922394309658544,0.0393658553296695
wb,140,Water Supply and Sanitation (140),rule_of_law,Cntry Rule of Law,-0.160025008004159,-0.0125217596569565,0.147503248347203
wb,140,Water Supply and Sanitation (140),unsc_aligned_us,UNSC US Aligned,0.185457379817934,0.0470237680291684,-0.138433611788766
wb,140,Water Supply and Sanitation (140),unsc_non_aligned_us,UNSC Non-US Align,0.0321607980504461,0.0260399173386257,-0.0061208807118204
wb,140,Water Supply and Sanitation (140),voice_accountability,Cntry Voice/Account,0.00997679945081485,-0.0289377468136085,-0.0389145462644234
ch,150,Government and Civil Society (150),corruption_control,Cntry Cntrl Corruption,-0.00897142668836757,0.0170801704919724,0.02605159718034
ch,150,Government and Civil Society (150),country_gini,Country gini,0.070915375351909,0.0492661580489971,-0.0216492173029119
ch,150,Government and Civil Society (150),election_year,Election year,0.0546559402718995,-0.0511849939514514,-0.105840934223351
ch,150,Government and Civil Society (150),gov_effectiveness,Cntry Gov Effective,-0.00367347015067932,0.00577545338514023,0.00944892353581955
ch,150,Government and Civil Society (150),leader_birthplace,Leader birthplace,0.0125442175287809,0.0156295703555293,0.0030853528267484
ch,150,Government and Civil Society (150),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0536191286519395,0.0264261418418138,0.0800452704937533
ch,150,Government and Civil Society (150),log_avg_min_to_city,Minutes to City,0.00428257137959007,-0.0282255411683581,-0.0325081125479482
ch,150,Government and Civil Society (150),log_avg_pop_dens,Pop Density,0.00576803655363619,0.0734497465891764,0.0676817100355402
ch,150,Government and Civil Society (150),log_ch_loan_proj_n,China Loan Projs,-0.0301643702015323,0.0283069279133673,0.0584712981148996
ch,150,Government and Civil Society (150),log_disasters,Natural Disasters,0.0236786172003544,-0.0283099496894354,-0.0519885668897898
ch,150,Government and Civil Society (150),log_dist_km_to_dia,Dist to Diam,0.0159667269559577,0.0153090616798726,-0.000657665276085099
ch,150,Government and Civil Society (150),log_dist_km_to_gems,Dist to Gems,-0.00259127217810601,0.000906395348720253,0.00349766752682626
ch,150,Government and Civil Society (150),log_dist_km_to_gold,Dist to Gold,-0.0189437136193737,-0.0359841730280458,-0.0170404594086721
ch,150,Government and Civil Society (150),log_dist_km_to_petro,Dist to Oil,-0.026390941326972,0.0155255859624594,0.0419165272894314
ch,150,Government and Civil Society (150),log_other_sect_n,Other Sector Proj n,0.0107879228144931,0.0937228571635615,0.0829349343490684
ch,150,Government and Civil Society (150),log_total_neighbor_projs,Adj ADM2 Proj n,0.00413362805731566,0.0435813552560255,0.0394477271987098
ch,150,Government and Civil Society (150),log_treated_other_funder_n,Other Funder Treat n,0.0454014094476493,0.0336246494180453,-0.011776760029604
ch,150,Government and Civil Society (150),political_stability,Cntry Political Stability,-0.0139159791287959,-0.00386366837614314,0.0100523107526528
ch,150,Government and Civil Society (150),reg_quality,Cntry Reg Quality,0.0150732115888978,0.0352468683035135,0.0201736567146157
ch,150,Government and Civil Society (150),rule_of_law,Cntry Rule of Law,-0.0306350708287198,-0.0311695934622538,-0.000534522633533999
ch,150,Government and Civil Society (150),unsc_aligned_us,UNSC US Aligned,-0.0194798221020128,0.00978640160873102,0.0292662237107438
ch,150,Government and Civil Society (150),unsc_non_aligned_us,UNSC Non-US Align,-0.0150961419404488,0.0016793392086402,0.016775481149089
ch,150,Government and Civil Society (150),voice_accountability,Cntry Voice/Account,0.00323282776633281,-0.0181815286143685,-0.0214143563807013
wb,150,Government and Civil Society (150),corruption_control,Cntry Cntrl Corruption,-0.13251341086346,-0.081016569179479,0.051496841683981
wb,150,Government and Civil Society (150),country_gini,Country gini,-0.0142713176563839,-0.119114772680325,-0.104843455023941
wb,150,Government and Civil Society (150),election_year,Election year,-0.00852318647317504,-0.017552123753374,-0.00902893728019896
wb,150,Government and Civil Society (150),gov_effectiveness,Cntry Gov Effective,-0.0537618352565904,-0.0402464952925213,0.0135153399640691
wb,150,Government and Civil Society (150),leader_birthplace,Leader birthplace,-0.0423891338356955,-0.0743718748644785,-0.031982741028783
wb,150,Government and Civil Society (150),log_3yr_pre_conflict_deaths,Conflict deaths,-0.110257442619135,-0.0555080444842788,0.0547493981348562
wb,150,Government and Civil Society (150),log_avg_min_to_city,Minutes to City,0.00726873176405207,-0.0707291289558635,-0.0779978607199156
wb,150,Government and Civil Society (150),log_avg_pop_dens,Pop Density,0.134453387856484,0.0678993288551283,-0.0665540590013557
wb,150,Government and Civil Society (150),log_ch_loan_proj_n,China Loan Projs,-0.0875965128932312,-0.152165921814768,-0.0645694089215368
wb,150,Government and Civil Society (150),log_disasters,Natural Disasters,-0.00846499352250281,0.0748365027597203,0.0833014962822231
wb,150,Government and Civil Society (150),log_dist_km_to_dia,Dist to Diam,-0.0540784960333255,-0.0530862807389346,0.000992215294390898
wb,150,Government and Civil Society (150),log_dist_km_to_gems,Dist to Gems,0.105703996904194,0.0246638852113392,-0.0810401116928548
wb,150,Government and Civil Society (150),log_dist_km_to_gold,Dist to Gold,0.095150955207646,-0.0121617487841286,-0.107312703991775
wb,150,Government and Civil Society (150),log_dist_km_to_petro,Dist to Oil,-0.03269771181047,0.0304137385380458,0.0631114503485158
wb,150,Government and Civil Society (150),log_other_sect_n,Other Sector Proj n,1.17184034544941,1.13054677829114,-0.0412935671582699
wb,150,Government and Civil Society (150),log_total_neighbor_projs,Adj ADM2 Proj n,0.152379302361492,0.130393987346305,-0.021985315015187
wb,150,Government and Civil Society (150),log_treated_other_funder_n,Other Funder Treat n,-0.106020538453018,0.107689737482002,0.21371027593502
wb,150,Government and Civil Society (150),political_stability,Cntry Political Stability,0.0403076773323096,0.0090965751314065,-0.0312111022009031
wb,150,Government and Civil Society (150),reg_quality,Cntry Reg Quality,-0.0809534734673732,-0.00902996961551179,0.0719235038518614
wb,150,Government and Civil Society (150),rule_of_law,Cntry Rule of Law,0.0866908039897666,0.0290201171720396,-0.057670686817727
wb,150,Government and Civil Society (150),unsc_aligned_us,UNSC US Aligned,-0.212332023605706,-0.0926248304732153,0.119707193132491
wb,150,Government and Civil Society (150),unsc_non_aligned_us,UNSC Non-US Align,-0.173458964154056,0.0316308956331217,0.205089859787178
wb,150,Government and Civil Society (150),voice_accountability,Cntry Voice/Account,0.115504689016388,0.10964799188544,-0.005856697130948
ch,160,Other Social Infrastructure and Services (160),corruption_control,Cntry Cntrl Corruption,0.0939731090515871,-0.00380152746365646,-0.0977746365152436
ch,160,Other Social Infrastructure and Services (160),country_gini,Country gini,-0.0767174370028048,0.0188635246292681,0.0955809616320729
ch,160,Other Social Infrastructure and Services (160),election_year,Election year,-0.0541288832435362,0.0102163144825677,0.0643451977261039
ch,160,Other Social Infrastructure and Services (160),gov_effectiveness,Cntry Gov Effective,0.00926196019165171,-0.00936573759943666,-0.0186276977910884
ch,160,Other Social Infrastructure and Services (160),leader_birthplace,Leader birthplace,-0.0667130127456229,-0.032074233723115,0.0346387790225079
ch,160,Other Social Infrastructure and Services (160),log_3yr_pre_conflict_deaths,Conflict deaths,-0.00692633548751558,-0.0166408436722143,-0.00971450818469872
ch,160,Other Social Infrastructure and Services (160),log_avg_min_to_city,Minutes to City,0.0485211394168439,-0.00431769139024257,-0.0528388308070865
ch,160,Other Social Infrastructure and Services (160),log_avg_pop_dens,Pop Density,-0.0919275322183969,-0.00531148375128397,0.0866160484671129
ch,160,Other Social Infrastructure and Services (160),log_ch_loan_proj_n,China Loan Projs,-0.0601382145844355,-0.00519676126656083,0.0549414533178747
ch,160,Other Social Infrastructure and Services (160),log_disasters,Natural Disasters,-0.059188298238425,-0.0101572842874129,0.0490310139510121
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_dia,Dist to Diam,-0.0345240968652069,-0.0152504917577607,0.0192736051074462
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_gems,Dist to Gems,-0.0436709842225535,-0.0199763215801794,0.0236946626423741
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_gold,Dist to Gold,0.0415056597860533,-0.00841750152059836,-0.0499231613066517
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_petro,Dist to Oil,0.00874379089289515,-0.00733766437771928,-0.0160814552706144
ch,160,Other Social Infrastructure and Services (160),log_other_sect_n,Other Sector Proj n,0.0375593796465666,-0.00467518999998141,-0.042234569646548
ch,160,Other Social Infrastructure and Services (160),log_total_neighbor_projs,Adj ADM2 Proj n,0.0148167843557887,0.0227570067555632,0.0079402223997745
ch,160,Other Social Infrastructure and Services (160),log_treated_other_funder_n,Other Funder Treat n,-0.0562267813459004,0.0150413811703029,0.0712681625162033
ch,160,Other Social Infrastructure and Services (160),political_stability,Cntry Political Stability,0.0388033824972826,0.000938522086944474,-0.0378648604103381
ch,160,Other Social Infrastructure and Services (160),reg_quality,Cntry Reg Quality,-0.0357939950423327,-0.0127917419247756,0.0230022531175571
ch,160,Other Social Infrastructure and Services (160),rule_of_law,Cntry Rule of Law,-0.0223298194585379,-0.0191463755909363,0.0031834438676016
ch,160,Other Social Infrastructure and Services (160),unsc_non_aligned_us,UNSC Non-US Align,-0.0641473021730631,-0.0186936107845351,0.045453691388528
ch,160,Other Social Infrastructure and Services (160),voice_accountability,Cntry Voice/Account,-0.0537983533740036,-0.032970263168681,0.0208280902053226
wb,160,Other Social Infrastructure and Services (160),corruption_control,Cntry Cntrl Corruption,-0.115014951527114,-0.0690448223845996,0.0459701291425144
wb,160,Other Social Infrastructure and Services (160),country_gini,Country gini,0.135807084217671,0.106826154086742,-0.028980930130929
wb,160,Other Social Infrastructure and Services (160),election_year,Election year,-0.0290808652341326,0.137251999491399,0.166332864725532
wb,160,Other Social Infrastructure and Services (160),gov_effectiveness,Cntry Gov Effective,0.101316732615233,-0.0175083766318858,-0.118825109247119
wb,160,Other Social Infrastructure and Services (160),leader_birthplace,Leader birthplace,0.0870938193798202,0.0608544172477647,-0.0262394021320555
wb,160,Other Social Infrastructure and Services (160),log_3yr_pre_conflict_deaths,Conflict deaths,0.20431144520632,0.252027551422257,0.047716106215937
wb,160,Other Social Infrastructure and Services (160),log_avg_min_to_city,Minutes to City,-0.0502490396425125,-0.0409606383199568,0.0092884013225557
wb,160,Other Social Infrastructure and Services (160),log_avg_pop_dens,Pop Density,-0.0795278677344323,-0.0466099676303565,0.0329179001040758
wb,160,Other Social Infrastructure and Services (160),log_ch_loan_proj_n,China Loan Projs,-0.128750848993677,-0.116892121061619,0.011858727932058
wb,160,Other Social Infrastructure and Services (160),log_disasters,Natural Disasters,0.0103799939155581,0.104571371952785,0.0941913780372269
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_dia,Dist to Diam,-0.15035927593708,0.169803921701386,0.320163197638466
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_gems,Dist to Gems,-0.0296206779032945,-0.119844813239033,-0.0902241353357385
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_gold,Dist to Gold,0.313816515952348,0.160034604812972,-0.153781911139376
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_petro,Dist to Oil,-0.0302233798801904,-0.140381386847877,-0.110158006967687
wb,160,Other Social Infrastructure and Services (160),log_other_sect_n,Other Sector Proj n,1.15969881296154,1.15672883491975,-0.00296997804179
wb,160,Other Social Infrastructure and Services (160),log_pc_nl_pre_oda,Nightlights per cap,-0.0513568121194793,,
wb,160,Other Social Infrastructure and Services (160),log_total_neighbor_projs,Adj ADM2 Proj n,0.455372641086546,0.286897873561819,-0.168474767524727
wb,160,Other Social Infrastructure and Services (160),log_treated_other_funder_n,Other Funder Treat n,-0.0877755129337209,0.00461779705248796,0.0923933099862089
wb,160,Other Social Infrastructure and Services (160),political_stability,Cntry Political Stability,0.0919334612041685,0.0658323972065391,-0.0261010639976294
wb,160,Other Social Infrastructure and Services (160),reg_quality,Cntry Reg Quality,0.237205912321796,0.188998808460304,-0.048207103861492
wb,160,Other Social Infrastructure and Services (160),rule_of_law,Cntry Rule of Law,-0.133325126767152,-0.0281576587585718,0.10516746800858
wb,160,Other Social Infrastructure and Services (160),unsc_aligned_us,UNSC US Aligned,-0.269225095510424,-0.416059699673104,-0.14683460416268
wb,160,Other Social Infrastructure and Services (160),unsc_non_aligned_us,UNSC Non-US Align,0.0226955469697697,-0.125409076781937,-0.148104623751707
wb,160,Other Social Infrastructure and Services (160),voice_accountability,Cntry Voice/Account,0.0175499438494449,-0.0262659228593119,-0.0438158667087568
ch,210,Transport and Storage (210),corruption_control,Cntry Cntrl Corruption,0.00750115434639171,0.0308851645514375,0.0233840102050458
ch,210,Transport and Storage (210),country_gini,Country gini,0.0422837696806535,0.0149933660589161,-0.0272904036217374
ch,210,Transport and Storage (210),election_year,Election year,-0.00337127705570363,-0.0620489027793616,-0.058677625723658
ch,210,Transport and Storage (210),gov_effectiveness,Cntry Gov Effective,0.0555806754156949,0.0350260278698989,-0.020554647545796
ch,210,Transport and Storage (210),leader_birthplace,Leader birthplace,-0.0148959009815036,0.00534262627363308,0.0202385272551367
ch,210,Transport and Storage (210),log_3yr_pre_conflict_deaths,Conflict deaths,0.0180867865774759,0.139301193617268,0.121214407039792
ch,210,Transport and Storage (210),log_avg_min_to_city,Minutes to City,-0.0103129021450877,-0.159555954262615,-0.149243052117527
ch,210,Transport and Storage (210),log_avg_pop_dens,Pop Density,-0.0667198070662562,0.0895484248921276,0.156268231958384
ch,210,Transport and Storage (210),log_ch_loan_proj_n,China Loan Projs,-0.0363579096621851,0.0620786077575788,0.0984365174197639
ch,210,Transport and Storage (210),log_disasters,Natural Disasters,-0.0697461289539919,0.051129794884472,0.120875923838464
ch,210,Transport and Storage (210),log_dist_km_to_dia,Dist to Diam,0.0187547534704208,0.10992395715788,0.0911692036874592
ch,210,Transport and Storage (210),log_dist_km_to_gems,Dist to Gems,0.00184420826146378,0.0221429765992797,0.0202987683378159
ch,210,Transport and Storage (210),log_dist_km_to_gold,Dist to Gold,-0.00533322928939015,-0.0585409565782175,-0.0532077272888273
ch,210,Transport and Storage (210),log_dist_km_to_petro,Dist to Oil,-0.0177973924390969,0.0314713109284634,0.0492687033675603
ch,210,Transport and Storage (210),log_other_sect_n,Other Sector Proj n,0.0167737368307979,0.103348041698319,0.0865743048675211
ch,210,Transport and Storage (210),log_total_neighbor_projs,Adj ADM2 Proj n,0.027683765357359,0.147677632607513,0.119993867250154
ch,210,Transport and Storage (210),log_treated_other_funder_n,Other Funder Treat n,0.0363875585794314,0.0358711995812931,-0.000516358998138296
ch,210,Transport and Storage (210),political_stability,Cntry Political Stability,0.00938775815535346,-0.0064752251282335,-0.015862983283587
ch,210,Transport and Storage (210),reg_quality,Cntry Reg Quality,-0.00608720452641108,-0.01015961991623,-0.00407241538981892
ch,210,Transport and Storage (210),rule_of_law,Cntry Rule of Law,-0.036131726054012,-0.00961470790207465,0.0265170181519374
ch,210,Transport and Storage (210),unsc_aligned_us,UNSC US Aligned,0.0451352353766402,-0.0817577403690378,-0.126892975745678
ch,210,Transport and Storage (210),unsc_non_aligned_us,UNSC Non-US Align,0.0361728024296656,-0.0163437609805347,-0.0525165634102003
ch,210,Transport and Storage (210),voice_accountability,Cntry Voice/Account,0.0292068997351463,-0.0181448443559936,-0.0473517440911399
wb,210,Transport and Storage (210),corruption_control,Cntry Cntrl Corruption,0.150558777591216,-0.00801909209927557,-0.158577869690492
wb,210,Transport and Storage (210),country_gini,Country gini,0.107787129357454,-0.0580725387530385,-0.165859668110493
wb,210,Transport and Storage (210),election_year,Election year,0.205515276072543,0.030662031793035,-0.174853244279508
wb,210,Transport and Storage (210),gov_effectiveness,Cntry Gov Effective,0.00401359871029854,-0.0753268831362949,-0.0793404818465934
wb,210,Transport and Storage (210),leader_birthplace,Leader birthplace,-0.0107861287519343,-0.0209000651747933,-0.010113936422859
wb,210,Transport and Storage (210),log_3yr_pre_conflict_deaths,Conflict deaths,-0.129483209457248,-0.0415384139239904,0.0879447955332576
wb,210,Transport and Storage (210),log_avg_min_to_city,Minutes to City,0.00832672303542498,-0.013296806064318,-0.021623529099743
wb,210,Transport and Storage (210),log_avg_pop_dens,Pop Density,0.0632741785852704,0.0372005144879222,-0.0260736640973482
wb,210,Transport and Storage (210),log_ch_loan_proj_n,China Loan Projs,0.0908683719113894,-0.0189137565810322,-0.109782128492422
wb,210,Transport and Storage (210),log_disasters,Natural Disasters,0.0764438140159454,-0.0219026057235891,-0.0983464197395345
wb,210,Transport and Storage (210),log_dist_km_to_dia,Dist to Diam,-0.203113626018166,-0.0796987521043044,0.123414873913862
wb,210,Transport and Storage (210),log_dist_km_to_gems,Dist to Gems,0.023183661494404,0.0654873317200689,0.0423036702256649
wb,210,Transport and Storage (210),log_dist_km_to_gold,Dist to Gold,0.137669903631322,0.0343324654031313,-0.103337438228191
wb,210,Transport and Storage (210),log_dist_km_to_petro,Dist to Oil,0.199584665782751,0.0497562394873242,-0.149828426295427
wb,210,Transport and Storage (210),log_other_sect_n,Other Sector Proj n,0.998246614355134,0.598087219074093,-0.400159395281041
wb,210,Transport and Storage (210),log_total_neighbor_projs,Adj ADM2 Proj n,0.316176120080007,0.224333549123224,-0.091842570956783
wb,210,Transport and Storage (210),log_treated_other_funder_n,Other Funder Treat n,-0.0806859112996137,-0.0259028909052571,0.0547830203943566
wb,210,Transport and Storage (210),political_stability,Cntry Political Stability,-0.097993934154516,0.0108255972861668,0.108819531440683
wb,210,Transport and Storage (210),reg_quality,Cntry Reg Quality,-0.0334712039190342,0.0196359324362127,0.0531071363552469
wb,210,Transport and Storage (210),rule_of_law,Cntry Rule of Law,-0.356319822333763,-0.0255898472853012,0.330729975048462
wb,210,Transport and Storage (210),unsc_aligned_us,UNSC US Aligned,0.0877237688377056,0.0650022303469849,-0.0227215384907207
wb,210,Transport and Storage (210),unsc_non_aligned_us,UNSC Non-US Align,0.161414818409817,-0.0217126644134969,-0.183127482823314
wb,210,Transport and Storage (210),voice_accountability,Cntry Voice/Account,0.0805081110820164,0.0824317183252413,0.00192360724322489
ch,220,Communications (220),corruption_control,Cntry Cntrl Corruption,0.0933895353414135,0.0123561848897953,-0.0810333504516182
ch,220,Communications (220),country_gini,Country gini,-0.1353146047052,-0.0195820102212012,0.115732594483999
ch,220,Communications (220),election_year,Election year,0.207664530426255,-0.00506238963920734,-0.212726920065462
ch,220,Communications (220),gov_effectiveness,Cntry Gov Effective,0.159407630227506,-0.00429995019931083,-0.163707580426817
ch,220,Communications (220),leader_birthplace,Leader birthplace,-0.196913852542604,-0.00628731952980186,0.190626533012802
ch,220,Communications (220),log_3yr_pre_conflict_deaths,Conflict deaths,0.022258042746689,0.00040597774437635,-0.0218520650023126
ch,220,Communications (220),log_avg_min_to_city,Minutes to City,-0.0100510083325207,-0.00862066676883845,0.00143034156368225
ch,220,Communications (220),log_avg_pop_dens,Pop Density,0.0609777002362534,0.00936637137376233,-0.0516113288624911
ch,220,Communications (220),log_ch_loan_proj_n,China Loan Projs,-0.0312278103502478,-0.0048470288352112,0.0263807815150366
ch,220,Communications (220),log_disasters,Natural Disasters,-0.242933567315364,0.00916607234510612,0.25209963966047
ch,220,Communications (220),log_dist_km_to_dia,Dist to Diam,-0.117577731087804,0.0111958322318969,0.128773563319701
ch,220,Communications (220),log_dist_km_to_gems,Dist to Gems,-0.0125840245746076,-0.0129435039870441,-0.000359479412436499
ch,220,Communications (220),log_dist_km_to_gold,Dist to Gold,-0.0475459603965281,-0.00163277347746771,0.0459131869190604
ch,220,Communications (220),log_dist_km_to_petro,Dist to Oil,0.063083972335735,0.00643785208289041,-0.0566461202528446
ch,220,Communications (220),log_other_sect_n,Other Sector Proj n,0.128218940384657,0.02025686425186,-0.107962076132797
ch,220,Communications (220),log_pc_nl_pre_oda,Nightlights per cap,0.139226470179846,,
ch,220,Communications (220),log_total_neighbor_projs,Adj ADM2 Proj n,0.124455930031841,0.0100101338577216,-0.114445796174119
ch,220,Communications (220),log_treated_other_funder_n,Other Funder Treat n,0.214675319166848,0.0204387778689833,-0.194236541297865
ch,220,Communications (220),political_stability,Cntry Political Stability,-0.16832107871771,-0.00930820590350784,0.159012872814202
ch,220,Communications (220),reg_quality,Cntry Reg Quality,0.0514130849018705,0.0063544406084111,-0.0450586442934594
ch,220,Communications (220),rule_of_law,Cntry Rule of Law,0.123640153966841,0.0127453562081794,-0.110894797758662
ch,220,Communications (220),unsc_non_aligned_us,UNSC Non-US Align,0.124214450698364,0.0242447405122283,-0.0999697101861357
ch,220,Communications (220),voice_accountability,Cntry Voice/Account,-0.142570433840157,0.00492614503833474,0.147496578878492
wb,220,Communications (220),corruption_control,Cntry Cntrl Corruption,-0.109320741817356,0.0291328462422828,0.138453588059639
wb,220,Communications (220),country_gini,Country gini,0.122319320579981,0.0243464603228475,-0.0979728602571335
wb,220,Communications (220),election_year,Election year,0.0361536688031657,0.0130076480074796,-0.0231460207956861
wb,220,Communications (220),gov_effectiveness,Cntry Gov Effective,-0.187583037731234,0.0138658827240576,0.201448920455292
wb,220,Communications (220),leader_birthplace,Leader birthplace,-0.0166515936423123,-0.00709977737395222,0.00955181626836008
wb,220,Communications (220),log_3yr_pre_conflict_deaths,Conflict deaths,0.0736355523392671,-0.00550552310625874,-0.0791410754455258
wb,220,Communications (220),log_avg_min_to_city,Minutes to City,-0.126718094623648,-0.00733557116356679,0.119382523460081
wb,220,Communications (220),log_avg_pop_dens,Pop Density,-0.0402031759917736,0.028383762909798,0.0685869389015716
wb,220,Communications (220),log_ch_loan_proj_n,China Loan Projs,0.0263095200504187,0.0439116110932099,0.0176020910427912
wb,220,Communications (220),log_disasters,Natural Disasters,0.0408663399051872,0.0217401395269552,-0.019126200378232
wb,220,Communications (220),log_dist_km_to_dia,Dist to Diam,0.0927013009786609,0.0160619244049304,-0.0766393765737305
wb,220,Communications (220),log_dist_km_to_gems,Dist to Gems,0.0282715533580633,-0.0231960442222773,-0.0514675975803406
wb,220,Communications (220),log_dist_km_to_gold,Dist to Gold,0.000532392784953118,-0.0182547708193306,-0.0187871636042837
wb,220,Communications (220),log_dist_km_to_petro,Dist to Oil,-0.000854958454146976,0.00560468318290074,0.00645964163704772
wb,220,Communications (220),log_other_sect_n,Other Sector Proj n,0.285528351320043,0.0768238800298662,-0.208704471290177
wb,220,Communications (220),log_pc_nl_pre_oda,Nightlights per cap,0.183202959224563,0.0292113565234438,-0.153991602701119
wb,220,Communications (220),log_total_neighbor_projs,Adj ADM2 Proj n,0.10445885827764,0.0604722993681158,-0.0439865589095242
wb,220,Communications (220),log_treated_other_funder_n,Other Funder Treat n,0.110959937491004,0.0293187051592435,-0.0816412323317605
wb,220,Communications (220),political_stability,Cntry Political Stability,-0.128722616904408,-0.0117027894628694,0.117019827441539
wb,220,Communications (220),reg_quality,Cntry Reg Quality,-0.0516234137117849,0.00716183139011245,0.0587852451018974
wb,220,Communications (220),rule_of_law,Cntry Rule of Law,0.340080696344372,0.0341544651682485,-0.305926231176124
wb,220,Communications (220),unsc_aligned_us,UNSC US Aligned,0.00297057393006964,0.00602419366768994,0.0030536197376203
wb,220,Communications (220),unsc_non_aligned_us,UNSC Non-US Align,-0.0127920574322366,0.0170991440583052,0.0298912014905418
wb,220,Communications (220),voice_accountability,Cntry Voice/Account,-0.0411364497046446,-0.017632386338664,0.0235040633659806
ch,230,Energy Generation and Supply (230),corruption_control,Cntry Cntrl Corruption,0.312037595063442,0.0767335991002603,-0.235303995963182
ch,230,Energy Generation and Supply (230),country_gini,Country gini,-0.0140297431685024,0.0253399827225792,0.0393697258910816
ch,230,Energy Generation and Supply (230),election_year,Election year,-0.177220500428253,-0.0402658304758424,0.136954669952411
ch,230,Energy Generation and Supply (230),gov_effectiveness,Cntry Gov Effective,-0.148435207195579,-0.034022370619932,0.114412836575647
ch,230,Energy Generation and Supply (230),leader_birthplace,Leader birthplace,0.0526670355349764,-0.0334115605830438,-0.0860785961180202
ch,230,Energy Generation and Supply (230),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0767159456945966,-0.138740280147178,-0.0620243344525814
ch,230,Energy Generation and Supply (230),log_avg_min_to_city,Minutes to City,-0.0412500110082328,-0.0451863645660341,-0.0039363535578013
ch,230,Energy Generation and Supply (230),log_avg_pop_dens,Pop Density,0.100740531757474,0.0738124808971771,-0.0269280508602969
ch,230,Energy Generation and Supply (230),log_ch_loan_proj_n,China Loan Projs,0.0908119140192705,0.144832713310581,0.0540207992913105
ch,230,Energy Generation and Supply (230),log_disasters,Natural Disasters,0.0597038323152797,0.0775544521631655,0.0178506198478858
ch,230,Energy Generation and Supply (230),log_dist_km_to_dia,Dist to Diam,0.024703778643161,0.0336183346505276,0.0089145560073666
ch,230,Energy Generation and Supply (230),log_dist_km_to_gems,Dist to Gems,-0.0752052650111729,-0.00693076982861386,0.0682744951825591
ch,230,Energy Generation and Supply (230),log_dist_km_to_gold,Dist to Gold,-0.213299137242138,-0.073107042282354,0.140192094959784
ch,230,Energy Generation and Supply (230),log_dist_km_to_petro,Dist to Oil,-0.0658205575868485,0.00114630464052425,0.0669668622273728
ch,230,Energy Generation and Supply (230),log_other_sect_n,Other Sector Proj n,-0.103818247076109,-0.064708437181825,0.039109809894284
ch,230,Energy Generation and Supply (230),log_total_neighbor_projs,Adj ADM2 Proj n,0.0277810491621494,0.0232779190049041,-0.0045031301572453
ch,230,Energy Generation and Supply (230),log_treated_other_funder_n,Other Funder Treat n,-0.094277088521045,0.112064418205987,0.206341506727032
ch,230,Energy Generation and Supply (230),political_stability,Cntry Political Stability,0.141458307057618,0.0207926029904046,-0.120665704067213
ch,230,Energy Generation and Supply (230),reg_quality,Cntry Reg Quality,-0.123974324911832,0.0553435745264865,0.179317899438318
ch,230,Energy Generation and Supply (230),rule_of_law,Cntry Rule of Law,-0.00562418974936007,-0.00185822917585028,0.00376596057350979
ch,230,Energy Generation and Supply (230),unsc_aligned_us,UNSC US Aligned,-0.0131548742810278,-0.047806459707213,-0.0346515854261852
ch,230,Energy Generation and Supply (230),voice_accountability,Cntry Voice/Account,-0.164831520467996,0.0779873426351691,0.242818863103165
wb,230,Energy Generation and Supply (230),corruption_control,Cntry Cntrl Corruption,-0.261117889136076,-0.128034091670997,0.133083797465079
wb,230,Energy Generation and Supply (230),country_gini,Country gini,0.0708489226922306,0.0701962258317413,-0.000652696860489299
wb,230,Energy Generation and Supply (230),election_year,Election year,0.0676234157383219,0.0114123756519947,-0.0562110400863272
wb,230,Energy Generation and Supply (230),gov_effectiveness,Cntry Gov Effective,-0.102247962579129,-0.0207632325950542,0.0814847299840748
wb,230,Energy Generation and Supply (230),leader_birthplace,Leader birthplace,-0.0976317156478311,-0.0363429854926486,0.0612887301551825
wb,230,Energy Generation and Supply (230),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0549908342212243,-0.023031516438342,0.0319593177828823
wb,230,Energy Generation and Supply (230),log_avg_min_to_city,Minutes to City,0.0240701268613338,-0.0680361171392723,-0.0921062440006061
wb,230,Energy Generation and Supply (230),log_avg_pop_dens,Pop Density,-0.103628265783191,-0.0102830646280199,0.0933452011551711
wb,230,Energy Generation and Supply (230),log_ch_loan_proj_n,China Loan Projs,-0.158966400846801,-0.0417920195637272,0.117174381283074
wb,230,Energy Generation and Supply (230),log_disasters,Natural Disasters,0.0213774008303865,-0.030796016764359,-0.0521734175947455
wb,230,Energy Generation and Supply (230),log_dist_km_to_dia,Dist to Diam,0.00579180844128132,0.0410269554029221,0.0352351469616408
wb,230,Energy Generation and Supply (230),log_dist_km_to_gems,Dist to Gems,-0.150396234989165,-0.0940064376720691,0.0563897973170959
wb,230,Energy Generation and Supply (230),log_dist_km_to_gold,Dist to Gold,0.221736411750316,0.0388341852684968,-0.182902226481819
wb,230,Energy Generation and Supply (230),log_dist_km_to_petro,Dist to Oil,-0.0198011392354965,0.0412946203351023,0.0610957595705988
wb,230,Energy Generation and Supply (230),log_other_sect_n,Other Sector Proj n,0.691401784717841,0.328518593683785,-0.362883191034056
wb,230,Energy Generation and Supply (230),log_pc_nl_pre_oda,Nightlights per cap,0.140409078299963,,
wb,230,Energy Generation and Supply (230),log_total_neighbor_projs,Adj ADM2 Proj n,0.145026752520383,0.129225806079335,-0.015800946441048
wb,230,Energy Generation and Supply (230),log_treated_other_funder_n,Other Funder Treat n,-0.005113510005176,0.065109601512088,0.070223111517264
wb,230,Energy Generation and Supply (230),political_stability,Cntry Political Stability,-0.270420927703381,-0.201869097696616,0.068551830006765
wb,230,Energy Generation and Supply (230),reg_quality,Cntry Reg Quality,-0.127918311208486,-0.0304126063586408,0.0975057048498452
wb,230,Energy Generation and Supply (230),rule_of_law,Cntry Rule of Law,0.128398746997124,0.0927056043269168,-0.0356931426702072
wb,230,Energy Generation and Supply (230),unsc_aligned_us,UNSC US Aligned,0.210147280544049,-0.0242854516353699,-0.234432732179419
wb,230,Energy Generation and Supply (230),unsc_non_aligned_us,UNSC Non-US Align,0.108403935134413,-0.00445701539516456,-0.112860950529578
wb,230,Energy Generation and Supply (230),voice_accountability,Cntry Voice/Account,0.433863256573671,0.148694660272447,-0.285168596301224
wb,240,Banking and Financial Services (240),corruption_control,Cntry Cntrl Corruption,0.307179375099965,0.214972828794266,-0.092206546305699
wb,240,Banking and Financial Services (240),country_gini,Country gini,-0.309870582455758,-0.0228053922776596,0.287065190178098
wb,240,Banking and Financial Services (240),election_year,Election year,-0.123976511759664,-0.038115576293311,0.085860935466353
wb,240,Banking and Financial Services (240),gov_effectiveness,Cntry Gov Effective,0.294800536483532,0.198058353271333,-0.096742183212199
wb,240,Banking and Financial Services (240),leader_birthplace,Leader birthplace,0.100562463225828,-0.027179950003626,-0.127742413229454
wb,240,Banking and Financial Services (240),log_3yr_pre_conflict_deaths,Conflict deaths,0.135049807596978,0.136380497544346,0.00133068994736801
wb,240,Banking and Financial Services (240),log_avg_min_to_city,Minutes to City,-0.021674358136952,-0.00107329344347818,0.0206010646934738
wb,240,Banking and Financial Services (240),log_avg_pop_dens,Pop Density,0.222503652982413,-0.0111080884703552,-0.233611741452768
wb,240,Banking and Financial Services (240),log_ch_loan_proj_n,China Loan Projs,-0.125581423882419,-0.0094157700335176,0.116165653848901
wb,240,Banking and Financial Services (240),log_disasters,Natural Disasters,-0.122086537815649,-0.0616958462656384,0.0603906915500106
wb,240,Banking and Financial Services (240),log_dist_km_to_dia,Dist to Diam,-0.19108653485775,-0.0822012388426808,0.108885296015069
wb,240,Banking and Financial Services (240),log_dist_km_to_gems,Dist to Gems,-0.150124813355507,0.00973163752350951,0.159856450879017
wb,240,Banking and Financial Services (240),log_dist_km_to_gold,Dist to Gold,-0.0257384566031395,0.0666062852414329,0.0923447418445724
wb,240,Banking and Financial Services (240),log_dist_km_to_petro,Dist to Oil,0.209101445013656,-0.0269014421629256,-0.236002887176582
wb,240,Banking and Financial Services (240),log_other_sect_n,Other Sector Proj n,0.471234179958596,0.361510548125947,-0.109723631832649
wb,240,Banking and Financial Services (240),log_total_neighbor_projs,Adj ADM2 Proj n,-0.252786352410913,0.0241835295595203,0.276969881970433
wb,240,Banking and Financial Services (240),log_treated_other_funder_n,Other Funder Treat n,0.204268447225891,0.103016046597607,-0.101252400628284
wb,240,Banking and Financial Services (240),political_stability,Cntry Political Stability,-0.187843397818514,0.00237586133182058,0.190219259150335
wb,240,Banking and Financial Services (240),reg_quality,Cntry Reg Quality,0.111536066774279,0.208623744882642,0.097087678108363
wb,240,Banking and Financial Services (240),rule_of_law,Cntry Rule of Law,0.0587904187943752,0.0842094173096149,0.0254189985152397
wb,240,Banking and Financial Services (240),unsc_aligned_us,UNSC US Aligned,0.144851381774011,0.0892332602012734,-0.0556181215727376
wb,240,Banking and Financial Services (240),unsc_non_aligned_us,UNSC Non-US Align,0.000554732568562218,0.0635028740990796,0.0629481415305174
wb,240,Banking and Financial Services (240),voice_accountability,Cntry Voice/Account,-0.0674820931628347,0.0114900772133845,0.0789721703762192
wb,240,Banking and Financial Services (240),log_pc_nl_pre_oda,Nightlights per cap,,0.0637480774335523,
ch,310,"Agriculture, Forestry and Fishing (310)",corruption_control,Cntry Cntrl Corruption,-0.0778624162822981,-0.000964112628716999,0.0768983036535811
ch,310,"Agriculture, Forestry and Fishing (310)",country_gini,Country gini,0.00643398203988926,-0.00112756408983845,-0.00756154612972771
ch,310,"Agriculture, Forestry and Fishing (310)",election_year,Election year,0.0958696464169625,0.00319328471668948,-0.092676361700273
ch,310,"Agriculture, Forestry and Fishing (310)",gov_effectiveness,Cntry Gov Effective,0.0203247807174913,0.000964606844354385,-0.0193601738731369
ch,310,"Agriculture, Forestry and Fishing (310)",leader_birthplace,Leader birthplace,-0.0738400514796245,0.00102520298445579,0.0748652544640803
ch,310,"Agriculture, Forestry and Fishing (310)",log_3yr_pre_conflict_deaths,Conflict deaths,0.0815522188693142,0.0112675266200657,-0.0702846922492485
ch,310,"Agriculture, Forestry and Fishing (310)",log_avg_min_to_city,Minutes to City,0.0391398370364912,-0.00160120228654704,-0.0407410393230382
ch,310,"Agriculture, Forestry and Fishing (310)",log_avg_pop_dens,Pop Density,-0.0936712664365768,0.00194076398416655,0.0956120304207434
ch,310,"Agriculture, Forestry and Fishing (310)",log_ch_loan_proj_n,China Loan Projs,0.0222754273284234,0.000810434466693578,-0.0214649928617298
ch,310,"Agriculture, Forestry and Fishing (310)",log_disasters,Natural Disasters,0.0436503688246014,0.000260001996066423,-0.043390366828535
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_dia,Dist to Diam,-0.00242306304979138,0.00199057908030227,0.00441364213009365
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gems,Dist to Gems,0.0421415281109511,0.00332426502369343,-0.0388172630872577
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gold,Dist to Gold,0.0281551013328136,-0.000651006674452221,-0.0288061080072658
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_petro,Dist to Oil,-0.0579026404023169,-0.00381559387489687,0.05408704652742
ch,310,"Agriculture, Forestry and Fishing (310)",log_other_sect_n,Other Sector Proj n,-0.0468515174090816,0.00618307406704783,0.0530345914761294
ch,310,"Agriculture, Forestry and Fishing (310)",log_total_neighbor_projs,Adj ADM2 Proj n,0.0195551822194831,0.00139799457240771,-0.0181571876470754
ch,310,"Agriculture, Forestry and Fishing (310)",log_treated_other_funder_n,Other Funder Treat n,0.0125132719799881,0.0035207800006357,-0.0089924919793524
ch,310,"Agriculture, Forestry and Fishing (310)",political_stability,Cntry Political Stability,-0.0517312077432866,-0.0130750536825507,0.0386561540607359
ch,310,"Agriculture, Forestry and Fishing (310)",reg_quality,Cntry Reg Quality,-0.0643631582148388,-0.015729268722935,0.0486338894919038
ch,310,"Agriculture, Forestry and Fishing (310)",rule_of_law,Cntry Rule of Law,-0.114590428862719,-0.00674197500688015,0.107848453855839
ch,310,"Agriculture, Forestry and Fishing (310)",voice_accountability,Cntry Voice/Account,0.012222741255537,0.00308043613273193,-0.00914230512280507
wb,310,"Agriculture, Forestry and Fishing (310)",corruption_control,Cntry Cntrl Corruption,0.0448007067153239,0.192716884822589,0.147916178107265
wb,310,"Agriculture, Forestry and Fishing (310)",country_gini,Country gini,-0.0294058153964594,-0.113274617651483,-0.0838688022550236
wb,310,"Agriculture, Forestry and Fishing (310)",election_year,Election year,0.0240500080701877,-0.0364117542002323,-0.06046176227042
wb,310,"Agriculture, Forestry and Fishing (310)",gov_effectiveness,Cntry Gov Effective,0.0372002030536542,0.0552282642357764,0.0180280611821222
wb,310,"Agriculture, Forestry and Fishing (310)",leader_birthplace,Leader birthplace,-0.0383079095790168,0.0114370731636884,0.0497449827427052
wb,310,"Agriculture, Forestry and Fishing (310)",log_3yr_pre_conflict_deaths,Conflict deaths,0.0334999684337515,0.104044798370447,0.0705448299366955
wb,310,"Agriculture, Forestry and Fishing (310)",log_avg_min_to_city,Minutes to City,0.0285176358441819,-0.0545369245368051,-0.083054560380987
wb,310,"Agriculture, Forestry and Fishing (310)",log_avg_pop_dens,Pop Density,-0.0190998342819512,0.0630921414395561,0.0821919757215073
wb,310,"Agriculture, Forestry and Fishing (310)",log_ch_loan_proj_n,China Loan Projs,0.0305316513590465,0.0502238869672792,0.0196922356082327
wb,310,"Agriculture, Forestry and Fishing (310)",log_disasters,Natural Disasters,-0.0797524592349949,0.000664966399781165,0.0804174256347761
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_dia,Dist to Diam,-0.026309766769409,0.0826868830458257,0.108996649815235
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gems,Dist to Gems,0.0207423496991396,0.0625626583816484,0.0418203086825088
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gold,Dist to Gold,-0.0092799709411338,-0.0121109761251137,-0.0028310051839799
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_petro,Dist to Oil,-0.0184523215331136,0.0228935335995628,0.0413458551326764
wb,310,"Agriculture, Forestry and Fishing (310)",log_other_sect_n,Other Sector Proj n,0.126478744014151,0.596722734607683,0.470243990593532
wb,310,"Agriculture, Forestry and Fishing (310)",log_total_neighbor_projs,Adj ADM2 Proj n,-0.00352525607682723,0.2108346831321,0.214359939208927
wb,310,"Agriculture, Forestry and Fishing (310)",log_treated_other_funder_n,Other Funder Treat n,-0.0166444253432546,0.0523814342415367,0.0690258595847913
wb,310,"Agriculture, Forestry and Fishing (310)",political_stability,Cntry Political Stability,-0.0399642066820529,0.0625019522989176,0.10246615898097
wb,310,"Agriculture, Forestry and Fishing (310)",reg_quality,Cntry Reg Quality,-0.00486456478945909,0.0353748202288987,0.0402393850183578
wb,310,"Agriculture, Forestry and Fishing (310)",rule_of_law,Cntry Rule of Law,0.0691024416848128,0.190285907145601,0.121183465460788
wb,310,"Agriculture, Forestry and Fishing (310)",unsc_aligned_us,UNSC US Aligned,0.0486312011629447,0.0748660194780837,0.026234818315139
wb,310,"Agriculture, Forestry and Fishing (310)",unsc_non_aligned_us,UNSC Non-US Align,-0.0164703315379943,0.0244381643277902,0.0409084958657845
wb,310,"Agriculture, Forestry and Fishing (310)",voice_accountability,Cntry Voice/Account,-0.00898700740188388,0.0297903004032569,0.0387773078051408
wb,320,"Industry, Mining, Construction (320)",corruption_control,Cntry Cntrl Corruption,-0.188522342424827,0.0919180587597604,0.280440401184587
wb,320,"Industry, Mining, Construction (320)",country_gini,Country gini,-0.117862352696243,-0.143849784350014,-0.025987431653771
wb,320,"Industry, Mining, Construction (320)",election_year,Election year,-0.107741538444552,-0.055960469748834,0.051781068695718
wb,320,"Industry, Mining, Construction (320)",gov_effectiveness,Cntry Gov Effective,0.360683530233806,0.265072884610855,-0.095610645622951
wb,320,"Industry, Mining, Construction (320)",leader_birthplace,Leader birthplace,0.026320425290615,-0.0608154847682467,-0.0871359100588617
wb,320,"Industry, Mining, Construction (320)",log_3yr_pre_conflict_deaths,Conflict deaths,0.0902450080972606,-0.00380468660965623,-0.0940496947069168
wb,320,"Industry, Mining, Construction (320)",log_avg_min_to_city,Minutes to City,-0.0179373244941235,-0.0724652623140722,-0.0545279378199487
wb,320,"Industry, Mining, Construction (320)",log_avg_pop_dens,Pop Density,-0.00991146933985872,0.0190276305843145,0.0289390999241732
wb,320,"Industry, Mining, Construction (320)",log_ch_loan_proj_n,China Loan Projs,0.247612942510788,0.167679633069776,-0.079933309441012
wb,320,"Industry, Mining, Construction (320)",log_disasters,Natural Disasters,-0.0622560784500057,0.022374591922849,0.0846306703728547
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_dia,Dist to Diam,-0.082725750952959,0.00544336280319837,0.0881691137561574
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_gems,Dist to Gems,-0.0744429478701209,0.0326155230088627,0.107058470878984
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_gold,Dist to Gold,-0.0311717888573186,0.0484265856957063,0.0795983745530249
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_petro,Dist to Oil,-0.162947499185102,-0.154762426060624,0.00818507312447803
wb,320,"Industry, Mining, Construction (320)",log_other_sect_n,Other Sector Proj n,0.661433009207264,0.670227138116197,0.00879412890893305
wb,320,"Industry, Mining, Construction (320)",log_total_neighbor_projs,Adj ADM2 Proj n,0.0488729855977073,0.0989151801122475,0.0500421945145402
wb,320,"Industry, Mining, Construction (320)",log_treated_other_funder_n,Other Funder Treat n,0.0748035209346277,0.024704128305892,-0.0500993926287357
wb,320,"Industry, Mining, Construction (320)",political_stability,Cntry Political Stability,-0.00185860857251092,0.0897024070611181,0.091561015633629
wb,320,"Industry, Mining, Construction (320)",reg_quality,Cntry Reg Quality,0.302633090447638,0.116486398744165,-0.186146691703473
wb,320,"Industry, Mining, Construction (320)",rule_of_law,Cntry Rule of Law,0.157886375277304,0.206338626230136,0.048452250952832
wb,320,"Industry, Mining, Construction (320)",unsc_aligned_us,UNSC US Aligned,-0.121187359273307,0.017021420770323,0.13820878004363
wb,320,"Industry, Mining, Construction (320)",unsc_non_aligned_us,UNSC Non-US Align,-0.193797857719471,-0.164591378723266,0.029206478996205
wb,320,"Industry, Mining, Construction (320)",voice_accountability,Cntry Voice/Account,0.134967692559587,0.0683860007696793,-0.0665816917899077
wb,320,"Industry, Mining, Construction (320)",log_pc_nl_pre_oda,Nightlights per cap,,0.0402714410028402,
wb,330,Trade and Tourism (330),corruption_control,Cntry Cntrl Corruption,-0.0356513522565364,-0.0493592128390444,-0.013707860582508
wb,330,Trade and Tourism (330),country_gini,Country gini,0.0591246672719716,0.0310235255886798,-0.0281011416832918
wb,330,Trade and Tourism (330),election_year,Election year,-0.0896458874642774,-0.0693623992567837,0.0202834882074937
wb,330,Trade and Tourism (330),gov_effectiveness,Cntry Gov Effective,-0.0396350413747131,-0.0438547115726387,-0.0042196701979256
wb,330,Trade and Tourism (330),leader_birthplace,Leader birthplace,-0.0163368991576124,-0.0365519864752396,-0.0202150873176272
wb,330,Trade and Tourism (330),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0400662753358488,-0.0113101498177276,0.0287561255181212
wb,330,Trade and Tourism (330),log_avg_min_to_city,Minutes to City,-0.046644115932286,-0.0566208236222157,-0.00997670768992971
wb,330,Trade and Tourism (330),log_avg_pop_dens,Pop Density,-0.0752478676661848,0.0681621637917124,0.143410031457897
wb,330,Trade and Tourism (330),log_ch_loan_proj_n,China Loan Projs,-0.00354187696240846,0.00187944742850983,0.00542132439091829
wb,330,Trade and Tourism (330),log_disasters,Natural Disasters,0.0181138634495432,0.0144567134697009,-0.0036571499798423
wb,330,Trade and Tourism (330),log_dist_km_to_dia,Dist to Diam,0.0290551775693894,-0.0523406741488725,-0.0813958517182619
wb,330,Trade and Tourism (330),log_dist_km_to_gems,Dist to Gems,0.00030465541407466,0.0236049941030796,0.0233003386890049
wb,330,Trade and Tourism (330),log_dist_km_to_gold,Dist to Gold,0.0377082411572337,0.072577942693606,0.0348697015363723
wb,330,Trade and Tourism (330),log_dist_km_to_petro,Dist to Oil,0.0946437065862123,0.0283161719795316,-0.0663275346066807
wb,330,Trade and Tourism (330),log_other_sect_n,Other Sector Proj n,0.174183859191844,0.126199535727504,-0.04798432346434
wb,330,Trade and Tourism (330),log_pc_nl_pre_oda,Nightlights per cap,-0.00392924290150402,,
wb,330,Trade and Tourism (330),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0261089678853773,0.0376420837966729,0.0637510516820502
wb,330,Trade and Tourism (330),log_treated_other_funder_n,Other Funder Treat n,0.0819982661679368,0.0137632528145319,-0.0682350133534049
wb,330,Trade and Tourism (330),political_stability,Cntry Political Stability,0.0449113454297188,-0.0166396980639548,-0.0615510434936736
wb,330,Trade and Tourism (330),reg_quality,Cntry Reg Quality,-0.0133883003517987,-0.022565413201228,-0.0091771128494293
wb,330,Trade and Tourism (330),rule_of_law,Cntry Rule of Law,0.0468516379594794,-0.0308407716220237,-0.0776924095815031
wb,330,Trade and Tourism (330),unsc_aligned_us,UNSC US Aligned,0.0429696377366748,0.0453809451358358,0.002411307399161
wb,330,Trade and Tourism (330),unsc_non_aligned_us,UNSC Non-US Align,0.0416108976304499,-0.0359955241018881,-0.077606421732338
wb,330,Trade and Tourism (330),voice_accountability,Cntry Voice/Account,0.0426450876146547,0.0479597511189051,0.0053146635042504
wb,410,General Environmental Protection (410),corruption_control,Cntry Cntrl Corruption,0.0167411132529379,0.0398225842432297,0.0230814709902918
wb,410,General Environmental Protection (410),country_gini,Country gini,-0.031918091960252,-0.0291438284516329,0.0027742635086191
wb,410,General Environmental Protection (410),election_year,Election year,0.00823313795030234,-0.0117832549056049,-0.0200163928559072
wb,410,General Environmental Protection (410),gov_effectiveness,Cntry Gov Effective,0.0330518040247264,-0.0256331643916194,-0.0586849684163458
wb,410,General Environmental Protection (410),leader_birthplace,Leader birthplace,-0.0207479183934636,0.023556061999983,0.0443039803934466
wb,410,General Environmental Protection (410),log_3yr_pre_conflict_deaths,Conflict deaths,-0.00824454792775293,0.00378742978267853,0.0120319777104315
wb,410,General Environmental Protection (410),log_avg_min_to_city,Minutes to City,-0.00673593106679617,-0.000759793214383541,0.00597613785241263
wb,410,General Environmental Protection (410),log_avg_pop_dens,Pop Density,-0.0209615117497742,0.0125681481754873,0.0335296599252615
wb,410,General Environmental Protection (410),log_ch_loan_proj_n,China Loan Projs,-0.0107193150371316,-0.00427834571033617,0.00644096932679543
wb,410,General Environmental Protection (410),log_disasters,Natural Disasters,-0.0118808777257798,0.00809412565838944,0.0199750033841692
wb,410,General Environmental Protection (410),log_dist_km_to_dia,Dist to Diam,0.0128710200730711,-0.000230990094569279,-0.0131020101676404
wb,410,General Environmental Protection (410),log_dist_km_to_gems,Dist to Gems,-0.00362904462963342,0.024968392101582,0.0285974367312154
wb,410,General Environmental Protection (410),log_dist_km_to_gold,Dist to Gold,0.0175393089279531,-0.0457176426029766,-0.0632569515309297
wb,410,General Environmental Protection (410),log_dist_km_to_petro,Dist to Oil,-0.0242672331072388,-0.0011114105558954,0.0231558225513434
wb,410,General Environmental Protection (410),log_other_sect_n,Other Sector Proj n,0.0775576546229503,0.106135586653823,0.0285779320308727
wb,410,General Environmental Protection (410),log_pc_nl_pre_oda,Nightlights per cap,-0.0164192745834574,,
wb,410,General Environmental Protection (410),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0258917385898539,0.0368383537977948,0.0627300923876487
wb,410,General Environmental Protection (410),log_treated_other_funder_n,Other Funder Treat n,-0.00905798811465558,0.0236793921584413,0.0327373802730969
wb,410,General Environmental Protection (410),political_stability,Cntry Political Stability,0.0167002534680068,-0.0315574017085593,-0.0482576551765661
wb,410,General Environmental Protection (410),reg_quality,Cntry Reg Quality,0.0400695794448259,-0.00551466937642538,-0.0455842488212513
wb,410,General Environmental Protection (410),rule_of_law,Cntry Rule of Law,-0.00340690329670899,-0.0142127507505938,-0.0108058474538848
wb,410,General Environmental Protection (410),unsc_aligned_us,UNSC US Aligned,0.0317414413252841,0.0132030501734738,-0.0185383911518103
wb,410,General Environmental Protection (410),unsc_non_aligned_us,UNSC Non-US Align,0.02587825329974,0.000214191181003127,-0.0256640621187369
wb,410,General Environmental Protection (410),voice_accountability,Cntry Voice/Account,-0.0549047629721455,-0.0499475900758996,0.0049571728962459
ch,430,Other Multisector (430),corruption_control,Cntry Cntrl Corruption,-0.0333269545971419,0.00197272197343412,0.035299676570576
ch,430,Other Multisector (430),country_gini,Country gini,0.0195745237404476,-0.0058250492904335,-0.0253995730308811
ch,430,Other Multisector (430),election_year,Election year,-0.0208052857685829,,
ch,430,Other Multisector (430),gov_effectiveness,Cntry Gov Effective,0.0264294264651831,0.00183142182184389,-0.0245980046433392
ch,430,Other Multisector (430),leader_birthplace,Leader birthplace,-0.0318290011771011,0.00388408864688271,0.0357130898239838
ch,430,Other Multisector (430),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0420486031274782,,
ch,430,Other Multisector (430),log_avg_min_to_city,Minutes to City,0.0097855350933969,0.00163476158908452,-0.00815077350431238
ch,430,Other Multisector (430),log_avg_pop_dens,Pop Density,-0.0399316313490272,0.00251559692012961,0.0424472282691568
ch,430,Other Multisector (430),log_ch_loan_proj_n,China Loan Projs,0.0512036499939868,-0.00243638474115859,-0.0536400347351454
ch,430,Other Multisector (430),log_disasters,Natural Disasters,-0.115886046513918,0.00142752406914958,0.117313570583068
ch,430,Other Multisector (430),log_dist_km_to_dia,Dist to Diam,0.0547372680995613,,
ch,430,Other Multisector (430),log_dist_km_to_gems,Dist to Gems,-0.0584249420836567,0.00286251825018553,0.0612874603338422
ch,430,Other Multisector (430),log_dist_km_to_gold,Dist to Gold,0.0524060478201137,-0.000194237075738784,-0.0526002848958525
ch,430,Other Multisector (430),log_dist_km_to_petro,Dist to Oil,0.0830288739502428,-0.00281488887732848,-0.0858437628275713
ch,430,Other Multisector (430),log_other_sect_n,Other Sector Proj n,0.0114320243150005,0.0022390250483293,-0.0091929992666712
ch,430,Other Multisector (430),log_total_neighbor_projs,Adj ADM2 Proj n,0.103248319700362,-0.00218923604232257,-0.105437555742685
ch,430,Other Multisector (430),log_treated_other_funder_n,Other Funder Treat n,0.09378074422479,0.00361152010293149,-0.0901692241218585
ch,430,Other Multisector (430),political_stability,Cntry Political Stability,-0.0132706118770878,0.00248883810709233,0.0157594499841801
ch,430,Other Multisector (430),reg_quality,Cntry Reg Quality,0.0263399189466142,0.00226640472596054,-0.0240735142206537
ch,430,Other Multisector (430),rule_of_law,Cntry Rule of Law,-0.0576158378645777,-0.000964395928313034,0.0566514419362647
ch,430,Other Multisector (430),unsc_non_aligned_us,UNSC Non-US Align,0.0174217064864944,,
ch,430,Other Multisector (430),voice_accountability,Cntry Voice/Account,0.0344581146654674,0.00201526854871189,-0.0324428461167555
ch,520,Dev Food Aid/Food Security Assistance (520),corruption_control,Cntry Cntrl Corruption,0.114430687651038,0.0043867378703726,-0.110043949780665
ch,520,Dev Food Aid/Food Security Assistance (520),country_gini,Country gini,0.00213940569199621,0.000538988254847934,-0.00160041743714828
ch,520,Dev Food Aid/Food Security Assistance (520),election_year,Election year,-0.129303543930881,-0.0013290409510956,0.127974502979785
ch,520,Dev Food Aid/Food Security Assistance (520),gov_effectiveness,Cntry Gov Effective,0.00412934119594868,-0.0022200740761764,-0.00634941527212508
ch,520,Dev Food Aid/Food Security Assistance (520),leader_birthplace,Leader birthplace,0.0313283795118319,0.00344266343046897,-0.0278857160813629
ch,520,Dev Food Aid/Food Security Assistance (520),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0891844607144566,-0.000294552478007963,0.0888899082364486
ch,520,Dev Food Aid/Food Security Assistance (520),log_avg_min_to_city,Minutes to City,-0.0608927614334972,0.000668219653671259,0.0615609810871685
ch,520,Dev Food Aid/Food Security Assistance (520),log_avg_pop_dens,Pop Density,0.0802337636554147,0.00178859863241086,-0.0784451650230038
ch,520,Dev Food Aid/Food Security Assistance (520),log_ch_loan_proj_n,China Loan Projs,-0.00224467060528696,0.000357175638127956,0.00260184624341492
ch,520,Dev Food Aid/Food Security Assistance (520),log_disasters,Natural Disasters,-0.0537729656277254,-0.000475875911652137,0.0532970897160733
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_dia,Dist to Diam,0.00941640498931519,-0.000904421156446914,-0.0103208261457621
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_gems,Dist to Gems,0.0270668724668212,-0.0015741843599244,-0.0286410568267456
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_gold,Dist to Gold,0.0185141151351855,-0.000820173364481891,-0.0193342884996674
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_petro,Dist to Oil,-0.051290376028046,-0.00164403293889336,0.0496463430891526
ch,520,Dev Food Aid/Food Security Assistance (520),log_other_sect_n,Other Sector Proj n,0.108038673428825,0.00186059283420047,-0.106178080594625
ch,520,Dev Food Aid/Food Security Assistance (520),log_total_neighbor_projs,Adj ADM2 Proj n,0.0294995449623092,-0.00150455056056671,-0.0310040955228759
ch,520,Dev Food Aid/Food Security Assistance (520),log_treated_other_funder_n,Other Funder Treat n,-0.0650718353118293,-0.00146833662161955,0.0636034986902098
ch,520,Dev Food Aid/Food Security Assistance (520),political_stability,Cntry Political Stability,-0.0572440641000875,-0.00295131601204052,0.054292748088047
ch,520,Dev Food Aid/Food Security Assistance (520),reg_quality,Cntry Reg Quality,0.0296812484972178,0.000529624772425448,-0.0291516237247924
ch,520,Dev Food Aid/Food Security Assistance (520),rule_of_law,Cntry Rule of Law,-0.027303961175494,-0.00191642584402872,0.0253875353314653
ch,520,Dev Food Aid/Food Security Assistance (520),voice_accountability,Cntry Voice/Account,0.0718282971810546,0.00282091211993246,-0.0690073850611221
ch,700,Emergency Response (700),corruption_control,Cntry Cntrl Corruption,0.0141351206228137,0.000690913168946283,-0.0134442074538674
ch,700,Emergency Response (700),country_gini,Country gini,0.0501802299171705,9.50728173847929e-05,-0.0500851570997857
ch,700,Emergency Response (700),election_year,Election year,-0.252456314861773,0.000389215286049874,0.252845530147823
ch,700,Emergency Response (700),gov_effectiveness,Cntry Gov Effective,-0.0180766209401188,-0.00205177030176853,0.0160248506383503
ch,700,Emergency Response (700),leader_birthplace,Leader birthplace,-0.0395816756226109,-0.000356667053147238,0.0392250085694637
ch,700,Emergency Response (700),log_3yr_pre_conflict_deaths,Conflict deaths,0.0645468924939642,-0.000394103875878504,-0.0649409963698427
ch,700,Emergency Response (700),log_avg_min_to_city,Minutes to City,-0.0778437884896998,-0.00116031601050054,0.0766834724791993
ch,700,Emergency Response (700),log_avg_pop_dens,Pop Density,0.0807192995399237,0.000275675688899355,-0.0804436238510244
ch,700,Emergency Response (700),log_ch_loan_proj_n,China Loan Projs,0.0162891298905001,-0.00169953421747766,-0.0179886641079778
ch,700,Emergency Response (700),log_disasters,Natural Disasters,-0.103868794441225,-0.0011070275426754,0.10276176689855
ch,700,Emergency Response (700),log_dist_km_to_dia,Dist to Diam,-0.0470363806560635,-4.07600920880213e-05,0.0469956205639755
ch,700,Emergency Response (700),log_dist_km_to_gems,Dist to Gems,-0.0318781551532448,-0.000774308938780452,0.0311038462144643
ch,700,Emergency Response (700),log_dist_km_to_gold,Dist to Gold,-0.0522910443320871,0.000380037883587647,0.0526710822156748
ch,700,Emergency Response (700),log_dist_km_to_petro,Dist to Oil,-0.134268564730883,-0.000990906364895633,0.133277658365987
ch,700,Emergency Response (700),log_other_sect_n,Other Sector Proj n,0.160682893097398,0.00303233494079916,-0.157650558156599
ch,700,Emergency Response (700),log_pc_nl_pre_oda,Nightlights per cap,-0.0315625568106788,,
ch,700,Emergency Response (700),log_total_neighbor_projs,Adj ADM2 Proj n,-0.166141213551158,-0.00154382047403483,0.164597393077123
ch,700,Emergency Response (700),log_treated_other_funder_n,Other Funder Treat n,-0.0366255395114409,0.000393809605379839,0.0370193491168207
ch,700,Emergency Response (700),political_stability,Cntry Political Stability,0.0804177879542107,0.000349332827026948,-0.0800684551271838
ch,700,Emergency Response (700),reg_quality,Cntry Reg Quality,0.0213005810976025,0.000717405543400662,-0.0205831755542018
ch,700,Emergency Response (700),rule_of_law,Cntry Rule of Law,0.070185114517807,0.000947550971613949,-0.0692375635461931
ch,700,Emergency Response (700),voice_accountability,Cntry Voice/Account,0.0522667218744747,-0.000169463273086874,-0.0524361851475616


==> Figures/Salience_XFE_vs_MXFE_vt_emb_3yr_2013_StrictPrec.csv <==
funder,sector,sec_pre_name,term,term_label,X + FE,M + X + FE,delta
ch,110,Education (110),corruption_control,Cntry Cntrl Corruption,-0.0233730779588228,-0.00128238189034167,0.0220906960684811
ch,110,Education (110),country_gini,Country gini,-0.056205672994251,-0.0540773198008489,0.0021283531934021
ch,110,Education (110),election_year,Election year,-0.0087424306571489,0.109493961269043,0.118236391926192
ch,110,Education (110),gov_effectiveness,Cntry Gov Effective,-0.0151331457495687,-0.000570766692981113,0.0145623790565876
ch,110,Education (110),leader_birthplace,Leader birthplace,-0.058684822116053,0.00870981286279944,0.0673946349788524
ch,110,Education (110),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0240773524716458,-0.0284050757356408,-0.004327723263995
ch,110,Education (110),log_avg_min_to_city,Minutes to City,0.0505396192148331,-0.109725391699468,-0.160265010914301
ch,110,Education (110),log_avg_pop_dens,Pop Density,0.0277699538879096,0.146783069707453,0.119013115819543
ch,110,Education (110),log_ch_loan_proj_n,China Loan Projs,-0.102461521923503,0.0323918312729677,0.134853353196471
ch,110,Education (110),log_disasters,Natural Disasters,-0.0407169412635267,0.0458982255728787,0.0866151668364054
ch,110,Education (110),log_dist_km_to_dia,Dist to Diam,-0.0423877352103591,-0.0321081275236793,0.0102796076866798
ch,110,Education (110),log_dist_km_to_gems,Dist to Gems,0.0380015215184538,-0.0321612202608955,-0.0701627417793493
ch,110,Education (110),log_dist_km_to_gold,Dist to Gold,0.0249404983967545,-0.0782775005139416,-0.103217998910696
ch,110,Education (110),log_dist_km_to_petro,Dist to Oil,0.0531580543331807,0.123485221713783,0.0703271673806023
ch,110,Education (110),log_other_sect_n,Other Sector Proj n,0.0260793071240263,0.151809596717377,0.125730289593351
ch,110,Education (110),log_total_neighbor_projs,Adj ADM2 Proj n,0.0191573793813618,0.169608625844102,0.15045124646274
ch,110,Education (110),log_treated_other_funder_n,Other Funder Treat n,0.0568204180896344,0.0681415326666307,0.0113211145769963
ch,110,Education (110),political_stability,Cntry Political Stability,-0.023086558580399,-0.00877524763927811,0.0143113109411209
ch,110,Education (110),reg_quality,Cntry Reg Quality,-0.0292963677458451,-0.0346447506820534,-0.0053483829362083
ch,110,Education (110),rule_of_law,Cntry Rule of Law,0.0165996420569711,0.0182281632022925,0.0016285211453214
ch,110,Education (110),unsc_non_aligned_us,UNSC Non-US Align,-0.0246393793262411,-0.0518998388875934,-0.0272604595613523
ch,110,Education (110),voice_accountability,Cntry Voice/Account,0.0732231215201339,0.0729686044435969,-0.000254517076536995
wb,110,Education (110),corruption_control,Cntry Cntrl Corruption,-0.0539001581985206,0.000145622356212697,0.0540457805547333
wb,110,Education (110),country_gini,Country gini,0.137591409026654,0.0059603207482727,-0.131631088278381
wb,110,Education (110),election_year,Election year,0.0216895810153816,0.0106340427143739,-0.0110555383010077
wb,110,Education (110),gov_effectiveness,Cntry Gov Effective,-0.197073465114237,-0.000741887202020774,0.196331577912216
wb,110,Education (110),leader_birthplace,Leader birthplace,-0.0717637406918489,0.00286322621919788,0.0746269669110468
wb,110,Education (110),log_3yr_pre_conflict_deaths,Conflict deaths,0.0218372916057641,0.00150961061357475,-0.0203276809921893
wb,110,Education (110),log_avg_min_to_city,Minutes to City,-0.00218230019323527,-0.00490158885251732,-0.00271928865928205
wb,110,Education (110),log_avg_pop_dens,Pop Density,-0.0155355512362439,0.00723949462611927,0.0227750458623632
wb,110,Education (110),log_ch_loan_proj_n,China Loan Projs,-0.12089609581976,-0.00806204661959711,0.112834049200163
wb,110,Education (110),log_disasters,Natural Disasters,-0.032706353301179,-0.00753288042382406,0.0251734728773549
wb,110,Education (110),log_dist_km_to_dia,Dist to Diam,-0.00253821310587227,0.00696303395612625,0.00950124706199852
wb,110,Education (110),log_dist_km_to_gems,Dist to Gems,0.0894902039680161,0.00889396205660889,-0.0805962419114072
wb,110,Education (110),log_dist_km_to_gold,Dist to Gold,-0.165926959842909,-0.0197700869222172,0.146156872920692
wb,110,Education (110),log_dist_km_to_petro,Dist to Oil,0.0723706045537248,0.00881028074712945,-0.0635603238065954
wb,110,Education (110),log_other_sect_n,Other Sector Proj n,0.483719060644462,0.0538106261962057,-0.429908434448256
wb,110,Education (110),log_pc_nl_pre_oda,Nightlights per cap,-0.186659146677681,0.000503142147790571,0.187162288825472
wb,110,Education (110),log_total_neighbor_projs,Adj ADM2 Proj n,-0.164542422899982,0.00680030724324864,0.171342730143231
wb,110,Education (110),log_treated_other_funder_n,Other Funder Treat n,-0.00174673685804065,0.000757187450071673,0.00250392430811232
wb,110,Education (110),political_stability,Cntry Political Stability,-0.0430861872620873,-0.00129648202913811,0.0417897052329492
wb,110,Education (110),reg_quality,Cntry Reg Quality,0.00742648538667673,-0.00363354766508543,-0.0110600330517622
wb,110,Education (110),rule_of_law,Cntry Rule of Law,-0.107059117145835,-0.00261849397676993,0.104440623169065
wb,110,Education (110),unsc_aligned_us,UNSC US Aligned,0.26164550947033,0.00501460199128055,-0.256630907479049
wb,110,Education (110),unsc_non_aligned_us,UNSC Non-US Align,-0.0570776010863278,-0.00157562818610984,0.055501972900218
wb,110,Education (110),voice_accountability,Cntry Voice/Account,0.00059621779248119,0.00231869869981895,0.00172248090733776
ch,120,Health (120),corruption_control,Cntry Cntrl Corruption,-0.124661861658098,-0.0621346073143661,0.0625272543437319
ch,120,Health (120),country_gini,Country gini,-0.154206305257987,-0.00348848838824805,0.150717816869739
ch,120,Health (120),election_year,Election year,-0.0536945506930277,-0.0430676332069501,0.0106269174860776
ch,120,Health (120),gov_effectiveness,Cntry Gov Effective,-0.308189234733578,-0.00302095245569941,0.305168282277879
ch,120,Health (120),leader_birthplace,Leader birthplace,-0.0686052390932843,0.130841235651133,0.199446474744417
ch,120,Health (120),log_3yr_pre_conflict_deaths,Conflict deaths,-0.00301985621452288,-0.0084702758840273,-0.00545041966950442
ch,120,Health (120),log_avg_min_to_city,Minutes to City,-0.198463649190962,-0.197581572382186,0.000882076808776
ch,120,Health (120),log_avg_pop_dens,Pop Density,0.427579801976682,0.176021265918388,-0.251558536058294
ch,120,Health (120),log_ch_loan_proj_n,China Loan Projs,-0.0294670626521102,0.212555519004812,0.242022581656922
ch,120,Health (120),log_disasters,Natural Disasters,-0.179495961070089,0.0640066442661697,0.243502605336259
ch,120,Health (120),log_dist_km_to_dia,Dist to Diam,-0.0240756884589791,-0.0113174384403828,0.0127582500185963
ch,120,Health (120),log_dist_km_to_gems,Dist to Gems,-0.116663564145565,-0.0557397256209515,0.0609238385246135
ch,120,Health (120),log_dist_km_to_gold,Dist to Gold,0.0754731184989219,-0.0162433014786804,-0.0917164199776023
ch,120,Health (120),log_dist_km_to_petro,Dist to Oil,-0.0598354181647306,-0.11050978276413,-0.0506743645993994
ch,120,Health (120),log_other_sect_n,Other Sector Proj n,0.119464787244746,0.196553393015671,0.077088605770925
ch,120,Health (120),log_pc_nl_pre_oda,Nightlights per cap,0.119114350900064,0.127833565608608,0.00871921470854401
ch,120,Health (120),log_total_neighbor_projs,Adj ADM2 Proj n,0.120563200153414,0.247323788243952,0.126760588090538
ch,120,Health (120),log_treated_other_funder_n,Other Funder Treat n,0.136095108985958,0.0397144613391725,-0.0963806476467855
ch,120,Health (120),political_stability,Cntry Political Stability,0.144508083052932,0.11939078504336,-0.025117298009572
ch,120,Health (120),reg_quality,Cntry Reg Quality,0.0105736948922275,0.00994022690691035,-0.00063346798531715
ch,120,Health (120),rule_of_law,Cntry Rule of Law,-0.0140676976740358,0.0624396150512608,0.0765073127252966
ch,120,Health (120),unsc_aligned_us,UNSC US Aligned,-0.148080221861586,-0.0809670285275124,0.0671131933340736
ch,120,Health (120),unsc_non_aligned_us,UNSC Non-US Align,-0.0715025085955708,-0.0599249657499472,0.0115775428456236
ch,120,Health (120),voice_accountability,Cntry Voice/Account,0.0738618453964529,0.106053361475925,0.0321915160794721
wb,120,Health (120),corruption_control,Cntry Cntrl Corruption,0.132594837639478,0.0180765144684116,-0.114518323171066
wb,120,Health (120),country_gini,Country gini,0.0302333872579069,-0.0244381798914426,-0.0546715671493495
wb,120,Health (120),election_year,Election year,-0.0185350265912692,0.00870489106746298,0.0272399176587322
wb,120,Health (120),gov_effectiveness,Cntry Gov Effective,-0.0441298430412994,-0.0208479256131971,0.0232819174281023
wb,120,Health (120),leader_birthplace,Leader birthplace,-0.0869423309154769,0.00160479778889559,0.0885471287043725
wb,120,Health (120),log_3yr_pre_conflict_deaths,Conflict deaths,0.0629194958880725,0.0221791358914989,-0.0407403599965736
wb,120,Health (120),log_avg_min_to_city,Minutes to City,-0.0438815816957505,-0.0314049627975329,0.0124766188982176
wb,120,Health (120),log_avg_pop_dens,Pop Density,0.0473228728258982,-0.0105947891599499,-0.0579176619858481
wb,120,Health (120),log_ch_loan_proj_n,China Loan Projs,-0.158501830101032,-0.000407203400973278,0.158094626700059
wb,120,Health (120),log_disasters,Natural Disasters,-0.153814545366882,-0.0558988147310333,0.0979157306358487
wb,120,Health (120),log_dist_km_to_dia,Dist to Diam,-0.0937265049107381,-0.0588062372803693,0.0349202676303688
wb,120,Health (120),log_dist_km_to_gems,Dist to Gems,0.0438165179872884,-0.0175221798283564,-0.0613386978156448
wb,120,Health (120),log_dist_km_to_gold,Dist to Gold,0.0210133314994163,-0.02727337423712,-0.0482867057365363
wb,120,Health (120),log_dist_km_to_petro,Dist to Oil,0.0539684482384477,0.00059737629257143,-0.0533710719458763
wb,120,Health (120),log_other_sect_n,Other Sector Proj n,1.22537482380882,0.155828524995614,-1.06954629881321
wb,120,Health (120),log_pc_nl_pre_oda,Nightlights per cap,-0.124690597169089,0.0239646800281456,0.148655277197235
wb,120,Health (120),log_total_neighbor_projs,Adj ADM2 Proj n,0.0761594720091716,0.0275147080805635,-0.0486447639286081
wb,120,Health (120),log_treated_other_funder_n,Other Funder Treat n,0.256699874550097,0.0724557262065336,-0.184244148343563
wb,120,Health (120),political_stability,Cntry Political Stability,0.132094794847076,0.006687491356279,-0.125407303490797
wb,120,Health (120),reg_quality,Cntry Reg Quality,-0.191802269825707,-0.0203871260373848,0.171415143788322
wb,120,Health (120),rule_of_law,Cntry Rule of Law,0.216061285547916,0.00515398388961339,-0.210907301658303
wb,120,Health (120),unsc_aligned_us,UNSC US Aligned,-0.131792846694593,4.46482191910051e-05,0.131837494913784
wb,120,Health (120),unsc_non_aligned_us,UNSC Non-US Align,0.0701116687787181,0.0188543478795376,-0.0512573208991805
wb,120,Health (120),voice_accountability,Cntry Voice/Account,-0.189769458994267,0.00778121185721819,0.197550670851485
ch,140,Water Supply and Sanitation (140),corruption_control,Cntry Cntrl Corruption,-0.0968768238835052,-0.0259805435989987,0.0708962802845065
ch,140,Water Supply and Sanitation (140),country_gini,Country gini,0.0246420240821315,0.00712514784740046,-0.017516876234731
ch,140,Water Supply and Sanitation (140),election_year,Election year,0.106379970777774,0.00766235954128163,-0.0987176112364924
ch,140,Water Supply and Sanitation (140),gov_effectiveness,Cntry Gov Effective,-0.123183442279693,-0.0331557377750859,0.0900277045046071
ch,140,Water Supply and Sanitation (140),leader_birthplace,Leader birthplace,0.0666727450862466,0.00458271638897672,-0.0620900286972699
ch,140,Water Supply and Sanitation (140),log_avg_min_to_city,Minutes to City,0.0543011543899775,-0.0250413998193108,-0.0793425542092883
ch,140,Water Supply and Sanitation (140),log_avg_pop_dens,Pop Density,0.0499937884206884,0.0305645628791535,-0.0194292255415349
ch,140,Water Supply and Sanitation (140),log_ch_loan_proj_n,China Loan Projs,-0.0224149661418046,-0.0289709418499837,-0.0065559757081791
ch,140,Water Supply and Sanitation (140),log_disasters,Natural Disasters,-0.107142095547167,0.0476443184696825,0.15478641401685
ch,140,Water Supply and Sanitation (140),log_dist_km_to_dia,Dist to Diam,-0.00339628637768329,-0.0290733081114014,-0.0256770217337181
ch,140,Water Supply and Sanitation (140),log_dist_km_to_gems,Dist to Gems,-0.111060140915215,-0.00560226538567802,0.105457875529537
ch,140,Water Supply and Sanitation (140),log_dist_km_to_gold,Dist to Gold,0.13707803208381,-0.0266880948957988,-0.163766126979609
ch,140,Water Supply and Sanitation (140),log_dist_km_to_petro,Dist to Oil,-0.0289377533458172,0.0155110294488258,0.044448782794643
ch,140,Water Supply and Sanitation (140),log_other_sect_n,Other Sector Proj n,-0.139910362102095,0.0233269260149252,0.16323728811702
ch,140,Water Supply and Sanitation (140),log_pc_nl_pre_oda,Nightlights per cap,0.149470853060474,0.0133242669503661,-0.136146586110108
ch,140,Water Supply and Sanitation (140),log_total_neighbor_projs,Adj ADM2 Proj n,0.155960531979797,0.00808212744959732,-0.1478784045302
ch,140,Water Supply and Sanitation (140),log_treated_other_funder_n,Other Funder Treat n,0.116258570253851,0.0543819648167127,-0.0618766054371383
ch,140,Water Supply and Sanitation (140),political_stability,Cntry Political Stability,0.0211277029290793,-0.0161439158488063,-0.0372716187778856
ch,140,Water Supply and Sanitation (140),reg_quality,Cntry Reg Quality,0.0727174133807408,-0.0184015482362153,-0.0911189616169561
ch,140,Water Supply and Sanitation (140),rule_of_law,Cntry Rule of Law,-0.00506722064863438,-0.0209361768047716,-0.0158689561561372
ch,140,Water Supply and Sanitation (140),unsc_non_aligned_us,UNSC Non-US Align,-0.0485454917512813,0.00230556340073225,0.0508510551520136
ch,140,Water Supply and Sanitation (140),voice_accountability,Cntry Voice/Account,-0.0182644412573425,-0.0179126300290225,0.000351811228320002
wb,140,Water Supply and Sanitation (140),corruption_control,Cntry Cntrl Corruption,-0.0208051178744069,0.00517704122466982,0.0259821590990767
wb,140,Water Supply and Sanitation (140),country_gini,Country gini,0.0181065995432435,-0.0127566801651846,-0.0308632797084281
wb,140,Water Supply and Sanitation (140),election_year,Election year,0.0919685156550015,0.00333763823844404,-0.0886308774165575
wb,140,Water Supply and Sanitation (140),gov_effectiveness,Cntry Gov Effective,0.157838485985999,0.00209996098652488,-0.155738524999474
wb,140,Water Supply and Sanitation (140),leader_birthplace,Leader birthplace,-0.00226537024602237,-0.00167365231965918,0.00059171792636319
wb,140,Water Supply and Sanitation (140),log_3yr_pre_conflict_deaths,Conflict deaths,0.0542565858550506,0.00125644070605662,-0.053000145148994
wb,140,Water Supply and Sanitation (140),log_avg_min_to_city,Minutes to City,-0.0716220338642597,-0.0124153334373841,0.0592067004268756
wb,140,Water Supply and Sanitation (140),log_avg_pop_dens,Pop Density,0.299137793052942,0.0164877037826227,-0.282650089270319
wb,140,Water Supply and Sanitation (140),log_ch_loan_proj_n,China Loan Projs,-0.0497695967927837,-0.00391790771362345,0.0458516890791602
wb,140,Water Supply and Sanitation (140),log_disasters,Natural Disasters,0.0113737254962333,0.00806728635405366,-0.00330643914217964
wb,140,Water Supply and Sanitation (140),log_dist_km_to_dia,Dist to Diam,-0.0924371571070518,-0.00183420968416613,0.0906029474228857
wb,140,Water Supply and Sanitation (140),log_dist_km_to_gems,Dist to Gems,-0.216994229331613,-0.010020894415211,0.206973334916402
wb,140,Water Supply and Sanitation (140),log_dist_km_to_gold,Dist to Gold,0.0261488380702214,0.00118616890220438,-0.024962669168017
wb,140,Water Supply and Sanitation (140),log_dist_km_to_petro,Dist to Oil,0.157101460397246,-0.00217056276509542,-0.159272023162341
wb,140,Water Supply and Sanitation (140),log_other_sect_n,Other Sector Proj n,1.28762575507157,0.0588495065418796,-1.22877624852969
wb,140,Water Supply and Sanitation (140),log_pc_nl_pre_oda,Nightlights per cap,0.167003335766529,0.0103502411977409,-0.156653094568788
wb,140,Water Supply and Sanitation (140),log_total_neighbor_projs,Adj ADM2 Proj n,-0.00826845839619834,-0.00368351513170725,0.00458494326449109
wb,140,Water Supply and Sanitation (140),log_treated_other_funder_n,Other Funder Treat n,0.064264294430595,0.00700624199962274,-0.0572580524309723
wb,140,Water Supply and Sanitation (140),political_stability,Cntry Political Stability,0.0463226940482843,0.00779124906352062,-0.0385314449847637
wb,140,Water Supply and Sanitation (140),reg_quality,Cntry Reg Quality,0.0242397307977074,0.00187436465454079,-0.0223653661431666
wb,140,Water Supply and Sanitation (140),rule_of_law,Cntry Rule of Law,0.171927043497577,0.00580647830727732,-0.1661205651903
wb,140,Water Supply and Sanitation (140),unsc_aligned_us,UNSC US Aligned,0.0338727957010332,-0.00710402799304707,-0.0409768236940803
wb,140,Water Supply and Sanitation (140),unsc_non_aligned_us,UNSC Non-US Align,-0.109006176782991,0.00363676747365345,0.112642944256644
wb,140,Water Supply and Sanitation (140),voice_accountability,Cntry Voice/Account,0.19913533844054,0.0145741130213721,-0.184561225419168
ch,150,Government and Civil Society (150),corruption_control,Cntry Cntrl Corruption,0.00811605975031858,0.000382840490492529,-0.00773321925982605
ch,150,Government and Civil Society (150),country_gini,Country gini,0.100643057618291,0.00785797117976481,-0.0927850864385262
ch,150,Government and Civil Society (150),election_year,Election year,0.0147793583525305,-0.000343546549865913,-0.0151229049023964
ch,150,Government and Civil Society (150),gov_effectiveness,Cntry Gov Effective,0.020554475095123,-0.000679906453879083,-0.0212343815490021
ch,150,Government and Civil Society (150),leader_birthplace,Leader birthplace,-0.0858898374066137,0.0107060534766108,0.0965958908832245
ch,150,Government and Civil Society (150),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0918290784210352,0.000596146044554439,0.0924252244655896
ch,150,Government and Civil Society (150),log_avg_min_to_city,Minutes to City,-0.0454171159304679,0.00173217123141512,0.047149287161883
ch,150,Government and Civil Society (150),log_avg_pop_dens,Pop Density,0.0229644728347194,0.00753782242769377,-0.0154266504070256
ch,150,Government and Civil Society (150),log_ch_loan_proj_n,China Loan Projs,-0.0747193994373182,0.0053065381491622,0.0800259375864804
ch,150,Government and Civil Society (150),log_disasters,Natural Disasters,0.0863824835792397,0.00224148406239748,-0.0841409995168422
ch,150,Government and Civil Society (150),log_dist_km_to_dia,Dist to Diam,0.0449841627478597,0.00352223428082651,-0.0414619284670332
ch,150,Government and Civil Society (150),log_dist_km_to_gems,Dist to Gems,0.0099261543620378,0.000611356629233343,-0.00931479773280446
ch,150,Government and Civil Society (150),log_dist_km_to_gold,Dist to Gold,-0.059800950270146,0.00364216171758016,0.0634431119877262
ch,150,Government and Civil Society (150),log_dist_km_to_petro,Dist to Oil,-0.0160491618188097,0.0007101657691237,0.0167593275879334
ch,150,Government and Civil Society (150),log_other_sect_n,Other Sector Proj n,0.00183800017461148,0.0120868261868578,0.0102488260122463
ch,150,Government and Civil Society (150),log_total_neighbor_projs,Adj ADM2 Proj n,0.079542300328602,-0.000826912224947484,-0.0803692125535495
ch,150,Government and Civil Society (150),log_treated_other_funder_n,Other Funder Treat n,0.0631792998220526,0.00251130040389301,-0.0606679994181596
ch,150,Government and Civil Society (150),political_stability,Cntry Political Stability,-0.0423284148424846,-9.54072712920566e-05,0.0422330075711925
ch,150,Government and Civil Society (150),reg_quality,Cntry Reg Quality,0.00855307406745909,-0.00352023106519506,-0.0120733051326541
ch,150,Government and Civil Society (150),rule_of_law,Cntry Rule of Law,-0.0162864247988903,-0.00310548323323007,0.0131809415656602
ch,150,Government and Civil Society (150),unsc_aligned_us,UNSC US Aligned,-0.0194347630068761,0.00241575679334472,0.0218505198002208
ch,150,Government and Civil Society (150),unsc_non_aligned_us,UNSC Non-US Align,-0.060411542523655,-0.00445652889902723,0.0559550136246278
ch,150,Government and Civil Society (150),voice_accountability,Cntry Voice/Account,0.0567043505772022,-0.00179018655733673,-0.0584945371345389
wb,150,Government and Civil Society (150),corruption_control,Cntry Cntrl Corruption,-0.177088648974896,-0.0160794042624185,0.161009244712478
wb,150,Government and Civil Society (150),country_gini,Country gini,0.0132184060662994,0.00899235803866822,-0.00422604802763118
wb,150,Government and Civil Society (150),election_year,Election year,-0.0208638300257689,0.00578705166815653,0.0266508816939254
wb,150,Government and Civil Society (150),gov_effectiveness,Cntry Gov Effective,0.0592408870160594,0.000536220474168672,-0.0587046665418907
wb,150,Government and Civil Society (150),leader_birthplace,Leader birthplace,-0.0549166638590456,-0.00520280389115271,0.0497138599678929
wb,150,Government and Civil Society (150),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0929120147414659,-0.0412400294747272,0.0516719852667387
wb,150,Government and Civil Society (150),log_avg_min_to_city,Minutes to City,-0.123145988987525,-0.0490336303145156,0.0741123586730094
wb,150,Government and Civil Society (150),log_avg_pop_dens,Pop Density,0.0975000185379759,0.0490345834789332,-0.0484654350590427
wb,150,Government and Civil Society (150),log_ch_loan_proj_n,China Loan Projs,-0.0294423578120668,-0.012738919714516,0.0167034380975508
wb,150,Government and Civil Society (150),log_disasters,Natural Disasters,-0.0466619562870052,-0.0372474110554086,0.0094145452315966
wb,150,Government and Civil Society (150),log_dist_km_to_dia,Dist to Diam,-0.160667594373226,0.00490107020654248,0.165568664579768
wb,150,Government and Civil Society (150),log_dist_km_to_gems,Dist to Gems,0.0113450246257708,0.0264094578498044,0.0150644332240336
wb,150,Government and Civil Society (150),log_dist_km_to_gold,Dist to Gold,0.0516830077767371,0.0020455816789763,-0.0496374260977608
wb,150,Government and Civil Society (150),log_dist_km_to_petro,Dist to Oil,0.223880760930479,0.0191289173671976,-0.204751843563281
wb,150,Government and Civil Society (150),log_other_sect_n,Other Sector Proj n,1.84570872545269,0.436023959294023,-1.40968476615867
wb,150,Government and Civil Society (150),log_pc_nl_pre_oda,Nightlights per cap,0.00381436999887354,0.0217180259485102,0.0179036559496367
wb,150,Government and Civil Society (150),log_total_neighbor_projs,Adj ADM2 Proj n,0.302436534017332,0.0335083775036045,-0.268928156513728
wb,150,Government and Civil Society (150),log_treated_other_funder_n,Other Funder Treat n,-0.0618230251967886,0.00759122230403565,0.0694142475008243
wb,150,Government and Civil Society (150),political_stability,Cntry Political Stability,-0.0468226591870196,0.00457388762501075,0.0513965468120304
wb,150,Government and Civil Society (150),reg_quality,Cntry Reg Quality,0.282205670773989,0.00688722418504783,-0.275318446588941
wb,150,Government and Civil Society (150),rule_of_law,Cntry Rule of Law,0.188418830409647,-0.0161313052894548,-0.204550135699102
wb,150,Government and Civil Society (150),unsc_aligned_us,UNSC US Aligned,-0.0929153725877474,-0.0340923904674153,0.0588229821203321
wb,150,Government and Civil Society (150),unsc_non_aligned_us,UNSC Non-US Align,0.0576869843108274,-0.00993679825798082,-0.0676237825688082
wb,150,Government and Civil Society (150),voice_accountability,Cntry Voice/Account,-0.118617849275468,-0.0152331734285688,0.103384675846899
ch,160,Other Social Infrastructure and Services (160),corruption_control,Cntry Cntrl Corruption,-0.225745684280996,-0.016644511506893,0.209101172774103
ch,160,Other Social Infrastructure and Services (160),country_gini,Country gini,0.251457459479562,0.0136884090566304,-0.237769050422932
ch,160,Other Social Infrastructure and Services (160),election_year,Election year,0.21024039708077,7.78965622885119e-05,-0.210162500518481
ch,160,Other Social Infrastructure and Services (160),gov_effectiveness,Cntry Gov Effective,-0.230479442402708,-0.0115477376361371,0.218931704766571
ch,160,Other Social Infrastructure and Services (160),leader_birthplace,Leader birthplace,0.00595173196867278,-0.0145561972167384,-0.0205079291854112
ch,160,Other Social Infrastructure and Services (160),log_3yr_pre_conflict_deaths,Conflict deaths,-0.194469670057323,-0.00874637626198935,0.185723293795334
ch,160,Other Social Infrastructure and Services (160),log_avg_min_to_city,Minutes to City,-0.190768960416317,-0.0191692330602382,0.171599727356079
ch,160,Other Social Infrastructure and Services (160),log_avg_pop_dens,Pop Density,0.22320504197618,0.0192330806990503,-0.20397196127713
ch,160,Other Social Infrastructure and Services (160),log_ch_loan_proj_n,China Loan Projs,0.11438284719362,0.0295170677988767,-0.0848657793947433
ch,160,Other Social Infrastructure and Services (160),log_disasters,Natural Disasters,-0.0162677075713828,-0.00642390790977338,0.00984379966160942
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_dia,Dist to Diam,0.0199079362116754,-0.00308407121396158,-0.022992007425637
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_gems,Dist to Gems,0.130121477460488,-0.00268069260986521,-0.132802170070353
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_gold,Dist to Gold,-0.0533592127216983,-0.0220241231432739,0.0313350895784244
ch,160,Other Social Infrastructure and Services (160),log_dist_km_to_petro,Dist to Oil,-0.137255899230951,0.000896851703291768,0.138152750934243
ch,160,Other Social Infrastructure and Services (160),log_other_sect_n,Other Sector Proj n,0.350836068242728,0.0245400359237059,-0.326296032319022
ch,160,Other Social Infrastructure and Services (160),log_pc_nl_pre_oda,Nightlights per cap,0.0227789436094495,-0.00377640035003478,-0.0265553439594843
ch,160,Other Social Infrastructure and Services (160),log_total_neighbor_projs,Adj ADM2 Proj n,0.0559434668626684,-0.00634495279780876,-0.0622884196604772
ch,160,Other Social Infrastructure and Services (160),log_treated_other_funder_n,Other Funder Treat n,0.0846640674490516,0.021629301283393,-0.0630347661656586
ch,160,Other Social Infrastructure and Services (160),political_stability,Cntry Political Stability,-0.0325349427200868,0.000567758737888677,0.0331027014579755
ch,160,Other Social Infrastructure and Services (160),reg_quality,Cntry Reg Quality,0.527009766101855,-0.00857710899115801,-0.535586875093013
ch,160,Other Social Infrastructure and Services (160),rule_of_law,Cntry Rule of Law,-0.0939986268070107,-0.0101159707875927,0.083882656019418
ch,160,Other Social Infrastructure and Services (160),unsc_non_aligned_us,UNSC Non-US Align,-0.115922758243951,-0.00560629422950893,0.110316464014442
ch,160,Other Social Infrastructure and Services (160),voice_accountability,Cntry Voice/Account,-0.258371622860425,-0.00390176441149369,0.254469858448931
wb,160,Other Social Infrastructure and Services (160),corruption_control,Cntry Cntrl Corruption,0.114738756222647,0.0363336358964433,-0.0784051203262037
wb,160,Other Social Infrastructure and Services (160),country_gini,Country gini,-0.047723944187168,-0.00520228653098498,0.042521657656183
wb,160,Other Social Infrastructure and Services (160),election_year,Election year,0.0390480610355759,0.00759197282139258,-0.0314560882141833
wb,160,Other Social Infrastructure and Services (160),gov_effectiveness,Cntry Gov Effective,-0.0372566548548634,-0.0438184451847332,-0.0065617903298698
wb,160,Other Social Infrastructure and Services (160),leader_birthplace,Leader birthplace,0.0720767511799704,0.0129535249934956,-0.0591232261864748
wb,160,Other Social Infrastructure and Services (160),log_3yr_pre_conflict_deaths,Conflict deaths,0.0262802217155592,0.0413733659690325,0.0150931442534733
wb,160,Other Social Infrastructure and Services (160),log_avg_min_to_city,Minutes to City,-0.0804113868996497,-0.0441401797533032,0.0362712071463465
wb,160,Other Social Infrastructure and Services (160),log_avg_pop_dens,Pop Density,0.0423654708266258,-0.00598281681654043,-0.0483482876431662
wb,160,Other Social Infrastructure and Services (160),log_ch_loan_proj_n,China Loan Projs,-0.00246557373553457,-0.0255813484080076,-0.023115774672473
wb,160,Other Social Infrastructure and Services (160),log_disasters,Natural Disasters,-0.00511155638843742,0.0351332212262786,0.040244777614716
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_dia,Dist to Diam,-0.028869826309383,0.0232512904371833,0.0521211167465663
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_gems,Dist to Gems,0.0827165912091731,0.0388251304440199,-0.0438914607651532
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_gold,Dist to Gold,0.0222703538276257,0.00517901511862875,-0.0170913387089969
wb,160,Other Social Infrastructure and Services (160),log_dist_km_to_petro,Dist to Oil,0.0115266493707894,-0.000678138071962161,-0.0122047874427516
wb,160,Other Social Infrastructure and Services (160),log_other_sect_n,Other Sector Proj n,0.315280948243931,0.295561240296853,-0.019719707947078
wb,160,Other Social Infrastructure and Services (160),log_pc_nl_pre_oda,Nightlights per cap,-0.0502997433394153,0.0433077719295358,0.0936075152689511
wb,160,Other Social Infrastructure and Services (160),log_total_neighbor_projs,Adj ADM2 Proj n,0.00549455076456033,0.0117576101934531,0.00626305942889277
wb,160,Other Social Infrastructure and Services (160),log_treated_other_funder_n,Other Funder Treat n,-0.0560298301093376,-0.000139033246086869,0.0558907968632507
wb,160,Other Social Infrastructure and Services (160),political_stability,Cntry Political Stability,0.0387212879210692,0.000248376395929868,-0.0384729115251393
wb,160,Other Social Infrastructure and Services (160),reg_quality,Cntry Reg Quality,0.00163029536604877,0.0231127436333911,0.0214824482673423
wb,160,Other Social Infrastructure and Services (160),rule_of_law,Cntry Rule of Law,0.00429513482376911,0.014011502139328,0.00971636731555889
wb,160,Other Social Infrastructure and Services (160),unsc_non_aligned_us,UNSC Non-US Align,-0.0309246526192795,-0.0389506864957988,-0.0080260338765193
wb,160,Other Social Infrastructure and Services (160),voice_accountability,Cntry Voice/Account,-0.111571632539856,-0.0539360623259571,0.0576355702138989
ch,210,Transport and Storage (210),corruption_control,Cntry Cntrl Corruption,0.013819959033281,0.0344930577490604,0.0206730987157794
ch,210,Transport and Storage (210),country_gini,Country gini,-0.00557825643452826,0.0179124950489498,0.0234907514834781
ch,210,Transport and Storage (210),election_year,Election year,-0.0180908374115853,-0.0169356592453577,0.0011551781662276
ch,210,Transport and Storage (210),gov_effectiveness,Cntry Gov Effective,0.0281632794579493,0.0212991316290574,-0.0068641478288919
ch,210,Transport and Storage (210),leader_birthplace,Leader birthplace,0.0673298902996017,-0.00908720187377363,-0.0764170921733753
ch,210,Transport and Storage (210),log_3yr_pre_conflict_deaths,Conflict deaths,0.183645148309856,0.0180011280358281,-0.165644020274028
ch,210,Transport and Storage (210),log_avg_min_to_city,Minutes to City,0.0099614704260603,-0.0200773518247298,-0.0300388222507901
ch,210,Transport and Storage (210),log_avg_pop_dens,Pop Density,0.0683177228644489,0.0159544156002812,-0.0523633072641677
ch,210,Transport and Storage (210),log_ch_loan_proj_n,China Loan Projs,0.0438035982102175,0.0187213234859527,-0.0250822747242648
ch,210,Transport and Storage (210),log_disasters,Natural Disasters,-0.00031647075433282,0.019162784554063,0.0194792553083958
ch,210,Transport and Storage (210),log_dist_km_to_dia,Dist to Diam,0.0030578342080116,0.0268988869921302,0.0238410527841186
ch,210,Transport and Storage (210),log_dist_km_to_gems,Dist to Gems,0.12655773867853,0.00140610132861184,-0.125151637349918
ch,210,Transport and Storage (210),log_dist_km_to_gold,Dist to Gold,-0.031980481231585,-0.0237609349552075,0.0082195462763775
ch,210,Transport and Storage (210),log_dist_km_to_petro,Dist to Oil,-0.0233134342159607,0.0164831666821553,0.039796600898116
ch,210,Transport and Storage (210),log_other_sect_n,Other Sector Proj n,0.0385291952267426,0.0046481147728644,-0.0338810804538782
ch,210,Transport and Storage (210),log_pc_nl_pre_oda,Nightlights per cap,-0.0153350027278065,0.00160771541646681,0.0169427181442733
ch,210,Transport and Storage (210),log_total_neighbor_projs,Adj ADM2 Proj n,0.0012099639623194,0.019512601619355,0.0183026376570356
ch,210,Transport and Storage (210),log_treated_other_funder_n,Other Funder Treat n,-0.0538104276359092,0.0255402807183423,0.0793507083542515
ch,210,Transport and Storage (210),political_stability,Cntry Political Stability,0.00205820892006159,-0.00301747512130533,-0.00507568404136692
ch,210,Transport and Storage (210),reg_quality,Cntry Reg Quality,-0.0741091285971893,-0.00485542984562905,0.0692536987515603
ch,210,Transport and Storage (210),rule_of_law,Cntry Rule of Law,-0.0620387162920136,0.00601607598597231,0.0680547922779859
ch,210,Transport and Storage (210),unsc_aligned_us,UNSC US Aligned,0.0421345330122715,0.00145525933301492,-0.0406792736792566
ch,210,Transport and Storage (210),unsc_non_aligned_us,UNSC Non-US Align,0.129447346516013,-0.00137399459112265,-0.130821341107136
ch,210,Transport and Storage (210),voice_accountability,Cntry Voice/Account,0.0465474532451498,-0.0241533110605096,-0.0707007643056594
wb,210,Transport and Storage (210),corruption_control,Cntry Cntrl Corruption,0.0546606473217267,-0.0667230214308092,-0.121383668752536
wb,210,Transport and Storage (210),country_gini,Country gini,0.0238554820930581,0.0520524100074535,0.0281969279143954
wb,210,Transport and Storage (210),election_year,Election year,0.00922826685011374,0.0566687371894651,0.0474404703393514
wb,210,Transport and Storage (210),gov_effectiveness,Cntry Gov Effective,0.100515395756813,0.0270392901683232,-0.0734761055884898
wb,210,Transport and Storage (210),leader_birthplace,Leader birthplace,-0.0660521281138096,0.00562604948878317,0.0716781776025928
wb,210,Transport and Storage (210),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0768771609291416,-0.0276749417261447,0.0492022192029969
wb,210,Transport and Storage (210),log_avg_min_to_city,Minutes to City,-0.021450062613003,-0.0549701237422415,-0.0335200611292385
wb,210,Transport and Storage (210),log_avg_pop_dens,Pop Density,0.168370749335737,0.115859083202668,-0.052511666133069
wb,210,Transport and Storage (210),log_ch_loan_proj_n,China Loan Projs,-0.018940915770372,-0.0689446242119046,-0.0500037084415326
wb,210,Transport and Storage (210),log_disasters,Natural Disasters,-0.0306910815834992,0.0137135182041672,0.0444045997876664
wb,210,Transport and Storage (210),log_dist_km_to_dia,Dist to Diam,-0.0255238562775774,-0.0302246082178315,-0.0047007519402541
wb,210,Transport and Storage (210),log_dist_km_to_gems,Dist to Gems,-0.0569339512661103,-0.00294987554603724,0.0539840757200731
wb,210,Transport and Storage (210),log_dist_km_to_gold,Dist to Gold,0.00555922693107274,-0.0196551244625879,-0.0252143513936606
wb,210,Transport and Storage (210),log_dist_km_to_petro,Dist to Oil,0.00778775854036214,-0.00782064486644233,-0.0156084034068045
wb,210,Transport and Storage (210),log_other_sect_n,Other Sector Proj n,0.824642349146312,0.52694288038649,-0.297699468759822
wb,210,Transport and Storage (210),log_pc_nl_pre_oda,Nightlights per cap,0.18373724923117,0.112278195871023,-0.071459053360147
wb,210,Transport and Storage (210),log_total_neighbor_projs,Adj ADM2 Proj n,0.145231270380322,0.123110412070531,-0.022120858309791
wb,210,Transport and Storage (210),log_treated_other_funder_n,Other Funder Treat n,-0.0432152521051501,-0.0562245012761605,-0.0130092491710104
wb,210,Transport and Storage (210),political_stability,Cntry Political Stability,-0.227957433499408,-0.143971729334452,0.083985704164956
wb,210,Transport and Storage (210),reg_quality,Cntry Reg Quality,0.0461199114192271,0.0552770769092597,0.0091571654900326
wb,210,Transport and Storage (210),rule_of_law,Cntry Rule of Law,-0.145965961404147,-0.0757518714757875,0.0702140899283595
wb,210,Transport and Storage (210),unsc_aligned_us,UNSC US Aligned,0.0066933861095423,0.0282012686040104,0.0215078824944681
wb,210,Transport and Storage (210),unsc_non_aligned_us,UNSC Non-US Align,0.0200895043648764,0.0679867232288182,0.0478972188639418
wb,210,Transport and Storage (210),voice_accountability,Cntry Voice/Account,-0.00541714165825392,-0.00112202703487127,0.00429511462338265
ch,220,Communications (220),corruption_control,Cntry Cntrl Corruption,0.166990846395491,-0.000944531551212996,-0.167935377946704
ch,220,Communications (220),country_gini,Country gini,-0.0129345877561713,0.00158486377185903,0.0145194515280303
ch,220,Communications (220),election_year,Election year,0.0796408689487901,0.00515197527245732,-0.0744888936763328
ch,220,Communications (220),gov_effectiveness,Cntry Gov Effective,0.106285204403102,-0.00010576125467196,-0.106390965657774
ch,220,Communications (220),leader_birthplace,Leader birthplace,-0.0552917665988234,0.00486637128342432,0.0601581378822477
ch,220,Communications (220),log_3yr_pre_conflict_deaths,Conflict deaths,0.165062047392155,0.00690966217836935,-0.158152385213786
ch,220,Communications (220),log_avg_min_to_city,Minutes to City,-0.125397788882255,-0.00406009919737696,0.121337689684878
ch,220,Communications (220),log_avg_pop_dens,Pop Density,-0.00325456153601407,0.000720128915272651,0.00397469045128672
ch,220,Communications (220),log_ch_loan_proj_n,China Loan Projs,0.0679149644821937,-0.00230276185087878,-0.0702177263330725
ch,220,Communications (220),log_disasters,Natural Disasters,-0.0878239507554118,-0.00235518709931062,0.0854687636561012
ch,220,Communications (220),log_dist_km_to_dia,Dist to Diam,0.0243357736663893,-0.00401728583266959,-0.0283530594990589
ch,220,Communications (220),log_dist_km_to_gems,Dist to Gems,0.244991768598557,-0.00158453920739703,-0.246576307805954
ch,220,Communications (220),log_dist_km_to_gold,Dist to Gold,-0.0426852698717265,-0.00287233632872812,0.0398129335429984
ch,220,Communications (220),log_dist_km_to_petro,Dist to Oil,0.081107931057922,-0.00150064334535272,-0.0826085744032747
ch,220,Communications (220),log_other_sect_n,Other Sector Proj n,0.254679023157768,0.00834482129313861,-0.246334201864629
ch,220,Communications (220),log_pc_nl_pre_oda,Nightlights per cap,0.0417031356319789,0.00247436093311992,-0.039228774698859
ch,220,Communications (220),log_total_neighbor_projs,Adj ADM2 Proj n,0.139760199645549,0.00846910789430784,-0.131291091751241
ch,220,Communications (220),log_treated_other_funder_n,Other Funder Treat n,0.339278770051908,0.0134437169101152,-0.325835053141793
ch,220,Communications (220),political_stability,Cntry Political Stability,-0.122514146193863,-0.00159151767904406,0.120922628514819
ch,220,Communications (220),reg_quality,Cntry Reg Quality,0.131679219359068,0.00358367266773715,-0.128095546691331
ch,220,Communications (220),rule_of_law,Cntry Rule of Law,0.05611841896549,0.00142862820706799,-0.054689790758422
ch,220,Communications (220),unsc_non_aligned_us,UNSC Non-US Align,0.214529974740051,0.00464205006312227,-0.209887924676929
ch,220,Communications (220),voice_accountability,Cntry Voice/Account,-0.0126734627899717,-0.00418473834375627,0.00848872444621543
wb,220,Communications (220),corruption_control,Cntry Cntrl Corruption,-0.0256873771548288,-0.00768739509861965,0.0179999820562092
wb,220,Communications (220),country_gini,Country gini,-0.11439158439636,0.0108444065251385,0.125235990921499
wb,220,Communications (220),election_year,Election year,-0.16392256617545,-0.00183216188102949,0.162090404294421
wb,220,Communications (220),gov_effectiveness,Cntry Gov Effective,-0.244063962847004,0.0142475827294407,0.258311545576445
wb,220,Communications (220),leader_birthplace,Leader birthplace,-0.0691348336730122,-0.0178024672786699,0.0513323663943423
wb,220,Communications (220),log_3yr_pre_conflict_deaths,Conflict deaths,0.0159019777178759,-0.00252863537287332,-0.0184306130907492
wb,220,Communications (220),log_avg_min_to_city,Minutes to City,0.00995146308094255,-0.0124098772997967,-0.0223613403807392
wb,220,Communications (220),log_avg_pop_dens,Pop Density,-0.10498988673091,0.00742490818724036,0.11241479491815
wb,220,Communications (220),log_ch_loan_proj_n,China Loan Projs,0.123333167284735,0.000600541858002595,-0.122732625426732
wb,220,Communications (220),log_disasters,Natural Disasters,0.152082189880307,0.00197995625319918,-0.150102233627108
wb,220,Communications (220),log_dist_km_to_dia,Dist to Diam,-0.0388059053383766,-0.00217314541107043,0.0366327599273062
wb,220,Communications (220),log_dist_km_to_gems,Dist to Gems,-0.0629228227958081,-0.0110604234575294,0.0518623993382787
wb,220,Communications (220),log_dist_km_to_gold,Dist to Gold,-0.0343476621247827,-0.00612196639965989,0.0282256957251228
wb,220,Communications (220),log_dist_km_to_petro,Dist to Oil,-0.0127572203287855,0.00241005958290772,0.0151672799116932
wb,220,Communications (220),log_other_sect_n,Other Sector Proj n,0.371920218467574,0.0359891291701864,-0.335931089297388
wb,220,Communications (220),log_pc_nl_pre_oda,Nightlights per cap,0.19472321704029,0.0133910798537538,-0.181332137186536
wb,220,Communications (220),log_total_neighbor_projs,Adj ADM2 Proj n,0.0576745321694836,0.00724241515039508,-0.0504321170190885
wb,220,Communications (220),log_treated_other_funder_n,Other Funder Treat n,-0.0196049166750168,0.00096342601580547,0.0205683426908223
wb,220,Communications (220),political_stability,Cntry Political Stability,0.0531909660622457,0.00769039889331874,-0.045500567168927
wb,220,Communications (220),reg_quality,Cntry Reg Quality,0.116141037531196,0.00313402411993591,-0.11300701341126
wb,220,Communications (220),rule_of_law,Cntry Rule of Law,0.0409858535323291,0.0133624809444882,-0.0276233725878409
wb,220,Communications (220),unsc_aligned_us,UNSC US Aligned,0.219145973324723,-0.00481677506642768,-0.223962748391151
wb,220,Communications (220),unsc_non_aligned_us,UNSC Non-US Align,0.0225696769263527,8.99103493429464e-05,-0.0224797665770098
wb,220,Communications (220),voice_accountability,Cntry Voice/Account,-0.0156816638695102,0.00629821734677577,0.021979881216286
ch,230,Energy Generation and Supply (230),corruption_control,Cntry Cntrl Corruption,0.143448270596561,0.00961307360208575,-0.133835196994475
ch,230,Energy Generation and Supply (230),country_gini,Country gini,0.0068787313019854,0.0126716423034663,0.0057929110014809
ch,230,Energy Generation and Supply (230),election_year,Election year,-0.0891459020413577,0.00156957774959686,0.0907154797909546
ch,230,Energy Generation and Supply (230),gov_effectiveness,Cntry Gov Effective,-0.00506188550498335,0.0134758588211843,0.0185377443261677
ch,230,Energy Generation and Supply (230),leader_birthplace,Leader birthplace,0.0127006911160421,-0.00241569171514123,-0.0151163828311833
ch,230,Energy Generation and Supply (230),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0693449794175117,-0.0127042961958798,0.0566406832216319
ch,230,Energy Generation and Supply (230),log_avg_min_to_city,Minutes to City,-0.0176045596599579,-0.00941932124318554,0.00818523841677236
ch,230,Energy Generation and Supply (230),log_avg_pop_dens,Pop Density,0.00279057631269098,0.0152288254478481,0.0124382491351571
ch,230,Energy Generation and Supply (230),log_ch_loan_proj_n,China Loan Projs,0.0286589594418128,0.0240626834239764,-0.0045962760178364
ch,230,Energy Generation and Supply (230),log_disasters,Natural Disasters,0.0747624273970705,0.0199272115319031,-0.0548352158651674
ch,230,Energy Generation and Supply (230),log_dist_km_to_dia,Dist to Diam,0.000666162110865115,-0.00283413952216506,-0.00350030163303018
ch,230,Energy Generation and Supply (230),log_dist_km_to_gems,Dist to Gems,-0.0385367644786312,-0.0169932392938063,0.0215435251848249
ch,230,Energy Generation and Supply (230),log_dist_km_to_gold,Dist to Gold,-0.0332965090405195,-0.0249202635209075,0.008376245519612
ch,230,Energy Generation and Supply (230),log_dist_km_to_petro,Dist to Oil,-0.0614984446018932,0.00378243294486309,0.0652808775467563
ch,230,Energy Generation and Supply (230),log_other_sect_n,Other Sector Proj n,0.0268724791333091,-0.00583015189782626,-0.0327026310311354
ch,230,Energy Generation and Supply (230),log_total_neighbor_projs,Adj ADM2 Proj n,0.0226300855772555,0.01384730302554,-0.0087827825517155
ch,230,Energy Generation and Supply (230),log_treated_other_funder_n,Other Funder Treat n,0.0957794385123975,0.0258304495195619,-0.0699489889928356
ch,230,Energy Generation and Supply (230),political_stability,Cntry Political Stability,-0.0602494535595177,0.00815361011074853,0.0684030636702662
ch,230,Energy Generation and Supply (230),reg_quality,Cntry Reg Quality,-0.17945371240377,0.00549455403001035,0.18494826643378
ch,230,Energy Generation and Supply (230),rule_of_law,Cntry Rule of Law,-0.0375226984964684,0.00619269745482599,0.0437153959512944
ch,230,Energy Generation and Supply (230),unsc_aligned_us,UNSC US Aligned,0.0568066939641782,0.00813695223420013,-0.0486697417299781
ch,230,Energy Generation and Supply (230),voice_accountability,Cntry Voice/Account,-0.0614195189997552,0.00881453472031351,0.0702340537200687
wb,230,Energy Generation and Supply (230),corruption_control,Cntry Cntrl Corruption,-0.309723238348959,-0.166376301902345,0.143346936446614
wb,230,Energy Generation and Supply (230),country_gini,Country gini,0.150073805302362,0.0346128759742669,-0.115460929328095
wb,230,Energy Generation and Supply (230),election_year,Election year,0.20904927160584,0.0593136458936883,-0.149735625712152
wb,230,Energy Generation and Supply (230),gov_effectiveness,Cntry Gov Effective,-0.156780718602239,-0.0567571821788439,0.100023536423395
wb,230,Energy Generation and Supply (230),leader_birthplace,Leader birthplace,0.229375163577392,0.0676076185179098,-0.161767545059482
wb,230,Energy Generation and Supply (230),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0957399571679351,-0.00363472077529742,0.0921052363926377
wb,230,Energy Generation and Supply (230),log_avg_min_to_city,Minutes to City,-0.0949446696788078,-0.20509238309227,-0.110147713413462
wb,230,Energy Generation and Supply (230),log_avg_pop_dens,Pop Density,0.213032205179333,0.222038964795065,0.009006759615732
wb,230,Energy Generation and Supply (230),log_ch_loan_proj_n,China Loan Projs,-0.132845704182983,-0.0416314427659383,0.0912142614170447
wb,230,Energy Generation and Supply (230),log_disasters,Natural Disasters,0.051217528004195,-0.0244038328039439,-0.0756213608081389
wb,230,Energy Generation and Supply (230),log_dist_km_to_dia,Dist to Diam,-0.0116401369404047,0.141058935706969,0.152699072647374
wb,230,Energy Generation and Supply (230),log_dist_km_to_gems,Dist to Gems,-0.273622043952345,-0.265094764754175,0.00852727919817004
wb,230,Energy Generation and Supply (230),log_dist_km_to_gold,Dist to Gold,0.111100661093368,-0.103968377737328,-0.215069038830696
wb,230,Energy Generation and Supply (230),log_dist_km_to_petro,Dist to Oil,0.0530386710353197,0.121663560660091,0.0686248896247713
wb,230,Energy Generation and Supply (230),log_other_sect_n,Other Sector Proj n,0.998225215375029,0.539609641860958,-0.458615573514071
wb,230,Energy Generation and Supply (230),log_pc_nl_pre_oda,Nightlights per cap,0.198150064870666,0.0887762351589988,-0.109373829711667
wb,230,Energy Generation and Supply (230),log_total_neighbor_projs,Adj ADM2 Proj n,0.181073690783201,0.249618389215277,0.068544698432076
wb,230,Energy Generation and Supply (230),log_treated_other_funder_n,Other Funder Treat n,0.328939061164951,0.252626275383009,-0.076312785781942
wb,230,Energy Generation and Supply (230),political_stability,Cntry Political Stability,-0.022094950340688,0.0097750416205962,0.0318699919612842
wb,230,Energy Generation and Supply (230),reg_quality,Cntry Reg Quality,0.086473502553999,-0.033382335177448,-0.119855837731447
wb,230,Energy Generation and Supply (230),rule_of_law,Cntry Rule of Law,0.0285371592687458,-0.0674283662764392,-0.095965525545185
wb,230,Energy Generation and Supply (230),unsc_aligned_us,UNSC US Aligned,0.126029763910923,0.0157581260288139,-0.110271637882109
wb,230,Energy Generation and Supply (230),unsc_non_aligned_us,UNSC Non-US Align,0.0560098433750701,-0.0778843545157023,-0.133894197890772
wb,230,Energy Generation and Supply (230),voice_accountability,Cntry Voice/Account,0.578427810668937,0.0763497019279737,-0.502078108740963
wb,240,Banking and Financial Services (240),corruption_control,Cntry Cntrl Corruption,0.0113748204801225,0.00183637419337163,-0.00953844628675087
wb,240,Banking and Financial Services (240),country_gini,Country gini,0.0120069279707968,-0.00393698208150452,-0.0159439100523013
wb,240,Banking and Financial Services (240),election_year,Election year,-0.0521479110862034,0.00142774132196766,0.0535756524081711
wb,240,Banking and Financial Services (240),gov_effectiveness,Cntry Gov Effective,0.0661364815011615,0.0181768803624435,-0.047959601138718
wb,240,Banking and Financial Services (240),leader_birthplace,Leader birthplace,0.0922015410545246,-0.00115891214809376,-0.0933604532026184
wb,240,Banking and Financial Services (240),log_3yr_pre_conflict_deaths,Conflict deaths,0.0336717501282683,-0.00693601758146523,-0.0406077677097335
wb,240,Banking and Financial Services (240),log_avg_min_to_city,Minutes to City,0.0449451243666413,-0.00914589290157902,-0.0540910172682203
wb,240,Banking and Financial Services (240),log_avg_pop_dens,Pop Density,0.000211002342402936,0.0367319283168764,0.0365209259744735
wb,240,Banking and Financial Services (240),log_ch_loan_proj_n,China Loan Projs,-0.0610286025796109,0.00554603927943411,0.066574641859045
wb,240,Banking and Financial Services (240),log_disasters,Natural Disasters,-0.0454060661140872,-0.0221140829636736,0.0232919831504136
wb,240,Banking and Financial Services (240),log_dist_km_to_dia,Dist to Diam,-0.0326926766196263,0.0029090340179391,0.0356017106375654
wb,240,Banking and Financial Services (240),log_dist_km_to_gems,Dist to Gems,-0.0122102762791473,-0.00394089894980424,0.00826937732934306
wb,240,Banking and Financial Services (240),log_dist_km_to_gold,Dist to Gold,0.00199968970089685,-0.0144394274614751,-0.016439117162372
wb,240,Banking and Financial Services (240),log_dist_km_to_petro,Dist to Oil,0.0483438004546041,0.0132269841153174,-0.0351168163392867
wb,240,Banking and Financial Services (240),log_other_sect_n,Other Sector Proj n,0.155284205973147,0.0527956041879949,-0.102488601785152
wb,240,Banking and Financial Services (240),log_pc_nl_pre_oda,Nightlights per cap,0.0828679250367081,0.0225707970745888,-0.0602971279621193
wb,240,Banking and Financial Services (240),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0706022410094736,0.0130404788511805,0.0836427198606541
wb,240,Banking and Financial Services (240),log_treated_other_funder_n,Other Funder Treat n,0.0680928935459803,0.0366278098337346,-0.0314650837122457
wb,240,Banking and Financial Services (240),political_stability,Cntry Political Stability,-0.0431753416452545,0.00383354136953119,0.0470088830147857
wb,240,Banking and Financial Services (240),reg_quality,Cntry Reg Quality,0.00538734808564192,0.0322535778116438,0.0268662297260019
wb,240,Banking and Financial Services (240),rule_of_law,Cntry Rule of Law,0.0122659891983493,0.000965139598119994,-0.0113008496002293
wb,240,Banking and Financial Services (240),unsc_aligned_us,UNSC US Aligned,0.0468326577426338,0.00838982417946675,-0.0384428335631671
wb,240,Banking and Financial Services (240),unsc_non_aligned_us,UNSC Non-US Align,0.0961165042221773,0.0149746453133447,-0.0811418589088326
wb,240,Banking and Financial Services (240),voice_accountability,Cntry Voice/Account,-0.0292757561244061,-0.000526233729906363,0.0287495223944997
ch,310,"Agriculture, Forestry and Fishing (310)",corruption_control,Cntry Cntrl Corruption,0.0924472382781107,-0.0173682209884284,-0.109815459266539
ch,310,"Agriculture, Forestry and Fishing (310)",country_gini,Country gini,-0.103223619693893,-0.0458675733557917,0.0573560463381013
ch,310,"Agriculture, Forestry and Fishing (310)",election_year,Election year,0.0367618994740736,-0.000371348001062836,-0.0371332474751364
ch,310,"Agriculture, Forestry and Fishing (310)",gov_effectiveness,Cntry Gov Effective,-0.0059390339214587,-0.0108835355343762,-0.0049445016129175
ch,310,"Agriculture, Forestry and Fishing (310)",leader_birthplace,Leader birthplace,-0.00593598161824084,-0.0176128483377408,-0.0116768667195
ch,310,"Agriculture, Forestry and Fishing (310)",log_3yr_pre_conflict_deaths,Conflict deaths,-0.0248782566480845,-0.019494150655813,0.0053841059922715
ch,310,"Agriculture, Forestry and Fishing (310)",log_avg_min_to_city,Minutes to City,0.0714198273792859,-0.0284490833157905,-0.0998689106950764
ch,310,"Agriculture, Forestry and Fishing (310)",log_avg_pop_dens,Pop Density,0.162384235840728,0.02458707123762,-0.137797164603108
ch,310,"Agriculture, Forestry and Fishing (310)",log_ch_loan_proj_n,China Loan Projs,-0.166398289650699,0.0488801837398264,0.215278473390525
ch,310,"Agriculture, Forestry and Fishing (310)",log_disasters,Natural Disasters,0.105048317778852,-0.0366526389087071,-0.141700956687559
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_dia,Dist to Diam,0.0313597651473536,-0.0312297508469781,-0.0625895159943317
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gems,Dist to Gems,-0.054565387181938,0.0427394532662586,0.0973048404481966
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gold,Dist to Gold,-0.0492984970891847,-0.0215351662575267,0.027763330831658
ch,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_petro,Dist to Oil,-0.11042188804131,-0.00223231826908886,0.108189569772221
ch,310,"Agriculture, Forestry and Fishing (310)",log_other_sect_n,Other Sector Proj n,0.0571136321220449,0.0681970175867783,0.0110833854647334
ch,310,"Agriculture, Forestry and Fishing (310)",log_pc_nl_pre_oda,Nightlights per cap,-0.0726949805766382,-0.0290639098198168,0.0436310707568214
ch,310,"Agriculture, Forestry and Fishing (310)",log_total_neighbor_projs,Adj ADM2 Proj n,0.0423108242638418,0.0572009321505914,0.0148901078867496
ch,310,"Agriculture, Forestry and Fishing (310)",log_treated_other_funder_n,Other Funder Treat n,0.0843356096744675,0.0837851322104826,-0.0005504774639849
ch,310,"Agriculture, Forestry and Fishing (310)",political_stability,Cntry Political Stability,0.0715190273709587,0.0078883232222869,-0.0636307041486718
ch,310,"Agriculture, Forestry and Fishing (310)",reg_quality,Cntry Reg Quality,-0.119504423886539,-0.049626759542153,0.069877664344386
ch,310,"Agriculture, Forestry and Fishing (310)",rule_of_law,Cntry Rule of Law,-0.0919974279310555,-0.0457210577544175,0.046276370176638
ch,310,"Agriculture, Forestry and Fishing (310)",unsc_non_aligned_us,UNSC Non-US Align,0.0480030954256687,-0.0154598196258313,-0.0634629150515
ch,310,"Agriculture, Forestry and Fishing (310)",voice_accountability,Cntry Voice/Account,0.0229910649079825,0.0140791393723336,-0.0089119255356489
wb,310,"Agriculture, Forestry and Fishing (310)",corruption_control,Cntry Cntrl Corruption,0.028982670158146,0.0545723912754294,0.0255897211172834
wb,310,"Agriculture, Forestry and Fishing (310)",country_gini,Country gini,0.017221823222937,-0.0521838054619795,-0.0694056286849165
wb,310,"Agriculture, Forestry and Fishing (310)",election_year,Election year,0.192749047651901,0.0674800931476105,-0.125268954504291
wb,310,"Agriculture, Forestry and Fishing (310)",gov_effectiveness,Cntry Gov Effective,0.123437536954875,0.0303379988647054,-0.0930995380901696
wb,310,"Agriculture, Forestry and Fishing (310)",leader_birthplace,Leader birthplace,-0.0997441611439329,-0.050498353522288,0.0492458076216449
wb,310,"Agriculture, Forestry and Fishing (310)",log_3yr_pre_conflict_deaths,Conflict deaths,-0.136287549659623,-0.0084212425909945,0.127866307068629
wb,310,"Agriculture, Forestry and Fishing (310)",log_avg_min_to_city,Minutes to City,0.100947195887566,-0.0745694558229303,-0.175516651710496
wb,310,"Agriculture, Forestry and Fishing (310)",log_avg_pop_dens,Pop Density,0.0375312473624946,0.0719459971738977,0.0344147498114031
wb,310,"Agriculture, Forestry and Fishing (310)",log_ch_loan_proj_n,China Loan Projs,0.0419083559885634,0.0674193565407801,0.0255110005522167
wb,310,"Agriculture, Forestry and Fishing (310)",log_disasters,Natural Disasters,-0.0629410488158453,0.0138320729136469,0.0767731217294922
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_dia,Dist to Diam,0.15831809580326,0.031993833836168,-0.126324261967092
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gems,Dist to Gems,0.180300233475863,-0.00837899784673935,-0.188679231322602
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_gold,Dist to Gold,-0.017512516900897,0.051151248076931,0.068663764977828
wb,310,"Agriculture, Forestry and Fishing (310)",log_dist_km_to_petro,Dist to Oil,0.0167719736695291,-0.0430799070128705,-0.0598518806823996
wb,310,"Agriculture, Forestry and Fishing (310)",log_other_sect_n,Other Sector Proj n,1.06170847952355,0.428358161831293,-0.633350317692257
wb,310,"Agriculture, Forestry and Fishing (310)",log_pc_nl_pre_oda,Nightlights per cap,-0.0129436820000389,0.115542304851094,0.128485986851133
wb,310,"Agriculture, Forestry and Fishing (310)",log_total_neighbor_projs,Adj ADM2 Proj n,0.173483895957449,0.0942697631195291,-0.0792141328379199
wb,310,"Agriculture, Forestry and Fishing (310)",log_treated_other_funder_n,Other Funder Treat n,-0.099658755958083,0.0896223218273601,0.189281077785443
wb,310,"Agriculture, Forestry and Fishing (310)",political_stability,Cntry Political Stability,0.0504140637069934,0.0349280399410051,-0.0154860237659883
wb,310,"Agriculture, Forestry and Fishing (310)",reg_quality,Cntry Reg Quality,-0.249539127647873,-0.0461071389325654,0.203431988715308
wb,310,"Agriculture, Forestry and Fishing (310)",rule_of_law,Cntry Rule of Law,0.151820771247147,0.0465155492653135,-0.105305221981834
wb,310,"Agriculture, Forestry and Fishing (310)",unsc_aligned_us,UNSC US Aligned,0.0719720017909928,0.0109537574928244,-0.0610182442981684
wb,310,"Agriculture, Forestry and Fishing (310)",unsc_non_aligned_us,UNSC Non-US Align,-0.0752749873325516,0.0358530820184525,0.111128069351004
wb,310,"Agriculture, Forestry and Fishing (310)",voice_accountability,Cntry Voice/Account,0.0408721952512824,-0.0135235103126601,-0.0543957055639425
wb,320,"Industry, Mining, Construction (320)",corruption_control,Cntry Cntrl Corruption,-0.0259521804749966,-0.062446181215346,-0.0364940007403494
wb,320,"Industry, Mining, Construction (320)",country_gini,Country gini,-0.0530804225848975,0.053654011590405,0.106734434175302
wb,320,"Industry, Mining, Construction (320)",election_year,Election year,-0.0126859971857644,-0.136738205871094,-0.12405220868533
wb,320,"Industry, Mining, Construction (320)",gov_effectiveness,Cntry Gov Effective,0.0235552749224006,0.0636629411485043,0.0401076662261037
wb,320,"Industry, Mining, Construction (320)",leader_birthplace,Leader birthplace,-0.0242831022478619,0.025492207391651,0.0497753096395129
wb,320,"Industry, Mining, Construction (320)",log_3yr_pre_conflict_deaths,Conflict deaths,-0.0743405966460712,-0.04748158368122,0.0268590129648512
wb,320,"Industry, Mining, Construction (320)",log_avg_min_to_city,Minutes to City,0.0731003189086915,-0.106233622874133,-0.179333941782825
wb,320,"Industry, Mining, Construction (320)",log_avg_pop_dens,Pop Density,-0.0632116943597795,-0.00878989770892078,0.0544217966508587
wb,320,"Industry, Mining, Construction (320)",log_ch_loan_proj_n,China Loan Projs,0.076058491542962,0.0741710315272471,-0.0018874600157149
wb,320,"Industry, Mining, Construction (320)",log_disasters,Natural Disasters,0.0491142260935095,-0.00194404679583361,-0.0510582728893431
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_dia,Dist to Diam,-0.0271608312637547,0.0628573749074717,0.0900182061712264
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_gems,Dist to Gems,-0.00710587564855816,-0.0661007153056564,-0.0589948396570982
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_gold,Dist to Gold,-0.0252934064529836,0.00242953293491155,0.0277229393878952
wb,320,"Industry, Mining, Construction (320)",log_dist_km_to_petro,Dist to Oil,0.0786573727149515,0.0346202416298911,-0.0440371310850604
wb,320,"Industry, Mining, Construction (320)",log_other_sect_n,Other Sector Proj n,0.221897427178912,0.408058422459276,0.186160995280364
wb,320,"Industry, Mining, Construction (320)",log_pc_nl_pre_oda,Nightlights per cap,0.0140249791555119,0.0818373790942206,0.0678123999387087
wb,320,"Industry, Mining, Construction (320)",log_total_neighbor_projs,Adj ADM2 Proj n,0.0202840315923092,0.0983898425847279,0.0781058109924187
wb,320,"Industry, Mining, Construction (320)",log_treated_other_funder_n,Other Funder Treat n,-0.0227240070048707,0.0466532160993639,0.0693772231042346
wb,320,"Industry, Mining, Construction (320)",political_stability,Cntry Political Stability,0.0529569269041527,0.0371615993604061,-0.0157953275437466
wb,320,"Industry, Mining, Construction (320)",reg_quality,Cntry Reg Quality,-0.0392195247618668,0.0419352458789957,0.0811547706408625
wb,320,"Industry, Mining, Construction (320)",rule_of_law,Cntry Rule of Law,-0.0039447190379724,0.0529842348955573,0.0569289539335297
wb,320,"Industry, Mining, Construction (320)",unsc_aligned_us,UNSC US Aligned,-0.109976960159836,-0.0268803093023594,0.0830966508574766
wb,320,"Industry, Mining, Construction (320)",unsc_non_aligned_us,UNSC Non-US Align,0.0150471111340469,-0.00514563323929976,-0.0201927443733467
wb,320,"Industry, Mining, Construction (320)",voice_accountability,Cntry Voice/Account,0.0152694598655217,-0.0282833111914808,-0.0435527710570025
wb,330,Trade and Tourism (330),corruption_control,Cntry Cntrl Corruption,-0.0822978775948287,-0.000540288103293279,0.0817575894915354
wb,330,Trade and Tourism (330),country_gini,Country gini,0.0656626595649857,0.00131480366108006,-0.0643478559039056
wb,330,Trade and Tourism (330),election_year,Election year,-0.0605747165367899,-0.000963497834527434,0.0596112187022625
wb,330,Trade and Tourism (330),gov_effectiveness,Cntry Gov Effective,-0.128336825198493,-0.00146789836488094,0.126868926833612
wb,330,Trade and Tourism (330),leader_birthplace,Leader birthplace,0.0762607155507374,-0.000387135129421921,-0.0766478506801593
wb,330,Trade and Tourism (330),log_3yr_pre_conflict_deaths,Conflict deaths,0.026068084458821,-0.000211217209871397,-0.0262793016686924
wb,330,Trade and Tourism (330),log_avg_min_to_city,Minutes to City,0.0497172580100598,-0.000750091450354377,-0.0504673494604142
wb,330,Trade and Tourism (330),log_avg_pop_dens,Pop Density,0.0231127080321312,0.00120957154931603,-0.0219031364828152
wb,330,Trade and Tourism (330),log_ch_loan_proj_n,China Loan Projs,-0.105154114738119,-2.73943107458797e-06,0.105151375307044
wb,330,Trade and Tourism (330),log_disasters,Natural Disasters,0.0872581779398141,-0.000457920205226444,-0.0877160981450405
wb,330,Trade and Tourism (330),log_dist_km_to_dia,Dist to Diam,0.0653372469730675,-0.00194753738123836,-0.0672847843543059
wb,330,Trade and Tourism (330),log_dist_km_to_gems,Dist to Gems,0.0685366452776361,-0.000656511286979367,-0.0691931565646155
wb,330,Trade and Tourism (330),log_dist_km_to_gold,Dist to Gold,0.0563777594640852,-0.000426187267548812,-0.056803946731634
wb,330,Trade and Tourism (330),log_dist_km_to_petro,Dist to Oil,0.0628219634680141,0.00033424123641453,-0.0624877222315996
wb,330,Trade and Tourism (330),log_other_sect_n,Other Sector Proj n,0.335094008073193,0.00165777480899131,-0.333436233264202
wb,330,Trade and Tourism (330),log_pc_nl_pre_oda,Nightlights per cap,0.0257523340824996,-0.000325849927321544,-0.0260781840098211
wb,330,Trade and Tourism (330),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0542456131335381,-0.00119382014541777,0.0530517929881203
wb,330,Trade and Tourism (330),log_treated_other_funder_n,Other Funder Treat n,0.190258439448659,0.000710648271353869,-0.189547791177305
wb,330,Trade and Tourism (330),political_stability,Cntry Political Stability,0.00747556899674238,0.000346511129610009,-0.00712905786713237
wb,330,Trade and Tourism (330),reg_quality,Cntry Reg Quality,-0.0246233007987032,-0.00212555889946091,0.0224977418992423
wb,330,Trade and Tourism (330),rule_of_law,Cntry Rule of Law,0.00417345553461921,-0.00160174503871528,-0.00577520057333449
wb,330,Trade and Tourism (330),unsc_aligned_us,UNSC US Aligned,0.075510295177804,0.00112065541587063,-0.0743896397619334
wb,330,Trade and Tourism (330),unsc_non_aligned_us,UNSC Non-US Align,0.130747697651377,-0.00110312820241225,-0.131850825853789
wb,330,Trade and Tourism (330),voice_accountability,Cntry Voice/Account,0.0125516325188799,-0.000419118684076231,-0.0129707512029561
wb,410,General Environmental Protection (410),corruption_control,Cntry Cntrl Corruption,0.193441742006695,0.102237159695946,-0.091204582310749
wb,410,General Environmental Protection (410),country_gini,Country gini,-0.178553747590639,-0.169354170772137,0.009199576818502
wb,410,General Environmental Protection (410),election_year,Election year,0.105777161056187,0.0677673381078127,-0.0380098229483743
wb,410,General Environmental Protection (410),gov_effectiveness,Cntry Gov Effective,0.0964594548288691,-0.025460612901951,-0.12192006773082
wb,410,General Environmental Protection (410),leader_birthplace,Leader birthplace,-0.0626285236887735,-0.0758514160430177,-0.0132228923542442
wb,410,General Environmental Protection (410),log_3yr_pre_conflict_deaths,Conflict deaths,0.0945670900307431,0.0583320388421899,-0.0362350511885532
wb,410,General Environmental Protection (410),log_avg_min_to_city,Minutes to City,0.0229749477282167,-0.0423685353476323,-0.065343483075849
wb,410,General Environmental Protection (410),log_avg_pop_dens,Pop Density,-0.0585082127340137,0.0725801318325101,0.131088344566524
wb,410,General Environmental Protection (410),log_ch_loan_proj_n,China Loan Projs,-0.100626863511298,0.0326546002547595,0.133281463766058
wb,410,General Environmental Protection (410),log_disasters,Natural Disasters,0.0319008628651477,0.2019500543282,0.170049191463052
wb,410,General Environmental Protection (410),log_dist_km_to_dia,Dist to Diam,-0.0200953722838314,-0.0979242203070323,-0.0778288480232009
wb,410,General Environmental Protection (410),log_dist_km_to_gems,Dist to Gems,0.0663604854419829,0.0286207480583108,-0.0377397373836721
wb,410,General Environmental Protection (410),log_dist_km_to_gold,Dist to Gold,0.0459134261123837,-0.165963828924578,-0.211877255036962
wb,410,General Environmental Protection (410),log_dist_km_to_petro,Dist to Oil,-0.0226934538222851,-0.0262187902150619,-0.0035253363927768
wb,410,General Environmental Protection (410),log_other_sect_n,Other Sector Proj n,0.319698448535017,0.442037437027394,0.122338988492377
wb,410,General Environmental Protection (410),log_pc_nl_pre_oda,Nightlights per cap,0.0188691230327846,0.0887590562191436,0.069889933186359
wb,410,General Environmental Protection (410),log_total_neighbor_projs,Adj ADM2 Proj n,0.0254049381549717,0.108632544433942,0.0832276062789703
wb,410,General Environmental Protection (410),log_treated_other_funder_n,Other Funder Treat n,0.0976510210614547,0.0317161798535372,-0.0659348412079175
wb,410,General Environmental Protection (410),political_stability,Cntry Political Stability,0.0394847331568593,-0.017108744709403,-0.0565934778662623
wb,410,General Environmental Protection (410),reg_quality,Cntry Reg Quality,0.0514109297841786,-0.0303086505766259,-0.0817195803608045
wb,410,General Environmental Protection (410),rule_of_law,Cntry Rule of Law,-0.0282487148419021,-0.0288350001367506,-0.000586285294848499
wb,410,General Environmental Protection (410),unsc_aligned_us,UNSC US Aligned,0.0452712841983834,-0.00971598351745241,-0.0549872677158358
wb,410,General Environmental Protection (410),unsc_non_aligned_us,UNSC Non-US Align,-0.0506379777286214,0.0301833202096168,0.0808212979382382
wb,410,General Environmental Protection (410),voice_accountability,Cntry Voice/Account,-0.121100412644444,-0.051260374142438,0.069840038502006
ch,430,Other Multisector (430),corruption_control,Cntry Cntrl Corruption,0.122500285441057,0.00104129264131189,-0.121458992799745
ch,430,Other Multisector (430),country_gini,Country gini,0.079022309771388,-0.0013019917666679,-0.0803243015380559
ch,430,Other Multisector (430),election_year,Election year,-0.215219483524555,-0.00308920562398263,0.212130277900572
ch,430,Other Multisector (430),gov_effectiveness,Cntry Gov Effective,0.142636727318166,-0.00417702843100408,-0.14681375574917
ch,430,Other Multisector (430),leader_birthplace,Leader birthplace,-0.0213879376323886,-0.0036058935493928,0.0177820440829958
ch,430,Other Multisector (430),log_3yr_pre_conflict_deaths,Conflict deaths,-0.136947070062162,0.00342627758742314,0.140373347649585
ch,430,Other Multisector (430),log_avg_min_to_city,Minutes to City,0.0841487140208483,-0.00134436530526727,-0.0854930793261156
ch,430,Other Multisector (430),log_avg_pop_dens,Pop Density,0.0708147371001543,0.00304383166949265,-0.0677709054306617
ch,430,Other Multisector (430),log_ch_loan_proj_n,China Loan Projs,0.194091672170911,-0.000236305288417502,-0.194327977459329
ch,430,Other Multisector (430),log_disasters,Natural Disasters,-0.283011756092316,-0.00363794177363169,0.279373814318684
ch,430,Other Multisector (430),log_dist_km_to_dia,Dist to Diam,0.192353323996067,-0.000763278600643388,-0.19311660259671
ch,430,Other Multisector (430),log_dist_km_to_gems,Dist to Gems,0.14622039405629,0.0057589489093516,-0.140461445146938
ch,430,Other Multisector (430),log_dist_km_to_gold,Dist to Gold,-0.024775377213955,-0.00537448690622114,0.0194008903077339
ch,430,Other Multisector (430),log_dist_km_to_petro,Dist to Oil,-0.069412347273901,-0.000935122812225016,0.068477224461676
ch,430,Other Multisector (430),log_other_sect_n,Other Sector Proj n,0.207343370039003,0.00619164254399909,-0.201151727495004
ch,430,Other Multisector (430),log_pc_nl_pre_oda,Nightlights per cap,-0.0206941767479306,-0.00226382741238936,0.0184303493355412
ch,430,Other Multisector (430),log_total_neighbor_projs,Adj ADM2 Proj n,0.254307901263227,0.0045600191477568,-0.24974788211547
ch,430,Other Multisector (430),log_treated_other_funder_n,Other Funder Treat n,0.26168920129537,0.00281915428960922,-0.258870047005761
ch,430,Other Multisector (430),political_stability,Cntry Political Stability,0.0748005454917453,-0.00104939367294721,-0.0758499391646925
ch,430,Other Multisector (430),reg_quality,Cntry Reg Quality,0.133238725960253,0.000636119894916186,-0.132602606065337
ch,430,Other Multisector (430),rule_of_law,Cntry Rule of Law,-0.138968476653099,-0.0077707931632176,0.131197683489881
ch,430,Other Multisector (430),unsc_non_aligned_us,UNSC Non-US Align,0.0328412656206657,0.00265984007666718,-0.0301814255439985
ch,430,Other Multisector (430),voice_accountability,Cntry Voice/Account,0.0692313496023418,0.00259360039257445,-0.0666377492097674
ch,520,Dev Food Aid/Food Security Assistance (520),corruption_control,Cntry Cntrl Corruption,0.0419460857193917,3.81236179964617e-05,-0.0419079621013952
ch,520,Dev Food Aid/Food Security Assistance (520),country_gini,Country gini,-0.0225079902028664,-5.25666493922469e-05,0.0224554235534742
ch,520,Dev Food Aid/Food Security Assistance (520),election_year,Election year,0.0358739106357118,0.000417001217392705,-0.0354569094183191
ch,520,Dev Food Aid/Food Security Assistance (520),gov_effectiveness,Cntry Gov Effective,0.00862285122508188,0.000962394967209554,-0.00766045625787233
ch,520,Dev Food Aid/Food Security Assistance (520),leader_birthplace,Leader birthplace,0.0600357549265002,0.000993647691793698,-0.0590421072347065
ch,520,Dev Food Aid/Food Security Assistance (520),log_3yr_pre_conflict_deaths,Conflict deaths,-0.0449178328219554,0.001053631028044,0.0459714638499994
ch,520,Dev Food Aid/Food Security Assistance (520),log_avg_min_to_city,Minutes to City,-0.0863987372256817,0.000459296423650813,0.0868580336493325
ch,520,Dev Food Aid/Food Security Assistance (520),log_avg_pop_dens,Pop Density,0.0579471033695153,0.000622375638413359,-0.0573247277311019
ch,520,Dev Food Aid/Food Security Assistance (520),log_ch_loan_proj_n,China Loan Projs,-0.00387537110131234,0.0017797251988668,0.00565509630017914
ch,520,Dev Food Aid/Food Security Assistance (520),log_disasters,Natural Disasters,-0.0389028704259566,-0.000469638969516408,0.0384332314564402
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_dia,Dist to Diam,-0.0245729890675284,-0.000653818733408115,0.0239191703341203
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_gems,Dist to Gems,0.0289959852863103,-0.00157548976746511,-0.0305714750537754
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_gold,Dist to Gold,0.0424535683728755,-0.000985107505330236,-0.0434386758782057
ch,520,Dev Food Aid/Food Security Assistance (520),log_dist_km_to_petro,Dist to Oil,-0.0863426642492413,-0.000698875462112483,0.0856437887871288
ch,520,Dev Food Aid/Food Security Assistance (520),log_other_sect_n,Other Sector Proj n,0.0901415103906768,0.000837450225653813,-0.089304060165023
ch,520,Dev Food Aid/Food Security Assistance (520),log_pc_nl_pre_oda,Nightlights per cap,0.0371497050300236,-0.00154570247730587,-0.0386954075073295
ch,520,Dev Food Aid/Food Security Assistance (520),log_total_neighbor_projs,Adj ADM2 Proj n,0.0682980619370941,-0.00131410579720978,-0.0696121677343039
ch,520,Dev Food Aid/Food Security Assistance (520),log_treated_other_funder_n,Other Funder Treat n,-0.156500735878943,-0.000334530176842232,0.156166205702101
ch,520,Dev Food Aid/Food Security Assistance (520),political_stability,Cntry Political Stability,-0.0951206467201715,-0.000194186447079122,0.0949264602730924
ch,520,Dev Food Aid/Food Security Assistance (520),reg_quality,Cntry Reg Quality,0.0191330188792198,3.87659026819164e-05,-0.0190942529765379
ch,520,Dev Food Aid/Food Security Assistance (520),rule_of_law,Cntry Rule of Law,0.0213376615941525,-0.00208551260642708,-0.0234231742005796
ch,520,Dev Food Aid/Food Security Assistance (520),voice_accountability,Cntry Voice/Account,0.0396606321120633,0.000528305786283451,-0.0391323263257799
ch,700,Emergency Response (700),corruption_control,Cntry Cntrl Corruption,0.0340725790522994,0.000562280292579091,-0.0335102987597203
ch,700,Emergency Response (700),country_gini,Country gini,0.0157175662182278,0.000339185905468198,-0.0153783803127596
ch,700,Emergency Response (700),election_year,Election year,-0.141934731900691,-0.00184967129127471,0.140085060609416
ch,700,Emergency Response (700),gov_effectiveness,Cntry Gov Effective,-0.0500284812599413,-0.0012733017739083,0.048755179486033
ch,700,Emergency Response (700),leader_birthplace,Leader birthplace,0.0109288904629645,2.23193425335915e-05,-0.0109065711204309
ch,700,Emergency Response (700),log_3yr_pre_conflict_deaths,Conflict deaths,0.0419935619086032,0.000200325978512412,-0.0417932359300908
ch,700,Emergency Response (700),log_avg_min_to_city,Minutes to City,-0.0277296123094858,-0.000971707192875334,0.0267579051166105
ch,700,Emergency Response (700),log_avg_pop_dens,Pop Density,0.000914559736847878,0.00141991048498312,0.000505350748135242
ch,700,Emergency Response (700),log_ch_loan_proj_n,China Loan Projs,-0.037825962500644,-8.86138901114401e-05,0.0377373486105326
ch,700,Emergency Response (700),log_disasters,Natural Disasters,-0.0350544314365847,-0.00197817133244833,0.0330762601041364
ch,700,Emergency Response (700),log_dist_km_to_dia,Dist to Diam,0.00269869849085807,-0.000492083457866099,-0.00319078194872417
ch,700,Emergency Response (700),log_dist_km_to_gems,Dist to Gems,-0.0191781901195646,-0.00128564282123989,0.0178925472983247
ch,700,Emergency Response (700),log_dist_km_to_gold,Dist to Gold,0.0563560262694954,-0.000433200723782647,-0.0567892269932781
ch,700,Emergency Response (700),log_dist_km_to_petro,Dist to Oil,-0.0385024359636009,-0.0012362847791519,0.037266151184449
ch,700,Emergency Response (700),log_other_sect_n,Other Sector Proj n,0.0908624186739447,0.00147251169852117,-0.0893899069754235
ch,700,Emergency Response (700),log_pc_nl_pre_oda,Nightlights per cap,0.00238749797921641,0.000383289772144075,-0.00200420820707234
ch,700,Emergency Response (700),log_total_neighbor_projs,Adj ADM2 Proj n,-0.0254981457442045,-0.000639960475455153,0.0248581852687494
ch,700,Emergency Response (700),log_treated_other_funder_n,Other Funder Treat n,-0.052268682271244,0.000384384945209617,0.0526530672164536
ch,700,Emergency Response (700),political_stability,Cntry Political Stability,0.0110312948189673,-0.000611634476081222,-0.0116429292950485
ch,700,Emergency Response (700),reg_quality,Cntry Reg Quality,-0.0138260035309938,-0.000155000971426486,0.0136710025595673
ch,700,Emergency Response (700),rule_of_law,Cntry Rule of Law,0.000592158474028101,-1.05505174724383e-05,-0.000602708991500539
ch,700,Emergency Response (700),voice_accountability,Cntry Voice/Account,0.0420210017077619,0.000471190113748882,-0.041549811594013


==> Figures/Salience_vt_emb_3yr_2013.csv <==
funder,sector,sec_pre_name,ad_sector_names,run_short,ridge_est..,term,SalienceX,ridge_est
ch,110,Education (110),Education,vt_noX,.,corruption_control,,-43.675866194406
ch,110,Education (110),Education,vt_noX,.,country_gini,,-45.9851709225941
ch,110,Education (110),Education,vt_noX,.,election_year,,-16.6090709106481
ch,110,Education (110),Education,vt_noX,.,gov_effectiveness,,-52.0545190946423
ch,110,Education (110),Education,vt_noX,.,leader_birthplace,,4.20380321660243
ch,110,Education (110),Education,vt_noX,.,log_3yr_pre_conflict_deaths,,0.33573223355193
ch,110,Education (110),Education,vt_noX,.,log_avg_min_to_city,,5.70892766156984
ch,110,Education (110),Education,vt_noX,.,log_avg_pop_dens,,-14.1617533039957
ch,110,Education (110),Education,vt_noX,.,log_ch_loan_proj_n,,-6.31693123079948
ch,110,Education (110),Education,vt_noX,.,log_disasters,,-6.58350064340937
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_dia,,6.08979277174201
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_gems,,-12.5576731968734
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_gold,,2.91808386007633
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_petro,,-7.00533665264181
ch,110,Education (110),Education,vt_noX,.,log_other_sect_n,,10.2741241646644
ch,110,Education (110),Education,vt_noX,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_noX,.,log_total_neighbor_projs,,10.2316884475199
ch,110,Education (110),Education,vt_noX,.,log_treated_other_funder_n,,15.8272489342782
ch,110,Education (110),Education,vt_noX,.,political_stability,,2.00445230043153
ch,110,Education (110),Education,vt_noX,.,reg_quality,,-47.0392922977318
ch,110,Education (110),Education,vt_noX,.,rule_of_law,,-28.9888041623349
ch,110,Education (110),Education,vt_noX,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_noX,.,unsc_non_aligned_us,,-35.8308397394011
ch,110,Education (110),Education,vt_noX,.,voice_accountability,,-31.7188020777441
wb,110,Education (110),Education,vt_noX,.,corruption_control,,-0.0951954602986129
wb,110,Education (110),Education,vt_noX,.,country_gini,,-0.0549484116374168
wb,110,Education (110),Education,vt_noX,.,election_year,,0.0486525290394125
wb,110,Education (110),Education,vt_noX,.,gov_effectiveness,,0.163098823552503
wb,110,Education (110),Education,vt_noX,.,leader_birthplace,,-0.000199852264222806
wb,110,Education (110),Education,vt_noX,.,log_3yr_pre_conflict_deaths,,0.138090472148783
wb,110,Education (110),Education,vt_noX,.,log_avg_min_to_city,,-0.0896140547656468
wb,110,Education (110),Education,vt_noX,.,log_avg_pop_dens,,0.0410900738637192
wb,110,Education (110),Education,vt_noX,.,log_ch_loan_proj_n,,0.0120054265265773
wb,110,Education (110),Education,vt_noX,.,log_disasters,,-0.169596866235348
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_dia,,-0.24055928230498
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_gems,,0.0452333618277735
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_gold,,-0.0699919992438133
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_petro,,-0.130479895390822
wb,110,Education (110),Education,vt_noX,.,log_other_sect_n,,1.12751608383606
wb,110,Education (110),Education,vt_noX,.,log_pc_nl_pre_oda,,-0.0349779201737509
wb,110,Education (110),Education,vt_noX,.,log_total_neighbor_projs,,0.102014443885383
wb,110,Education (110),Education,vt_noX,.,log_treated_other_funder_n,,0.0623925853661152
wb,110,Education (110),Education,vt_noX,.,political_stability,,-0.0578029485180192
wb,110,Education (110),Education,vt_noX,.,reg_quality,,-0.217416372954927
wb,110,Education (110),Education,vt_noX,.,rule_of_law,,0.0180567158092262
wb,110,Education (110),Education,vt_noX,.,unsc_aligned_us,,0.20566786810741
wb,110,Education (110),Education,vt_noX,.,unsc_non_aligned_us,,0.0172227797477581
wb,110,Education (110),Education,vt_noX,.,voice_accountability,,0.209078099702863
ch,110,Education (110),Education,vt_onlyX,.,corruption_control,0.0344049728661784,-43.675866194406
ch,110,Education (110),Education,vt_onlyX,.,country_gini,-0.103748583625992,-45.9851709225941
ch,110,Education (110),Education,vt_onlyX,.,election_year,0.0855383067484997,-16.6090709106481
ch,110,Education (110),Education,vt_onlyX,.,gov_effectiveness,0.0147955404501405,-52.0545190946423
ch,110,Education (110),Education,vt_onlyX,.,leader_birthplace,-0.0819996802695168,4.20380321660243
ch,110,Education (110),Education,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.120596106033753,0.33573223355193
ch,110,Education (110),Education,vt_onlyX,.,log_avg_min_to_city,-0.0338059621118011,5.70892766156984
ch,110,Education (110),Education,vt_onlyX,.,log_avg_pop_dens,0.207388706319034,-14.1617533039957
ch,110,Education (110),Education,vt_onlyX,.,log_ch_loan_proj_n,-0.0457670321687893,-6.31693123079948
ch,110,Education (110),Education,vt_onlyX,.,log_disasters,0.106168162506044,-6.58350064340937
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_dia,0.127545031532646,6.08979277174201
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gems,0.253564029783009,-12.5576731968734
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gold,-0.101367873325944,2.91808386007633
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_petro,-0.135768599603327,-7.00533665264181
ch,110,Education (110),Education,vt_onlyX,.,log_other_sect_n,0.191746832765639,10.2741241646644
ch,110,Education (110),Education,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_onlyX,.,log_total_neighbor_projs,0.0556591135077068,10.2316884475199
ch,110,Education (110),Education,vt_onlyX,.,log_treated_other_funder_n,0.345859533697376,15.8272489342782
ch,110,Education (110),Education,vt_onlyX,.,political_stability,0.0887513361684991,2.00445230043153
ch,110,Education (110),Education,vt_onlyX,.,reg_quality,-0.26078633509575,-47.0392922977318
ch,110,Education (110),Education,vt_onlyX,.,rule_of_law,0.223999254740766,-28.9888041623349
ch,110,Education (110),Education,vt_onlyX,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_onlyX,.,unsc_non_aligned_us,-0.180933843254948,-35.8308397394011
ch,110,Education (110),Education,vt_onlyX,.,voice_accountability,-0.0606174223124996,-31.7188020777441
wb,110,Education (110),Education,vt_onlyX,.,corruption_control,-0.177999038733541,-0.0951954602986129
wb,110,Education (110),Education,vt_onlyX,.,country_gini,-0.0217702088132496,-0.0549484116374168
wb,110,Education (110),Education,vt_onlyX,.,election_year,0.306257500946485,0.0486525290394125
wb,110,Education (110),Education,vt_onlyX,.,gov_effectiveness,0.319463795423515,0.163098823552503
wb,110,Education (110),Education,vt_onlyX,.,leader_birthplace,0.0029162888095021,-0.000199852264222806
wb,110,Education (110),Education,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0545725912100205,0.138090472148783
wb,110,Education (110),Education,vt_onlyX,.,log_avg_min_to_city,-0.175731757022438,-0.0896140547656468
wb,110,Education (110),Education,vt_onlyX,.,log_avg_pop_dens,0.124840849414468,0.0410900738637192
wb,110,Education (110),Education,vt_onlyX,.,log_ch_loan_proj_n,0.0134023872204139,0.0120054265265773
wb,110,Education (110),Education,vt_onlyX,.,log_disasters,-0.118902352452287,-0.169596866235348
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_dia,-0.0814422503765673,-0.24055928230498
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gems,-0.141518151031342,0.0452333618277735
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gold,-0.143781812563537,-0.0699919992438133
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_petro,-0.00367891254369168,-0.130479895390822
wb,110,Education (110),Education,vt_onlyX,.,log_other_sect_n,0.754319378882666,1.12751608383606
wb,110,Education (110),Education,vt_onlyX,.,log_pc_nl_pre_oda,-0.0562338003050344,-0.0349779201737509
wb,110,Education (110),Education,vt_onlyX,.,log_total_neighbor_projs,0.0477301875688124,0.102014443885383
wb,110,Education (110),Education,vt_onlyX,.,log_treated_other_funder_n,0.114940771907586,0.0623925853661152
wb,110,Education (110),Education,vt_onlyX,.,political_stability,-0.280846357829867,-0.0578029485180192
wb,110,Education (110),Education,vt_onlyX,.,reg_quality,-0.192777725802739,-0.217416372954927
wb,110,Education (110),Education,vt_onlyX,.,rule_of_law,0.115511870291085,0.0180567158092262
wb,110,Education (110),Education,vt_onlyX,.,unsc_aligned_us,0.235714137395959,0.20566786810741
wb,110,Education (110),Education,vt_onlyX,.,unsc_non_aligned_us,-0.143512231726222,0.0172227797477581
wb,110,Education (110),Education,vt_onlyX,.,voice_accountability,0.0722212303429813,0.209078099702863
ch,110,Education (110),Education,vt_onlyFE,.,corruption_control,,-43.675866194406
ch,110,Education (110),Education,vt_onlyFE,.,country_gini,,-45.9851709225941
ch,110,Education (110),Education,vt_onlyFE,.,election_year,,-16.6090709106481
ch,110,Education (110),Education,vt_onlyFE,.,gov_effectiveness,,-52.0545190946423
ch,110,Education (110),Education,vt_onlyFE,.,leader_birthplace,,4.20380321660243
ch,110,Education (110),Education,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.33573223355193
ch,110,Education (110),Education,vt_onlyFE,.,log_avg_min_to_city,,5.70892766156984
ch,110,Education (110),Education,vt_onlyFE,.,log_avg_pop_dens,,-14.1617533039957
ch,110,Education (110),Education,vt_onlyFE,.,log_ch_loan_proj_n,,-6.31693123079948
ch,110,Education (110),Education,vt_onlyFE,.,log_disasters,,-6.58350064340937
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_dia,,6.08979277174201
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gems,,-12.5576731968734
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gold,,2.91808386007633
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_petro,,-7.00533665264181
ch,110,Education (110),Education,vt_onlyFE,.,log_other_sect_n,,10.2741241646644
ch,110,Education (110),Education,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_onlyFE,.,log_total_neighbor_projs,,10.2316884475199
ch,110,Education (110),Education,vt_onlyFE,.,log_treated_other_funder_n,,15.8272489342782
ch,110,Education (110),Education,vt_onlyFE,.,political_stability,,2.00445230043153
ch,110,Education (110),Education,vt_onlyFE,.,reg_quality,,-47.0392922977318
ch,110,Education (110),Education,vt_onlyFE,.,rule_of_law,,-28.9888041623349
ch,110,Education (110),Education,vt_onlyFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_onlyFE,.,unsc_non_aligned_us,,-35.8308397394011
ch,110,Education (110),Education,vt_onlyFE,.,voice_accountability,,-31.7188020777441
wb,110,Education (110),Education,vt_onlyFE,.,corruption_control,,-0.0951954602986129
wb,110,Education (110),Education,vt_onlyFE,.,country_gini,,-0.0549484116374168
wb,110,Education (110),Education,vt_onlyFE,.,election_year,,0.0486525290394125
wb,110,Education (110),Education,vt_onlyFE,.,gov_effectiveness,,0.163098823552503
wb,110,Education (110),Education,vt_onlyFE,.,leader_birthplace,,-0.000199852264222806
wb,110,Education (110),Education,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.138090472148783
wb,110,Education (110),Education,vt_onlyFE,.,log_avg_min_to_city,,-0.0896140547656468
wb,110,Education (110),Education,vt_onlyFE,.,log_avg_pop_dens,,0.0410900738637192
wb,110,Education (110),Education,vt_onlyFE,.,log_ch_loan_proj_n,,0.0120054265265773
wb,110,Education (110),Education,vt_onlyFE,.,log_disasters,,-0.169596866235348
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_dia,,-0.24055928230498
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gems,,0.0452333618277735
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gold,,-0.0699919992438133
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_petro,,-0.130479895390822
wb,110,Education (110),Education,vt_onlyFE,.,log_other_sect_n,,1.12751608383606
wb,110,Education (110),Education,vt_onlyFE,.,log_pc_nl_pre_oda,,-0.0349779201737509
wb,110,Education (110),Education,vt_onlyFE,.,log_total_neighbor_projs,,0.102014443885383
wb,110,Education (110),Education,vt_onlyFE,.,log_treated_other_funder_n,,0.0623925853661152
wb,110,Education (110),Education,vt_onlyFE,.,political_stability,,-0.0578029485180192
wb,110,Education (110),Education,vt_onlyFE,.,reg_quality,,-0.217416372954927
wb,110,Education (110),Education,vt_onlyFE,.,rule_of_law,,0.0180567158092262
wb,110,Education (110),Education,vt_onlyFE,.,unsc_aligned_us,,0.20566786810741
wb,110,Education (110),Education,vt_onlyFE,.,unsc_non_aligned_us,,0.0172227797477581
wb,110,Education (110),Education,vt_onlyFE,.,voice_accountability,,0.209078099702863
ch,110,Education (110),Education,vt_onlyXandFE,.,corruption_control,0.0324469329556458,-43.675866194406
ch,110,Education (110),Education,vt_onlyXandFE,.,country_gini,-0.0540379552915641,-45.9851709225941
ch,110,Education (110),Education,vt_onlyXandFE,.,election_year,0.0269924339186417,-16.6090709106481
ch,110,Education (110),Education,vt_onlyXandFE,.,gov_effectiveness,-0.00150589410215613,-52.0545190946423
ch,110,Education (110),Education,vt_onlyXandFE,.,leader_birthplace,-0.0190029601380246,4.20380321660243
ch,110,Education (110),Education,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0167485517030556,0.33573223355193
ch,110,Education (110),Education,vt_onlyXandFE,.,log_avg_min_to_city,0.0383758885972204,5.70892766156984
ch,110,Education (110),Education,vt_onlyXandFE,.,log_avg_pop_dens,0.0452587746456266,-14.1617533039957
ch,110,Education (110),Education,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0717639004625125,-6.31693123079948
ch,110,Education (110),Education,vt_onlyXandFE,.,log_disasters,-0.0474609760194885,-6.58350064340937
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_dia,-0.127997122034431,6.08979277174201
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gems,0.057705512460088,-12.5576731968734
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gold,0.004898882182315,2.91808386007633
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_petro,0.0134429012425245,-7.00533665264181
ch,110,Education (110),Education,vt_onlyXandFE,.,log_other_sect_n,-0.0121439737081528,10.2741241646644
ch,110,Education (110),Education,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0565402715839333,10.2316884475199
ch,110,Education (110),Education,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0667477075569349,15.8272489342782
ch,110,Education (110),Education,vt_onlyXandFE,.,political_stability,-0.0713840823201473,2.00445230043153
ch,110,Education (110),Education,vt_onlyXandFE,.,reg_quality,-0.0102230249484996,-47.0392922977318
ch,110,Education (110),Education,vt_onlyXandFE,.,rule_of_law,-0.000135735508520151,-28.9888041623349
ch,110,Education (110),Education,vt_onlyXandFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_onlyXandFE,.,unsc_non_aligned_us,-0.00726202032528438,-35.8308397394011
ch,110,Education (110),Education,vt_onlyXandFE,.,voice_accountability,0.0821100893616696,-31.7188020777441
wb,110,Education (110),Education,vt_onlyXandFE,.,corruption_control,0.0185762725397943,-0.0951954602986129
wb,110,Education (110),Education,vt_onlyXandFE,.,country_gini,-0.0103475240850819,-0.0549484116374168
wb,110,Education (110),Education,vt_onlyXandFE,.,election_year,-0.0744975443929345,0.0486525290394125
wb,110,Education (110),Education,vt_onlyXandFE,.,gov_effectiveness,0.167079850900922,0.163098823552503
wb,110,Education (110),Education,vt_onlyXandFE,.,leader_birthplace,0.00471104792319324,-0.000199852264222806
wb,110,Education (110),Education,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0612267070636193,0.138090472148783
wb,110,Education (110),Education,vt_onlyXandFE,.,log_avg_min_to_city,-0.0336646509915586,-0.0896140547656468
wb,110,Education (110),Education,vt_onlyXandFE,.,log_avg_pop_dens,0.0634726497717204,0.0410900738637192
wb,110,Education (110),Education,vt_onlyXandFE,.,log_ch_loan_proj_n,0.00942603957839407,0.0120054265265773
wb,110,Education (110),Education,vt_onlyXandFE,.,log_disasters,0.00588331993552902,-0.169596866235348
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0549253350961953,-0.24055928230498
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gems,0.0170468328148127,0.0452333618277735
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gold,0.0365727443649663,-0.0699919992438133
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0456348372576757,-0.130479895390822
wb,110,Education (110),Education,vt_onlyXandFE,.,log_other_sect_n,0.427543565421376,1.12751608383606
wb,110,Education (110),Education,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0177202371694087,-0.0349779201737509
wb,110,Education (110),Education,vt_onlyXandFE,.,log_total_neighbor_projs,0.00619010007008895,0.102014443885383
wb,110,Education (110),Education,vt_onlyXandFE,.,log_treated_other_funder_n,0.034861770945141,0.0623925853661152
wb,110,Education (110),Education,vt_onlyXandFE,.,political_stability,-0.0733862231508823,-0.0578029485180192
wb,110,Education (110),Education,vt_onlyXandFE,.,reg_quality,-0.0590129584213733,-0.217416372954927
wb,110,Education (110),Education,vt_onlyXandFE,.,rule_of_law,-0.00704448788426822,0.0180567158092262
wb,110,Education (110),Education,vt_onlyXandFE,.,unsc_aligned_us,0.0272118258290126,0.20566786810741
wb,110,Education (110),Education,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0498889776412477,0.0172227797477581
wb,110,Education (110),Education,vt_onlyXandFE,.,voice_accountability,0.113721808590922,0.209078099702863
ch,110,Education (110),Education,vt_withX,.,corruption_control,0.00438184181111875,-43.675866194406
ch,110,Education (110),Education,vt_withX,.,country_gini,0.083771206959492,-45.9851709225941
ch,110,Education (110),Education,vt_withX,.,election_year,0.0115248163742952,-16.6090709106481
ch,110,Education (110),Education,vt_withX,.,gov_effectiveness,-0.0900034380517881,-52.0545190946423
ch,110,Education (110),Education,vt_withX,.,leader_birthplace,-0.114350955495621,4.20380321660243
ch,110,Education (110),Education,vt_withX,.,log_3yr_pre_conflict_deaths,-0.023000841820609,0.33573223355193
ch,110,Education (110),Education,vt_withX,.,log_avg_min_to_city,-0.197648484013045,5.70892766156984
ch,110,Education (110),Education,vt_withX,.,log_avg_pop_dens,0.112405004277825,-14.1617533039957
ch,110,Education (110),Education,vt_withX,.,log_ch_loan_proj_n,0.0986733222403213,-6.31693123079948
ch,110,Education (110),Education,vt_withX,.,log_disasters,0.0516157386261186,-6.58350064340937
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_dia,0.0616091260779652,6.08979277174201
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_gems,0.000113761508837342,-12.5576731968734
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_gold,0.0123486734565813,2.91808386007633
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_petro,0.0230921723396753,-7.00533665264181
ch,110,Education (110),Education,vt_withX,.,log_other_sect_n,0.126898985439912,10.2741241646644
ch,110,Education (110),Education,vt_withX,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_withX,.,log_total_neighbor_projs,0.241811602464829,10.2316884475199
ch,110,Education (110),Education,vt_withX,.,log_treated_other_funder_n,0.161107971174647,15.8272489342782
ch,110,Education (110),Education,vt_withX,.,political_stability,0.0656516321655373,2.00445230043153
ch,110,Education (110),Education,vt_withX,.,reg_quality,-0.00194039782043537,-47.0392922977318
ch,110,Education (110),Education,vt_withX,.,rule_of_law,0.0396858837967723,-28.9888041623349
ch,110,Education (110),Education,vt_withX,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_withX,.,unsc_non_aligned_us,-0.0705820386635236,-35.8308397394011
ch,110,Education (110),Education,vt_withX,.,voice_accountability,-0.0611369812884383,-31.7188020777441
wb,110,Education (110),Education,vt_withX,.,corruption_control,-0.110352611136622,-0.0951954602986129
wb,110,Education (110),Education,vt_withX,.,country_gini,-0.147942931158465,-0.0549484116374168
wb,110,Education (110),Education,vt_withX,.,election_year,0.110180073492216,0.0486525290394125
wb,110,Education (110),Education,vt_withX,.,gov_effectiveness,0.126084039689743,0.163098823552503
wb,110,Education (110),Education,vt_withX,.,leader_birthplace,-0.0409514098428264,-0.000199852264222806
wb,110,Education (110),Education,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0628519131531397,0.138090472148783
wb,110,Education (110),Education,vt_withX,.,log_avg_min_to_city,0.0670079621276809,-0.0896140547656468
wb,110,Education (110),Education,vt_withX,.,log_avg_pop_dens,0.0945251435367395,0.0410900738637192
wb,110,Education (110),Education,vt_withX,.,log_ch_loan_proj_n,0.0171466797590273,0.0120054265265773
wb,110,Education (110),Education,vt_withX,.,log_disasters,-0.0565904197096869,-0.169596866235348
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_dia,-0.0230115774646401,-0.24055928230498
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_gems,-0.00852929370477798,0.0452333618277735
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_gold,0.0609585114195937,-0.0699919992438133
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_petro,-0.0499489046633242,-0.130479895390822
wb,110,Education (110),Education,vt_withX,.,log_other_sect_n,0.839125385507963,1.12751608383606
wb,110,Education (110),Education,vt_withX,.,log_pc_nl_pre_oda,-0.0107250369165522,-0.0349779201737509
wb,110,Education (110),Education,vt_withX,.,log_total_neighbor_projs,0.0378287520352742,0.102014443885383
wb,110,Education (110),Education,vt_withX,.,log_treated_other_funder_n,0.0729133729357387,0.0623925853661152
wb,110,Education (110),Education,vt_withX,.,political_stability,-0.140424583759158,-0.0578029485180192
wb,110,Education (110),Education,vt_withX,.,reg_quality,-0.113816182725134,-0.217416372954927
wb,110,Education (110),Education,vt_withX,.,rule_of_law,0.16860049525276,0.0180567158092262
wb,110,Education (110),Education,vt_withX,.,unsc_aligned_us,0.0722765284218248,0.20566786810741
wb,110,Education (110),Education,vt_withX,.,unsc_non_aligned_us,-0.0754799570213192,0.0172227797477581
wb,110,Education (110),Education,vt_withX,.,voice_accountability,0.161395706236356,0.209078099702863
ch,110,Education (110),Education,vt_withFE,.,corruption_control,,-43.675866194406
ch,110,Education (110),Education,vt_withFE,.,country_gini,,-45.9851709225941
ch,110,Education (110),Education,vt_withFE,.,election_year,,-16.6090709106481
ch,110,Education (110),Education,vt_withFE,.,gov_effectiveness,,-52.0545190946423
ch,110,Education (110),Education,vt_withFE,.,leader_birthplace,,4.20380321660243
ch,110,Education (110),Education,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.33573223355193
ch,110,Education (110),Education,vt_withFE,.,log_avg_min_to_city,,5.70892766156984
ch,110,Education (110),Education,vt_withFE,.,log_avg_pop_dens,,-14.1617533039957
ch,110,Education (110),Education,vt_withFE,.,log_ch_loan_proj_n,,-6.31693123079948
ch,110,Education (110),Education,vt_withFE,.,log_disasters,,-6.58350064340937
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_dia,,6.08979277174201
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gems,,-12.5576731968734
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gold,,2.91808386007633
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_petro,,-7.00533665264181
ch,110,Education (110),Education,vt_withFE,.,log_other_sect_n,,10.2741241646644
ch,110,Education (110),Education,vt_withFE,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_withFE,.,log_total_neighbor_projs,,10.2316884475199
ch,110,Education (110),Education,vt_withFE,.,log_treated_other_funder_n,,15.8272489342782
ch,110,Education (110),Education,vt_withFE,.,political_stability,,2.00445230043153
ch,110,Education (110),Education,vt_withFE,.,reg_quality,,-47.0392922977318
ch,110,Education (110),Education,vt_withFE,.,rule_of_law,,-28.9888041623349
ch,110,Education (110),Education,vt_withFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_withFE,.,unsc_non_aligned_us,,-35.8308397394011
ch,110,Education (110),Education,vt_withFE,.,voice_accountability,,-31.7188020777441
wb,110,Education (110),Education,vt_withFE,.,corruption_control,,-0.0951954602986129
wb,110,Education (110),Education,vt_withFE,.,country_gini,,-0.0549484116374168
wb,110,Education (110),Education,vt_withFE,.,election_year,,0.0486525290394125
wb,110,Education (110),Education,vt_withFE,.,gov_effectiveness,,0.163098823552503
wb,110,Education (110),Education,vt_withFE,.,leader_birthplace,,-0.000199852264222806
wb,110,Education (110),Education,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.138090472148783
wb,110,Education (110),Education,vt_withFE,.,log_avg_min_to_city,,-0.0896140547656468
wb,110,Education (110),Education,vt_withFE,.,log_avg_pop_dens,,0.0410900738637192
wb,110,Education (110),Education,vt_withFE,.,log_ch_loan_proj_n,,0.0120054265265773
wb,110,Education (110),Education,vt_withFE,.,log_disasters,,-0.169596866235348
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_dia,,-0.24055928230498
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gems,,0.0452333618277735
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gold,,-0.0699919992438133
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_petro,,-0.130479895390822
wb,110,Education (110),Education,vt_withFE,.,log_other_sect_n,,1.12751608383606
wb,110,Education (110),Education,vt_withFE,.,log_pc_nl_pre_oda,,-0.0349779201737509
wb,110,Education (110),Education,vt_withFE,.,log_total_neighbor_projs,,0.102014443885383
wb,110,Education (110),Education,vt_withFE,.,log_treated_other_funder_n,,0.0623925853661152
wb,110,Education (110),Education,vt_withFE,.,political_stability,,-0.0578029485180192
wb,110,Education (110),Education,vt_withFE,.,reg_quality,,-0.217416372954927
wb,110,Education (110),Education,vt_withFE,.,rule_of_law,,0.0180567158092262
wb,110,Education (110),Education,vt_withFE,.,unsc_aligned_us,,0.20566786810741
wb,110,Education (110),Education,vt_withFE,.,unsc_non_aligned_us,,0.0172227797477581
wb,110,Education (110),Education,vt_withFE,.,voice_accountability,,0.209078099702863
ch,110,Education (110),Education,vt_withXandFE,.,corruption_control,0.0264334457833326,-43.675866194406
ch,110,Education (110),Education,vt_withXandFE,.,country_gini,-0.0333600819692915,-45.9851709225941
ch,110,Education (110),Education,vt_withXandFE,.,election_year,0.0725882253964708,-16.6090709106481
ch,110,Education (110),Education,vt_withXandFE,.,gov_effectiveness,0.0251612045860378,-52.0545190946423
ch,110,Education (110),Education,vt_withXandFE,.,leader_birthplace,-0.00654081766493677,4.20380321660243
ch,110,Education (110),Education,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.00572012684773565,0.33573223355193
ch,110,Education (110),Education,vt_withXandFE,.,log_avg_min_to_city,-0.0757419704948557,5.70892766156984
ch,110,Education (110),Education,vt_withXandFE,.,log_avg_pop_dens,0.0527674304507673,-14.1617533039957
ch,110,Education (110),Education,vt_withXandFE,.,log_ch_loan_proj_n,0.0143879213952408,-6.31693123079948
ch,110,Education (110),Education,vt_withXandFE,.,log_disasters,0.00138146493409256,-6.58350064340937
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_dia,-0.0177986102504657,6.08979277174201
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gems,-0.0342839801311491,-12.5576731968734
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gold,-0.0423802477191203,2.91808386007633
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_petro,0.0391937329992656,-7.00533665264181
ch,110,Education (110),Education,vt_withXandFE,.,log_other_sect_n,0.131254517398775,10.2741241646644
ch,110,Education (110),Education,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_withXandFE,.,log_total_neighbor_projs,0.0668953669071064,10.2316884475199
ch,110,Education (110),Education,vt_withXandFE,.,log_treated_other_funder_n,0.0925636927410984,15.8272489342782
ch,110,Education (110),Education,vt_withXandFE,.,political_stability,0.0221981824375692,2.00445230043153
ch,110,Education (110),Education,vt_withXandFE,.,reg_quality,-0.00266490999259973,-47.0392922977318
ch,110,Education (110),Education,vt_withXandFE,.,rule_of_law,0.0311549565009761,-28.9888041623349
ch,110,Education (110),Education,vt_withXandFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_withXandFE,.,unsc_non_aligned_us,-0.044884820640995,-35.8308397394011
ch,110,Education (110),Education,vt_withXandFE,.,voice_accountability,0.0216850964003248,-31.7188020777441
wb,110,Education (110),Education,vt_withXandFE,.,corruption_control,-0.0116365825536191,-0.0951954602986129
wb,110,Education (110),Education,vt_withXandFE,.,country_gini,-0.0823584016505635,-0.0549484116374168
wb,110,Education (110),Education,vt_withXandFE,.,election_year,-0.00703751798253478,0.0486525290394125
wb,110,Education (110),Education,vt_withXandFE,.,gov_effectiveness,0.181991145536295,0.163098823552503
wb,110,Education (110),Education,vt_withXandFE,.,leader_birthplace,-0.0978064202395047,-0.000199852264222806
wb,110,Education (110),Education,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0824156818341033,0.138090472148783
wb,110,Education (110),Education,vt_withXandFE,.,log_avg_min_to_city,0.0599305509310213,-0.0896140547656468
wb,110,Education (110),Education,vt_withXandFE,.,log_avg_pop_dens,0.014804244588595,0.0410900738637192
wb,110,Education (110),Education,vt_withXandFE,.,log_ch_loan_proj_n,0.0354410083294619,0.0120054265265773
wb,110,Education (110),Education,vt_withXandFE,.,log_disasters,0.00559936062069087,-0.169596866235348
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_dia,-0.070833128175,-0.24055928230498
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gems,0.0458981498144568,0.0452333618277735
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gold,-0.0262585196574219,-0.0699919992438133
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_petro,-0.0737876290280846,-0.130479895390822
wb,110,Education (110),Education,vt_withXandFE,.,log_other_sect_n,0.58756647069014,1.12751608383606
wb,110,Education (110),Education,vt_withXandFE,.,log_pc_nl_pre_oda,0.0423545755044323,-0.0349779201737509
wb,110,Education (110),Education,vt_withXandFE,.,log_total_neighbor_projs,0.0838577119400672,0.102014443885383
wb,110,Education (110),Education,vt_withXandFE,.,log_treated_other_funder_n,0.0368391451821607,0.0623925853661152
wb,110,Education (110),Education,vt_withXandFE,.,political_stability,-0.135919235721234,-0.0578029485180192
wb,110,Education (110),Education,vt_withXandFE,.,reg_quality,-0.0487271801522018,-0.217416372954927
wb,110,Education (110),Education,vt_withXandFE,.,rule_of_law,0.0514881362524468,0.0180567158092262
wb,110,Education (110),Education,vt_withXandFE,.,unsc_aligned_us,0.0304049666016272,0.20566786810741
wb,110,Education (110),Education,vt_withXandFE,.,unsc_non_aligned_us,-0.00650020257104299,0.0172227797477581
wb,110,Education (110),Education,vt_withXandFE,.,voice_accountability,0.111768427889327,0.209078099702863
ch,120,Health (120),Health,vt_noX,.,corruption_control,,-0.43113305359109
ch,120,Health (120),Health,vt_noX,.,country_gini,,0.0146778444691286
ch,120,Health (120),Health,vt_noX,.,election_year,,-0.0912099208539064
ch,120,Health (120),Health,vt_noX,.,gov_effectiveness,,-0.556702643903909
ch,120,Health (120),Health,vt_noX,.,leader_birthplace,,0.128528706865373
ch,120,Health (120),Health,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.144914990159055
ch,120,Health (120),Health,vt_noX,.,log_avg_min_to_city,,-0.297232580813707
ch,120,Health (120),Health,vt_noX,.,log_avg_pop_dens,,0.957423173278642
ch,120,Health (120),Health,vt_noX,.,log_ch_loan_proj_n,,0.105705097090339
ch,120,Health (120),Health,vt_noX,.,log_disasters,,-0.0524490639111867
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_dia,,0.19746321558884
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_gems,,-0.038631648207583
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_gold,,-0.0603481534498919
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_petro,,0.0191050784706907
ch,120,Health (120),Health,vt_noX,.,log_other_sect_n,,0.136495735146507
ch,120,Health (120),Health,vt_noX,.,log_pc_nl_pre_oda,,0.164845818274395
ch,120,Health (120),Health,vt_noX,.,log_total_neighbor_projs,,0.175941530035474
ch,120,Health (120),Health,vt_noX,.,log_treated_other_funder_n,,0.00300445154245139
ch,120,Health (120),Health,vt_noX,.,political_stability,,0.047217412098317
ch,120,Health (120),Health,vt_noX,.,reg_quality,,-0.189867934994047
ch,120,Health (120),Health,vt_noX,.,rule_of_law,,0.326719098080375
ch,120,Health (120),Health,vt_noX,.,unsc_aligned_us,,-0.111740026424098
ch,120,Health (120),Health,vt_noX,.,unsc_non_aligned_us,,-0.016851274347843
ch,120,Health (120),Health,vt_noX,.,voice_accountability,,0.154864194784881
wb,120,Health (120),Health,vt_noX,.,corruption_control,,0.409825291346548
wb,120,Health (120),Health,vt_noX,.,country_gini,,-0.0478731239344397
wb,120,Health (120),Health,vt_noX,.,election_year,,-0.0328328000690208
wb,120,Health (120),Health,vt_noX,.,gov_effectiveness,,0.03970290553569
wb,120,Health (120),Health,vt_noX,.,leader_birthplace,,0.0452228235031591
wb,120,Health (120),Health,vt_noX,.,log_3yr_pre_conflict_deaths,,0.133184378051942
wb,120,Health (120),Health,vt_noX,.,log_avg_min_to_city,,-0.0949548957081086
wb,120,Health (120),Health,vt_noX,.,log_avg_pop_dens,,-0.105664610830382
wb,120,Health (120),Health,vt_noX,.,log_ch_loan_proj_n,,-0.0611349490491374
wb,120,Health (120),Health,vt_noX,.,log_disasters,,-0.188702379179902
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_dia,,-0.274448869477038
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_gems,,-0.235968637780187
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_gold,,0.0746382505532689
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_petro,,-0.262477650030772
wb,120,Health (120),Health,vt_noX,.,log_other_sect_n,,1.0606936840365
wb,120,Health (120),Health,vt_noX,.,log_pc_nl_pre_oda,,-0.10047490908452
wb,120,Health (120),Health,vt_noX,.,log_total_neighbor_projs,,0.471580629304722
wb,120,Health (120),Health,vt_noX,.,log_treated_other_funder_n,,-0.0707967726190224
wb,120,Health (120),Health,vt_noX,.,political_stability,,-0.0253842868055639
wb,120,Health (120),Health,vt_noX,.,reg_quality,,-0.115830282689164
wb,120,Health (120),Health,vt_noX,.,rule_of_law,,-0.198394997358168
wb,120,Health (120),Health,vt_noX,.,unsc_aligned_us,,0.0076722265559886
wb,120,Health (120),Health,vt_noX,.,unsc_non_aligned_us,,0.357681130573722
wb,120,Health (120),Health,vt_noX,.,voice_accountability,,-0.0825107590130219
ch,120,Health (120),Health,vt_onlyX,.,corruption_control,-0.125341726262124,-0.43113305359109
ch,120,Health (120),Health,vt_onlyX,.,country_gini,-0.179472618214797,0.0146778444691286
ch,120,Health (120),Health,vt_onlyX,.,election_year,-0.134976398497801,-0.0912099208539064
ch,120,Health (120),Health,vt_onlyX,.,gov_effectiveness,-0.281121585145589,-0.556702643903909
ch,120,Health (120),Health,vt_onlyX,.,leader_birthplace,-0.169553595054848,0.128528706865373
ch,120,Health (120),Health,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.155567435622193,-0.144914990159055
ch,120,Health (120),Health,vt_onlyX,.,log_avg_min_to_city,-0.215897875204681,-0.297232580813707
ch,120,Health (120),Health,vt_onlyX,.,log_avg_pop_dens,0.408593479525299,0.957423173278642
ch,120,Health (120),Health,vt_onlyX,.,log_ch_loan_proj_n,-0.150132167786357,0.105705097090339
ch,120,Health (120),Health,vt_onlyX,.,log_disasters,-0.102849720716441,-0.0524490639111867
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_dia,-0.00742913827300069,0.19746321558884
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gems,0.151365058245138,-0.038631648207583
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gold,0.182697912305595,-0.0603481534498919
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_petro,0.176153090242297,0.0191050784706907
ch,120,Health (120),Health,vt_onlyX,.,log_other_sect_n,0.2723572354019,0.136495735146507
ch,120,Health (120),Health,vt_onlyX,.,log_pc_nl_pre_oda,0.343121781051176,0.164845818274395
ch,120,Health (120),Health,vt_onlyX,.,log_total_neighbor_projs,0.107698709191756,0.175941530035474
ch,120,Health (120),Health,vt_onlyX,.,log_treated_other_funder_n,0.0963487064233179,0.00300445154245139
ch,120,Health (120),Health,vt_onlyX,.,political_stability,0.246503505259751,0.047217412098317
ch,120,Health (120),Health,vt_onlyX,.,reg_quality,-0.0460699055343859,-0.189867934994047
ch,120,Health (120),Health,vt_onlyX,.,rule_of_law,0.259751150542867,0.326719098080375
ch,120,Health (120),Health,vt_onlyX,.,unsc_aligned_us,-0.161802112907157,-0.111740026424098
ch,120,Health (120),Health,vt_onlyX,.,unsc_non_aligned_us,0.165175947993958,-0.016851274347843
ch,120,Health (120),Health,vt_onlyX,.,voice_accountability,0.16201126143335,0.154864194784881
wb,120,Health (120),Health,vt_onlyX,.,corruption_control,0.0556065020384278,0.409825291346548
wb,120,Health (120),Health,vt_onlyX,.,country_gini,-0.0834160346537832,-0.0478731239344397
wb,120,Health (120),Health,vt_onlyX,.,election_year,0.0336955299740715,-0.0328328000690208
wb,120,Health (120),Health,vt_onlyX,.,gov_effectiveness,0.0957484114356356,0.03970290553569
wb,120,Health (120),Health,vt_onlyX,.,leader_birthplace,-0.0126660382375148,0.0452228235031591
wb,120,Health (120),Health,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0160126546956588,0.133184378051942
wb,120,Health (120),Health,vt_onlyX,.,log_avg_min_to_city,0.0477311369869856,-0.0949548957081086
wb,120,Health (120),Health,vt_onlyX,.,log_avg_pop_dens,-0.0298595415661112,-0.105664610830382
wb,120,Health (120),Health,vt_onlyX,.,log_ch_loan_proj_n,-0.0186204449459987,-0.0611349490491374
wb,120,Health (120),Health,vt_onlyX,.,log_disasters,-0.0201073979784281,-0.188702379179902
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_dia,0.0671177965216342,-0.274448869477038
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gems,-0.011900822557509,-0.235968637780187
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gold,0.041906922850758,0.0746382505532689
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_petro,-0.105308862063103,-0.262477650030772
wb,120,Health (120),Health,vt_onlyX,.,log_other_sect_n,0.563947800174311,1.0606936840365
wb,120,Health (120),Health,vt_onlyX,.,log_pc_nl_pre_oda,-0.0238781982660269,-0.10047490908452
wb,120,Health (120),Health,vt_onlyX,.,log_total_neighbor_projs,0.0358227550238384,0.471580629304722
wb,120,Health (120),Health,vt_onlyX,.,log_treated_other_funder_n,0.00136813455726951,-0.0707967726190224
wb,120,Health (120),Health,vt_onlyX,.,political_stability,0.169388412758707,-0.0253842868055639
wb,120,Health (120),Health,vt_onlyX,.,reg_quality,0.0285275750979775,-0.115830282689164
wb,120,Health (120),Health,vt_onlyX,.,rule_of_law,-0.221974587291478,-0.198394997358168
wb,120,Health (120),Health,vt_onlyX,.,unsc_aligned_us,-0.00390136287547616,0.0076722265559886
wb,120,Health (120),Health,vt_onlyX,.,unsc_non_aligned_us,0.109831879176246,0.357681130573722
wb,120,Health (120),Health,vt_onlyX,.,voice_accountability,0.0788405328377489,-0.0825107590130219
ch,120,Health (120),Health,vt_onlyFE,.,corruption_control,,-0.43113305359109
ch,120,Health (120),Health,vt_onlyFE,.,country_gini,,0.0146778444691286
ch,120,Health (120),Health,vt_onlyFE,.,election_year,,-0.0912099208539064
ch,120,Health (120),Health,vt_onlyFE,.,gov_effectiveness,,-0.556702643903909
ch,120,Health (120),Health,vt_onlyFE,.,leader_birthplace,,0.128528706865373
ch,120,Health (120),Health,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.144914990159055
ch,120,Health (120),Health,vt_onlyFE,.,log_avg_min_to_city,,-0.297232580813707
ch,120,Health (120),Health,vt_onlyFE,.,log_avg_pop_dens,,0.957423173278642
ch,120,Health (120),Health,vt_onlyFE,.,log_ch_loan_proj_n,,0.105705097090339
ch,120,Health (120),Health,vt_onlyFE,.,log_disasters,,-0.0524490639111867
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_dia,,0.19746321558884
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gems,,-0.038631648207583
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gold,,-0.0603481534498919
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_petro,,0.0191050784706907
ch,120,Health (120),Health,vt_onlyFE,.,log_other_sect_n,,0.136495735146507
ch,120,Health (120),Health,vt_onlyFE,.,log_pc_nl_pre_oda,,0.164845818274395
ch,120,Health (120),Health,vt_onlyFE,.,log_total_neighbor_projs,,0.175941530035474
ch,120,Health (120),Health,vt_onlyFE,.,log_treated_other_funder_n,,0.00300445154245139
ch,120,Health (120),Health,vt_onlyFE,.,political_stability,,0.047217412098317
ch,120,Health (120),Health,vt_onlyFE,.,reg_quality,,-0.189867934994047
ch,120,Health (120),Health,vt_onlyFE,.,rule_of_law,,0.326719098080375
ch,120,Health (120),Health,vt_onlyFE,.,unsc_aligned_us,,-0.111740026424098
ch,120,Health (120),Health,vt_onlyFE,.,unsc_non_aligned_us,,-0.016851274347843
ch,120,Health (120),Health,vt_onlyFE,.,voice_accountability,,0.154864194784881
wb,120,Health (120),Health,vt_onlyFE,.,corruption_control,,0.409825291346548
wb,120,Health (120),Health,vt_onlyFE,.,country_gini,,-0.0478731239344397
wb,120,Health (120),Health,vt_onlyFE,.,election_year,,-0.0328328000690208
wb,120,Health (120),Health,vt_onlyFE,.,gov_effectiveness,,0.03970290553569
wb,120,Health (120),Health,vt_onlyFE,.,leader_birthplace,,0.0452228235031591
wb,120,Health (120),Health,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.133184378051942
wb,120,Health (120),Health,vt_onlyFE,.,log_avg_min_to_city,,-0.0949548957081086
wb,120,Health (120),Health,vt_onlyFE,.,log_avg_pop_dens,,-0.105664610830382
wb,120,Health (120),Health,vt_onlyFE,.,log_ch_loan_proj_n,,-0.0611349490491374
wb,120,Health (120),Health,vt_onlyFE,.,log_disasters,,-0.188702379179902
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_dia,,-0.274448869477038
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gems,,-0.235968637780187
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gold,,0.0746382505532689
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_petro,,-0.262477650030772
wb,120,Health (120),Health,vt_onlyFE,.,log_other_sect_n,,1.0606936840365
wb,120,Health (120),Health,vt_onlyFE,.,log_pc_nl_pre_oda,,-0.10047490908452
wb,120,Health (120),Health,vt_onlyFE,.,log_total_neighbor_projs,,0.471580629304722
wb,120,Health (120),Health,vt_onlyFE,.,log_treated_other_funder_n,,-0.0707967726190224
wb,120,Health (120),Health,vt_onlyFE,.,political_stability,,-0.0253842868055639
wb,120,Health (120),Health,vt_onlyFE,.,reg_quality,,-0.115830282689164
wb,120,Health (120),Health,vt_onlyFE,.,rule_of_law,,-0.198394997358168
wb,120,Health (120),Health,vt_onlyFE,.,unsc_aligned_us,,0.0076722265559886
wb,120,Health (120),Health,vt_onlyFE,.,unsc_non_aligned_us,,0.357681130573722
wb,120,Health (120),Health,vt_onlyFE,.,voice_accountability,,-0.0825107590130219
ch,120,Health (120),Health,vt_onlyXandFE,.,corruption_control,-0.171251843497159,-0.43113305359109
ch,120,Health (120),Health,vt_onlyXandFE,.,country_gini,-0.0319199311034774,0.0146778444691286
ch,120,Health (120),Health,vt_onlyXandFE,.,election_year,-0.0359895245893808,-0.0912099208539064
ch,120,Health (120),Health,vt_onlyXandFE,.,gov_effectiveness,-0.0847648116340849,-0.556702643903909
ch,120,Health (120),Health,vt_onlyXandFE,.,leader_birthplace,-0.02454819816164,0.128528706865373
ch,120,Health (120),Health,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.108828506376579,-0.144914990159055
ch,120,Health (120),Health,vt_onlyXandFE,.,log_avg_min_to_city,-0.134332373552023,-0.297232580813707
ch,120,Health (120),Health,vt_onlyXandFE,.,log_avg_pop_dens,0.143816545497394,0.957423173278642
ch,120,Health (120),Health,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0932133082905765,0.105705097090339
ch,120,Health (120),Health,vt_onlyXandFE,.,log_disasters,0.017050320096308,-0.0524490639111867
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_dia,0.0448408134747295,0.19746321558884
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0634475062973799,-0.038631648207583
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gold,0.14128391026985,-0.0603481534498919
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0761489617079498,0.0191050784706907
ch,120,Health (120),Health,vt_onlyXandFE,.,log_other_sect_n,0.266178116779805,0.136495735146507
ch,120,Health (120),Health,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.000222913837060343,0.164845818274395
ch,120,Health (120),Health,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0810017414763582,0.175941530035474
ch,120,Health (120),Health,vt_onlyXandFE,.,log_treated_other_funder_n,0.0852971967682357,0.00300445154245139
ch,120,Health (120),Health,vt_onlyXandFE,.,political_stability,0.00804678041196891,0.047217412098317
ch,120,Health (120),Health,vt_onlyXandFE,.,reg_quality,-0.0747411833144713,-0.189867934994047
ch,120,Health (120),Health,vt_onlyXandFE,.,rule_of_law,0.0118848649924619,0.326719098080375
ch,120,Health (120),Health,vt_onlyXandFE,.,unsc_aligned_us,0.000346526093780965,-0.111740026424098
ch,120,Health (120),Health,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0592729509062938,-0.016851274347843
ch,120,Health (120),Health,vt_onlyXandFE,.,voice_accountability,-0.0322906600125108,0.154864194784881
wb,120,Health (120),Health,vt_onlyXandFE,.,corruption_control,0.0831646885536575,0.409825291346548
wb,120,Health (120),Health,vt_onlyXandFE,.,country_gini,0.0389543898694654,-0.0478731239344397
wb,120,Health (120),Health,vt_onlyXandFE,.,election_year,0.0340227437834177,-0.0328328000690208
wb,120,Health (120),Health,vt_onlyXandFE,.,gov_effectiveness,0.102051908755675,0.03970290553569
wb,120,Health (120),Health,vt_onlyXandFE,.,leader_birthplace,-0.0776353558898214,0.0452228235031591
wb,120,Health (120),Health,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.094603745751072,0.133184378051942
wb,120,Health (120),Health,vt_onlyXandFE,.,log_avg_min_to_city,0.0401028594747181,-0.0949548957081086
wb,120,Health (120),Health,vt_onlyXandFE,.,log_avg_pop_dens,-0.0328965983167291,-0.105664610830382
wb,120,Health (120),Health,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0810710592742981,-0.0611349490491374
wb,120,Health (120),Health,vt_onlyXandFE,.,log_disasters,0.0499548428141871,-0.188702379179902
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_dia,0.00815097754821181,-0.274448869477038
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gems,0.0535547867976127,-0.235968637780187
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0162527490063804,0.0746382505532689
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_petro,-0.046544766074512,-0.262477650030772
wb,120,Health (120),Health,vt_onlyXandFE,.,log_other_sect_n,0.322979347929441,1.0606936840365
wb,120,Health (120),Health,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0183721227012664,-0.10047490908452
wb,120,Health (120),Health,vt_onlyXandFE,.,log_total_neighbor_projs,0.153924624435574,0.471580629304722
wb,120,Health (120),Health,vt_onlyXandFE,.,log_treated_other_funder_n,0.0539940175623373,-0.0707967726190224
wb,120,Health (120),Health,vt_onlyXandFE,.,political_stability,0.0939898089971385,-0.0253842868055639
wb,120,Health (120),Health,vt_onlyXandFE,.,reg_quality,-0.0841736692702392,-0.115830282689164
wb,120,Health (120),Health,vt_onlyXandFE,.,rule_of_law,-0.100566771650044,-0.198394997358168
wb,120,Health (120),Health,vt_onlyXandFE,.,unsc_aligned_us,0.0957080459780448,0.0076722265559886
wb,120,Health (120),Health,vt_onlyXandFE,.,unsc_non_aligned_us,0.0108752394281328,0.357681130573722
wb,120,Health (120),Health,vt_onlyXandFE,.,voice_accountability,-0.0389679358713336,-0.0825107590130219
ch,120,Health (120),Health,vt_withX,.,corruption_control,-0.029182706805878,-0.43113305359109
ch,120,Health (120),Health,vt_withX,.,country_gini,-0.0153667513092671,0.0146778444691286
ch,120,Health (120),Health,vt_withX,.,election_year,-0.061451309873947,-0.0912099208539064
ch,120,Health (120),Health,vt_withX,.,gov_effectiveness,-0.0337529577058734,-0.556702643903909
ch,120,Health (120),Health,vt_withX,.,leader_birthplace,0.0266736474481801,0.128528706865373
ch,120,Health (120),Health,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0346189405670112,-0.144914990159055
ch,120,Health (120),Health,vt_withX,.,log_avg_min_to_city,-0.128787673586049,-0.297232580813707
ch,120,Health (120),Health,vt_withX,.,log_avg_pop_dens,0.0772268158197405,0.957423173278642
ch,120,Health (120),Health,vt_withX,.,log_ch_loan_proj_n,0.0113668756629363,0.105705097090339
ch,120,Health (120),Health,vt_withX,.,log_disasters,0.046226682958656,-0.0524490639111867
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_dia,-0.0124526326823979,0.19746321558884
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_gems,0.0354405124252662,-0.038631648207583
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_gold,-0.0534005797165446,-0.0603481534498919
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_petro,0.0709390823519794,0.0191050784706907
ch,120,Health (120),Health,vt_withX,.,log_other_sect_n,0.0721943843224718,0.136495735146507
ch,120,Health (120),Health,vt_withX,.,log_pc_nl_pre_oda,0.0511315602227151,0.164845818274395
ch,120,Health (120),Health,vt_withX,.,log_total_neighbor_projs,0.0193524837214482,0.175941530035474
ch,120,Health (120),Health,vt_withX,.,log_treated_other_funder_n,0.0146331229573105,0.00300445154245139
ch,120,Health (120),Health,vt_withX,.,political_stability,0.0644863734324456,0.047217412098317
ch,120,Health (120),Health,vt_withX,.,reg_quality,-0.00283890820108347,-0.189867934994047
ch,120,Health (120),Health,vt_withX,.,rule_of_law,0.0194945769297188,0.326719098080375
ch,120,Health (120),Health,vt_withX,.,unsc_aligned_us,-0.0534627408557525,-0.111740026424098
ch,120,Health (120),Health,vt_withX,.,unsc_non_aligned_us,0.02163278255844,-0.016851274347843
ch,120,Health (120),Health,vt_withX,.,voice_accountability,0.0914514741860253,0.154864194784881
wb,120,Health (120),Health,vt_withX,.,corruption_control,0.363390008360137,0.409825291346548
wb,120,Health (120),Health,vt_withX,.,country_gini,-0.147637880779792,-0.0478731239344397
wb,120,Health (120),Health,vt_withX,.,election_year,0.187034368554552,-0.0328328000690208
wb,120,Health (120),Health,vt_withX,.,gov_effectiveness,-0.00524071604944766,0.03970290553569
wb,120,Health (120),Health,vt_withX,.,leader_birthplace,0.0078374563436979,0.0452228235031591
wb,120,Health (120),Health,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0981601967196796,0.133184378051942
wb,120,Health (120),Health,vt_withX,.,log_avg_min_to_city,0.0292167724482713,-0.0949548957081086
wb,120,Health (120),Health,vt_withX,.,log_avg_pop_dens,-0.0152408258989452,-0.105664610830382
wb,120,Health (120),Health,vt_withX,.,log_ch_loan_proj_n,-0.155904802102686,-0.0611349490491374
wb,120,Health (120),Health,vt_withX,.,log_disasters,-0.0897779827378882,-0.188702379179902
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_dia,-0.217472632788123,-0.274448869477038
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_gems,-0.120273405984044,-0.235968637780187
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_gold,-0.0525833173142749,0.0746382505532689
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_petro,-0.14881970677059,-0.262477650030772
wb,120,Health (120),Health,vt_withX,.,log_other_sect_n,0.76828300148221,1.0606936840365
wb,120,Health (120),Health,vt_withX,.,log_pc_nl_pre_oda,-0.0537431285961345,-0.10047490908452
wb,120,Health (120),Health,vt_withX,.,log_total_neighbor_projs,0.304816395699142,0.471580629304722
wb,120,Health (120),Health,vt_withX,.,log_treated_other_funder_n,0.0246324458625175,-0.0707967726190224
wb,120,Health (120),Health,vt_withX,.,political_stability,0.082645885627716,-0.0253842868055639
wb,120,Health (120),Health,vt_withX,.,reg_quality,-0.0197550151497123,-0.115830282689164
wb,120,Health (120),Health,vt_withX,.,rule_of_law,-0.0710496114380644,-0.198394997358168
wb,120,Health (120),Health,vt_withX,.,unsc_aligned_us,-0.0163105292373709,0.0076722265559886
wb,120,Health (120),Health,vt_withX,.,unsc_non_aligned_us,0.191460841624071,0.357681130573722
wb,120,Health (120),Health,vt_withX,.,voice_accountability,-0.0657276011444642,-0.0825107590130219
ch,120,Health (120),Health,vt_withFE,.,corruption_control,,-0.43113305359109
ch,120,Health (120),Health,vt_withFE,.,country_gini,,0.0146778444691286
ch,120,Health (120),Health,vt_withFE,.,election_year,,-0.0912099208539064
ch,120,Health (120),Health,vt_withFE,.,gov_effectiveness,,-0.556702643903909
ch,120,Health (120),Health,vt_withFE,.,leader_birthplace,,0.128528706865373
ch,120,Health (120),Health,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.144914990159055
ch,120,Health (120),Health,vt_withFE,.,log_avg_min_to_city,,-0.297232580813707
ch,120,Health (120),Health,vt_withFE,.,log_avg_pop_dens,,0.957423173278642
ch,120,Health (120),Health,vt_withFE,.,log_ch_loan_proj_n,,0.105705097090339
ch,120,Health (120),Health,vt_withFE,.,log_disasters,,-0.0524490639111867
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_dia,,0.19746321558884
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gems,,-0.038631648207583
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gold,,-0.0603481534498919
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_petro,,0.0191050784706907
ch,120,Health (120),Health,vt_withFE,.,log_other_sect_n,,0.136495735146507
ch,120,Health (120),Health,vt_withFE,.,log_pc_nl_pre_oda,,0.164845818274395
ch,120,Health (120),Health,vt_withFE,.,log_total_neighbor_projs,,0.175941530035474
ch,120,Health (120),Health,vt_withFE,.,log_treated_other_funder_n,,0.00300445154245139
ch,120,Health (120),Health,vt_withFE,.,political_stability,,0.047217412098317
ch,120,Health (120),Health,vt_withFE,.,reg_quality,,-0.189867934994047
ch,120,Health (120),Health,vt_withFE,.,rule_of_law,,0.326719098080375
ch,120,Health (120),Health,vt_withFE,.,unsc_aligned_us,,-0.111740026424098
ch,120,Health (120),Health,vt_withFE,.,unsc_non_aligned_us,,-0.016851274347843
ch,120,Health (120),Health,vt_withFE,.,voice_accountability,,0.154864194784881
wb,120,Health (120),Health,vt_withFE,.,corruption_control,,0.409825291346548
wb,120,Health (120),Health,vt_withFE,.,country_gini,,-0.0478731239344397
wb,120,Health (120),Health,vt_withFE,.,election_year,,-0.0328328000690208
wb,120,Health (120),Health,vt_withFE,.,gov_effectiveness,,0.03970290553569
wb,120,Health (120),Health,vt_withFE,.,leader_birthplace,,0.0452228235031591
wb,120,Health (120),Health,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.133184378051942
wb,120,Health (120),Health,vt_withFE,.,log_avg_min_to_city,,-0.0949548957081086
wb,120,Health (120),Health,vt_withFE,.,log_avg_pop_dens,,-0.105664610830382
wb,120,Health (120),Health,vt_withFE,.,log_ch_loan_proj_n,,-0.0611349490491374
wb,120,Health (120),Health,vt_withFE,.,log_disasters,,-0.188702379179902
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_dia,,-0.274448869477038
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gems,,-0.235968637780187
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gold,,0.0746382505532689
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_petro,,-0.262477650030772
wb,120,Health (120),Health,vt_withFE,.,log_other_sect_n,,1.0606936840365
wb,120,Health (120),Health,vt_withFE,.,log_pc_nl_pre_oda,,-0.10047490908452
wb,120,Health (120),Health,vt_withFE,.,log_total_neighbor_projs,,0.471580629304722
wb,120,Health (120),Health,vt_withFE,.,log_treated_other_funder_n,,-0.0707967726190224
wb,120,Health (120),Health,vt_withFE,.,political_stability,,-0.0253842868055639
wb,120,Health (120),Health,vt_withFE,.,reg_quality,,-0.115830282689164
wb,120,Health (120),Health,vt_withFE,.,rule_of_law,,-0.198394997358168
wb,120,Health (120),Health,vt_withFE,.,unsc_aligned_us,,0.0076722265559886
wb,120,Health (120),Health,vt_withFE,.,unsc_non_aligned_us,,0.357681130573722
wb,120,Health (120),Health,vt_withFE,.,voice_accountability,,-0.0825107590130219
ch,120,Health (120),Health,vt_withXandFE,.,corruption_control,-0.100967608764187,-0.43113305359109
ch,120,Health (120),Health,vt_withXandFE,.,country_gini,-0.0214775436895447,0.0146778444691286
ch,120,Health (120),Health,vt_withXandFE,.,election_year,-0.0297983257046102,-0.0912099208539064
ch,120,Health (120),Health,vt_withXandFE,.,gov_effectiveness,-0.0598953642463303,-0.556702643903909
ch,120,Health (120),Health,vt_withXandFE,.,leader_birthplace,0.173950168518302,0.128528706865373
ch,120,Health (120),Health,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0173489264922658,-0.144914990159055
ch,120,Health (120),Health,vt_withXandFE,.,log_avg_min_to_city,-0.224552019799592,-0.297232580813707
ch,120,Health (120),Health,vt_withXandFE,.,log_avg_pop_dens,0.246129608755001,0.957423173278642
ch,120,Health (120),Health,vt_withXandFE,.,log_ch_loan_proj_n,0.111298549408091,0.105705097090339
ch,120,Health (120),Health,vt_withXandFE,.,log_disasters,-0.064213656261541,-0.0524490639111867
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_dia,0.0464857248304177,0.19746321558884
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gems,-0.0291971451808059,-0.038631648207583
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gold,-0.175838708411176,-0.0603481534498919
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_petro,0.0343885299004615,0.0191050784706907
ch,120,Health (120),Health,vt_withXandFE,.,log_other_sect_n,0.323295123321041,0.136495735146507
ch,120,Health (120),Health,vt_withXandFE,.,log_pc_nl_pre_oda,0.116532146416144,0.164845818274395
ch,120,Health (120),Health,vt_withXandFE,.,log_total_neighbor_projs,0.125965331841728,0.175941530035474
ch,120,Health (120),Health,vt_withXandFE,.,log_treated_other_funder_n,0.00959592204075435,0.00300445154245139
ch,120,Health (120),Health,vt_withXandFE,.,political_stability,0.175117662013508,0.047217412098317
ch,120,Health (120),Health,vt_withXandFE,.,reg_quality,-0.0860763750923784,-0.189867934994047
ch,120,Health (120),Health,vt_withXandFE,.,rule_of_law,0.00815053402504407,0.326719098080375
ch,120,Health (120),Health,vt_withXandFE,.,unsc_aligned_us,-0.182673401803461,-0.111740026424098
ch,120,Health (120),Health,vt_withXandFE,.,unsc_non_aligned_us,-0.0349253395618796,-0.016851274347843
ch,120,Health (120),Health,vt_withXandFE,.,voice_accountability,-0.00958595065399927,0.154864194784881
wb,120,Health (120),Health,vt_withXandFE,.,corruption_control,0.0931519929284655,0.409825291346548
wb,120,Health (120),Health,vt_withXandFE,.,country_gini,-0.126469878084017,-0.0478731239344397
wb,120,Health (120),Health,vt_withXandFE,.,election_year,0.0188151574006726,-0.0328328000690208
wb,120,Health (120),Health,vt_withXandFE,.,gov_effectiveness,-0.0234831978054718,0.03970290553569
wb,120,Health (120),Health,vt_withXandFE,.,leader_birthplace,-0.0568201296101501,0.0452228235031591
wb,120,Health (120),Health,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0786177515098735,0.133184378051942
wb,120,Health (120),Health,vt_withXandFE,.,log_avg_min_to_city,-0.0463847971637728,-0.0949548957081086
wb,120,Health (120),Health,vt_withXandFE,.,log_avg_pop_dens,-0.044965092779603,-0.105664610830382
wb,120,Health (120),Health,vt_withXandFE,.,log_ch_loan_proj_n,-0.115337428732372,-0.0611349490491374
wb,120,Health (120),Health,vt_withXandFE,.,log_disasters,-0.157588240046756,-0.188702379179902
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_dia,-0.112191603609826,-0.274448869477038
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gems,-0.0387853594019542,-0.235968637780187
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gold,0.0768899971974319,0.0746382505532689
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_petro,-0.106879721133154,-0.262477650030772
wb,120,Health (120),Health,vt_withXandFE,.,log_other_sect_n,0.836002041028329,1.0606936840365
wb,120,Health (120),Health,vt_withXandFE,.,log_pc_nl_pre_oda,-0.0653412630036791,-0.10047490908452
wb,120,Health (120),Health,vt_withXandFE,.,log_total_neighbor_projs,0.285539784259108,0.471580629304722
wb,120,Health (120),Health,vt_withXandFE,.,log_treated_other_funder_n,-0.0360565969836724,-0.0707967726190224
wb,120,Health (120),Health,vt_withXandFE,.,political_stability,-0.0145770427805836,-0.0253842868055639
wb,120,Health (120),Health,vt_withXandFE,.,reg_quality,-0.0912474921904499,-0.115830282689164
wb,120,Health (120),Health,vt_withXandFE,.,rule_of_law,-0.00738150495104476,-0.198394997358168
wb,120,Health (120),Health,vt_withXandFE,.,unsc_aligned_us,0.0434653553087018,0.0076722265559886
wb,120,Health (120),Health,vt_withXandFE,.,unsc_non_aligned_us,0.182561576071458,0.357681130573722
wb,120,Health (120),Health,vt_withXandFE,.,voice_accountability,0.0411262450984221,-0.0825107590130219
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,corruption_control,,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,country_gini,,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,election_year,,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,gov_effectiveness,,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,leader_birthplace,,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_min_to_city,,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_pop_dens,,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_ch_loan_proj_n,,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_disasters,,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_dia,,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gems,,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gold,,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_petro,,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_other_sect_n,,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_pc_nl_pre_oda,,0.154474250092125
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_total_neighbor_projs,,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_treated_other_funder_n,,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,political_stability,,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,reg_quality,,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,rule_of_law,,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_non_aligned_us,,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,voice_accountability,,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,corruption_control,,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,country_gini,,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,election_year,,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,gov_effectiveness,,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,leader_birthplace,,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_3yr_pre_conflict_deaths,,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_min_to_city,,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_pop_dens,,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_ch_loan_proj_n,,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_disasters,,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_dia,,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gems,,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gold,,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_petro,,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_other_sect_n,,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_pc_nl_pre_oda,,0.0621325835675063
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_total_neighbor_projs,,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_treated_other_funder_n,,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,political_stability,,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,reg_quality,,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,rule_of_law,,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_aligned_us,,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_non_aligned_us,,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,voice_accountability,,0.0831923978867619
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,corruption_control,-0.0954779386986023,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,country_gini,-0.0852561693149564,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,election_year,0.154454478807747,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,gov_effectiveness,-0.196476620361207,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,leader_birthplace,0.0196564046526348,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0654672678103017,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_min_to_city,-0.09376326777041,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_pop_dens,-0.0595659622829408,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_ch_loan_proj_n,0.0513838305836484,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_disasters,0.288618368171125,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_dia,0.208696576282383,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gems,-0.0998794355988504,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gold,-0.0275893385615199,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_petro,0.144985844790936,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_other_sect_n,-0.0136824861168847,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_pc_nl_pre_oda,0.115567222726539,0.154474250092125
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_total_neighbor_projs,0.0911321772448709,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_treated_other_funder_n,0.136490672128272,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,political_stability,0.185754437055431,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,reg_quality,0.232480144798753,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,rule_of_law,-0.260610777512195,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_non_aligned_us,-0.0344344041356829,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,voice_accountability,-0.083789268219844,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,corruption_control,0.279815509617344,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,country_gini,0.0611007452814344,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,election_year,0.0621946986205556,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,gov_effectiveness,0.305216597318632,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,leader_birthplace,-0.0257192295277463,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.115059557370834,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_min_to_city,-0.16906021779403,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_pop_dens,0.264712241217495,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_ch_loan_proj_n,-0.0573314010671858,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_disasters,0.0500790389254584,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_dia,-0.0761543254414576,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gems,-0.171458148127422,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gold,0.165763644669205,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_petro,-0.0871004706621173,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_other_sect_n,1.33820903658853,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_pc_nl_pre_oda,-0.0838231409573764,0.0621325835675063
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_total_neighbor_projs,0.00315043412149007,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_treated_other_funder_n,0.154583914726931,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,political_stability,-0.174174817129965,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,reg_quality,-0.0407125888392323,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,rule_of_law,-0.186500098742545,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_aligned_us,0.176897490955862,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_non_aligned_us,0.0135206570103693,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,voice_accountability,0.154794368594887,0.0831923978867619
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,corruption_control,,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,country_gini,,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,election_year,,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,gov_effectiveness,,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,leader_birthplace,,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_min_to_city,,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_pop_dens,,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_ch_loan_proj_n,,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_disasters,,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_dia,,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gems,,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gold,,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_petro,,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_other_sect_n,,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_pc_nl_pre_oda,,0.154474250092125
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_total_neighbor_projs,,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_treated_other_funder_n,,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,political_stability,,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,reg_quality,,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,rule_of_law,,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_non_aligned_us,,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,voice_accountability,,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,corruption_control,,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,country_gini,,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,election_year,,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,gov_effectiveness,,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,leader_birthplace,,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_min_to_city,,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_pop_dens,,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_ch_loan_proj_n,,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_disasters,,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_dia,,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gems,,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gold,,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_petro,,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_other_sect_n,,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_pc_nl_pre_oda,,0.0621325835675063
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_total_neighbor_projs,,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_treated_other_funder_n,,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,political_stability,,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,reg_quality,,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,rule_of_law,,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_aligned_us,,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_non_aligned_us,,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,voice_accountability,,0.0831923978867619
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,corruption_control,-0.195880347692868,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,country_gini,-0.147226780587798,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,election_year,0.17575798170641,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,gov_effectiveness,-0.0466348049882794,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,leader_birthplace,0.0246483948919948,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.120248978864389,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_min_to_city,0.141999166863971,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_pop_dens,-0.143469172045589,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0389788008085407,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_disasters,0.153105352753757,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_dia,0.273577734939755,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0761357936169953,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0466531842201947,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_petro,0.0349191331118345,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_other_sect_n,0.112645650482288,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.218351663276569,0.154474250092125
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_total_neighbor_projs,0.15223496807739,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_treated_other_funder_n,0.106354136237058,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,political_stability,0.121455602869386,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,reg_quality,0.065625171400606,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,rule_of_law,-0.262100456529299,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0672657454386377,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,voice_accountability,-0.128848549835385,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,corruption_control,0.0305833452660601,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,country_gini,0.0148413366079337,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,election_year,-0.014669543475611,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,gov_effectiveness,0.114826122551462,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,leader_birthplace,0.0195473062549701,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.160219099749806,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_min_to_city,0.0316053671103145,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_pop_dens,-0.0206274972436949,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0353933990793336,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_disasters,-0.0819099953025485,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_dia,0.0380106044001875,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gems,-0.106395759154111,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0461945335194474,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_petro,0.0781907531991587,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_other_sect_n,0.497896395474686,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0330149942357143,0.0621325835675063
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_total_neighbor_projs,0.143933500680144,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_treated_other_funder_n,-0.00224567059427467,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,political_stability,-0.256349101935053,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,reg_quality,0.0258427296578877,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,rule_of_law,-0.124448882713914,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_aligned_us,0.0915388031629955,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_non_aligned_us,-0.049108246047971,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,voice_accountability,-0.110115422271197,0.0831923978867619
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,corruption_control,-0.010590818445198,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,country_gini,-0.0067110456206133,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,election_year,-0.0067724670609459,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,gov_effectiveness,-0.00556556120805901,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,leader_birthplace,-0.00012736999895425,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_3yr_pre_conflict_deaths,0.00112308983167156,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_min_to_city,-0.0198497127823067,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_pop_dens,0.0104253119335044,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_ch_loan_proj_n,0.0148811102725432,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_disasters,0.005849686962901,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_dia,0.00321321863448249,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gems,0.011771203285316,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gold,-0.00166345074365381,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_petro,-0.00222882542133448,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_other_sect_n,0.0052482278272504,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_pc_nl_pre_oda,-0.00220259021032704,0.154474250092125
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_total_neighbor_projs,0.00611784335458644,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_treated_other_funder_n,0.00656865825410919,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,political_stability,-0.00672139701491659,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,reg_quality,-0.00187613260422948,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,rule_of_law,-0.0163917923974806,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_non_aligned_us,-0.00329450085293513,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,voice_accountability,-0.00698353278159634,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,corruption_control,0.120712411636493,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,country_gini,0.0866921466961461,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,election_year,0.115216333940566,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,gov_effectiveness,0.235707941055285,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,leader_birthplace,-0.0205104763293617,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0463125334493785,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_min_to_city,-0.157520769904367,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_pop_dens,0.134206959009171,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_ch_loan_proj_n,-0.0234209546726123,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_disasters,0.0145048548374295,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_dia,-0.0386670339852573,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gems,-0.120399455208099,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gold,-0.0132615906558931,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_petro,-0.211710100211204,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_other_sect_n,0.912773140966798,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_pc_nl_pre_oda,0.0920714641641646,0.0621325835675063
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_total_neighbor_projs,0.141126727424587,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_treated_other_funder_n,0.141862787562384,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,political_stability,-0.118426891583946,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,reg_quality,0.0010768965538591,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,rule_of_law,0.0588381512486378,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_aligned_us,0.0690990822017086,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_non_aligned_us,0.0114675546996235,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,voice_accountability,0.0123532258905472,0.0831923978867619
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,corruption_control,,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,country_gini,,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,election_year,,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,gov_effectiveness,,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,leader_birthplace,,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_min_to_city,,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_pop_dens,,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_ch_loan_proj_n,,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_disasters,,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_dia,,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gems,,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gold,,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_petro,,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_other_sect_n,,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_pc_nl_pre_oda,,0.154474250092125
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_total_neighbor_projs,,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_treated_other_funder_n,,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,political_stability,,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,reg_quality,,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,rule_of_law,,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_non_aligned_us,,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,voice_accountability,,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,corruption_control,,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,country_gini,,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,election_year,,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,gov_effectiveness,,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,leader_birthplace,,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_min_to_city,,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_pop_dens,,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_ch_loan_proj_n,,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_disasters,,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_dia,,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gems,,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gold,,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_petro,,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_other_sect_n,,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_pc_nl_pre_oda,,0.0621325835675063
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_total_neighbor_projs,,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_treated_other_funder_n,,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,political_stability,,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,reg_quality,,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,rule_of_law,,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_aligned_us,,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_non_aligned_us,,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,voice_accountability,,0.0831923978867619
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,corruption_control,-0.0289175790001165,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,country_gini,0.0111558396555476,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,election_year,0.0194229923840611,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,gov_effectiveness,-0.0278882093401622,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,leader_birthplace,0.00978837339382255,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0134313814120818,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_min_to_city,-0.0129206834384241,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_pop_dens,0.00787588462320856,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_ch_loan_proj_n,0.00917154761263995,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_disasters,0.0073258173850983,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_dia,-0.00680966927087869,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gems,0.00862527887336911,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gold,-0.0236176243401132,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_petro,0.0145238486118615,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_other_sect_n,0.00561238356865883,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_pc_nl_pre_oda,0.0138523305155114,0.154474250092125
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_total_neighbor_projs,-0.000476147115696216,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_treated_other_funder_n,0.000527019656728942,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,political_stability,-0.0147407530504273,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,reg_quality,-0.0236749819712711,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,rule_of_law,-0.0280324618413581,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_non_aligned_us,-0.00742380673065807,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,voice_accountability,-0.0205499191518176,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,corruption_control,0.0971441091504,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,country_gini,-0.00274144989904003,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,election_year,0.0260032215015829,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,gov_effectiveness,0.0862876730505328,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,leader_birthplace,0.000720266839489263,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0224025880126268,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_min_to_city,-0.0448111139400861,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_pop_dens,0.0770204796642066,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_ch_loan_proj_n,-0.0233469685725794,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_disasters,0.0197488855663646,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_dia,-0.0249530603899621,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gems,-0.0220007150876336,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gold,-0.0234812816353224,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_petro,-0.0463411894463935,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_other_sect_n,0.39023096460845,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_pc_nl_pre_oda,0.0808650770224473,0.0621325835675063
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_total_neighbor_projs,0.0374140809103912,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_treated_other_funder_n,0.0353489409081426,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,political_stability,-0.0593977328576133,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,reg_quality,0.0315798257972342,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,rule_of_law,-0.0312799664912747,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_aligned_us,0.0275438851164611,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_non_aligned_us,0.0195158526790225,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,voice_accountability,0.06568616103381,0.0831923978867619
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,corruption_control,,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,country_gini,,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,election_year,,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,gov_effectiveness,,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,leader_birthplace,,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_3yr_pre_conflict_deaths,,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_min_to_city,,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_pop_dens,,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_ch_loan_proj_n,,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_disasters,,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_dia,,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gems,,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gold,,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_petro,,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_other_sect_n,,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_total_neighbor_projs,,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_treated_other_funder_n,,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,political_stability,,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,reg_quality,,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,rule_of_law,,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_aligned_us,,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_non_aligned_us,,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,voice_accountability,,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,corruption_control,,-0.19388395731102
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,country_gini,,-0.209853730998195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,election_year,,-0.0314564506532827
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,gov_effectiveness,,-0.217212158883212
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,leader_birthplace,,0.0327170350431803
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.161915693596065
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_min_to_city,,-0.0051908118409524
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_pop_dens,,-0.0144789027567034
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_ch_loan_proj_n,,-0.0850970483412231
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_disasters,,0.00692755984740049
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_dia,,-0.062108144477498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gems,,0.13321783894741
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gold,,-0.0969361357681132
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_petro,,0.0455980683411229
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_other_sect_n,,1.27731406201885
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_pc_nl_pre_oda,,-0.0538202834592009
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_total_neighbor_projs,,0.525422858639401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_treated_other_funder_n,,0.140621684047056
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,political_stability,,0.176205395677902
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,reg_quality,,-0.0268336353663978
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,rule_of_law,,0.025970349389113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_aligned_us,,-0.241184405946306
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_non_aligned_us,,0.0361349079860113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,voice_accountability,,0.149123516908002
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,corruption_control,0.360476442575457,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,country_gini,0.18500631213189,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,election_year,-0.13173312752737,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,gov_effectiveness,-0.251215366125104,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,leader_birthplace,0.102619162872479,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.243982858844204,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_min_to_city,-0.152290449275169,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_pop_dens,0.506281661987305,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_ch_loan_proj_n,-0.00841593768447756,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_disasters,-0.0138111627125216,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_dia,0.281044948399066,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gems,0.206270230556838,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gold,-0.255405571535229,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_petro,-0.281125050783156,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_other_sect_n,0.518634746968973,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_total_neighbor_projs,-0.032042539026586,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_treated_other_funder_n,0.0498134900256887,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,political_stability,0.0166273237764827,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,reg_quality,0.231747996695354,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,rule_of_law,-0.224049558937542,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_aligned_us,0.110158626083341,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_non_aligned_us,-0.176883746683602,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,voice_accountability,0.127766905874015,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,corruption_control,-0.131398552246386,-0.19388395731102
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,country_gini,-0.168740894859647,-0.209853730998195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,election_year,-0.0511871262089648,-0.0314564506532827
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,gov_effectiveness,-0.353991676010185,-0.217212158883212
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,leader_birthplace,0.01935288120062,0.0327170350431803
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.170056811622266,-0.161915693596065
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_min_to_city,0.0603375735878945,-0.0051908118409524
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_pop_dens,0.383412032723427,-0.0144789027567034
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_ch_loan_proj_n,-0.191864237636364,-0.0850970483412231
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_disasters,0.130231157410895,0.00692755984740049
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_dia,-0.211368564078583,-0.062108144477498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gems,0.0617946348339318,0.13321783894741
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gold,-0.162317067272961,-0.0969361357681132
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_petro,0.00346020890399817,0.0455980683411229
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_other_sect_n,2.08984532594621,1.27731406201885
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_pc_nl_pre_oda,-0.140057311095329,-0.0538202834592009
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_total_neighbor_projs,0.346809552048748,0.525422858639401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_treated_other_funder_n,0.0395106071978829,0.140621684047056
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,political_stability,0.0246146164089428,0.176205395677902
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,reg_quality,0.0811833047494226,-0.0268336353663978
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,rule_of_law,0.0621534938988033,0.025970349389113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_aligned_us,-0.354932009279731,-0.241184405946306
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_non_aligned_us,0.063935729265188,0.0361349079860113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,voice_accountability,0.267504187021425,0.149123516908002
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,corruption_control,,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,country_gini,,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,election_year,,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,gov_effectiveness,,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,leader_birthplace,,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_min_to_city,,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_pop_dens,,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_ch_loan_proj_n,,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_disasters,,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_dia,,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gems,,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gold,,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_petro,,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_other_sect_n,,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_total_neighbor_projs,,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_treated_other_funder_n,,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,political_stability,,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,reg_quality,,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,rule_of_law,,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_aligned_us,,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_non_aligned_us,,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,voice_accountability,,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,corruption_control,,-0.19388395731102
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,country_gini,,-0.209853730998195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,election_year,,-0.0314564506532827
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,gov_effectiveness,,-0.217212158883212
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,leader_birthplace,,0.0327170350431803
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.161915693596065
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_min_to_city,,-0.0051908118409524
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_pop_dens,,-0.0144789027567034
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_ch_loan_proj_n,,-0.0850970483412231
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_disasters,,0.00692755984740049
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_dia,,-0.062108144477498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gems,,0.13321783894741
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gold,,-0.0969361357681132
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_petro,,0.0455980683411229
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_other_sect_n,,1.27731406201885
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_pc_nl_pre_oda,,-0.0538202834592009
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_total_neighbor_projs,,0.525422858639401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_treated_other_funder_n,,0.140621684047056
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,political_stability,,0.176205395677902
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,reg_quality,,-0.0268336353663978
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,rule_of_law,,0.025970349389113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_aligned_us,,-0.241184405946306
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_non_aligned_us,,0.0361349079860113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,voice_accountability,,0.149123516908002
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,corruption_control,-0.00431764425244186,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,country_gini,0.0314529383927598,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,election_year,0.0559695410728306,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,gov_effectiveness,-0.0109115520026534,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,leader_birthplace,0.02635438937695,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0469387334957916,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_min_to_city,0.00259636034315917,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_pop_dens,-0.0185418677236885,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0117611053446324,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_disasters,-0.0161644780007231,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_dia,0.00675950296921653,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gems,-0.00308945500757545,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gold,0.0114116601407295,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_petro,0.0109571186476386,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_other_sect_n,0.00671808350831564,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_total_neighbor_projs,0.00603848565369803,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_treated_other_funder_n,0.0158152992976796,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,political_stability,-0.0328583659604176,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,reg_quality,0.00732658037915872,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,rule_of_law,0.00971770785748924,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_aligned_us,-0.0159838944650337,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_non_aligned_us,-0.00327884974656635,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,voice_accountability,0.0103825854044409,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,corruption_control,-0.078826001172416,-0.19388395731102
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,country_gini,-0.0484820863835892,-0.209853730998195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,election_year,-0.0533636035676993,-0.0314564506532827
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,gov_effectiveness,-0.018312367238104,-0.217212158883212
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,leader_birthplace,-0.0316313115507502,0.0327170350431803
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0828747188299514,-0.161915693596065
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_min_to_city,-0.0124607326141268,-0.0051908118409524
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_pop_dens,0.134136274009943,-0.0144789027567034
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0915620502177797,-0.0850970483412231
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_disasters,0.0357387566380217,0.00692755984740049
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0268971631489693,-0.062108144477498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gems,0.0270257473923265,0.13321783894741
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gold,0.0142227079719305,-0.0969361357681132
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_petro,0.0234878342889718,0.0455980683411229
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_other_sect_n,0.579183262586427,1.27731406201885
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0314772106520902,-0.0538202834592009
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_total_neighbor_projs,0.0700338514521616,0.525422858639401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0321647828072327,0.140621684047056
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,political_stability,0.0843457488343073,0.176205395677902
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,reg_quality,0.0233240860095229,-0.0268336353663978
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,rule_of_law,-0.0020395713835023,0.025970349389113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_aligned_us,-0.0664306406956172,-0.241184405946306
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_non_aligned_us,-0.00689876459073006,0.0361349079860113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,voice_accountability,-0.0249033724609782,0.149123516908002
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,corruption_control,0.000856580794788903,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,country_gini,0.0143185896659276,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,election_year,-0.0104573678877177,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,gov_effectiveness,-0.0076665973721537,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,leader_birthplace,-0.00147493034368446,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_3yr_pre_conflict_deaths,-0.000662700659595708,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_min_to_city,-0.032758477043826,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_pop_dens,0.0263460377103183,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_ch_loan_proj_n,0.00936512305983474,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_disasters,-0.00160496307129546,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_dia,-0.0026570379763143,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gems,0.0035319922445342,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gold,-0.0287211350235156,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_petro,0.00554825556493594,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_other_sect_n,0.0378733572107906,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_total_neighbor_projs,0.00934671566668776,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_treated_other_funder_n,-0.00380867158993999,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,political_stability,-0.00181703511974765,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,reg_quality,0.0102596997260123,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,rule_of_law,-0.00684630224081023,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_aligned_us,0.0128450736409352,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_non_aligned_us,-0.0101183747941107,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,voice_accountability,-0.00390857013408099,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,corruption_control,-0.0747997808456418,-0.19388395731102
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,country_gini,-0.140170893408349,-0.209853730998195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,election_year,-0.0446793056000119,-0.0314564506532827
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,gov_effectiveness,-0.174617038621799,-0.217212158883212
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,leader_birthplace,-0.0405439501162795,0.0327170350431803
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0200645517604415,-0.161915693596065
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_min_to_city,0.0473899588768835,-0.0051908118409524
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_pop_dens,0.0201684117945842,-0.0144789027567034
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_ch_loan_proj_n,-0.0369829942984717,-0.0850970483412231
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_disasters,-0.0476992632355521,0.00692755984740049
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_dia,-0.145987877789884,-0.062108144477498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gems,0.117490830309688,0.13321783894741
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gold,-0.0339435933530332,-0.0969361357681132
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_petro,0.0379372604005036,0.0455980683411229
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_other_sect_n,0.937762908637443,1.27731406201885
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_pc_nl_pre_oda,-0.0449114725907466,-0.0538202834592009
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_total_neighbor_projs,0.195758831258851,0.525422858639401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_treated_other_funder_n,0.0650700802169497,0.140621684047056
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,political_stability,0.0322289870399964,0.176205395677902
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,reg_quality,-0.0979347206326218,-0.0268336353663978
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,rule_of_law,0.114294487070217,0.025970349389113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_aligned_us,-0.0254554840549677,-0.241184405946306
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_non_aligned_us,0.0586856398684864,0.0361349079860113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,voice_accountability,0.0701871919399095,0.149123516908002
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,corruption_control,,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,country_gini,,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,election_year,,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,gov_effectiveness,,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,leader_birthplace,,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_3yr_pre_conflict_deaths,,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_min_to_city,,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_pop_dens,,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_ch_loan_proj_n,,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_disasters,,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_dia,,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gems,,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gold,,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_petro,,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_other_sect_n,,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_total_neighbor_projs,,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_treated_other_funder_n,,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,political_stability,,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,reg_quality,,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,rule_of_law,,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_aligned_us,,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_non_aligned_us,,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,voice_accountability,,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,corruption_control,,-0.19388395731102
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,country_gini,,-0.209853730998195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,election_year,,-0.0314564506532827
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,gov_effectiveness,,-0.217212158883212
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,leader_birthplace,,0.0327170350431803
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.161915693596065
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_min_to_city,,-0.0051908118409524
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_pop_dens,,-0.0144789027567034
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_ch_loan_proj_n,,-0.0850970483412231
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_disasters,,0.00692755984740049
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_dia,,-0.062108144477498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gems,,0.13321783894741
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gold,,-0.0969361357681132
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_petro,,0.0455980683411229
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_other_sect_n,,1.27731406201885
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_pc_nl_pre_oda,,-0.0538202834592009
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_total_neighbor_projs,,0.525422858639401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_treated_other_funder_n,,0.140621684047056
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,political_stability,,0.176205395677902
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,reg_quality,,-0.0268336353663978
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,rule_of_law,,0.025970349389113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_aligned_us,,-0.241184405946306
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_non_aligned_us,,0.0361349079860113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,voice_accountability,,0.149123516908002
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,corruption_control,0.0316070770318768,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,country_gini,0.0782921231794206,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,election_year,-0.13367054417493,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,gov_effectiveness,-0.0300280419614862,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,leader_birthplace,0.0520492407051145,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0665472658118512,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_min_to_city,-0.0594963705097324,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_pop_dens,0.106884039247234,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_ch_loan_proj_n,0.0885866928755547,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_disasters,-0.0283593019924663,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_dia,0.017933520963561,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gems,0.0135069290106185,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gold,-0.0736599432118234,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_petro,0.00730421249711067,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_other_sect_n,0.263590956074301,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_total_neighbor_projs,0.0347731230990006,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_treated_other_funder_n,0.0697442033269762,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,political_stability,-0.00190336445346465,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,reg_quality,0.084654670574242,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,rule_of_law,-0.0894837687280929,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_aligned_us,-0.00832080770982855,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_non_aligned_us,-0.0492557067988685,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,voice_accountability,-0.055494574992918,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,corruption_control,-0.0586102825784447,-0.19388395731102
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,country_gini,-0.0810552272712763,-0.209853730998195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,election_year,-0.0129149217321525,-0.0314564506532827
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,gov_effectiveness,-0.0336061328649515,-0.217212158883212
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,leader_birthplace,-0.0400069979694846,0.0327170350431803
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0315344490157296,-0.161915693596065
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_min_to_city,-0.0788717310037465,-0.0051908118409524
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_pop_dens,0.0665105784405023,-0.0144789027567034
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_ch_loan_proj_n,-0.0970131876133564,-0.0850970483412231
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_disasters,0.0259500217996548,0.00692755984740049
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_dia,-0.0515617972053585,-0.062108144477498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gems,0.0228674223436974,0.13321783894741
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gold,-0.0102425564716032,-0.0969361357681132
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_petro,0.0517315907729795,0.0455980683411229
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_other_sect_n,0.669886413924203,1.27731406201885
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_pc_nl_pre_oda,0.0216210225597072,-0.0538202834592009
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_total_neighbor_projs,0.11895660000153,0.525422858639401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_treated_other_funder_n,0.0543434212962195,0.140621684047056
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,political_stability,0.0127963762171559,0.176205395677902
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,reg_quality,-0.0645422746986098,-0.0268336353663978
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,rule_of_law,-0.0177897216982816,0.025970349389113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_aligned_us,-0.00929432742632352,-0.241184405946306
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_non_aligned_us,0.0284754180174675,0.0361349079860113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,voice_accountability,0.101033515821917,0.149123516908002
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,corruption_control,,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,country_gini,,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,election_year,,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,gov_effectiveness,,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,leader_birthplace,,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_min_to_city,,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_pop_dens,,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_ch_loan_proj_n,,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_disasters,,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_dia,,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gems,,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gold,,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_petro,,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_other_sect_n,,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_pc_nl_pre_oda,,0.0771609822146693
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_total_neighbor_projs,,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_treated_other_funder_n,,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,political_stability,,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,reg_quality,,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,rule_of_law,,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_non_aligned_us,,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,voice_accountability,,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,corruption_control,,-0.130118014256445
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,country_gini,,0.128191619316658
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,election_year,,0.231687221950676
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,gov_effectiveness,,0.0639022177418631
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,leader_birthplace,,-0.0280424217058609
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_3yr_pre_conflict_deaths,,0.170900952988029
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_min_to_city,,-0.0532369387321538
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_pop_dens,,0.0362118155924407
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_ch_loan_proj_n,,-0.0545416669277623
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_disasters,,0.132139086975645
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_dia,,0.073427955409624
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gems,,0.00497413523845614
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gold,,0.0697360104252672
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_petro,,-0.150644307682746
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_other_sect_n,,1.07465877065732
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_pc_nl_pre_oda,,-0.0567995680016118
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_total_neighbor_projs,,0.399812511642302
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_treated_other_funder_n,,-0.089265438769532
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,political_stability,,0.212683485179078
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,reg_quality,,0.182086453539798
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,rule_of_law,,-0.217012252134972
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_aligned_us,,-0.230510996191382
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_non_aligned_us,,-0.0111248376478837
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,voice_accountability,,-0.169287439777802
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,corruption_control,-0.172145860530439,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,country_gini,0.0606967896968102,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,election_year,0.140099279953859,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,gov_effectiveness,0.0941472285147709,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,leader_birthplace,0.0954259446263585,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0902033473178855,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_min_to_city,-0.0277155520394446,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_pop_dens,0.488194041103126,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_ch_loan_proj_n,-0.0440077067725327,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_disasters,0.0151043089572298,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_dia,-0.069910539612174,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gems,0.221087011545896,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gold,-0.0324389332626017,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_petro,0.0190351475123318,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_other_sect_n,0.186667935133506,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_pc_nl_pre_oda,0.108383617848178,0.0771609822146693
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_total_neighbor_projs,0.0496979287266706,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_treated_other_funder_n,0.0429791869223091,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,political_stability,0.0653407290950447,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,reg_quality,0.0366115768067551,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,rule_of_law,-0.240748790949595,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_non_aligned_us,-0.0039476094394913,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,voice_accountability,-0.284162108805027,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,corruption_control,-0.222014715969551,-0.130118014256445
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,country_gini,0.0395247716456664,0.128191619316658
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,election_year,0.128416562201438,0.231687221950676
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,gov_effectiveness,0.02903724193573,0.0639022177418631
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,leader_birthplace,0.0584526088037903,-0.0280424217058609
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.111273467000528,0.170900952988029
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_min_to_city,-0.18222706645727,-0.0532369387321538
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_pop_dens,-0.0447594681207556,0.0362118155924407
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_ch_loan_proj_n,0.0156994330137883,-0.0545416669277623
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_disasters,-0.0229753642552564,0.132139086975645
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_dia,-0.028365926137194,0.073427955409624
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gems,0.0652632519975304,0.00497413523845614
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gold,0.0685967420361703,0.0697360104252672
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_petro,-0.0999311731569481,-0.150644307682746
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_other_sect_n,0.890090072155089,1.07465877065732
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_pc_nl_pre_oda,-0.0333680221624639,-0.0567995680016118
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_total_neighbor_projs,0.194384463429444,0.399812511642302
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_treated_other_funder_n,-0.0316512811183945,-0.089265438769532
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,political_stability,0.236565372627222,0.212683485179078
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,reg_quality,0.218262395672493,0.182086453539798
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,rule_of_law,0.110600516684348,-0.217012252134972
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_aligned_us,-0.126029053106873,-0.230510996191382
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_non_aligned_us,0.166973222065708,-0.0111248376478837
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,voice_accountability,-0.170401209183042,-0.169287439777802
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,corruption_control,,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,country_gini,,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,election_year,,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,gov_effectiveness,,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,leader_birthplace,,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_min_to_city,,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_pop_dens,,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_ch_loan_proj_n,,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_disasters,,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_dia,,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gems,,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gold,,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_petro,,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_other_sect_n,,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_pc_nl_pre_oda,,0.0771609822146693
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_total_neighbor_projs,,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_treated_other_funder_n,,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,political_stability,,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,reg_quality,,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,rule_of_law,,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_non_aligned_us,,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,voice_accountability,,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,corruption_control,,-0.130118014256445
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,country_gini,,0.128191619316658
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,election_year,,0.231687221950676
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,gov_effectiveness,,0.0639022177418631
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,leader_birthplace,,-0.0280424217058609
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.170900952988029
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_min_to_city,,-0.0532369387321538
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_pop_dens,,0.0362118155924407
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_ch_loan_proj_n,,-0.0545416669277623
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_disasters,,0.132139086975645
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_dia,,0.073427955409624
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gems,,0.00497413523845614
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gold,,0.0697360104252672
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_petro,,-0.150644307682746
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_other_sect_n,,1.07465877065732
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_pc_nl_pre_oda,,-0.0567995680016118
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_total_neighbor_projs,,0.399812511642302
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_treated_other_funder_n,,-0.089265438769532
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,political_stability,,0.212683485179078
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,reg_quality,,0.182086453539798
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,rule_of_law,,-0.217012252134972
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_aligned_us,,-0.230510996191382
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_non_aligned_us,,-0.0111248376478837
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,voice_accountability,,-0.169287439777802
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,corruption_control,-0.0349334313219889,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,country_gini,-0.0190991678088912,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,election_year,-0.0105496705463153,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,gov_effectiveness,-0.00978606548160319,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,leader_birthplace,,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0409550123929543,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_min_to_city,0.0404654104681686,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_pop_dens,-0.0274063072970603,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0243850795086486,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_disasters,0.0326561490842145,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_dia,0.0321437933668494,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gems,0.0149268510378897,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gold,0.0228979517077095,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_petro,0.0657449068501592,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_other_sect_n,0.00105420736595993,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0422079935623311,0.0771609822146693
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0171265035471877,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0986347986757707,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,political_stability,0.0879369340837004,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,reg_quality,-0.0281716177891938,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,rule_of_law,0.0261489539046308,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0537114346958679,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,voice_accountability,-0.0155643663357476,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,corruption_control,0.112424956578755,-0.130118014256445
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,country_gini,0.0201431929785765,0.128191619316658
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,election_year,0.0606514227157375,0.231687221950676
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,gov_effectiveness,0.105091087874025,0.0639022177418631
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,leader_birthplace,-0.0600843083468585,-0.0280424217058609
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0734093565237403,0.170900952988029
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_min_to_city,0.041409778203815,-0.0532369387321538
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_pop_dens,-0.103847119538113,0.0362118155924407
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_ch_loan_proj_n,0.158624929077837,-0.0545416669277623
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_disasters,0.0765764425741613,0.132139086975645
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_dia,0.0523310279008,0.073427955409624
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0168153761420399,0.00497413523845614
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gold,0.0543858500942588,0.0697360104252672
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0979034119518485,-0.150644307682746
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_other_sect_n,0.533878762100411,1.07465877065732
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.000297347535379201,-0.0567995680016118
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0349527442641544,0.399812511642302
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_treated_other_funder_n,-0.113997056514496,-0.089265438769532
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,political_stability,-0.0693175133038293,0.212683485179078
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,reg_quality,0.154363768864418,0.182086453539798
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,rule_of_law,-0.00408484145111267,-0.217012252134972
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_aligned_us,-0.301078980313541,-0.230510996191382
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_non_aligned_us,0.0205334580107581,-0.0111248376478837
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,voice_accountability,0.0234877858823172,-0.169287439777802
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,corruption_control,-0.0169355422165248,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,country_gini,0.00369976774352821,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,election_year,0.0453111254016384,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,gov_effectiveness,0.00468380513600982,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,leader_birthplace,-0.020751314551459,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0277664158702862,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_min_to_city,-0.0493979171733375,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_pop_dens,0.0213631116691977,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_ch_loan_proj_n,0.0246029680222254,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_disasters,-0.00983169750543039,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_dia,0.066938178166747,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gems,-0.00299751800135708,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gold,-0.00017498967354186,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_petro,0.0121399859455415,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_other_sect_n,0.00230788856730288,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_pc_nl_pre_oda,-0.00135525501071268,0.0771609822146693
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_total_neighbor_projs,0.0419081100705059,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_treated_other_funder_n,0.02237865869596,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,political_stability,-0.0416773543780456,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,reg_quality,-0.00414662855910152,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,rule_of_law,0.00394584191846681,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_non_aligned_us,-0.0116890586737982,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,voice_accountability,0.00462203550792759,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,corruption_control,0.0151265833526843,-0.130118014256445
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,country_gini,0.200286995042121,0.128191619316658
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,election_year,0.057407390382133,0.231687221950676
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,gov_effectiveness,0.110243830140681,0.0639022177418631
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,leader_birthplace,0.162530445312175,-0.0280424217058609
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_3yr_pre_conflict_deaths,0.126787447509908,0.170900952988029
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_min_to_city,-0.00605462860316035,-0.0532369387321538
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_pop_dens,-0.00697941745631398,0.0362118155924407
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_ch_loan_proj_n,-0.0925409481395165,-0.0545416669277623
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_disasters,0.145427711465167,0.132139086975645
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_dia,0.0677893647208111,0.073427955409624
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gems,0.040944881029427,0.00497413523845614
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gold,0.126074915081262,0.0697360104252672
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_petro,-0.142336591081696,-0.150644307682746
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_other_sect_n,1.1042962376028,1.07465877065732
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_pc_nl_pre_oda,-0.0649444760754646,-0.0567995680016118
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_total_neighbor_projs,0.0934335800353372,0.399812511642302
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_treated_other_funder_n,0.128847899027154,-0.089265438769532
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,political_stability,0.15187161124602,0.212683485179078
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,reg_quality,0.171640921114006,0.182086453539798
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,rule_of_law,-0.227485668957223,-0.217012252134972
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_aligned_us,-0.1309631753992,-0.230510996191382
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_non_aligned_us,0.0383487597107859,-0.0111248376478837
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,voice_accountability,0.0197313749184838,-0.169287439777802
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,corruption_control,,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,country_gini,,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,election_year,,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,gov_effectiveness,,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,leader_birthplace,,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_min_to_city,,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_pop_dens,,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_ch_loan_proj_n,,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_disasters,,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_dia,,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gems,,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gold,,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_petro,,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_other_sect_n,,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_pc_nl_pre_oda,,0.0771609822146693
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_total_neighbor_projs,,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_treated_other_funder_n,,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,political_stability,,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,reg_quality,,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,rule_of_law,,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_non_aligned_us,,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,voice_accountability,,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,corruption_control,,-0.130118014256445
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,country_gini,,0.128191619316658
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,election_year,,0.231687221950676
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,gov_effectiveness,,0.0639022177418631
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,leader_birthplace,,-0.0280424217058609
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.170900952988029
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_min_to_city,,-0.0532369387321538
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_pop_dens,,0.0362118155924407
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_ch_loan_proj_n,,-0.0545416669277623
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_disasters,,0.132139086975645
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_dia,,0.073427955409624
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gems,,0.00497413523845614
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gold,,0.0697360104252672
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_petro,,-0.150644307682746
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_other_sect_n,,1.07465877065732
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_pc_nl_pre_oda,,-0.0567995680016118
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_total_neighbor_projs,,0.399812511642302
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_treated_other_funder_n,,-0.089265438769532
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,political_stability,,0.212683485179078
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,reg_quality,,0.182086453539798
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,rule_of_law,,-0.217012252134972
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_aligned_us,,-0.230510996191382
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_non_aligned_us,,-0.0111248376478837
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,voice_accountability,,-0.169287439777802
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,corruption_control,0.0115192337010379,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,country_gini,-0.00876116895378838,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,election_year,0.0045115029168663,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,gov_effectiveness,-0.0235860769770808,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,leader_birthplace,,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.003423011603991,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_min_to_city,0.00544056105893105,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_pop_dens,0.0197355062747374,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_ch_loan_proj_n,0.013374880095799,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_disasters,-0.0115929624765705,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_dia,0.010741989234557,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gems,0.00431859627671657,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gold,-0.0217721897177398,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_petro,-0.00141689000607585,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_other_sect_n,-0.00605209785222571,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_pc_nl_pre_oda,-0.00672626197221655,0.0771609822146693
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_total_neighbor_projs,0.0125913630527792,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_treated_other_funder_n,0.0137727276430808,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,political_stability,-0.00579085397157543,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,reg_quality,-0.0136570317973382,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,rule_of_law,-0.0146423741607579,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_non_aligned_us,-0.0150265527749065,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,voice_accountability,-0.0217752351303349,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,corruption_control,-0.13868355018086,-0.130118014256445
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,country_gini,0.215589279932908,0.128191619316658
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,election_year,-0.215601466291089,0.231687221950676
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,gov_effectiveness,-0.0310433221407584,0.0639022177418631
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,leader_birthplace,0.121164630503644,-0.0280424217058609
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.131893731487162,0.170900952988029
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_min_to_city,-0.00988889329601073,-0.0532369387321538
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_pop_dens,-0.0239351305598393,0.0362118155924407
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_ch_loan_proj_n,-0.211916001895328,-0.0545416669277623
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_disasters,-0.0223750956701436,0.132139086975645
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_dia,0.0158085537259467,0.073427955409624
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gems,0.0102194035449065,0.00497413523845614
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gold,0.058631284518633,0.0697360104252672
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_petro,-0.0248539715836526,-0.150644307682746
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_other_sect_n,0.965476003736355,1.07465877065732
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_pc_nl_pre_oda,-0.0385404462431286,-0.0567995680016118
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_total_neighbor_projs,0.289112200401713,0.399812511642302
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_treated_other_funder_n,-0.0429035576572663,-0.089265438769532
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,political_stability,-0.0244107958255329,0.212683485179078
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,reg_quality,0.138458001981485,0.182086453539798
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,rule_of_law,-0.0491569504071933,-0.217012252134972
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_aligned_us,-0.370576822915956,-0.230510996191382
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_non_aligned_us,-0.0107834037480637,-0.0111248376478837
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,voice_accountability,-0.119942573178563,-0.169287439777802
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,corruption_control,,-0.0839496007863084
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,country_gini,,0.0866638927244636
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,election_year,,-0.000282321393614383
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,gov_effectiveness,,-0.0085511787810589
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,leader_birthplace,,-0.18426953424671
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0495715464388424
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_min_to_city,,-0.417116019524406
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_pop_dens,,0.828090016123475
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_ch_loan_proj_n,,0.00759240454136889
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_disasters,,-0.152183304978496
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_dia,,0.965337627223558
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gems,,0.626402569044872
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gold,,-0.0557109815179221
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_petro,,-0.0314055787001153
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_other_sect_n,,-0.0382229675695845
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_pc_nl_pre_oda,,0.00527939493049991
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_total_neighbor_projs,,0.59468521563195
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_treated_other_funder_n,,-0.203672269240322
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,political_stability,,0.496034659168189
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,reg_quality,,-0.361594438069777
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,rule_of_law,,-0.0386099749261238
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_aligned_us,,
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_non_aligned_us,,0.218914913124084
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,voice_accountability,,-0.123764227080952
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,corruption_control,,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,country_gini,,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,election_year,,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,gov_effectiveness,,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,leader_birthplace,,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_min_to_city,,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_pop_dens,,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_ch_loan_proj_n,,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_disasters,,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_dia,,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gems,,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gold,,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_petro,,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_other_sect_n,,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_pc_nl_pre_oda,,0.0275691799607797
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_total_neighbor_projs,,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_treated_other_funder_n,,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,political_stability,,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,reg_quality,,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,rule_of_law,,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_aligned_us,,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_non_aligned_us,,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,voice_accountability,,0.127826666584952
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,corruption_control,-0.047191766500474,-0.0839496007863084
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,country_gini,0.0737341885548097,0.0866638927244636
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,election_year,0.0488047309219913,-0.000282321393614383
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,gov_effectiveness,0.162805256787688,-0.0085511787810589
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,leader_birthplace,0.127295360732848,-0.18426953424671
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0396099263057066,-0.0495715464388424
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_min_to_city,-0.117090818397701,-0.417116019524406
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_pop_dens,0.12975249171257,0.828090016123475
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_ch_loan_proj_n,0.0261207669228328,0.00759240454136889
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_disasters,0.00612521369010197,-0.152183304978496
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_dia,0.223704026918857,0.965337627223558
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gems,0.0573133172839877,0.626402569044872
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gold,0.0864095224440099,-0.0557109815179221
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_petro,0.0145614648610351,-0.0314055787001153
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_other_sect_n,0.0869793149828764,-0.0382229675695845
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_pc_nl_pre_oda,0.137679194472731,0.00527939493049991
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_total_neighbor_projs,0.110072196787218,0.59468521563195
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_treated_other_funder_n,0.0705796356685198,-0.203672269240322
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,political_stability,0.0375502162240449,0.496034659168189
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,reg_quality,-0.0682303962297706,-0.361594438069777
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,rule_of_law,0.034829758023846,-0.0386099749261238
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_aligned_us,0.0397378102503577,
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_non_aligned_us,-0.0439618666190889,0.218914913124084
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,voice_accountability,0.0314296734705579,-0.123764227080952
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,corruption_control,-0.175514134690168,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,country_gini,0.118989417403933,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,election_year,0.0806324331462369,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,gov_effectiveness,-0.0161209112964571,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,leader_birthplace,0.130414806902417,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.232691442817449,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_min_to_city,0.0337994530051948,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_pop_dens,0.10232909090817,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_ch_loan_proj_n,-0.0615908768168007,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_disasters,-0.0269942706264549,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_dia,-0.0627547084540126,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gems,-0.184424928240478,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gold,0.159653927907348,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_petro,0.136381273748121,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_other_sect_n,2.2878789532174,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_pc_nl_pre_oda,0.384926314055859,0.0275691799607797
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_total_neighbor_projs,0.40890746846789,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_treated_other_funder_n,-0.255213073268384,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,political_stability,-0.339000171758253,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,reg_quality,-0.104685343652963,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,rule_of_law,-0.475697376281036,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_aligned_us,-0.170149438232097,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_non_aligned_us,0.274256963506318,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,voice_accountability,0.283051691353317,0.127826666584952
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,corruption_control,,-0.0839496007863084
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,country_gini,,0.0866638927244636
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,election_year,,-0.000282321393614383
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,gov_effectiveness,,-0.0085511787810589
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,leader_birthplace,,-0.18426953424671
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0495715464388424
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_min_to_city,,-0.417116019524406
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_pop_dens,,0.828090016123475
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_ch_loan_proj_n,,0.00759240454136889
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_disasters,,-0.152183304978496
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_dia,,0.965337627223558
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gems,,0.626402569044872
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gold,,-0.0557109815179221
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_petro,,-0.0314055787001153
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_other_sect_n,,-0.0382229675695845
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_pc_nl_pre_oda,,0.00527939493049991
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_total_neighbor_projs,,0.59468521563195
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_treated_other_funder_n,,-0.203672269240322
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,political_stability,,0.496034659168189
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,reg_quality,,-0.361594438069777
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,rule_of_law,,-0.0386099749261238
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_aligned_us,,
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_non_aligned_us,,0.218914913124084
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,voice_accountability,,-0.123764227080952
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,corruption_control,,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,country_gini,,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,election_year,,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,gov_effectiveness,,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,leader_birthplace,,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_min_to_city,,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_pop_dens,,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_ch_loan_proj_n,,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_disasters,,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_dia,,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gems,,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gold,,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_petro,,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_other_sect_n,,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_pc_nl_pre_oda,,0.0275691799607797
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_total_neighbor_projs,,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_treated_other_funder_n,,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,political_stability,,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,reg_quality,,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,rule_of_law,,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_aligned_us,,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_non_aligned_us,,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,voice_accountability,,0.127826666584952
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,corruption_control,-0.0284041646146221,-0.0839496007863084
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,country_gini,0.121155373095537,0.0866638927244636
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,election_year,0.024838335122917,-0.000282321393614383
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,gov_effectiveness,0.105793947591447,-0.0085511787810589
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,leader_birthplace,-0.0333409603242827,-0.18426953424671
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.124400898807202,-0.0495715464388424
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_min_to_city,-0.024327261177823,-0.417116019524406
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_pop_dens,-0.0826186696067453,0.828090016123475
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0733131553605234,0.00759240454136889
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_disasters,0.0480094260815521,-0.152183304978496
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_dia,0.00738280303776261,0.965337627223558
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gems,0.0370544046722351,0.626402569044872
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0223122302815318,-0.0557109815179221
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0296816666587251,-0.0314055787001153
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_other_sect_n,0.00585382369346818,-0.0382229675695845
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0261171760782601,0.00527939493049991
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_total_neighbor_projs,0.0228976996429254,0.59468521563195
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_treated_other_funder_n,0.0214338274672548,-0.203672269240322
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,political_stability,0.0202129258168863,0.496034659168189
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,reg_quality,-0.0133260493888513,-0.361594438069777
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,rule_of_law,-0.0484659770131151,-0.0386099749261238
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_aligned_us,0.046567341946049,
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_non_aligned_us,0.0290166429430401,0.218914913124084
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,voice_accountability,0.0875200944254207,-0.123764227080952
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,corruption_control,-0.0195734548312615,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,country_gini,0.0219011325412424,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,election_year,0.164852499570695,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,gov_effectiveness,0.0700975236203523,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,leader_birthplace,0.0142822936654566,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0649250778628629,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_min_to_city,0.0706757974438372,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_pop_dens,-0.00852533933939412,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0306795614073196,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_disasters,-0.0645627855905316,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_dia,-0.21750850893557,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gems,0.0438697640970348,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0192304781079293,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_petro,0.0493063186941439,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_other_sect_n,0.60709663592251,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0531548857875084,0.0275691799607797
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_total_neighbor_projs,0.248543802760505,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_treated_other_funder_n,-0.151383483065204,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,political_stability,-0.22856999749319,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,reg_quality,-0.0343961505172772,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,rule_of_law,-0.126531498765111,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_aligned_us,-0.0587691988981963,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_non_aligned_us,0.0749435753188966,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,voice_accountability,0.0857359602331405,0.127826666584952
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,corruption_control,0.0436627424787744,-0.0839496007863084
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,country_gini,0.0798976661334751,0.0866638927244636
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,election_year,0.00442232606583269,-0.000282321393614383
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,gov_effectiveness,0.0459430281654928,-0.0085511787810589
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,leader_birthplace,-0.0836674080509587,-0.18426953424671
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0120954875648027,-0.0495715464388424
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_min_to_city,-0.0787361000839156,-0.417116019524406
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_pop_dens,0.07509192381287,0.828090016123475
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_ch_loan_proj_n,0.0718735748296695,0.00759240454136889
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_disasters,-0.0120300423896698,-0.152183304978496
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_dia,0.0778848865951293,0.965337627223558
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gems,0.0394674377329648,0.626402569044872
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gold,-0.0563169603841378,-0.0557109815179221
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_petro,0.00852314586751159,-0.0314055787001153
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_other_sect_n,-0.0100250800861982,-0.0382229675695845
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_pc_nl_pre_oda,0.0203185948112518,0.00527939493049991
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_total_neighbor_projs,0.0530862086571873,0.59468521563195
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_treated_other_funder_n,-0.000892963893711521,-0.203672269240322
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,political_stability,0.0415865629725144,0.496034659168189
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,reg_quality,0.0147538864851593,-0.361594438069777
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,rule_of_law,0.00614056896069095,-0.0386099749261238
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_aligned_us,,
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_non_aligned_us,-0.0255130485445252,0.218914913124084
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,voice_accountability,-0.0335580492124432,-0.123764227080952
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,corruption_control,-0.0396601836336783,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,country_gini,-0.0997173628583522,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,election_year,0.0351497952733183,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,gov_effectiveness,0.0154485322081019,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,leader_birthplace,-0.0221362205588971,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0501450453419238,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_min_to_city,-0.0294308620318771,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_pop_dens,0.043178810281679,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_ch_loan_proj_n,0.0152251795446571,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_disasters,0.00230531245470041,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_dia,-0.107845968026667,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gems,0.0807684083096681,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gold,0.0700087974546478,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_petro,0.0318041302822532,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_other_sect_n,1.05876763939809,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_pc_nl_pre_oda,-0.10569908589123,0.0275691799607797
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_total_neighbor_projs,0.358461008071846,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_treated_other_funder_n,-0.0251363197341415,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,political_stability,0.00599564061500166,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,reg_quality,-0.0555340015515681,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,rule_of_law,-0.00309315744787463,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_aligned_us,0.0403395777428319,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_non_aligned_us,0.0532422426406949,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,voice_accountability,0.0361279450077559,0.127826666584952
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,corruption_control,,-0.0839496007863084
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,country_gini,,0.0866638927244636
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,election_year,,-0.000282321393614383
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,gov_effectiveness,,-0.0085511787810589
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,leader_birthplace,,-0.18426953424671
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0495715464388424
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_min_to_city,,-0.417116019524406
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_pop_dens,,0.828090016123475
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_ch_loan_proj_n,,0.00759240454136889
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_disasters,,-0.152183304978496
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_dia,,0.965337627223558
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gems,,0.626402569044872
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gold,,-0.0557109815179221
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_petro,,-0.0314055787001153
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_other_sect_n,,-0.0382229675695845
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_pc_nl_pre_oda,,0.00527939493049991
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_total_neighbor_projs,,0.59468521563195
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_treated_other_funder_n,,-0.203672269240322
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,political_stability,,0.496034659168189
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,reg_quality,,-0.361594438069777
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,rule_of_law,,-0.0386099749261238
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_aligned_us,,
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_non_aligned_us,,0.218914913124084
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,voice_accountability,,-0.123764227080952
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,corruption_control,,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,country_gini,,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,election_year,,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,gov_effectiveness,,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,leader_birthplace,,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_min_to_city,,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_pop_dens,,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_ch_loan_proj_n,,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_disasters,,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_dia,,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gems,,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gold,,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_petro,,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_other_sect_n,,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_pc_nl_pre_oda,,0.0275691799607797
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_total_neighbor_projs,,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_treated_other_funder_n,,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,political_stability,,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,reg_quality,,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,rule_of_law,,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_aligned_us,,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_non_aligned_us,,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,voice_accountability,,0.127826666584952
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,corruption_control,0.00516896678833301,-0.0839496007863084
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,country_gini,0.0105236551514828,0.0866638927244636
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,election_year,0.0388755801459835,-0.000282321393614383
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,gov_effectiveness,0.0592331886722242,-0.0085511787810589
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,leader_birthplace,0.0155916839011509,-0.18426953424671
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0663071271777074,-0.0495715464388424
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_min_to_city,-0.0697599324141631,-0.417116019524406
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_pop_dens,0.0818499436881394,0.828090016123475
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_ch_loan_proj_n,0.084990048967306,0.00759240454136889
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_disasters,-0.0528674167231646,-0.152183304978496
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_dia,0.0462516927579416,0.965337627223558
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gems,0.00603727010078726,0.626402569044872
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gold,-0.0178167390218005,-0.0557109815179221
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_petro,0.0139090958435552,-0.0314055787001153
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_other_sect_n,0.0964619658689317,-0.0382229675695845
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_pc_nl_pre_oda,0.0641431276639928,0.00527939493049991
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_total_neighbor_projs,0.0515479494631267,0.59468521563195
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_treated_other_funder_n,0.0293481605104062,-0.203672269240322
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,political_stability,-0.000280873356387022,0.496034659168189
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,reg_quality,0.0601703834393965,-0.361594438069777
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,rule_of_law,0.0165952516160919,-0.0386099749261238
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_aligned_us,-0.0255252865036801,
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_non_aligned_us,0.0232544948440169,0.218914913124084
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,voice_accountability,-0.0296162187680613,-0.123764227080952
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,corruption_control,-0.108618133148413,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,country_gini,-0.0431301934992358,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,election_year,0.108206293621331,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,gov_effectiveness,-0.0629541950975546,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,leader_birthplace,-0.00763800541171853,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0759227861504768,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_min_to_city,-0.0376367593684701,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_pop_dens,0.0300215042824857,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_ch_loan_proj_n,-0.0369157414278188,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_disasters,-0.0875342820862694,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_dia,-0.148476034812629,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gems,0.109821959997061,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gold,0.0685531118841028,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_petro,0.0566364073700974,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_other_sect_n,0.901923382142143,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_pc_nl_pre_oda,0.0461343544888877,0.0275691799607797
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_total_neighbor_projs,0.379212552187908,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_treated_other_funder_n,-0.0487947876483383,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,political_stability,-0.0378487824584611,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,reg_quality,0.0147631561313755,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,rule_of_law,-0.132921240597501,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_aligned_us,0.0420833792607087,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_non_aligned_us,-0.0272734692541394,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,voice_accountability,0.0240850201298596,0.127826666584952
ch,220,Communications (220),Communications,vt_noX,.,corruption_control,,0.166458404746178
ch,220,Communications (220),Communications,vt_noX,.,country_gini,,0.0236439526499433
ch,220,Communications (220),Communications,vt_noX,.,election_year,,0.25810142907496
ch,220,Communications (220),Communications,vt_noX,.,gov_effectiveness,,0.120128639093287
ch,220,Communications (220),Communications,vt_noX,.,leader_birthplace,,0.176353550783525
ch,220,Communications (220),Communications,vt_noX,.,log_3yr_pre_conflict_deaths,,0.0082207623819951
ch,220,Communications (220),Communications,vt_noX,.,log_avg_min_to_city,,-0.0615877204415447
ch,220,Communications (220),Communications,vt_noX,.,log_avg_pop_dens,,0.50805093978775
ch,220,Communications (220),Communications,vt_noX,.,log_ch_loan_proj_n,,-0.063819523206271
ch,220,Communications (220),Communications,vt_noX,.,log_disasters,,-0.220502998978062
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_dia,,0.471301881883009
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gems,,0.0760774136694211
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gold,,0.266985443675895
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_petro,,0.334631328078387
ch,220,Communications (220),Communications,vt_noX,.,log_other_sect_n,,0.476807649740142
ch,220,Communications (220),Communications,vt_noX,.,log_pc_nl_pre_oda,,0.166574301351846
ch,220,Communications (220),Communications,vt_noX,.,log_total_neighbor_projs,,0.130818316178451
ch,220,Communications (220),Communications,vt_noX,.,log_treated_other_funder_n,,0.411809883029305
ch,220,Communications (220),Communications,vt_noX,.,political_stability,,-0.274477349619183
ch,220,Communications (220),Communications,vt_noX,.,reg_quality,,-0.130099312935293
ch,220,Communications (220),Communications,vt_noX,.,rule_of_law,,-0.0689426143035254
ch,220,Communications (220),Communications,vt_noX,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_noX,.,unsc_non_aligned_us,,0.605949307780847
ch,220,Communications (220),Communications,vt_noX,.,voice_accountability,,0.0653526480346518
wb,220,Communications (220),Communications,vt_noX,.,corruption_control,,-0.123408422086271
wb,220,Communications (220),Communications,vt_noX,.,country_gini,,0.494661518041511
wb,220,Communications (220),Communications,vt_noX,.,election_year,,-0.20302618981563
wb,220,Communications (220),Communications,vt_noX,.,gov_effectiveness,,-0.898818610205156
wb,220,Communications (220),Communications,vt_noX,.,leader_birthplace,,-0.136479967668884
wb,220,Communications (220),Communications,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.31033373154703
wb,220,Communications (220),Communications,vt_noX,.,log_avg_min_to_city,,0.0948592346043665
wb,220,Communications (220),Communications,vt_noX,.,log_avg_pop_dens,,0.442285814594213
wb,220,Communications (220),Communications,vt_noX,.,log_ch_loan_proj_n,,0.0754544850784037
wb,220,Communications (220),Communications,vt_noX,.,log_disasters,,0.218472272794415
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_dia,,0.285894438382684
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gems,,0.545720724682891
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gold,,-0.150783530519834
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_petro,,-0.144902171543564
wb,220,Communications (220),Communications,vt_noX,.,log_other_sect_n,,0.58813156082125
wb,220,Communications (220),Communications,vt_noX,.,log_pc_nl_pre_oda,,0.0274278220123276
wb,220,Communications (220),Communications,vt_noX,.,log_total_neighbor_projs,,0.511842532106176
wb,220,Communications (220),Communications,vt_noX,.,log_treated_other_funder_n,,0.113702108436449
wb,220,Communications (220),Communications,vt_noX,.,political_stability,,-0.272859516858348
wb,220,Communications (220),Communications,vt_noX,.,reg_quality,,0.246834480297817
wb,220,Communications (220),Communications,vt_noX,.,rule_of_law,,1.03605349198693
wb,220,Communications (220),Communications,vt_noX,.,unsc_aligned_us,,0.128091743886277
wb,220,Communications (220),Communications,vt_noX,.,unsc_non_aligned_us,,-0.0707566265174458
wb,220,Communications (220),Communications,vt_noX,.,voice_accountability,,-0.412081425296832
ch,220,Communications (220),Communications,vt_onlyX,.,corruption_control,0.0893886930122977,0.166458404746178
ch,220,Communications (220),Communications,vt_onlyX,.,country_gini,-0.0584807646647074,0.0236439526499433
ch,220,Communications (220),Communications,vt_onlyX,.,election_year,0.00386377273127521,0.25810142907496
ch,220,Communications (220),Communications,vt_onlyX,.,gov_effectiveness,0.155146940331905,0.120128639093287
ch,220,Communications (220),Communications,vt_onlyX,.,leader_birthplace,0.0842772299051318,0.176353550783525
ch,220,Communications (220),Communications,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.100969200255365,0.0082207623819951
ch,220,Communications (220),Communications,vt_onlyX,.,log_avg_min_to_city,-0.0302427622862161,-0.0615877204415447
ch,220,Communications (220),Communications,vt_onlyX,.,log_avg_pop_dens,0.15031711678137,0.50805093978775
ch,220,Communications (220),Communications,vt_onlyX,.,log_ch_loan_proj_n,0.00636521960375864,-0.063819523206271
ch,220,Communications (220),Communications,vt_onlyX,.,log_disasters,-0.060725521668793,-0.220502998978062
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_dia,0.0197357230726629,0.471301881883009
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gems,0.0810232159262523,0.0760774136694211
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gold,-0.149150857850909,0.266985443675895
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_petro,0.0655774175084657,0.334631328078387
ch,220,Communications (220),Communications,vt_onlyX,.,log_other_sect_n,0.0247517471387983,0.476807649740142
ch,220,Communications (220),Communications,vt_onlyX,.,log_pc_nl_pre_oda,0.155905153751375,0.166574301351846
ch,220,Communications (220),Communications,vt_onlyX,.,log_total_neighbor_projs,0.0696636780351342,0.130818316178451
ch,220,Communications (220),Communications,vt_onlyX,.,log_treated_other_funder_n,0.119221305176605,0.411809883029305
ch,220,Communications (220),Communications,vt_onlyX,.,political_stability,-0.146596767473967,-0.274477349619183
ch,220,Communications (220),Communications,vt_onlyX,.,reg_quality,0.0549395198188722,-0.130099312935293
ch,220,Communications (220),Communications,vt_onlyX,.,rule_of_law,0.19871911555529,-0.0689426143035254
ch,220,Communications (220),Communications,vt_onlyX,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_onlyX,.,unsc_non_aligned_us,0.0942576702498143,0.605949307780847
ch,220,Communications (220),Communications,vt_onlyX,.,voice_accountability,-0.0123277514614167,0.0653526480346518
wb,220,Communications (220),Communications,vt_onlyX,.,corruption_control,-0.206304910294711,-0.123408422086271
wb,220,Communications (220),Communications,vt_onlyX,.,country_gini,-0.0511664355360008,0.494661518041511
wb,220,Communications (220),Communications,vt_onlyX,.,election_year,0.00662732988595892,-0.20302618981563
wb,220,Communications (220),Communications,vt_onlyX,.,gov_effectiveness,-0.183909759297964,-0.898818610205156
wb,220,Communications (220),Communications,vt_onlyX,.,leader_birthplace,0.103475070605063,-0.136479967668884
wb,220,Communications (220),Communications,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0632000674243283,-0.31033373154703
wb,220,Communications (220),Communications,vt_onlyX,.,log_avg_min_to_city,0.034239185298793,0.0948592346043665
wb,220,Communications (220),Communications,vt_onlyX,.,log_avg_pop_dens,-0.11233795106411,0.442285814594213
wb,220,Communications (220),Communications,vt_onlyX,.,log_ch_loan_proj_n,0.0130993345472961,0.0754544850784037
wb,220,Communications (220),Communications,vt_onlyX,.,log_disasters,0.0371980636194348,0.218472272794415
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_dia,0.00406732331961393,0.285894438382684
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gems,0.0586442640796303,0.545720724682891
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gold,0.0105734584480524,-0.150783530519834
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_petro,0.0500476689264177,-0.144902171543564
wb,220,Communications (220),Communications,vt_onlyX,.,log_other_sect_n,0.182730603236698,0.58813156082125
wb,220,Communications (220),Communications,vt_onlyX,.,log_pc_nl_pre_oda,,0.0274278220123276
wb,220,Communications (220),Communications,vt_onlyX,.,log_total_neighbor_projs,-0.0209654691061573,0.511842532106176
wb,220,Communications (220),Communications,vt_onlyX,.,log_treated_other_funder_n,-0.138888662159424,0.113702108436449
wb,220,Communications (220),Communications,vt_onlyX,.,political_stability,-0.118163232132792,-0.272859516858348
wb,220,Communications (220),Communications,vt_onlyX,.,reg_quality,0.0514821501541895,0.246834480297817
wb,220,Communications (220),Communications,vt_onlyX,.,rule_of_law,0.139478556010873,1.03605349198693
wb,220,Communications (220),Communications,vt_onlyX,.,unsc_aligned_us,,0.128091743886277
wb,220,Communications (220),Communications,vt_onlyX,.,unsc_non_aligned_us,0.0885537749528797,-0.0707566265174458
wb,220,Communications (220),Communications,vt_onlyX,.,voice_accountability,-0.0186574586294586,-0.412081425296832
ch,220,Communications (220),Communications,vt_onlyFE,.,corruption_control,,0.166458404746178
ch,220,Communications (220),Communications,vt_onlyFE,.,country_gini,,0.0236439526499433
ch,220,Communications (220),Communications,vt_onlyFE,.,election_year,,0.25810142907496
ch,220,Communications (220),Communications,vt_onlyFE,.,gov_effectiveness,,0.120128639093287
ch,220,Communications (220),Communications,vt_onlyFE,.,leader_birthplace,,0.176353550783525
ch,220,Communications (220),Communications,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.0082207623819951
ch,220,Communications (220),Communications,vt_onlyFE,.,log_avg_min_to_city,,-0.0615877204415447
ch,220,Communications (220),Communications,vt_onlyFE,.,log_avg_pop_dens,,0.50805093978775
ch,220,Communications (220),Communications,vt_onlyFE,.,log_ch_loan_proj_n,,-0.063819523206271
ch,220,Communications (220),Communications,vt_onlyFE,.,log_disasters,,-0.220502998978062
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_dia,,0.471301881883009
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gems,,0.0760774136694211
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gold,,0.266985443675895
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_petro,,0.334631328078387
ch,220,Communications (220),Communications,vt_onlyFE,.,log_other_sect_n,,0.476807649740142
ch,220,Communications (220),Communications,vt_onlyFE,.,log_pc_nl_pre_oda,,0.166574301351846
ch,220,Communications (220),Communications,vt_onlyFE,.,log_total_neighbor_projs,,0.130818316178451
ch,220,Communications (220),Communications,vt_onlyFE,.,log_treated_other_funder_n,,0.411809883029305
ch,220,Communications (220),Communications,vt_onlyFE,.,political_stability,,-0.274477349619183
ch,220,Communications (220),Communications,vt_onlyFE,.,reg_quality,,-0.130099312935293
ch,220,Communications (220),Communications,vt_onlyFE,.,rule_of_law,,-0.0689426143035254
ch,220,Communications (220),Communications,vt_onlyFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_onlyFE,.,unsc_non_aligned_us,,0.605949307780847
ch,220,Communications (220),Communications,vt_onlyFE,.,voice_accountability,,0.0653526480346518
wb,220,Communications (220),Communications,vt_onlyFE,.,corruption_control,,-0.123408422086271
wb,220,Communications (220),Communications,vt_onlyFE,.,country_gini,,0.494661518041511
wb,220,Communications (220),Communications,vt_onlyFE,.,election_year,,-0.20302618981563
wb,220,Communications (220),Communications,vt_onlyFE,.,gov_effectiveness,,-0.898818610205156
wb,220,Communications (220),Communications,vt_onlyFE,.,leader_birthplace,,-0.136479967668884
wb,220,Communications (220),Communications,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.31033373154703
wb,220,Communications (220),Communications,vt_onlyFE,.,log_avg_min_to_city,,0.0948592346043665
wb,220,Communications (220),Communications,vt_onlyFE,.,log_avg_pop_dens,,0.442285814594213
wb,220,Communications (220),Communications,vt_onlyFE,.,log_ch_loan_proj_n,,0.0754544850784037
wb,220,Communications (220),Communications,vt_onlyFE,.,log_disasters,,0.218472272794415
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_dia,,0.285894438382684
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gems,,0.545720724682891
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gold,,-0.150783530519834
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_petro,,-0.144902171543564
wb,220,Communications (220),Communications,vt_onlyFE,.,log_other_sect_n,,0.58813156082125
wb,220,Communications (220),Communications,vt_onlyFE,.,log_pc_nl_pre_oda,,0.0274278220123276
wb,220,Communications (220),Communications,vt_onlyFE,.,log_total_neighbor_projs,,0.511842532106176
wb,220,Communications (220),Communications,vt_onlyFE,.,log_treated_other_funder_n,,0.113702108436449
wb,220,Communications (220),Communications,vt_onlyFE,.,political_stability,,-0.272859516858348
wb,220,Communications (220),Communications,vt_onlyFE,.,reg_quality,,0.246834480297817
wb,220,Communications (220),Communications,vt_onlyFE,.,rule_of_law,,1.03605349198693
wb,220,Communications (220),Communications,vt_onlyFE,.,unsc_aligned_us,,0.128091743886277
wb,220,Communications (220),Communications,vt_onlyFE,.,unsc_non_aligned_us,,-0.0707566265174458
wb,220,Communications (220),Communications,vt_onlyFE,.,voice_accountability,,-0.412081425296832
ch,220,Communications (220),Communications,vt_onlyXandFE,.,corruption_control,0.265462348610158,0.166458404746178
ch,220,Communications (220),Communications,vt_onlyXandFE,.,country_gini,0.244126694798466,0.0236439526499433
ch,220,Communications (220),Communications,vt_onlyXandFE,.,election_year,-0.152363404149658,0.25810142907496
ch,220,Communications (220),Communications,vt_onlyXandFE,.,gov_effectiveness,0.0397393348068,0.120128639093287
ch,220,Communications (220),Communications,vt_onlyXandFE,.,leader_birthplace,-0.065502798696979,0.176353550783525
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0900959887134387,0.0082207623819951
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_min_to_city,-0.0707931541791186,-0.0615877204415447
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_pop_dens,0.0382570536155253,0.50805093978775
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0140806974098091,-0.063819523206271
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_disasters,-0.0245063369581489,-0.220502998978062
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0338139730412512,0.471301881883009
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gems,-0.048541111126542,0.0760774136694211
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gold,0.105000534909777,0.266985443675895
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_petro,0.159768040776253,0.334631328078387
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_other_sect_n,-0.106336286216966,0.476807649740142
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.036081652324648,0.166574301351846
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_total_neighbor_projs,0.0559663621310844,0.130818316178451
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_treated_other_funder_n,0.0794213130883854,0.411809883029305
ch,220,Communications (220),Communications,vt_onlyXandFE,.,political_stability,-0.123623733120038,-0.274477349619183
ch,220,Communications (220),Communications,vt_onlyXandFE,.,reg_quality,-0.000793995279818767,-0.130099312935293
ch,220,Communications (220),Communications,vt_onlyXandFE,.,rule_of_law,0.00242998182773594,-0.0689426143035254
ch,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_non_aligned_us,0.201722736209628,0.605949307780847
ch,220,Communications (220),Communications,vt_onlyXandFE,.,voice_accountability,-0.0585188889317213,0.0653526480346518
wb,220,Communications (220),Communications,vt_onlyXandFE,.,corruption_control,-0.142601710986346,-0.123408422086271
wb,220,Communications (220),Communications,vt_onlyXandFE,.,country_gini,-0.0263655486877561,0.494661518041511
wb,220,Communications (220),Communications,vt_onlyXandFE,.,election_year,-0.0454885841160964,-0.20302618981563
wb,220,Communications (220),Communications,vt_onlyXandFE,.,gov_effectiveness,-0.111509862961246,-0.898818610205156
wb,220,Communications (220),Communications,vt_onlyXandFE,.,leader_birthplace,-0.0723336887685644,-0.136479967668884
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0767965231277006,-0.31033373154703
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_min_to_city,0.00317429413786158,0.0948592346043665
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_pop_dens,-0.0265088973939419,0.442285814594213
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0300061869714408,0.0754544850784037
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_disasters,0.0373018470779061,0.218472272794415
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_dia,0.0475482954556355,0.285894438382684
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gems,0.0825405635684727,0.545720724682891
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gold,0.0339692819491028,-0.150783530519834
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_petro,0.000555840767920016,-0.144902171543564
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_other_sect_n,0.195648555057116,0.58813156082125
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_pc_nl_pre_oda,,0.0274278220123276
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_total_neighbor_projs,0.104897702690207,0.511842532106176
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0479614213248651,0.113702108436449
wb,220,Communications (220),Communications,vt_onlyXandFE,.,political_stability,-0.0717574615962799,-0.272859516858348
wb,220,Communications (220),Communications,vt_onlyXandFE,.,reg_quality,0.0326825427636512,0.246834480297817
wb,220,Communications (220),Communications,vt_onlyXandFE,.,rule_of_law,0.070959330592305,1.03605349198693
wb,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_aligned_us,,0.128091743886277
wb,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_non_aligned_us,-0.133790130941184,-0.0707566265174458
wb,220,Communications (220),Communications,vt_onlyXandFE,.,voice_accountability,0.119402072317895,-0.412081425296832
ch,220,Communications (220),Communications,vt_withX,.,corruption_control,-0.0063747346773744,0.166458404746178
ch,220,Communications (220),Communications,vt_withX,.,country_gini,-0.0109084709011946,0.0236439526499433
ch,220,Communications (220),Communications,vt_withX,.,election_year,0.000448365313932398,0.25810142907496
ch,220,Communications (220),Communications,vt_withX,.,gov_effectiveness,0.00137916290041175,0.120128639093287
ch,220,Communications (220),Communications,vt_withX,.,leader_birthplace,0.00379995444789544,0.176353550783525
ch,220,Communications (220),Communications,vt_withX,.,log_3yr_pre_conflict_deaths,0.00450332148000668,0.0082207623819951
ch,220,Communications (220),Communications,vt_withX,.,log_avg_min_to_city,-0.0152000492648222,-0.0615877204415447
ch,220,Communications (220),Communications,vt_withX,.,log_avg_pop_dens,0.0115590703859925,0.50805093978775
ch,220,Communications (220),Communications,vt_withX,.,log_ch_loan_proj_n,-0.0097503909142693,-0.063819523206271
ch,220,Communications (220),Communications,vt_withX,.,log_disasters,-0.00795874813105927,-0.220502998978062
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_dia,0.0127755984850228,0.471301881883009
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gems,-0.000470849515113514,0.0760774136694211
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gold,-0.000482777358265594,0.266985443675895
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_petro,-0.0027893328014761,0.334631328078387
ch,220,Communications (220),Communications,vt_withX,.,log_other_sect_n,0.00998850196134302,0.476807649740142
ch,220,Communications (220),Communications,vt_withX,.,log_pc_nl_pre_oda,0.00663258015527397,0.166574301351846
ch,220,Communications (220),Communications,vt_withX,.,log_total_neighbor_projs,0.0231395059917103,0.130818316178451
ch,220,Communications (220),Communications,vt_withX,.,log_treated_other_funder_n,0.0311314230179386,0.411809883029305
ch,220,Communications (220),Communications,vt_withX,.,political_stability,-0.0131065217801371,-0.274477349619183
ch,220,Communications (220),Communications,vt_withX,.,reg_quality,-0.000984466581940069,-0.130099312935293
ch,220,Communications (220),Communications,vt_withX,.,rule_of_law,0.00617414148524415,-0.0689426143035254
ch,220,Communications (220),Communications,vt_withX,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_withX,.,unsc_non_aligned_us,0.0200938935391657,0.605949307780847
ch,220,Communications (220),Communications,vt_withX,.,voice_accountability,0.00440339450025938,0.0653526480346518
wb,220,Communications (220),Communications,vt_withX,.,corruption_control,0.0124448227975519,-0.123408422086271
wb,220,Communications (220),Communications,vt_withX,.,country_gini,0.0479431986948453,0.494661518041511
wb,220,Communications (220),Communications,vt_withX,.,election_year,-0.078249535406946,-0.20302618981563
wb,220,Communications (220),Communications,vt_withX,.,gov_effectiveness,-0.0781594185437992,-0.898818610205156
wb,220,Communications (220),Communications,vt_withX,.,leader_birthplace,-0.0640895529464002,-0.136479967668884
wb,220,Communications (220),Communications,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0857183125801523,-0.31033373154703
wb,220,Communications (220),Communications,vt_withX,.,log_avg_min_to_city,-0.130146156921983,0.0948592346043665
wb,220,Communications (220),Communications,vt_withX,.,log_avg_pop_dens,0.0887656926340425,0.442285814594213
wb,220,Communications (220),Communications,vt_withX,.,log_ch_loan_proj_n,0.0506019420456293,0.0754544850784037
wb,220,Communications (220),Communications,vt_withX,.,log_disasters,0.079326457272991,0.218472272794415
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_dia,0.0239172073453665,0.285894438382684
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gems,0.0533983097784224,0.545720724682891
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gold,-0.0828606984041109,-0.150783530519834
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_petro,0.0110532738018083,-0.144902171543564
wb,220,Communications (220),Communications,vt_withX,.,log_other_sect_n,0.488818265907486,0.58813156082125
wb,220,Communications (220),Communications,vt_withX,.,log_pc_nl_pre_oda,0.0696359254792266,0.0274278220123276
wb,220,Communications (220),Communications,vt_withX,.,log_total_neighbor_projs,0.241671897582731,0.511842532106176
wb,220,Communications (220),Communications,vt_withX,.,log_treated_other_funder_n,0.0741841838322821,0.113702108436449
wb,220,Communications (220),Communications,vt_withX,.,political_stability,0.0197026181532408,-0.272859516858348
wb,220,Communications (220),Communications,vt_withX,.,reg_quality,-0.0378026542533182,0.246834480297817
wb,220,Communications (220),Communications,vt_withX,.,rule_of_law,0.215476242434231,1.03605349198693
wb,220,Communications (220),Communications,vt_withX,.,unsc_aligned_us,0.0671405683178404,0.128091743886277
wb,220,Communications (220),Communications,vt_withX,.,unsc_non_aligned_us,-0.0539871370745926,-0.0707566265174458
wb,220,Communications (220),Communications,vt_withX,.,voice_accountability,-0.0585056694783262,-0.412081425296832
ch,220,Communications (220),Communications,vt_withFE,.,corruption_control,,0.166458404746178
ch,220,Communications (220),Communications,vt_withFE,.,country_gini,,0.0236439526499433
ch,220,Communications (220),Communications,vt_withFE,.,election_year,,0.25810142907496
ch,220,Communications (220),Communications,vt_withFE,.,gov_effectiveness,,0.120128639093287
ch,220,Communications (220),Communications,vt_withFE,.,leader_birthplace,,0.176353550783525
ch,220,Communications (220),Communications,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.0082207623819951
ch,220,Communications (220),Communications,vt_withFE,.,log_avg_min_to_city,,-0.0615877204415447
ch,220,Communications (220),Communications,vt_withFE,.,log_avg_pop_dens,,0.50805093978775
ch,220,Communications (220),Communications,vt_withFE,.,log_ch_loan_proj_n,,-0.063819523206271
ch,220,Communications (220),Communications,vt_withFE,.,log_disasters,,-0.220502998978062
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_dia,,0.471301881883009
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gems,,0.0760774136694211
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gold,,0.266985443675895
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_petro,,0.334631328078387
ch,220,Communications (220),Communications,vt_withFE,.,log_other_sect_n,,0.476807649740142
ch,220,Communications (220),Communications,vt_withFE,.,log_pc_nl_pre_oda,,0.166574301351846
ch,220,Communications (220),Communications,vt_withFE,.,log_total_neighbor_projs,,0.130818316178451
ch,220,Communications (220),Communications,vt_withFE,.,log_treated_other_funder_n,,0.411809883029305
ch,220,Communications (220),Communications,vt_withFE,.,political_stability,,-0.274477349619183
ch,220,Communications (220),Communications,vt_withFE,.,reg_quality,,-0.130099312935293
ch,220,Communications (220),Communications,vt_withFE,.,rule_of_law,,-0.0689426143035254
ch,220,Communications (220),Communications,vt_withFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_withFE,.,unsc_non_aligned_us,,0.605949307780847
ch,220,Communications (220),Communications,vt_withFE,.,voice_accountability,,0.0653526480346518
wb,220,Communications (220),Communications,vt_withFE,.,corruption_control,,-0.123408422086271
wb,220,Communications (220),Communications,vt_withFE,.,country_gini,,0.494661518041511
wb,220,Communications (220),Communications,vt_withFE,.,election_year,,-0.20302618981563
wb,220,Communications (220),Communications,vt_withFE,.,gov_effectiveness,,-0.898818610205156
wb,220,Communications (220),Communications,vt_withFE,.,leader_birthplace,,-0.136479967668884
wb,220,Communications (220),Communications,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.31033373154703
wb,220,Communications (220),Communications,vt_withFE,.,log_avg_min_to_city,,0.0948592346043665
wb,220,Communications (220),Communications,vt_withFE,.,log_avg_pop_dens,,0.442285814594213
wb,220,Communications (220),Communications,vt_withFE,.,log_ch_loan_proj_n,,0.0754544850784037
wb,220,Communications (220),Communications,vt_withFE,.,log_disasters,,0.218472272794415
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_dia,,0.285894438382684
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gems,,0.545720724682891
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gold,,-0.150783530519834
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_petro,,-0.144902171543564
wb,220,Communications (220),Communications,vt_withFE,.,log_other_sect_n,,0.58813156082125
wb,220,Communications (220),Communications,vt_withFE,.,log_pc_nl_pre_oda,,0.0274278220123276
wb,220,Communications (220),Communications,vt_withFE,.,log_total_neighbor_projs,,0.511842532106176
wb,220,Communications (220),Communications,vt_withFE,.,log_treated_other_funder_n,,0.113702108436449
wb,220,Communications (220),Communications,vt_withFE,.,political_stability,,-0.272859516858348
wb,220,Communications (220),Communications,vt_withFE,.,reg_quality,,0.246834480297817
wb,220,Communications (220),Communications,vt_withFE,.,rule_of_law,,1.03605349198693
wb,220,Communications (220),Communications,vt_withFE,.,unsc_aligned_us,,0.128091743886277
wb,220,Communications (220),Communications,vt_withFE,.,unsc_non_aligned_us,,-0.0707566265174458
wb,220,Communications (220),Communications,vt_withFE,.,voice_accountability,,-0.412081425296832
ch,220,Communications (220),Communications,vt_withXandFE,.,corruption_control,0.000452027307474057,0.166458404746178
ch,220,Communications (220),Communications,vt_withXandFE,.,country_gini,-0.00102127835329153,0.0236439526499433
ch,220,Communications (220),Communications,vt_withXandFE,.,election_year,-0.00027521169744438,0.25810142907496
ch,220,Communications (220),Communications,vt_withXandFE,.,gov_effectiveness,0.00303949396824463,0.120128639093287
ch,220,Communications (220),Communications,vt_withXandFE,.,leader_birthplace,-0.00577928194834408,0.176353550783525
ch,220,Communications (220),Communications,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.00256610616343136,0.0082207623819951
ch,220,Communications (220),Communications,vt_withXandFE,.,log_avg_min_to_city,-0.00223357993760147,-0.0615877204415447
ch,220,Communications (220),Communications,vt_withXandFE,.,log_avg_pop_dens,0.000413843148271551,0.50805093978775
ch,220,Communications (220),Communications,vt_withXandFE,.,log_ch_loan_proj_n,0.000328511357656697,-0.063819523206271
ch,220,Communications (220),Communications,vt_withXandFE,.,log_disasters,-0.0011368867219426,-0.220502998978062
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_dia,0.00182353958371095,0.471301881883009
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gems,-0.00352347893669503,0.0760774136694211
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gold,0.000804155296937097,0.266985443675895
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_petro,-0.000432780197006647,0.334631328078387
ch,220,Communications (220),Communications,vt_withXandFE,.,log_other_sect_n,0.00982969698641686,0.476807649740142
ch,220,Communications (220),Communications,vt_withXandFE,.,log_pc_nl_pre_oda,0.00124982114037267,0.166574301351846
ch,220,Communications (220),Communications,vt_withXandFE,.,log_total_neighbor_projs,0.00409507686337713,0.130818316178451
ch,220,Communications (220),Communications,vt_withXandFE,.,log_treated_other_funder_n,0.003285890320694,0.411809883029305
ch,220,Communications (220),Communications,vt_withXandFE,.,political_stability,-0.00244067364605145,-0.274477349619183
ch,220,Communications (220),Communications,vt_withXandFE,.,reg_quality,-0.00135331104218494,-0.130099312935293
ch,220,Communications (220),Communications,vt_withXandFE,.,rule_of_law,0.00084854180058757,-0.0689426143035254
ch,220,Communications (220),Communications,vt_withXandFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_withXandFE,.,unsc_non_aligned_us,0.00465143933863266,0.605949307780847
ch,220,Communications (220),Communications,vt_withXandFE,.,voice_accountability,0.000739921637577948,0.0653526480346518
wb,220,Communications (220),Communications,vt_withXandFE,.,corruption_control,-0.0431216462794697,-0.123408422086271
wb,220,Communications (220),Communications,vt_withXandFE,.,country_gini,0.038834056304766,0.494661518041511
wb,220,Communications (220),Communications,vt_withXandFE,.,election_year,-0.0664880630301249,-0.20302618981563
wb,220,Communications (220),Communications,vt_withXandFE,.,gov_effectiveness,-0.0867263043485565,-0.898818610205156
wb,220,Communications (220),Communications,vt_withXandFE,.,leader_birthplace,-0.0205506957443177,-0.136479967668884
wb,220,Communications (220),Communications,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0469600132061244,-0.31033373154703
wb,220,Communications (220),Communications,vt_withXandFE,.,log_avg_min_to_city,-0.0142524300143123,0.0948592346043665
wb,220,Communications (220),Communications,vt_withXandFE,.,log_avg_pop_dens,0.0490193114615978,0.442285814594213
wb,220,Communications (220),Communications,vt_withXandFE,.,log_ch_loan_proj_n,0.043105476964278,0.0754544850784037
wb,220,Communications (220),Communications,vt_withXandFE,.,log_disasters,0.0713672017119904,0.218472272794415
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_dia,0.00260124672669918,0.285894438382684
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gems,0.0157633000984789,0.545720724682891
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gold,-0.096532011376694,-0.150783530519834
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_petro,0.00354093259084039,-0.144902171543564
wb,220,Communications (220),Communications,vt_withXandFE,.,log_other_sect_n,0.254694080324854,0.58813156082125
wb,220,Communications (220),Communications,vt_withXandFE,.,log_pc_nl_pre_oda,0.0470814419421322,0.0274278220123276
wb,220,Communications (220),Communications,vt_withXandFE,.,log_total_neighbor_projs,0.123334193397324,0.511842532106176
wb,220,Communications (220),Communications,vt_withXandFE,.,log_treated_other_funder_n,0.0728931084927408,0.113702108436449
wb,220,Communications (220),Communications,vt_withXandFE,.,political_stability,-0.0280239909514769,-0.272859516858348
wb,220,Communications (220),Communications,vt_withXandFE,.,reg_quality,0.048665228765457,0.246834480297817
wb,220,Communications (220),Communications,vt_withXandFE,.,rule_of_law,0.123763158228247,1.03605349198693
wb,220,Communications (220),Communications,vt_withXandFE,.,unsc_aligned_us,0.0459837618097628,0.128091743886277
wb,220,Communications (220),Communications,vt_withXandFE,.,unsc_non_aligned_us,-0.0438129832036877,-0.0707566265174458
wb,220,Communications (220),Communications,vt_withXandFE,.,voice_accountability,-0.0145504120626718,-0.412081425296832
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,corruption_control,,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,country_gini,,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,election_year,,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,gov_effectiveness,,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,leader_birthplace,,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_min_to_city,,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_pop_dens,,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_ch_loan_proj_n,,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_disasters,,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_dia,,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gems,,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gold,,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_petro,,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_other_sect_n,,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_total_neighbor_projs,,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_treated_other_funder_n,,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,political_stability,,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,reg_quality,,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,rule_of_law,,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_aligned_us,,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,voice_accountability,,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,corruption_control,,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,country_gini,,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,election_year,,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,gov_effectiveness,,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,leader_birthplace,,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_3yr_pre_conflict_deaths,,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_min_to_city,,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_pop_dens,,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_ch_loan_proj_n,,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_disasters,,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_dia,,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gems,,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gold,,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_petro,,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_other_sect_n,,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_pc_nl_pre_oda,,0.112627170534433
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_total_neighbor_projs,,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_treated_other_funder_n,,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,political_stability,,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,reg_quality,,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,rule_of_law,,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_aligned_us,,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_non_aligned_us,,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,voice_accountability,,0.31590655766475
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,corruption_control,0.263630116209382,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,country_gini,0.158870463464402,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,election_year,-0.0276769409072622,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,gov_effectiveness,-0.0581787045986853,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,leader_birthplace,-0.0284762204065911,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.163339769113811,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_min_to_city,0.0907875300198792,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_pop_dens,0.0547629209700973,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_ch_loan_proj_n,-0.0393359366431762,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_disasters,-0.119741164669392,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_dia,0.0687013183906672,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gems,-0.00941002357285472,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gold,-0.517338387966155,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_petro,-0.104316262407228,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_other_sect_n,0.0852183243259661,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_total_neighbor_projs,-0.0770515161566435,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_treated_other_funder_n,-0.0439657311514004,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,political_stability,-0.0759947715234007,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,reg_quality,0.176135906539856,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,rule_of_law,-0.00420565330656244,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_aligned_us,-0.00332795986207237,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,voice_accountability,-0.245199226438998,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,corruption_control,-0.172247092239558,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,country_gini,-0.043055749461049,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,election_year,-0.319720977274596,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,gov_effectiveness,-0.344135916102673,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,leader_birthplace,0.132730687223314,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0416106863971653,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_min_to_city,-0.00445297843310981,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_pop_dens,0.0136689367145299,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_ch_loan_proj_n,0.0461617494374515,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_disasters,-0.0837016937462547,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_dia,0.16179239422083,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gems,0.125159784443676,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gold,0.0785858129709954,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_petro,-0.125475132660941,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_other_sect_n,0.995544281005697,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_pc_nl_pre_oda,0.363670886717658,0.112627170534433
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_total_neighbor_projs,-0.16479048294946,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_treated_other_funder_n,0.201275522690274,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,political_stability,-0.371650286391374,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,reg_quality,-0.146766991876065,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,rule_of_law,0.407725489363099,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_aligned_us,-0.0189206003397709,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_non_aligned_us,0.124872221713888,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,voice_accountability,0.517105720862738,0.31590655766475
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,corruption_control,,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,country_gini,,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,election_year,,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,gov_effectiveness,,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,leader_birthplace,,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_min_to_city,,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_pop_dens,,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_ch_loan_proj_n,,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_disasters,,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_dia,,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gems,,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gold,,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_petro,,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_other_sect_n,,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_total_neighbor_projs,,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_treated_other_funder_n,,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,political_stability,,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,reg_quality,,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,rule_of_law,,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_aligned_us,,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,voice_accountability,,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,corruption_control,,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,country_gini,,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,election_year,,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,gov_effectiveness,,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,leader_birthplace,,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_min_to_city,,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_pop_dens,,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_ch_loan_proj_n,,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_disasters,,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_dia,,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gems,,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gold,,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_petro,,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_other_sect_n,,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_pc_nl_pre_oda,,0.112627170534433
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_total_neighbor_projs,,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_treated_other_funder_n,,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,political_stability,,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,reg_quality,,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,rule_of_law,,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_aligned_us,,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_non_aligned_us,,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,voice_accountability,,0.31590655766475
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,corruption_control,0.105358286976114,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,country_gini,-0.139270623488409,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,election_year,0.0100415592081845,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,gov_effectiveness,-0.0794906420260691,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,leader_birthplace,0.045553090992616,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_min_to_city,0.00537556225666776,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_pop_dens,-0.163369210362434,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_ch_loan_proj_n,,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_disasters,-0.164107844009982,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_dia,0.25033170208335,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gems,0.00793308408232405,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gold,-0.084934915434569,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_petro,0.0250195293780415,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_other_sect_n,,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_total_neighbor_projs,-0.115539591445129,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_treated_other_funder_n,-0.15398217583074,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,political_stability,-0.0883571912441391,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,reg_quality,-0.021809455492767,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,rule_of_law,-0.0405378581094543,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_aligned_us,,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,voice_accountability,0.0166570318676533,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,corruption_control,0.0377889725938438,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,country_gini,0.143356998236831,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,election_year,0.0990265118365315,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,gov_effectiveness,-0.12126670909114,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,leader_birthplace,0.0754153088293623,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0587159202992709,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_min_to_city,-0.0969589946372433,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_pop_dens,-0.109814268134068,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.00126734026300256,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_disasters,0.0428506901115145,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_dia,0.0262720405310394,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0880262008891439,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gold,0.0135488803859334,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_petro,0.00691461234353486,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_other_sect_n,0.250769973043312,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.148436423623902,0.112627170534433
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0403589408658432,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_treated_other_funder_n,0.00192457526922233,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,political_stability,-0.16766170196235,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,reg_quality,-0.0800126119330523,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,rule_of_law,0.0760065747983799,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_aligned_us,-0.0359050623420637,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_non_aligned_us,0.0278626729920511,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,voice_accountability,0.178518859134053,0.31590655766475
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,corruption_control,0.0709504585200906,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,country_gini,-0.0301644997671233,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,election_year,-0.0931013092212503,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,gov_effectiveness,-0.0731640703545413,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,leader_birthplace,-0.0621875377840461,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_3yr_pre_conflict_deaths,-0.032480057543144,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_min_to_city,-0.0314858486875891,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_pop_dens,0.0132179864891805,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_ch_loan_proj_n,0.0897491467703207,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_disasters,0.00663828362245097,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_dia,-0.0110939088906161,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gems,-0.00943215812672863,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gold,-0.0811842328627243,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_petro,0.0470645441557279,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_other_sect_n,-0.037464258265676,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_total_neighbor_projs,-0.0315523895621299,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_treated_other_funder_n,0.0760495800548206,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,political_stability,0.0575896074715999,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,reg_quality,-0.0149802079936488,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,rule_of_law,-0.0335396214178762,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_aligned_us,-0.00561831034843694,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,voice_accountability,0.0525802539288994,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,corruption_control,-0.151013150035869,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,country_gini,0.0614669026585678,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,election_year,-0.0546832126471965,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,gov_effectiveness,-0.058384789786068,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,leader_birthplace,-0.0525536858115569,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_3yr_pre_conflict_deaths,0.0176490141986807,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_min_to_city,-0.0639123084873426,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_pop_dens,0.0579216253978662,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_ch_loan_proj_n,-0.0370962880412118,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_disasters,-0.0303410832793428,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_dia,0.0487069714255634,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gems,-0.128039978827582,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gold,-0.0387738984572932,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_petro,-0.0206740661524237,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_other_sect_n,0.544474331906442,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_pc_nl_pre_oda,0.0261792338546309,0.112627170534433
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_total_neighbor_projs,0.130551110805241,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_treated_other_funder_n,0.0805471413699008,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,political_stability,-0.0803298285091289,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,reg_quality,0.00379411660600453,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,rule_of_law,0.0338841160666218,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_aligned_us,-0.00365862354170542,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_non_aligned_us,0.00437517766142271,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,voice_accountability,0.090776826763757,0.31590655766475
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,corruption_control,,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,country_gini,,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,election_year,,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,gov_effectiveness,,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,leader_birthplace,,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_min_to_city,,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_pop_dens,,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_ch_loan_proj_n,,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_disasters,,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_dia,,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gems,,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gold,,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_petro,,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_other_sect_n,,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_total_neighbor_projs,,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_treated_other_funder_n,,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,political_stability,,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,reg_quality,,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,rule_of_law,,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_aligned_us,,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,voice_accountability,,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,corruption_control,,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,country_gini,,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,election_year,,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,gov_effectiveness,,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,leader_birthplace,,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_min_to_city,,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_pop_dens,,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_ch_loan_proj_n,,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_disasters,,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_dia,,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gems,,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gold,,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_petro,,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_other_sect_n,,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_pc_nl_pre_oda,,0.112627170534433
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_total_neighbor_projs,,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_treated_other_funder_n,,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,political_stability,,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,reg_quality,,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,rule_of_law,,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_aligned_us,,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_non_aligned_us,,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,voice_accountability,,0.31590655766475
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,corruption_control,0.0556924905581388,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,country_gini,0.0324003473835168,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,election_year,-0.106611809195034,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,gov_effectiveness,-0.0803852484282101,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,leader_birthplace,-0.037945571176241,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.111142284835225,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_min_to_city,-0.0360608901269733,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_pop_dens,0.0593180090002717,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_ch_loan_proj_n,0.0836581319663525,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_disasters,0.0354322910879265,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_dia,-0.0407947948202489,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gems,0.00164871426764876,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gold,-0.0717266214825212,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_petro,0.0472051951684988,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_other_sect_n,0.00680034792050618,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_total_neighbor_projs,0.056754145096056,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_treated_other_funder_n,0.0945316426290049,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,political_stability,0.0314068631746339,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,reg_quality,0.0189970104722305,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,rule_of_law,-0.00421087753958999,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_aligned_us,-0.00651755602564731,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,voice_accountability,0.076442834832123,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,corruption_control,-0.0909912342205642,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,country_gini,0.0272657197643968,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,election_year,0.0129106877604457,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,gov_effectiveness,-0.0663208874617686,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,leader_birthplace,0.0028403737116592,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0072822796032389,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_min_to_city,-0.0371762237942312,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_pop_dens,-0.0585047000180929,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_ch_loan_proj_n,-0.0160282063530759,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_disasters,0.0278945673885793,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_dia,-0.00348283211118542,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gems,-0.0985928706475532,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gold,-0.0134502946981228,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_petro,0.0194218119393918,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_other_sect_n,0.313591966666248,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_pc_nl_pre_oda,0.0776990017085164,0.112627170534433
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_total_neighbor_projs,0.0908585863094651,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_treated_other_funder_n,0.0541510991068787,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,political_stability,-0.0331257669487965,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,reg_quality,-0.0819605070607209,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,rule_of_law,0.105134656429297,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_aligned_us,0.0376603457589238,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_non_aligned_us,0.032746548813885,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,voice_accountability,0.0877520030483706,0.31590655766475
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,corruption_control,,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,country_gini,,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,election_year,,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,gov_effectiveness,,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,leader_birthplace,,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_3yr_pre_conflict_deaths,,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_avg_min_to_city,,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_avg_pop_dens,,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_ch_loan_proj_n,,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_disasters,,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_dia,,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_gems,,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_gold,,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_petro,,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_other_sect_n,,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_pc_nl_pre_oda,,0.0217369564373183
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_total_neighbor_projs,,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_treated_other_funder_n,,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,political_stability,,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,reg_quality,,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,rule_of_law,,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,unsc_aligned_us,,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,unsc_non_aligned_us,,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,voice_accountability,,-0.164946913564893
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,corruption_control,0.0415165643348877,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,country_gini,-0.0435491598983925,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,election_year,-0.148573482558131,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,gov_effectiveness,0.139504650719463,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,leader_birthplace,-0.00652889209799543,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.127387541085484,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_avg_min_to_city,0.0772406083250828,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_avg_pop_dens,-0.012157731403131,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_ch_loan_proj_n,,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_disasters,0.0387182553578167,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_dia,-0.0923682320676742,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_gems,-0.0434716347418725,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_gold,0.0704409269243479,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_petro,0.0729059213865547,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_other_sect_n,0.369676959589139,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_pc_nl_pre_oda,0.0679915202362503,0.0217369564373183
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_total_neighbor_projs,-0.0411861320746538,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_treated_other_funder_n,,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,political_stability,-0.00928929829969982,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,reg_quality,0.00786032274365429,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,rule_of_law,-0.1163883779943,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,unsc_aligned_us,0.189367157369858,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,unsc_non_aligned_us,0.0555149529688057,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,voice_accountability,-0.114127009510994,-0.164946913564893
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,corruption_control,,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,country_gini,,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,election_year,,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,gov_effectiveness,,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,leader_birthplace,,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_avg_min_to_city,,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_avg_pop_dens,,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_ch_loan_proj_n,,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_disasters,,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_dia,,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_gems,,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_gold,,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_petro,,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_other_sect_n,,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_pc_nl_pre_oda,,0.0217369564373183
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_total_neighbor_projs,,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_treated_other_funder_n,,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,political_stability,,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,reg_quality,,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,rule_of_law,,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,unsc_aligned_us,,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,unsc_non_aligned_us,,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,voice_accountability,,-0.164946913564893
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,corruption_control,0.107740898858763,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,country_gini,-0.0580874181445669,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,election_year,-0.0585216541588214,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,gov_effectiveness,0.107172954012639,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,leader_birthplace,0.0177555639389958,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0780848237592878,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_avg_min_to_city,0.0151009560609237,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_avg_pop_dens,0.0994860382762276,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0567990849167206,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_disasters,-0.0508823484089321,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_dia,-0.139674709886313,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_gems,0.0442339003924282,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_gold,0.0506280608475205,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_petro,0.133342940360308,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_other_sect_n,0.134430440263804,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0231538481079047,0.0217369564373183
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0863936504535373,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_treated_other_funder_n,0.021209668181839,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,political_stability,-0.125077806077904,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,reg_quality,0.0486463031591848,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,rule_of_law,-0.0249169827974384,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,unsc_aligned_us,0.0473878493113274,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,unsc_non_aligned_us,0.0463037255412357,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,voice_accountability,-0.0347334067709743,-0.164946913564893
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,corruption_control,0.00130399777553982,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,country_gini,0.00112539956695396,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,election_year,-0.0773936951518289,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,gov_effectiveness,-0.00868669013958442,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,leader_birthplace,0.00369780802619175,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_3yr_pre_conflict_deaths,0.0248858139669804,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_avg_min_to_city,-0.0177299083047547,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_avg_pop_dens,0.0579927328432676,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_ch_loan_proj_n,-0.0252823281253271,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_disasters,-0.0965049329749454,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_dia,-0.0682677312940361,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_gems,0.0523810343112568,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_gold,-0.0384660042508038,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_petro,0.0661376307741736,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_other_sect_n,0.256742722396682,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_pc_nl_pre_oda,0.0420636797044439,0.0217369564373183
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_total_neighbor_projs,0.0426633639214562,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_treated_other_funder_n,0.147647598884052,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,political_stability,-0.0259776815446106,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,reg_quality,0.0292288975534029,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,rule_of_law,0.0734726985014233,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,unsc_aligned_us,-0.0464622298959715,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,unsc_non_aligned_us,0.0271774750610439,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,voice_accountability,0.109272121900576,-0.164946913564893
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,corruption_control,,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,country_gini,,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,election_year,,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,gov_effectiveness,,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,leader_birthplace,,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_avg_min_to_city,,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_avg_pop_dens,,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_ch_loan_proj_n,,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_disasters,,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_dia,,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_gems,,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_gold,,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_petro,,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_other_sect_n,,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_pc_nl_pre_oda,,0.0217369564373183
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_total_neighbor_projs,,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_treated_other_funder_n,,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,political_stability,,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,reg_quality,,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,rule_of_law,,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,unsc_aligned_us,,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,unsc_non_aligned_us,,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,voice_accountability,,-0.164946913564893
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,corruption_control,0.251445726640535,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,country_gini,-0.140615389656736,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,election_year,-0.187055461471871,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,gov_effectiveness,0.345182362247731,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,leader_birthplace,0.00717218602338328,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.257110487762889,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_avg_min_to_city,-0.108463110364974,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_avg_pop_dens,0.00418243086198344,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_ch_loan_proj_n,0.06421717155726,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_disasters,-0.18325425022983,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_dia,0.0574061796814205,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_gems,-0.0596935224579652,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_gold,0.112216869043186,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_petro,-0.0621600957494226,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_other_sect_n,0.593599223792421,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_pc_nl_pre_oda,0.0546813652105646,0.0217369564373183
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_total_neighbor_projs,0.0755551584437492,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_treated_other_funder_n,0.222850784435844,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,political_stability,-0.0517309102788591,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,reg_quality,0.252155597228557,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,rule_of_law,0.243508286400451,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,unsc_aligned_us,0.0415947055769941,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,unsc_non_aligned_us,0.0829891998553928,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,voice_accountability,0.00933677215129137,-0.164946913564893
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,corruption_control,,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,country_gini,,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,election_year,,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,gov_effectiveness,,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,leader_birthplace,,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_3yr_pre_conflict_deaths,,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_min_to_city,,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_pop_dens,,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_ch_loan_proj_n,,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_disasters,,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_dia,,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gems,,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gold,,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_petro,,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_other_sect_n,,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_total_neighbor_projs,,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_treated_other_funder_n,,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,political_stability,,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,reg_quality,,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,rule_of_law,,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,voice_accountability,,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,corruption_control,,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,country_gini,,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,election_year,,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,gov_effectiveness,,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,leader_birthplace,,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_3yr_pre_conflict_deaths,,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_min_to_city,,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_pop_dens,,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_ch_loan_proj_n,,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_disasters,,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_dia,,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gems,,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gold,,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_petro,,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_other_sect_n,,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_pc_nl_pre_oda,,-0.0536251099352458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_total_neighbor_projs,,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_treated_other_funder_n,,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,political_stability,,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,reg_quality,,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,rule_of_law,,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_aligned_us,,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_non_aligned_us,,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,voice_accountability,,-0.0695730816709905
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,corruption_control,0.0655125556327419,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,country_gini,-0.109503470649946,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,election_year,0.0558185750478794,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,gov_effectiveness,0.0517201715335231,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,leader_birthplace,-0.185840598829057,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0363899315521057,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_min_to_city,0.0440837255865334,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_pop_dens,-0.0426037362962961,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_ch_loan_proj_n,-0.033930068400224,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_disasters,0.0298516952618958,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_dia,-0.1181818209216,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gems,0.122442283308482,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gold,0.0247613143827767,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_petro,-0.11092605933547,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_other_sect_n,0.125100933974596,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_total_neighbor_projs,0.0380183447897437,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_treated_other_funder_n,0.159449557885534,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,political_stability,-0.0678406597580754,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,reg_quality,-0.0657987500447795,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,rule_of_law,0.0506905851094046,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,voice_accountability,0.216764168045489,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,corruption_control,-0.0345224469248212,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,country_gini,-0.0159638687968262,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,election_year,0.183601802401231,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,gov_effectiveness,0.0128559083864096,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,leader_birthplace,-0.139759810864927,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.00426454603672013,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_min_to_city,0.0478323883935804,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_pop_dens,-0.0227903902996331,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_ch_loan_proj_n,0.0509283130429602,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_disasters,-0.0288000182760775,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_dia,-0.0751230829264382,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gems,0.290635692588985,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gold,-0.126575666815043,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_petro,0.0924594044871621,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_other_sect_n,1.12580890065045,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_pc_nl_pre_oda,-0.0834286111220863,-0.0536251099352458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_total_neighbor_projs,0.0927518316358219,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_treated_other_funder_n,0.090519040096541,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,political_stability,-0.130958659462632,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,reg_quality,-0.0536450405605135,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,rule_of_law,0.450536928996472,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_aligned_us,0.134925122350352,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_non_aligned_us,-0.143698686845525,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,voice_accountability,0.0521433470398204,-0.0695730816709905
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,corruption_control,,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,country_gini,,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,election_year,,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,gov_effectiveness,,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,leader_birthplace,,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_min_to_city,,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_pop_dens,,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_ch_loan_proj_n,,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_disasters,,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_dia,,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gems,,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gold,,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_petro,,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_other_sect_n,,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_total_neighbor_projs,,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_treated_other_funder_n,,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,political_stability,,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,reg_quality,,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,rule_of_law,,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,voice_accountability,,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,corruption_control,,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,country_gini,,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,election_year,,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,gov_effectiveness,,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,leader_birthplace,,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_min_to_city,,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_pop_dens,,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_ch_loan_proj_n,,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_disasters,,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_dia,,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gems,,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gold,,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_petro,,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_other_sect_n,,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_pc_nl_pre_oda,,-0.0536251099352458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_total_neighbor_projs,,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_treated_other_funder_n,,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,political_stability,,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,reg_quality,,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,rule_of_law,,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_aligned_us,,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_non_aligned_us,,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,voice_accountability,,-0.0695730816709905
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,corruption_control,-0.0740611850237492,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,country_gini,-0.0236006125528372,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,election_year,0.0723005498666207,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,gov_effectiveness,0.109445084854956,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,leader_birthplace,-0.0109528653603028,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0989650835282927,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_min_to_city,-0.0260885804565622,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_pop_dens,-0.0382170629827306,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0975194019079242,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_disasters,-0.0382729744492101,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_dia,0.0781862675584853,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gems,0.0767646364960818,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gold,-0.0237129091843963,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_petro,0.0286064204164722,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_other_sect_n,0.00079772566445164,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_total_neighbor_projs,0.105795077160002,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_treated_other_funder_n,-0.0597621474787615,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,political_stability,0.102327127829193,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,reg_quality,-0.0964926504995696,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,rule_of_law,-0.0824084485322226,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,voice_accountability,0.0986806319747146,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,corruption_control,0.0179714580997828,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,country_gini,-0.011790496576578,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,election_year,0.0749956828728263,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,gov_effectiveness,-0.0292349059181295,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,leader_birthplace,-0.00416222831234342,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0301117899827649,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_min_to_city,0.180977766662834,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_pop_dens,-0.0533461493812501,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0477102269465026,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_disasters,-0.21098656740032,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_dia,0.0636662776907903,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gems,0.0101256569119869,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gold,0.0404948135232553,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_petro,0.111371966227888,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_other_sect_n,0.531853072475577,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.110083217993398,-0.0536251099352458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_total_neighbor_projs,0.0201267378404713,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_treated_other_funder_n,0.0477523740928101,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,political_stability,-0.101840931028129,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,reg_quality,-0.0413915540138258,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,rule_of_law,0.307629152284954,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_aligned_us,0.0645865570567686,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_non_aligned_us,-0.00144196387380286,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,voice_accountability,0.123634767718617,-0.0695730816709905
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,corruption_control,-0.0520979354996247,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,country_gini,-0.237080722185789,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,election_year,0.0351324177176631,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,gov_effectiveness,-0.130678391184187,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,leader_birthplace,-0.0416901162452921,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_3yr_pre_conflict_deaths,0.00230513824208133,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_min_to_city,-0.145642904937267,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_pop_dens,0.0771351690613664,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_ch_loan_proj_n,0.0999287079041858,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_disasters,0.0241574383422268,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_dia,-0.209259394872934,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gems,0.162807058608159,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gold,-0.0336349924845855,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_petro,-0.0728887864854185,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_other_sect_n,0.176642609070969,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_total_neighbor_projs,0.245810727415375,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_treated_other_funder_n,0.216570342043423,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,political_stability,0.0559948516148137,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,reg_quality,-0.161275258194659,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,rule_of_law,-0.131812471216543,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,voice_accountability,-0.0103280607704076,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,corruption_control,0.00613754332065595,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,country_gini,-0.116798609717449,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,election_year,0.041976580119223,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,gov_effectiveness,-0.0132312702410858,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,leader_birthplace,-0.00962581776548191,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_3yr_pre_conflict_deaths,0.0191687982616707,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_min_to_city,0.0455065407603975,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_pop_dens,-0.00729459040798247,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_ch_loan_proj_n,-0.0329727515717914,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_disasters,0.0637149602174528,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_dia,0.0626300509623248,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gems,0.0929661915078759,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gold,0.00278394473716617,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_petro,-0.0651573481746886,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_other_sect_n,0.626367391422314,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_pc_nl_pre_oda,0.024452735334057,-0.0536251099352458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_total_neighbor_projs,0.0362115821160799,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_treated_other_funder_n,0.0344176313932947,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,political_stability,-0.0180160802369939,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,reg_quality,0.0422171736322341,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,rule_of_law,0.205234888347344,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_aligned_us,0.05523305367796,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_non_aligned_us,0.00809479726012372,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,voice_accountability,0.0072954675514486,-0.0695730816709905
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,corruption_control,,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,country_gini,,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,election_year,,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,gov_effectiveness,,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,leader_birthplace,,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_3yr_pre_conflict_deaths,,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_min_to_city,,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_pop_dens,,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_ch_loan_proj_n,,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_disasters,,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_dia,,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gems,,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gold,,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_petro,,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_other_sect_n,,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_total_neighbor_projs,,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_treated_other_funder_n,,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,political_stability,,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,reg_quality,,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,rule_of_law,,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,voice_accountability,,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,corruption_control,,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,country_gini,,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,election_year,,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,gov_effectiveness,,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,leader_birthplace,,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_3yr_pre_conflict_deaths,,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_min_to_city,,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_pop_dens,,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_ch_loan_proj_n,,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_disasters,,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_dia,,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gems,,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gold,,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_petro,,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_other_sect_n,,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_pc_nl_pre_oda,,-0.0536251099352458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_total_neighbor_projs,,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_treated_other_funder_n,,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,political_stability,,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,reg_quality,,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,rule_of_law,,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_aligned_us,,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_non_aligned_us,,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,voice_accountability,,-0.0695730816709905
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,corruption_control,0.0649487034417705,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,country_gini,0.0168893397133802,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,election_year,0.0215311850141701,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,gov_effectiveness,0.0163121907925227,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,leader_birthplace,-0.0271075532305937,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0607720014161789,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_min_to_city,-0.0645315243199,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_pop_dens,0.0804061510367319,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_ch_loan_proj_n,0.0282313286699364,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_disasters,0.00257785262714607,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_dia,-0.1332966293348,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gems,0.0438922792235097,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gold,-0.0815131887025203,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_petro,-0.0486673585511743,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_other_sect_n,0.0210157929826507,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_total_neighbor_projs,0.0295316891069526,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_treated_other_funder_n,0.0897939181322033,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,political_stability,0.0757149470777942,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,reg_quality,-0.0629026402952164,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,rule_of_law,0.00472514731867698,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,voice_accountability,0.0307081013743308,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,corruption_control,0.118890395667406,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,country_gini,-0.04058981057806,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,election_year,-0.0158333724224928,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,gov_effectiveness,0.0299928554764491,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,leader_birthplace,-0.0564234084196514,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0787697910401012,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_min_to_city,-0.0509156781993801,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_pop_dens,0.0345040889875963,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_ch_loan_proj_n,0.136594997644402,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_disasters,0.018774581900791,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_dia,0.0622585750522554,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gems,0.0856267164740712,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gold,0.00763709634775296,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_petro,0.0177257997373816,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_other_sect_n,0.551499190479449,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_pc_nl_pre_oda,-0.0414288596808982,-0.0536251099352458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_total_neighbor_projs,0.114111062749276,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_treated_other_funder_n,0.0154940280073771,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,political_stability,0.0624138780415531,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,reg_quality,0.0122440717578865,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,rule_of_law,0.233247505556806,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_aligned_us,0.115321967178049,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_non_aligned_us,0.0626616531388972,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,voice_accountability,0.121036293348301,-0.0695730816709905
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,corruption_control,,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,country_gini,,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,election_year,,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,gov_effectiveness,,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,leader_birthplace,,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_avg_min_to_city,,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_avg_pop_dens,,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_ch_loan_proj_n,,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_disasters,,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_dia,,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_gems,,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_gold,,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_petro,,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_other_sect_n,,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_pc_nl_pre_oda,,0.0606539206408502
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_total_neighbor_projs,,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_treated_other_funder_n,,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,political_stability,,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,reg_quality,,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,rule_of_law,,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,unsc_aligned_us,,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,unsc_non_aligned_us,,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,voice_accountability,,-0.404862318635325
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,corruption_control,-0.18690347228198,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,country_gini,0.0548801637068368,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,election_year,-0.198036963231894,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,gov_effectiveness,0.158586407531987,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,leader_birthplace,0.0899420083034804,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0145039279665794,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_avg_min_to_city,-0.0849235799908641,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_avg_pop_dens,-0.221525563132017,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_ch_loan_proj_n,0.0499859970435578,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_disasters,-9.34686511754937e-05,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_dia,-0.107841709069908,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_gems,0.0635709565691654,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_gold,-0.0961147365160292,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_petro,0.101412534862757,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_other_sect_n,0.889695780890199,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_pc_nl_pre_oda,0.145427985219278,0.0606539206408502
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_total_neighbor_projs,-0.0869529265587467,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_treated_other_funder_n,0.152794718034507,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,political_stability,0.0194182216003528,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,reg_quality,0.0731031808257113,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,rule_of_law,0.269579000514933,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,unsc_aligned_us,-0.143388967793423,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,unsc_non_aligned_us,-0.155328790619967,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,voice_accountability,-0.100557546878701,-0.404862318635325
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,corruption_control,,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,country_gini,,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,election_year,,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,gov_effectiveness,,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,leader_birthplace,,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_avg_min_to_city,,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_avg_pop_dens,,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_ch_loan_proj_n,,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_disasters,,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_dia,,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_gems,,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_gold,,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_petro,,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_other_sect_n,,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_pc_nl_pre_oda,,0.0606539206408502
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_total_neighbor_projs,,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_treated_other_funder_n,,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,political_stability,,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,reg_quality,,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,rule_of_law,,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,unsc_aligned_us,,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,unsc_non_aligned_us,,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,voice_accountability,,-0.404862318635325
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,corruption_control,-0.100765432524488,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,country_gini,-0.0242882507387539,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,election_year,-0.111838715944923,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,gov_effectiveness,0.114074926236646,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,leader_birthplace,0.0593281739577664,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.00133362595923241,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_avg_min_to_city,-0.0516724152490498,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_avg_pop_dens,-0.0181780769303441,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_ch_loan_proj_n,0.213471238408271,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_disasters,0.0226217400212759,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_dia,0.030350129196886,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_gems,0.0311960363201799,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_gold,0.00809258706867699,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_petro,0.0592445935867726,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_other_sect_n,0.413903380291313,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_pc_nl_pre_oda,0.107454568921234,0.0606539206408502
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_total_neighbor_projs,0.0168778748437788,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_treated_other_funder_n,-0.0330187662469563,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,political_stability,0.0786808723024987,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,reg_quality,0.130242638792844,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,rule_of_law,0.150736194499769,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,unsc_aligned_us,-0.0817900273681083,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,unsc_non_aligned_us,-0.115411964082157,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,voice_accountability,-0.0820826336334005,-0.404862318635325
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,corruption_control,-0.00866230564424711,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,country_gini,-0.28372502654746,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,election_year,0.0823351096548274,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,gov_effectiveness,-0.00300080274464567,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,leader_birthplace,-0.00248632263035694,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_3yr_pre_conflict_deaths,0.137379268949149,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_avg_min_to_city,-0.00249289850238711,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_avg_pop_dens,-0.0371261073513232,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_ch_loan_proj_n,-0.0689707916788864,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_disasters,-0.000301839698804525,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_dia,-0.0539557078713551,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_gems,-0.110545721644304,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_gold,0.111932267982048,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_petro,-0.00762043266164254,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_other_sect_n,0.122400891012515,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_pc_nl_pre_oda,0.0229682432417747,0.0606539206408502
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_total_neighbor_projs,0.0167433402570921,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_treated_other_funder_n,-0.101147045314972,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,political_stability,-0.0676367715140773,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,reg_quality,0.059267900411506,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,rule_of_law,0.254666880982696,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,unsc_aligned_us,0.125371946174408,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,unsc_non_aligned_us,-0.00242134960368272,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,voice_accountability,0.260960557264047,-0.404862318635325
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,corruption_control,,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,country_gini,,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,election_year,,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,gov_effectiveness,,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,leader_birthplace,,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_avg_min_to_city,,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_avg_pop_dens,,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_ch_loan_proj_n,,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_disasters,,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_dia,,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_gems,,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_gold,,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_petro,,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_other_sect_n,,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_pc_nl_pre_oda,,0.0606539206408502
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_total_neighbor_projs,,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_treated_other_funder_n,,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,political_stability,,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,reg_quality,,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,rule_of_law,,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,unsc_aligned_us,,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,unsc_non_aligned_us,,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,voice_accountability,,-0.404862318635325
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,corruption_control,-0.00512467173859443,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,country_gini,-0.0821506245247986,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,election_year,0.00905217569823583,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,gov_effectiveness,0.0411647385195835,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,leader_birthplace,0.045919893286192,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.00438106142682943,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_avg_min_to_city,-0.061176674757153,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_avg_pop_dens,0.0184650898375548,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_ch_loan_proj_n,0.0547772270790386,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_disasters,0.0541879049933019,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_dia,-0.0490163812764876,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_gems,0.0254528792953353,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_gold,-0.0249865521350877,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_petro,-0.0240792253799736,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_other_sect_n,0.308124869829051,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_pc_nl_pre_oda,0.0234079574031046,0.0606539206408502
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_total_neighbor_projs,0.117516622832063,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_treated_other_funder_n,0.0425349168322119,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,political_stability,0.0267795690655463,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,reg_quality,0.0524416653858505,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,rule_of_law,0.0641966792335736,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,unsc_aligned_us,-0.0508638922963248,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,unsc_non_aligned_us,-0.0519415311980985,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,voice_accountability,0.0243950789852537,-0.404862318635325
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,corruption_control,,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,country_gini,,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,election_year,,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,gov_effectiveness,,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,leader_birthplace,,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_avg_min_to_city,,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_avg_pop_dens,,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_ch_loan_proj_n,,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_disasters,,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_dia,,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_gems,,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_gold,,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_petro,,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_other_sect_n,,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_pc_nl_pre_oda,,-0.179359274817131
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_total_neighbor_projs,,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_treated_other_funder_n,,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,political_stability,,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,reg_quality,,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,rule_of_law,,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,unsc_aligned_us,,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,unsc_non_aligned_us,,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,voice_accountability,,-0.00259447583785415
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,corruption_control,-0.124858382444363,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,country_gini,0.34685775353573,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,election_year,-0.30863886910023,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,gov_effectiveness,-0.231917034387584,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,leader_birthplace,0.178173656308778,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0264514621347192,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_avg_min_to_city,0.0202382461354137,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_avg_pop_dens,-0.00482256453484297,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_ch_loan_proj_n,0.0182756820227974,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_disasters,-0.175490503981732,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_dia,0.0639279592968523,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_gems,-0.0133732850337401,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_gold,0.0879344006907195,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_petro,0.109002849450335,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_other_sect_n,0.537317923679963,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_pc_nl_pre_oda,-0.0311398684768937,-0.179359274817131
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_total_neighbor_projs,0.0767459051683553,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_treated_other_funder_n,0.152046782167149,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,political_stability,-0.00336697307764554,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,reg_quality,0.045235524780292,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,rule_of_law,0.21044794838875,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,unsc_aligned_us,0.0753126101428584,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,unsc_non_aligned_us,-0.0116256424039594,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,voice_accountability,0.369020886458451,-0.00259447583785415
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,corruption_control,,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,country_gini,,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,election_year,,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,gov_effectiveness,,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,leader_birthplace,,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_avg_min_to_city,,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_avg_pop_dens,,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_ch_loan_proj_n,,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_disasters,,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_dia,,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_gems,,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_gold,,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_petro,,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_other_sect_n,,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_pc_nl_pre_oda,,-0.179359274817131
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_total_neighbor_projs,,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_treated_other_funder_n,,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,political_stability,,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,reg_quality,,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,rule_of_law,,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,unsc_aligned_us,,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,unsc_non_aligned_us,,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,voice_accountability,,-0.00259447583785415
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,corruption_control,-0.0067296451865695,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,country_gini,0.047936413916759,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,election_year,-0.0607005011540607,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,gov_effectiveness,-0.110790217667817,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,leader_birthplace,0.0323087020078662,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.105618323944516,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_avg_min_to_city,-0.105667751496658,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_avg_pop_dens,-0.130212063901126,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0114893802569707,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_disasters,-0.105786664783959,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_dia,0.0670025219209493,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0146015468984843,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_gold,0.0621637969091536,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_petro,0.00712982215452938,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_other_sect_n,0.19760948672891,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0469630573084558,-0.179359274817131
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_total_neighbor_projs,0.0857892727851877,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_treated_other_funder_n,-0.132961839810014,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,political_stability,0.00574048373498947,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,reg_quality,0.0323325384221965,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,rule_of_law,-0.0148456695582714,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,unsc_aligned_us,,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,unsc_non_aligned_us,-0.00731108535081235,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,voice_accountability,0.233322938978681,-0.00259447583785415
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,corruption_control,0.0173693163983989,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,country_gini,0.0618837881553913,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,election_year,-0.189854031298297,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,gov_effectiveness,-0.0623544946638854,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,leader_birthplace,-0.0264292625198122,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_3yr_pre_conflict_deaths,0.0153277719873588,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_avg_min_to_city,-0.0695371540542694,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_avg_pop_dens,0.126481456455076,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_ch_loan_proj_n,0.0603658125968727,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_disasters,0.0689687713701368,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_dia,-0.0271414044080302,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_gems,0.00121032408438623,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_gold,0.0138958489452489,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_petro,0.038065495537594,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_other_sect_n,0.261252880077816,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_pc_nl_pre_oda,0.00194258703733794,-0.179359274817131
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_total_neighbor_projs,0.0867233576858426,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_treated_other_funder_n,0.0250366663897853,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,political_stability,-0.0361841595941225,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,reg_quality,-0.0863647145312286,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,rule_of_law,-0.00322987668681882,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,unsc_aligned_us,0.00795997452922104,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,unsc_non_aligned_us,-0.00134174964232434,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,voice_accountability,0.0295149009535084,-0.00259447583785415
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,corruption_control,,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,country_gini,,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,election_year,,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,gov_effectiveness,,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,leader_birthplace,,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_avg_min_to_city,,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_avg_pop_dens,,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_ch_loan_proj_n,,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_disasters,,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_dia,,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_gems,,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_gold,,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_petro,,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_other_sect_n,,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_pc_nl_pre_oda,,-0.179359274817131
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_total_neighbor_projs,,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_treated_other_funder_n,,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,political_stability,,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,reg_quality,,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,rule_of_law,,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,unsc_aligned_us,,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,unsc_non_aligned_us,,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,voice_accountability,,-0.00259447583785415
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,corruption_control,-0.042158425520174,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,country_gini,0.0325702220341188,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,election_year,-0.0113915839418762,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,gov_effectiveness,-0.0497046827548173,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,leader_birthplace,-0.0130785930110132,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.00555899787461392,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_avg_min_to_city,-0.0524051613686608,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_avg_pop_dens,0.0392718488979154,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_ch_loan_proj_n,0.0466535294242263,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_disasters,-0.0134623347967881,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_dia,-0.0502001367969342,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_gems,0.0530927661375607,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_gold,0.0752664294838905,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_petro,0.012208324460662,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_other_sect_n,0.142296612896029,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_pc_nl_pre_oda,-0.0152913259572233,-0.179359274817131
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_total_neighbor_projs,0.0677185303624727,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_treated_other_funder_n,0.0357356173219127,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,political_stability,-0.0364365837955849,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,reg_quality,-0.00381262829527262,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,rule_of_law,-0.00979098839627088,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,unsc_aligned_us,0.0111720632264033,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,unsc_non_aligned_us,-0.0262902487569936,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,voice_accountability,0.0326373128313566,-0.00259447583785415
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,corruption_control,,0.900153982784972
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,country_gini,,-0.32408990507184
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,election_year,,0.106009544270041
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,gov_effectiveness,,-0.164222862129801
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,leader_birthplace,,-0.0613462777692344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_3yr_pre_conflict_deaths,,0.314975739318432
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_avg_min_to_city,,0.026792287020642
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_avg_pop_dens,,0.48006888036125
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_ch_loan_proj_n,,0.117166629663022
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_disasters,,0.252544390309814
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_dia,,-0.128471907819388
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_gems,,-0.0676446571062479
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_gold,,-0.0363914520523
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_petro,,0.15504236134562
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_other_sect_n,,1.11499618155892
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_pc_nl_pre_oda,,0.0391955478090302
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_total_neighbor_projs,,0.082144570397037
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_treated_other_funder_n,,-0.0678556657131193
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,political_stability,,0.160067688910533
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,reg_quality,,0.188196526550001
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,rule_of_law,,-0.175230205673535
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,unsc_aligned_us,,0.0186707927324871
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,unsc_non_aligned_us,,-0.0966070491432475
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,voice_accountability,,-0.750190801584951
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,corruption_control,0.127649860512466,0.900153982784972
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,country_gini,-0.0562629430741061,-0.32408990507184
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,election_year,-0.0488366733677729,0.106009544270041
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,gov_effectiveness,0.118116280734536,-0.164222862129801
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,leader_birthplace,0.0350357300601815,-0.0613462777692344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.10428367924877,0.314975739318432
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_avg_min_to_city,-0.0396227994211952,0.026792287020642
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_avg_pop_dens,-4.74483100697398e-05,0.48006888036125
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_ch_loan_proj_n,-0.10671422362328,0.117166629663022
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_disasters,0.0789955850271443,0.252544390309814
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_dia,0.00336478618904949,-0.128471907819388
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_gems,0.00398015688813754,-0.0676446571062479
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_gold,0.0840370150050153,-0.0363914520523
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_petro,-0.151516510085201,0.15504236134562
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_other_sect_n,0.295595009252394,1.11499618155892
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_pc_nl_pre_oda,0.0948766535520636,0.0391955478090302
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_total_neighbor_projs,-0.0500934058241565,0.082144570397037
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_treated_other_funder_n,-0.0494296777993326,-0.0678556657131193
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,political_stability,-0.00873355036368572,0.160067688910533
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,reg_quality,0.0483863148465747,0.188196526550001
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,rule_of_law,-0.0546517604775727,-0.175230205673535
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,unsc_aligned_us,0.0135640743654262,0.0186707927324871
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,unsc_non_aligned_us,-0.0210439023189257,-0.0966070491432475
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,voice_accountability,-0.129873832017185,-0.750190801584951
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,corruption_control,,0.900153982784972
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,country_gini,,-0.32408990507184
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,election_year,,0.106009544270041
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,gov_effectiveness,,-0.164222862129801
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,leader_birthplace,,-0.0613462777692344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.314975739318432
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_avg_min_to_city,,0.026792287020642
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_avg_pop_dens,,0.48006888036125
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_ch_loan_proj_n,,0.117166629663022
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_disasters,,0.252544390309814
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_dia,,-0.128471907819388
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_gems,,-0.0676446571062479
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_gold,,-0.0363914520523
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_petro,,0.15504236134562
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_other_sect_n,,1.11499618155892
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_pc_nl_pre_oda,,0.0391955478090302
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_total_neighbor_projs,,0.082144570397037
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_treated_other_funder_n,,-0.0678556657131193
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,political_stability,,0.160067688910533
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,reg_quality,,0.188196526550001
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,rule_of_law,,-0.175230205673535
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,unsc_aligned_us,,0.0186707927324871
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,unsc_non_aligned_us,,-0.0966070491432475
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,voice_accountability,,-0.750190801584951
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,corruption_control,0.56011251777411,0.900153982784972
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,country_gini,-0.440974726341657,-0.32408990507184
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,election_year,-0.173233576584623,0.106009544270041
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,gov_effectiveness,-0.0084133435413239,-0.164222862129801
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,leader_birthplace,-0.00744811006355851,-0.0613462777692344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.123717311359947,0.314975739318432
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_avg_min_to_city,0.0991019450454049,0.026792287020642
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_avg_pop_dens,0.104345058728941,0.48006888036125
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0824614990316365,0.117166629663022
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_disasters,0.060489961784328,0.252544390309814
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_dia,0.111733858836815,-0.128471907819388
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_gems,0.00578564657611419,-0.0676446571062479
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_gold,0.0564896394649989,-0.0363914520523
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_petro,-0.166240383181719,0.15504236134562
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_other_sect_n,0.817162374034426,1.11499618155892
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0350167318061024,0.0391955478090302
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0500313062965888,0.082144570397037
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_treated_other_funder_n,0.0525495645310608,-0.0678556657131193
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,political_stability,0.00555964518338428,0.160067688910533
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,reg_quality,0.0822273719031353,0.188196526550001
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,rule_of_law,-0.00255032277433202,-0.175230205673535
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,unsc_aligned_us,-0.00858187863603495,0.0186707927324871
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,unsc_non_aligned_us,0.1928272843361,-0.0966070491432475
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,voice_accountability,-0.44952241003514,-0.750190801584951
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,corruption_control,0.0356989109236752,0.900153982784972
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,country_gini,-0.132543174219315,-0.32408990507184
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,election_year,-0.0773070428753156,0.106009544270041
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,gov_effectiveness,-0.0441838614196405,-0.164222862129801
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,leader_birthplace,0.110475363032866,-0.0613462777692344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_3yr_pre_conflict_deaths,0.018210036139936,0.314975739318432
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_avg_min_to_city,0.015288687827997,0.026792287020642
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_avg_pop_dens,0.0457828468922526,0.48006888036125
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_ch_loan_proj_n,-0.0128473850851885,0.117166629663022
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_disasters,0.0802592932013717,0.252544390309814
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_dia,-0.0120154779637232,-0.128471907819388
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_gems,0.0604278420656915,-0.0676446571062479
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_gold,-0.0610593572515065,-0.0363914520523
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_petro,-0.148704961394541,0.15504236134562
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_other_sect_n,0.677118174879685,1.11499618155892
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_pc_nl_pre_oda,0.0803436362854075,0.0391955478090302
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_total_neighbor_projs,0.0538500674208603,0.082144570397037
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_treated_other_funder_n,0.0288653546385543,-0.0678556657131193
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,political_stability,-0.110538369747808,0.160067688910533
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,reg_quality,-0.0636522418539965,0.188196526550001
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,rule_of_law,-0.0773657625354823,-0.175230205673535
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,unsc_aligned_us,0.0369022234261619,0.0186707927324871
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,unsc_non_aligned_us,0.0969860202912287,-0.0966070491432475
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,voice_accountability,-0.175500283346048,-0.750190801584951
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,corruption_control,,0.900153982784972
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,country_gini,,-0.32408990507184
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,election_year,,0.106009544270041
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,gov_effectiveness,,-0.164222862129801
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,leader_birthplace,,-0.0613462777692344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.314975739318432
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_avg_min_to_city,,0.026792287020642
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_avg_pop_dens,,0.48006888036125
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_ch_loan_proj_n,,0.117166629663022
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_disasters,,0.252544390309814
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_dia,,-0.128471907819388
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_gems,,-0.0676446571062479
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_gold,,-0.0363914520523
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_petro,,0.15504236134562
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_other_sect_n,,1.11499618155892
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_pc_nl_pre_oda,,0.0391955478090302
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_total_neighbor_projs,,0.082144570397037
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_treated_other_funder_n,,-0.0678556657131193
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,political_stability,,0.160067688910533
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,reg_quality,,0.188196526550001
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,rule_of_law,,-0.175230205673535
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,unsc_aligned_us,,0.0186707927324871
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,unsc_non_aligned_us,,-0.0966070491432475
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,voice_accountability,,-0.750190801584951
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,corruption_control,0.141365470843158,0.900153982784972
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,country_gini,-0.111970005654728,-0.32408990507184
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,election_year,0.0117835668305644,0.106009544270041
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,gov_effectiveness,0.0508849651471232,-0.164222862129801
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,leader_birthplace,0.0170935470663203,-0.0613462777692344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0157399187562994,0.314975739318432
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_avg_min_to_city,0.00871856787358417,0.026792287020642
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_avg_pop_dens,0.0284743563859956,0.48006888036125
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_ch_loan_proj_n,0.0322066527884467,0.117166629663022
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_disasters,-0.0154028740624186,0.252544390309814
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_dia,-0.0315438140137121,-0.128471907819388
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_gems,0.0658178688888434,-0.0676446571062479
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_gold,-0.0448381095181687,-0.0363914520523
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_petro,0.00721971150487652,0.15504236134562
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_other_sect_n,0.300190226039813,1.11499618155892
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_pc_nl_pre_oda,0.0385171264992129,0.0391955478090302
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_total_neighbor_projs,0.0469472282775695,0.082144570397037
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_treated_other_funder_n,0.0379672208521427,-0.0678556657131193
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,political_stability,-0.00838367657270262,0.160067688910533
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,reg_quality,0.0161192231074526,0.188196526550001
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,rule_of_law,0.00129619453335181,-0.175230205673535
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,unsc_aligned_us,0.025771756286275,0.0186707927324871
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,unsc_non_aligned_us,0.016444975545165,-0.0966070491432475
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,voice_accountability,-0.0926883987917258,-0.750190801584951
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,corruption_control,,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,country_gini,,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,election_year,,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,gov_effectiveness,,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,leader_birthplace,,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_3yr_pre_conflict_deaths,,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_avg_min_to_city,,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_avg_pop_dens,,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_ch_loan_proj_n,,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_disasters,,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_dia,,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_gems,,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_gold,,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_petro,,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_other_sect_n,,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_pc_nl_pre_oda,,0.915656376275128
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_total_neighbor_projs,,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_treated_other_funder_n,,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,political_stability,,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,reg_quality,,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,rule_of_law,,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,unsc_non_aligned_us,,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,voice_accountability,,11.0127701699262
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,corruption_control,-0.0236322634108367,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,country_gini,0.0334533848823041,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,election_year,-0.0581296340376123,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,gov_effectiveness,0.0306370536051686,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,leader_birthplace,0.0194163296406616,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0491284767794429,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_avg_min_to_city,0.0267636012844741,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_avg_pop_dens,-0.00300802886486054,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_ch_loan_proj_n,0.0977306184917706,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_disasters,-0.0777050280227575,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_dia,0.11887231247063,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_gems,-0.0151632717234315,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_gold,-0.00762724718661049,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_petro,0.00279823403572663,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_other_sect_n,0.101644030047472,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_pc_nl_pre_oda,0.0314672133792211,0.915656376275128
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_total_neighbor_projs,0.110283816130833,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_treated_other_funder_n,0.0219471525354318,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,political_stability,-0.0119577047927307,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,reg_quality,0.0306517783459273,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,rule_of_law,-0.0558794148266315,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,unsc_non_aligned_us,0.0427777392696615,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,voice_accountability,0.0239690515771509,11.0127701699262
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,corruption_control,,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,country_gini,,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,election_year,,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,gov_effectiveness,,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,leader_birthplace,,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_avg_min_to_city,,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_avg_pop_dens,,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_ch_loan_proj_n,,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_disasters,,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_dia,,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_gems,,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_gold,,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_petro,,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_other_sect_n,,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_pc_nl_pre_oda,,0.915656376275128
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_total_neighbor_projs,,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_treated_other_funder_n,,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,political_stability,,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,reg_quality,,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,rule_of_law,,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,unsc_non_aligned_us,,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,voice_accountability,,11.0127701699262
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,corruption_control,0.0821921743825085,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,country_gini,0.0339768479904153,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,election_year,-0.0633281473346853,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,gov_effectiveness,-0.00610929705086155,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,leader_birthplace,-0.0490395389992027,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.069160079769791,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_avg_min_to_city,-0.0112403775565326,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_avg_pop_dens,-0.040549711957574,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0960972056724149,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_disasters,-0.167070971429352,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_dia,0.0882645707204937,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0240040324896108,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0481257586460561,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0144168115826323,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_other_sect_n,0.107211812138566,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.00191186681234297,0.915656376275128
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_total_neighbor_projs,0.0645826941914866,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_treated_other_funder_n,0.117739777918909,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,political_stability,-0.0258112121094023,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,reg_quality,0.0309691620897499,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,rule_of_law,-0.0294403568643611,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,unsc_non_aligned_us,0.053279372174296,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,voice_accountability,0.0373687141761185,11.0127701699262
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,corruption_control,-0.00458376600057822,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,country_gini,-0.00336326545497279,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,election_year,-0.00671605561059533,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,gov_effectiveness,0.00293005215702574,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,leader_birthplace,-0.00512830730702243,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_3yr_pre_conflict_deaths,-0.000900142467726266,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_avg_min_to_city,-0.00150131120841252,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_avg_pop_dens,0.00166749733820325,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_ch_loan_proj_n,0.00564446522954323,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_disasters,-0.0083875101682499,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_dia,0.00514508291191305,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_gems,0.0038858976362826,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_gold,-0.00400938684877474,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_petro,0.00319053129409439,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_other_sect_n,0.00989961735205803,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_pc_nl_pre_oda,-0.00144005863781794,0.915656376275128
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_total_neighbor_projs,0.00226691255287736,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_treated_other_funder_n,0.0120373260867204,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,political_stability,0.00678660248639075,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,reg_quality,0.00216113048383702,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,rule_of_law,0.00310163432150148,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,unsc_non_aligned_us,-0.00206329413485959,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,voice_accountability,0.0073273454399896,11.0127701699262
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,corruption_control,,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,country_gini,,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,election_year,,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,gov_effectiveness,,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,leader_birthplace,,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_3yr_pre_conflict_deaths,,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_avg_min_to_city,,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_avg_pop_dens,,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_ch_loan_proj_n,,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_disasters,,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_dia,,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_gems,,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_gold,,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_petro,,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_other_sect_n,,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_pc_nl_pre_oda,,0.915656376275128
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_total_neighbor_projs,,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_treated_other_funder_n,,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,political_stability,,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,reg_quality,,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,rule_of_law,,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,unsc_non_aligned_us,,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,voice_accountability,,11.0127701699262
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,corruption_control,0.00167280735593523,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,country_gini,0.00124477706332979,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,election_year,-0.00582722479302886,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,gov_effectiveness,0.00156313136452807,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,leader_birthplace,-0.00267823862937793,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_3yr_pre_conflict_deaths,3.3639407192823e-05,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_avg_min_to_city,0.00145951010752469,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_avg_pop_dens,0.00332431962422562,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_ch_loan_proj_n,0.0034857675007516,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_disasters,-0.0012782814682578,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_dia,0.00165070438793918,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_gems,0.0010793155405554,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_gold,-0.00196821331577667,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_petro,-0.00194933342660078,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_other_sect_n,0.00397000761578997,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_pc_nl_pre_oda,0.00101778981530521,0.915656376275128
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_total_neighbor_projs,0.000680915176053541,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_treated_other_funder_n,0.00125326473964383,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,political_stability,-0.000630509843613266,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,reg_quality,-0.000881046839931506,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,rule_of_law,-0.002535649345009,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,unsc_non_aligned_us,-0.00136933842120933,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,voice_accountability,-0.000308988397009672,11.0127701699262
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,corruption_control,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,country_gini,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,election_year,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,gov_effectiveness,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,leader_birthplace,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_avg_min_to_city,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_avg_pop_dens,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_ch_loan_proj_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_disasters,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_dist_km_to_dia,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_dist_km_to_gems,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_dist_km_to_gold,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_dist_km_to_petro,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_other_sect_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_total_neighbor_projs,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_treated_other_funder_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,political_stability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,reg_quality,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,rule_of_law,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,voice_accountability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,corruption_control,0.0219589389488101,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,country_gini,-0.00582453123992306,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,election_year,-0.00782211030833468,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,gov_effectiveness,0.00822982767131185,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,leader_birthplace,0.0699471556581527,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.048541349312289,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_avg_min_to_city,0.048897475199774,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_avg_pop_dens,-0.0467941046832129,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_ch_loan_proj_n,-0.0472379781526979,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_disasters,0.0327049354801438,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_dia,-0.0428707912191748,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_gems,-0.0290870981500484,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_gold,0.0481187782809139,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_petro,0.0389853246603161,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_other_sect_n,0.0177753671538095,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_pc_nl_pre_oda,0.117812862694262,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_total_neighbor_projs,-0.0412723155971615,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_treated_other_funder_n,-0.0783642135746791,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,political_stability,-0.0585583890660209,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,reg_quality,-0.0183747697246144,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,rule_of_law,-0.0220101845962928,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,voice_accountability,0.0288704895973204,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,corruption_control,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,country_gini,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,election_year,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,gov_effectiveness,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,leader_birthplace,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_avg_min_to_city,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_avg_pop_dens,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_ch_loan_proj_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_disasters,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_dia,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_gems,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_gold,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_petro,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_other_sect_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_total_neighbor_projs,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_treated_other_funder_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,political_stability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,reg_quality,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,rule_of_law,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,voice_accountability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,corruption_control,0.163969346880913,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,country_gini,-0.0421547243371604,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,election_year,-0.112982068844146,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,gov_effectiveness,-0.0590299155376855,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,leader_birthplace,-0.0458241515234093,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0966208552196591,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_avg_min_to_city,-0.170164585411549,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_avg_pop_dens,0.277759582400322,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0132013722625561,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_disasters,-0.0748764821142,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_dia,-0.040404509906657,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_gems,0.113973820209503,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_gold,-0.123984929490835,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0796924930438399,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_other_sect_n,0.0977838488109467,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.111705821305512,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_total_neighbor_projs,0.0189475008193403,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_treated_other_funder_n,-0.123340327143671,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,political_stability,-0.0358616880420601,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,reg_quality,-0.0726231458783147,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,rule_of_law,0.0790676588274076,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,voice_accountability,0.224742014259099,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,corruption_control,0.000890597267461999,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,country_gini,0.000884726196818515,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,election_year,0.00205686823959707,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,gov_effectiveness,-0.00139986047164712,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,leader_birthplace,-0.00232426343020042,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_3yr_pre_conflict_deaths,-0.00253494877601034,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_avg_min_to_city,-0.00138699032308068,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_avg_pop_dens,0.00167268192832125,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_ch_loan_proj_n,-0.00218768199381884,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_disasters,-0.000967473060882238,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_dia,-0.00150573171853466,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_gems,6.6822321532527e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_gold,-0.000266783562765341,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_petro,-0.000565800263902929,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_other_sect_n,0.00156633546102976,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_pc_nl_pre_oda,0.000609116510313462,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_total_neighbor_projs,-2.0428483840078e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_treated_other_funder_n,0.000360641649094766,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,political_stability,-0.000458902136306285,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,reg_quality,0.00231261207081842,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,rule_of_law,0.0014553970634006,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,voice_accountability,-0.000117207413568394,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,corruption_control,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,country_gini,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,election_year,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,gov_effectiveness,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,leader_birthplace,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_avg_min_to_city,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_avg_pop_dens,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_ch_loan_proj_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_disasters,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_dia,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_gems,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_gold,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_petro,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_other_sect_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_total_neighbor_projs,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_treated_other_funder_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,political_stability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,reg_quality,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,rule_of_law,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,voice_accountability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,corruption_control,0.00208589189627673,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,country_gini,-0.00303380254335933,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,election_year,-0.00208418956142862,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,gov_effectiveness,-0.000379770812855897,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,leader_birthplace,0.00236213666590619,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.00153706444572885,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_avg_min_to_city,-0.00295701369461313,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_avg_pop_dens,0.000832384005116182,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_ch_loan_proj_n,0.00261985151117186,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_disasters,0.00372427099209751,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_dia,-0.000442317326014745,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_gems,0.00115695130116364,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_gold,-0.000485277168609174,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_petro,-0.000472931638651062,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_other_sect_n,0.00319773815586812,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_pc_nl_pre_oda,-0.000166164745933199,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_total_neighbor_projs,-0.000681967468699433,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_treated_other_funder_n,5.41820257058148e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,political_stability,0.000681329924555038,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,reg_quality,0.00261445236086728,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,rule_of_law,-0.000708424365147952,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,voice_accountability,0.00125308093149214,
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,corruption_control,,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,country_gini,,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,election_year,,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,gov_effectiveness,,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,leader_birthplace,,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_3yr_pre_conflict_deaths,,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_avg_min_to_city,,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_avg_pop_dens,,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_ch_loan_proj_n,,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_disasters,,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_dia,,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_gems,,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_gold,,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_petro,,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_other_sect_n,,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_pc_nl_pre_oda,,0.700677284903406
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_total_neighbor_projs,,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_treated_other_funder_n,,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,political_stability,,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,reg_quality,,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,rule_of_law,,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,voice_accountability,,-0.158707385922752
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,corruption_control,0.0596949509624394,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,country_gini,-0.0274807542376231,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,election_year,-0.125088782198727,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,gov_effectiveness,-0.0172954556532202,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,leader_birthplace,-0.0566865928121826,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0641057491302498,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_avg_min_to_city,-0.0793221186846499,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_avg_pop_dens,0.0859001047490165,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_ch_loan_proj_n,-0.0316660241410114,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_disasters,-0.010258830075617,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_dia,0.0140238825976848,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_gems,-0.00429192687384785,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_gold,-0.0330092044919729,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_petro,-0.0774846227816303,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_other_sect_n,0.13317957244814,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_pc_nl_pre_oda,-0.0159275015164176,0.700677284903406
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_total_neighbor_projs,-0.0788189662806669,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_treated_other_funder_n,-0.0362688536045616,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,political_stability,-0.00255928753409529,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,reg_quality,-0.00494242563378058,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,rule_of_law,-0.0442380132153623,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,voice_accountability,0.0421971675002708,-0.158707385922752
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,corruption_control,,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,country_gini,,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,election_year,,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,gov_effectiveness,,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,leader_birthplace,,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_avg_min_to_city,,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_avg_pop_dens,,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_ch_loan_proj_n,,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_disasters,,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_dia,,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_gems,,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_gold,,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_petro,,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_other_sect_n,,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_pc_nl_pre_oda,,0.700677284903406
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_total_neighbor_projs,,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_treated_other_funder_n,,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,political_stability,,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,reg_quality,,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,rule_of_law,,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,voice_accountability,,-0.158707385922752
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,corruption_control,0.0204868983477354,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,country_gini,-0.00356479454785599,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,election_year,-0.0296808079071341,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,gov_effectiveness,-0.033106722682714,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,leader_birthplace,0.00216418619966127,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0265119641833011,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_avg_min_to_city,0.0164259115606547,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_avg_pop_dens,-0.0150941609218717,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0250289908796527,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_disasters,0.00361040126532323,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_dia,-0.00632194407284258,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0209323679003865,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_gold,0.00170366289559752,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_petro,0.0183914799755439,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_other_sect_n,0.0207848050352182,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.00924216269981168,0.700677284903406
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_total_neighbor_projs,0.0128004716988649,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0255474100448182,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,political_stability,0.00390517380088565,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,reg_quality,-0.00813551551662373,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,rule_of_law,0.0131479877885429,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,voice_accountability,0.00194293924141672,-0.158707385922752
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,corruption_control,0.00437236000310806,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,country_gini,-0.00329803780186934,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,election_year,-0.00656679105188229,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,gov_effectiveness,-0.00308096850989382,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,leader_birthplace,-0.00246408437924394,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_3yr_pre_conflict_deaths,-0.00225782066641844,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_avg_min_to_city,-0.00854740450973627,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_avg_pop_dens,0.00259841301885899,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_ch_loan_proj_n,-0.000609213679035704,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_disasters,-0.00534287091344551,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_dia,-0.00520926019817124,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_gems,-0.00291812284034678,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_gold,-0.00395998632826376,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_petro,0.0031838322225667,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_other_sect_n,0.00523768846178448,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_pc_nl_pre_oda,4.65048028854679e-05,0.700677284903406
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_total_neighbor_projs,-0.00498184000432944,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_treated_other_funder_n,0.00434327484341349,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,political_stability,-0.00541989305755112,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,reg_quality,-0.00161822237299927,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,rule_of_law,0.00285857159760776,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,voice_accountability,-0.00448580656833649,-0.158707385922752
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,corruption_control,,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,country_gini,,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,election_year,,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,gov_effectiveness,,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,leader_birthplace,,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_3yr_pre_conflict_deaths,,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_avg_min_to_city,,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_avg_pop_dens,,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_ch_loan_proj_n,,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_disasters,,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_dia,,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_gems,,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_gold,,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_petro,,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_other_sect_n,,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_pc_nl_pre_oda,,0.700677284903406
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_total_neighbor_projs,,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_treated_other_funder_n,,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,political_stability,,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,reg_quality,,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,rule_of_law,,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,voice_accountability,,-0.158707385922752
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,corruption_control,-0.00058826010907069,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,country_gini,0.000398096845601701,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,election_year,-8.93795218144072e-05,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,gov_effectiveness,-0.0005706276508863,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,leader_birthplace,0.000869161691516608,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_3yr_pre_conflict_deaths,9.24834681791267e-05,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_avg_min_to_city,-0.000529221803590193,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_avg_pop_dens,0.000475380504794885,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_ch_loan_proj_n,3.18817856896175e-05,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_disasters,-0.000708637509378619,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_dia,-0.000965890732186379,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_gems,-7.19302208744922e-05,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_gold,-0.00115974489308428,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_petro,-0.000222025369730546,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_other_sect_n,0.00109881749012855,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_pc_nl_pre_oda,0.000806564788217702,0.700677284903406
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_total_neighbor_projs,-0.000637217207695336,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_treated_other_funder_n,0.000549550239811633,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,political_stability,0.000970686216023745,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,reg_quality,0.000359540797944641,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,rule_of_law,4.45252489589614e-05,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,voice_accountability,0.000596253915573461,-0.158707385922752


==> Figures/Salience_vt_emb_3yr_2013_LargeBuff.csv <==
funder,sector,sec_pre_name,ad_sector_names,run_short,ridge_est..,term,SalienceX,ridge_est
ch,110,Education (110),Education,vt_noX,.,corruption_control,,-22.4707801144874
ch,110,Education (110),Education,vt_noX,.,country_gini,,-43.3095413638415
ch,110,Education (110),Education,vt_noX,.,election_year,,-5.89699877721274
ch,110,Education (110),Education,vt_noX,.,gov_effectiveness,,-23.842777397251
ch,110,Education (110),Education,vt_noX,.,leader_birthplace,,7.34217515402117
ch,110,Education (110),Education,vt_noX,.,log_3yr_pre_conflict_deaths,,0.859873159443649
ch,110,Education (110),Education,vt_noX,.,log_avg_min_to_city,,1.10175671735979
ch,110,Education (110),Education,vt_noX,.,log_avg_pop_dens,,1.06889224212649
ch,110,Education (110),Education,vt_noX,.,log_ch_loan_proj_n,,-3.36063078765917
ch,110,Education (110),Education,vt_noX,.,log_disasters,,3.30410079836857
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_dia,,-8.68101352960454
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_gems,,11.4501138321578
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_gold,,-15.7309285022672
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_petro,,-18.7192046178451
ch,110,Education (110),Education,vt_noX,.,log_other_sect_n,,10.7113472467562
ch,110,Education (110),Education,vt_noX,.,log_pc_nl_pre_oda,,-16.1100775569652
ch,110,Education (110),Education,vt_noX,.,log_total_neighbor_projs,,21.0203034471909
ch,110,Education (110),Education,vt_noX,.,log_treated_other_funder_n,,22.7635879741142
ch,110,Education (110),Education,vt_noX,.,political_stability,,-4.67235611631742
ch,110,Education (110),Education,vt_noX,.,reg_quality,,-25.325700205709
ch,110,Education (110),Education,vt_noX,.,rule_of_law,,-12.4922603495932
ch,110,Education (110),Education,vt_noX,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_noX,.,unsc_non_aligned_us,,-8.88071342443505
ch,110,Education (110),Education,vt_noX,.,voice_accountability,,-13.1156652396596
wb,110,Education (110),Education,vt_noX,.,corruption_control,,-0.0172822800155506
wb,110,Education (110),Education,vt_noX,.,country_gini,,-0.0908148840946082
wb,110,Education (110),Education,vt_noX,.,election_year,,0.0885593036430993
wb,110,Education (110),Education,vt_noX,.,gov_effectiveness,,0.122295939146897
wb,110,Education (110),Education,vt_noX,.,leader_birthplace,,0.0232822005933481
wb,110,Education (110),Education,vt_noX,.,log_3yr_pre_conflict_deaths,,0.143549720091321
wb,110,Education (110),Education,vt_noX,.,log_avg_min_to_city,,-0.0865962015698961
wb,110,Education (110),Education,vt_noX,.,log_avg_pop_dens,,0.0724839441211345
wb,110,Education (110),Education,vt_noX,.,log_ch_loan_proj_n,,-0.00797971576072871
wb,110,Education (110),Education,vt_noX,.,log_disasters,,-0.130226863998464
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_dia,,-0.220632678313239
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_gems,,0.108645464199783
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_gold,,0.00660340034789351
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_petro,,-0.0558156914617997
wb,110,Education (110),Education,vt_noX,.,log_other_sect_n,,1.15330684256819
wb,110,Education (110),Education,vt_noX,.,log_pc_nl_pre_oda,,-0.0503904583286795
wb,110,Education (110),Education,vt_noX,.,log_total_neighbor_projs,,0.0707298567181044
wb,110,Education (110),Education,vt_noX,.,log_treated_other_funder_n,,0.051528015480806
wb,110,Education (110),Education,vt_noX,.,political_stability,,-0.0145060034670306
wb,110,Education (110),Education,vt_noX,.,reg_quality,,-0.236379692861788
wb,110,Education (110),Education,vt_noX,.,rule_of_law,,-0.00558755602461953
wb,110,Education (110),Education,vt_noX,.,unsc_aligned_us,,0.236220785968807
wb,110,Education (110),Education,vt_noX,.,unsc_non_aligned_us,,-0.0514424601432557
wb,110,Education (110),Education,vt_noX,.,voice_accountability,,0.1808462044081
ch,110,Education (110),Education,vt_onlyX,.,corruption_control,0.056663508517669,-22.4707801144874
ch,110,Education (110),Education,vt_onlyX,.,country_gini,-0.000114917829632748,-43.3095413638415
ch,110,Education (110),Education,vt_onlyX,.,election_year,0.0535779483104158,-5.89699877721274
ch,110,Education (110),Education,vt_onlyX,.,gov_effectiveness,0.130561560494824,-23.842777397251
ch,110,Education (110),Education,vt_onlyX,.,leader_birthplace,-0.404046369791069,7.34217515402117
ch,110,Education (110),Education,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.339298481196111,0.859873159443649
ch,110,Education (110),Education,vt_onlyX,.,log_avg_min_to_city,-0.195437915436924,1.10175671735979
ch,110,Education (110),Education,vt_onlyX,.,log_avg_pop_dens,0.16973548669368,1.06889224212649
ch,110,Education (110),Education,vt_onlyX,.,log_ch_loan_proj_n,0.354920746087895,-3.36063078765917
ch,110,Education (110),Education,vt_onlyX,.,log_disasters,-0.244467919487438,3.30410079836857
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_dia,0.273856458254158,-8.68101352960454
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gems,0.241116683185099,11.4501138321578
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gold,0.0190546594001353,-15.7309285022672
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_petro,0.362627149224286,-18.7192046178451
ch,110,Education (110),Education,vt_onlyX,.,log_other_sect_n,0.489300543889249,10.7113472467562
ch,110,Education (110),Education,vt_onlyX,.,log_pc_nl_pre_oda,0.232757233064664,-16.1100775569652
ch,110,Education (110),Education,vt_onlyX,.,log_total_neighbor_projs,0.271528022997083,21.0203034471909
ch,110,Education (110),Education,vt_onlyX,.,log_treated_other_funder_n,0.365156314279797,22.7635879741142
ch,110,Education (110),Education,vt_onlyX,.,political_stability,-0.0761611982248735,-4.67235611631742
ch,110,Education (110),Education,vt_onlyX,.,reg_quality,-0.217290315870186,-25.325700205709
ch,110,Education (110),Education,vt_onlyX,.,rule_of_law,0.357172436118113,-12.4922603495932
ch,110,Education (110),Education,vt_onlyX,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_onlyX,.,unsc_non_aligned_us,-0.451780735179547,-8.88071342443505
ch,110,Education (110),Education,vt_onlyX,.,voice_accountability,0.428986986614772,-13.1156652396596
wb,110,Education (110),Education,vt_onlyX,.,corruption_control,-0.418556863665566,-0.0172822800155506
wb,110,Education (110),Education,vt_onlyX,.,country_gini,-0.11766304304822,-0.0908148840946082
wb,110,Education (110),Education,vt_onlyX,.,election_year,0.179367856178494,0.0885593036430993
wb,110,Education (110),Education,vt_onlyX,.,gov_effectiveness,0.293382900319991,0.122295939146897
wb,110,Education (110),Education,vt_onlyX,.,leader_birthplace,0.0698204816132867,0.0232822005933481
wb,110,Education (110),Education,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.168784452909591,0.143549720091321
wb,110,Education (110),Education,vt_onlyX,.,log_avg_min_to_city,0.00852031117305164,-0.0865962015698961
wb,110,Education (110),Education,vt_onlyX,.,log_avg_pop_dens,0.339578674733641,0.0724839441211345
wb,110,Education (110),Education,vt_onlyX,.,log_ch_loan_proj_n,-0.122923763915897,-0.00797971576072871
wb,110,Education (110),Education,vt_onlyX,.,log_disasters,-0.218367605507334,-0.130226863998464
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_dia,-0.16639544390142,-0.220632678313239
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gems,0.203725876957177,0.108645464199783
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gold,0.041049684435129,0.00660340034789351
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_petro,-0.188695084601637,-0.0558156914617997
wb,110,Education (110),Education,vt_onlyX,.,log_other_sect_n,1.62543012619,1.15330684256819
wb,110,Education (110),Education,vt_onlyX,.,log_pc_nl_pre_oda,-0.140464535821232,-0.0503904583286795
wb,110,Education (110),Education,vt_onlyX,.,log_total_neighbor_projs,0.0251027812995043,0.0707298567181044
wb,110,Education (110),Education,vt_onlyX,.,log_treated_other_funder_n,0.119582061003909,0.051528015480806
wb,110,Education (110),Education,vt_onlyX,.,political_stability,-0.130240544537079,-0.0145060034670306
wb,110,Education (110),Education,vt_onlyX,.,reg_quality,-0.0985859897127392,-0.236379692861788
wb,110,Education (110),Education,vt_onlyX,.,rule_of_law,0.184362370632589,-0.00558755602461953
wb,110,Education (110),Education,vt_onlyX,.,unsc_aligned_us,0.114488798724466,0.236220785968807
wb,110,Education (110),Education,vt_onlyX,.,unsc_non_aligned_us,0.0190223788423552,-0.0514424601432557
wb,110,Education (110),Education,vt_onlyX,.,voice_accountability,0.159697860833264,0.1808462044081
ch,110,Education (110),Education,vt_onlyFE,.,corruption_control,,-22.4707801144874
ch,110,Education (110),Education,vt_onlyFE,.,country_gini,,-43.3095413638415
ch,110,Education (110),Education,vt_onlyFE,.,election_year,,-5.89699877721274
ch,110,Education (110),Education,vt_onlyFE,.,gov_effectiveness,,-23.842777397251
ch,110,Education (110),Education,vt_onlyFE,.,leader_birthplace,,7.34217515402117
ch,110,Education (110),Education,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.859873159443649
ch,110,Education (110),Education,vt_onlyFE,.,log_avg_min_to_city,,1.10175671735979
ch,110,Education (110),Education,vt_onlyFE,.,log_avg_pop_dens,,1.06889224212649
ch,110,Education (110),Education,vt_onlyFE,.,log_ch_loan_proj_n,,-3.36063078765917
ch,110,Education (110),Education,vt_onlyFE,.,log_disasters,,3.30410079836857
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_dia,,-8.68101352960454
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gems,,11.4501138321578
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gold,,-15.7309285022672
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_petro,,-18.7192046178451
ch,110,Education (110),Education,vt_onlyFE,.,log_other_sect_n,,10.7113472467562
ch,110,Education (110),Education,vt_onlyFE,.,log_pc_nl_pre_oda,,-16.1100775569652
ch,110,Education (110),Education,vt_onlyFE,.,log_total_neighbor_projs,,21.0203034471909
ch,110,Education (110),Education,vt_onlyFE,.,log_treated_other_funder_n,,22.7635879741142
ch,110,Education (110),Education,vt_onlyFE,.,political_stability,,-4.67235611631742
ch,110,Education (110),Education,vt_onlyFE,.,reg_quality,,-25.325700205709
ch,110,Education (110),Education,vt_onlyFE,.,rule_of_law,,-12.4922603495932
ch,110,Education (110),Education,vt_onlyFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_onlyFE,.,unsc_non_aligned_us,,-8.88071342443505
ch,110,Education (110),Education,vt_onlyFE,.,voice_accountability,,-13.1156652396596
wb,110,Education (110),Education,vt_onlyFE,.,corruption_control,,-0.0172822800155506
wb,110,Education (110),Education,vt_onlyFE,.,country_gini,,-0.0908148840946082
wb,110,Education (110),Education,vt_onlyFE,.,election_year,,0.0885593036430993
wb,110,Education (110),Education,vt_onlyFE,.,gov_effectiveness,,0.122295939146897
wb,110,Education (110),Education,vt_onlyFE,.,leader_birthplace,,0.0232822005933481
wb,110,Education (110),Education,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.143549720091321
wb,110,Education (110),Education,vt_onlyFE,.,log_avg_min_to_city,,-0.0865962015698961
wb,110,Education (110),Education,vt_onlyFE,.,log_avg_pop_dens,,0.0724839441211345
wb,110,Education (110),Education,vt_onlyFE,.,log_ch_loan_proj_n,,-0.00797971576072871
wb,110,Education (110),Education,vt_onlyFE,.,log_disasters,,-0.130226863998464
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_dia,,-0.220632678313239
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gems,,0.108645464199783
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gold,,0.00660340034789351
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_petro,,-0.0558156914617997
wb,110,Education (110),Education,vt_onlyFE,.,log_other_sect_n,,1.15330684256819
wb,110,Education (110),Education,vt_onlyFE,.,log_pc_nl_pre_oda,,-0.0503904583286795
wb,110,Education (110),Education,vt_onlyFE,.,log_total_neighbor_projs,,0.0707298567181044
wb,110,Education (110),Education,vt_onlyFE,.,log_treated_other_funder_n,,0.051528015480806
wb,110,Education (110),Education,vt_onlyFE,.,political_stability,,-0.0145060034670306
wb,110,Education (110),Education,vt_onlyFE,.,reg_quality,,-0.236379692861788
wb,110,Education (110),Education,vt_onlyFE,.,rule_of_law,,-0.00558755602461953
wb,110,Education (110),Education,vt_onlyFE,.,unsc_aligned_us,,0.236220785968807
wb,110,Education (110),Education,vt_onlyFE,.,unsc_non_aligned_us,,-0.0514424601432557
wb,110,Education (110),Education,vt_onlyFE,.,voice_accountability,,0.1808462044081
ch,110,Education (110),Education,vt_onlyXandFE,.,corruption_control,0.0879737326782218,-22.4707801144874
ch,110,Education (110),Education,vt_onlyXandFE,.,country_gini,-0.0272447679005537,-43.3095413638415
ch,110,Education (110),Education,vt_onlyXandFE,.,election_year,0.0497302653093388,-5.89699877721274
ch,110,Education (110),Education,vt_onlyXandFE,.,gov_effectiveness,0.0678009768202897,-23.842777397251
ch,110,Education (110),Education,vt_onlyXandFE,.,leader_birthplace,-0.0484612242505,7.34217515402117
ch,110,Education (110),Education,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.00917212235741172,0.859873159443649
ch,110,Education (110),Education,vt_onlyXandFE,.,log_avg_min_to_city,-0.00811303806491199,1.10175671735979
ch,110,Education (110),Education,vt_onlyXandFE,.,log_avg_pop_dens,-0.0570691686286589,1.06889224212649
ch,110,Education (110),Education,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0421495544537744,-3.36063078765917
ch,110,Education (110),Education,vt_onlyXandFE,.,log_disasters,0.0576203036866921,3.30410079836857
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0671088989358395,-8.68101352960454
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gems,0.0343311150744555,11.4501138321578
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0321153469197452,-15.7309285022672
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_petro,0.105248624291272,-18.7192046178451
ch,110,Education (110),Education,vt_onlyXandFE,.,log_other_sect_n,-0.0374650891497613,10.7113472467562
ch,110,Education (110),Education,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0452780225873076,-16.1100775569652
ch,110,Education (110),Education,vt_onlyXandFE,.,log_total_neighbor_projs,0.0250543784722687,21.0203034471909
ch,110,Education (110),Education,vt_onlyXandFE,.,log_treated_other_funder_n,0.00560968014411495,22.7635879741142
ch,110,Education (110),Education,vt_onlyXandFE,.,political_stability,-0.0420167340768973,-4.67235611631742
ch,110,Education (110),Education,vt_onlyXandFE,.,reg_quality,-0.0718428373523023,-25.325700205709
ch,110,Education (110),Education,vt_onlyXandFE,.,rule_of_law,0.0813947714585782,-12.4922603495932
ch,110,Education (110),Education,vt_onlyXandFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_onlyXandFE,.,unsc_non_aligned_us,0.0688955306633949,-8.88071342443505
ch,110,Education (110),Education,vt_onlyXandFE,.,voice_accountability,0.135383554277944,-13.1156652396596
wb,110,Education (110),Education,vt_onlyXandFE,.,corruption_control,-0.10561262067407,-0.0172822800155506
wb,110,Education (110),Education,vt_onlyXandFE,.,country_gini,0.0475862822681615,-0.0908148840946082
wb,110,Education (110),Education,vt_onlyXandFE,.,election_year,0.0406750109186535,0.0885593036430993
wb,110,Education (110),Education,vt_onlyXandFE,.,gov_effectiveness,0.213716284781693,0.122295939146897
wb,110,Education (110),Education,vt_onlyXandFE,.,leader_birthplace,0.0622641268558874,0.0232822005933481
wb,110,Education (110),Education,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0112012293806757,0.143549720091321
wb,110,Education (110),Education,vt_onlyXandFE,.,log_avg_min_to_city,-0.0120090517681093,-0.0865962015698961
wb,110,Education (110),Education,vt_onlyXandFE,.,log_avg_pop_dens,0.109995218212717,0.0724839441211345
wb,110,Education (110),Education,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0100713559426368,-0.00797971576072871
wb,110,Education (110),Education,vt_onlyXandFE,.,log_disasters,0.0727237432636187,-0.130226863998464
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_dia,-0.173334077743639,-0.220632678313239
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0295702371164223,0.108645464199783
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gold,0.0220506976183969,0.00660340034789351
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_petro,-0.162366110701111,-0.0558156914617997
wb,110,Education (110),Education,vt_onlyXandFE,.,log_other_sect_n,0.624446715538433,1.15330684256819
wb,110,Education (110),Education,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.166375217437748,-0.0503904583286795
wb,110,Education (110),Education,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0468530567456087,0.0707298567181044
wb,110,Education (110),Education,vt_onlyXandFE,.,log_treated_other_funder_n,0.112116775214686,0.051528015480806
wb,110,Education (110),Education,vt_onlyXandFE,.,political_stability,-0.123661628533151,-0.0145060034670306
wb,110,Education (110),Education,vt_onlyXandFE,.,reg_quality,-0.10774685095763,-0.236379692861788
wb,110,Education (110),Education,vt_onlyXandFE,.,rule_of_law,-0.0446044975984843,-0.00558755602461953
wb,110,Education (110),Education,vt_onlyXandFE,.,unsc_aligned_us,0.00696436727419364,0.236220785968807
wb,110,Education (110),Education,vt_onlyXandFE,.,unsc_non_aligned_us,0.0043339911522364,-0.0514424601432557
wb,110,Education (110),Education,vt_onlyXandFE,.,voice_accountability,0.114920672513549,0.1808462044081
ch,110,Education (110),Education,vt_withX,.,corruption_control,0.0541038351133479,-22.4707801144874
ch,110,Education (110),Education,vt_withX,.,country_gini,-0.0322444075846548,-43.3095413638415
ch,110,Education (110),Education,vt_withX,.,election_year,0.0231344756204649,-5.89699877721274
ch,110,Education (110),Education,vt_withX,.,gov_effectiveness,0.111963686831295,-23.842777397251
ch,110,Education (110),Education,vt_withX,.,leader_birthplace,0.0474195276049476,7.34217515402117
ch,110,Education (110),Education,vt_withX,.,log_3yr_pre_conflict_deaths,-0.122937860796209,0.859873159443649
ch,110,Education (110),Education,vt_withX,.,log_avg_min_to_city,-0.271837884001435,1.10175671735979
ch,110,Education (110),Education,vt_withX,.,log_avg_pop_dens,0.172863247366621,1.06889224212649
ch,110,Education (110),Education,vt_withX,.,log_ch_loan_proj_n,-0.100350185656533,-3.36063078765917
ch,110,Education (110),Education,vt_withX,.,log_disasters,0.0762103077349971,3.30410079836857
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_dia,0.14141858538147,-8.68101352960454
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_gems,-0.0219326761644332,11.4501138321578
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_gold,-0.230588949276134,-15.7309285022672
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_petro,0.173949499870653,-18.7192046178451
ch,110,Education (110),Education,vt_withX,.,log_other_sect_n,0.515060450546281,10.7113472467562
ch,110,Education (110),Education,vt_withX,.,log_pc_nl_pre_oda,-0.0348205659259174,-16.1100775569652
ch,110,Education (110),Education,vt_withX,.,log_total_neighbor_projs,0.247122033969501,21.0203034471909
ch,110,Education (110),Education,vt_withX,.,log_treated_other_funder_n,0.141109664323706,22.7635879741142
ch,110,Education (110),Education,vt_withX,.,political_stability,0.033458163728938,-4.67235611631742
ch,110,Education (110),Education,vt_withX,.,reg_quality,-0.0821299671288542,-25.325700205709
ch,110,Education (110),Education,vt_withX,.,rule_of_law,0.136430590101513,-12.4922603495932
ch,110,Education (110),Education,vt_withX,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_withX,.,unsc_non_aligned_us,0.125139059964502,-8.88071342443505
ch,110,Education (110),Education,vt_withX,.,voice_accountability,0.042927149099124,-13.1156652396596
wb,110,Education (110),Education,vt_withX,.,corruption_control,-0.0570258523151258,-0.0172822800155506
wb,110,Education (110),Education,vt_withX,.,country_gini,-0.127481419082019,-0.0908148840946082
wb,110,Education (110),Education,vt_withX,.,election_year,0.0342368458956597,0.0885593036430993
wb,110,Education (110),Education,vt_withX,.,gov_effectiveness,-0.0423708141595122,0.122295939146897
wb,110,Education (110),Education,vt_withX,.,leader_birthplace,0.0332751596765632,0.0232822005933481
wb,110,Education (110),Education,vt_withX,.,log_3yr_pre_conflict_deaths,0.0718013683520203,0.143549720091321
wb,110,Education (110),Education,vt_withX,.,log_avg_min_to_city,0.0685199851170186,-0.0865962015698961
wb,110,Education (110),Education,vt_withX,.,log_avg_pop_dens,0.0511797477398071,0.0724839441211345
wb,110,Education (110),Education,vt_withX,.,log_ch_loan_proj_n,-0.0132007279153914,-0.00797971576072871
wb,110,Education (110),Education,vt_withX,.,log_disasters,0.158199757613445,-0.130226863998464
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_dia,-0.0594719443703071,-0.220632678313239
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_gems,-0.0572188327461478,0.108645464199783
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_gold,0.167369920527562,0.00660340034789351
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_petro,0.0514834268763652,-0.0558156914617997
wb,110,Education (110),Education,vt_withX,.,log_other_sect_n,1.09864816155272,1.15330684256819
wb,110,Education (110),Education,vt_withX,.,log_pc_nl_pre_oda,-0.0990836198348573,-0.0503904583286795
wb,110,Education (110),Education,vt_withX,.,log_total_neighbor_projs,0.0611428681109166,0.0707298567181044
wb,110,Education (110),Education,vt_withX,.,log_treated_other_funder_n,0.0726983238384219,0.051528015480806
wb,110,Education (110),Education,vt_withX,.,political_stability,-0.130444508623328,-0.0145060034670306
wb,110,Education (110),Education,vt_withX,.,reg_quality,-0.240745984516111,-0.236379692861788
wb,110,Education (110),Education,vt_withX,.,rule_of_law,0.0623741855099799,-0.00558755602461953
wb,110,Education (110),Education,vt_withX,.,unsc_aligned_us,-0.134003672727824,0.236220785968807
wb,110,Education (110),Education,vt_withX,.,unsc_non_aligned_us,-0.197854647010773,-0.0514424601432557
wb,110,Education (110),Education,vt_withX,.,voice_accountability,0.178985201693147,0.1808462044081
ch,110,Education (110),Education,vt_withFE,.,corruption_control,,-22.4707801144874
ch,110,Education (110),Education,vt_withFE,.,country_gini,,-43.3095413638415
ch,110,Education (110),Education,vt_withFE,.,election_year,,-5.89699877721274
ch,110,Education (110),Education,vt_withFE,.,gov_effectiveness,,-23.842777397251
ch,110,Education (110),Education,vt_withFE,.,leader_birthplace,,7.34217515402117
ch,110,Education (110),Education,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.859873159443649
ch,110,Education (110),Education,vt_withFE,.,log_avg_min_to_city,,1.10175671735979
ch,110,Education (110),Education,vt_withFE,.,log_avg_pop_dens,,1.06889224212649
ch,110,Education (110),Education,vt_withFE,.,log_ch_loan_proj_n,,-3.36063078765917
ch,110,Education (110),Education,vt_withFE,.,log_disasters,,3.30410079836857
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_dia,,-8.68101352960454
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gems,,11.4501138321578
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gold,,-15.7309285022672
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_petro,,-18.7192046178451
ch,110,Education (110),Education,vt_withFE,.,log_other_sect_n,,10.7113472467562
ch,110,Education (110),Education,vt_withFE,.,log_pc_nl_pre_oda,,-16.1100775569652
ch,110,Education (110),Education,vt_withFE,.,log_total_neighbor_projs,,21.0203034471909
ch,110,Education (110),Education,vt_withFE,.,log_treated_other_funder_n,,22.7635879741142
ch,110,Education (110),Education,vt_withFE,.,political_stability,,-4.67235611631742
ch,110,Education (110),Education,vt_withFE,.,reg_quality,,-25.325700205709
ch,110,Education (110),Education,vt_withFE,.,rule_of_law,,-12.4922603495932
ch,110,Education (110),Education,vt_withFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_withFE,.,unsc_non_aligned_us,,-8.88071342443505
ch,110,Education (110),Education,vt_withFE,.,voice_accountability,,-13.1156652396596
wb,110,Education (110),Education,vt_withFE,.,corruption_control,,-0.0172822800155506
wb,110,Education (110),Education,vt_withFE,.,country_gini,,-0.0908148840946082
wb,110,Education (110),Education,vt_withFE,.,election_year,,0.0885593036430993
wb,110,Education (110),Education,vt_withFE,.,gov_effectiveness,,0.122295939146897
wb,110,Education (110),Education,vt_withFE,.,leader_birthplace,,0.0232822005933481
wb,110,Education (110),Education,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.143549720091321
wb,110,Education (110),Education,vt_withFE,.,log_avg_min_to_city,,-0.0865962015698961
wb,110,Education (110),Education,vt_withFE,.,log_avg_pop_dens,,0.0724839441211345
wb,110,Education (110),Education,vt_withFE,.,log_ch_loan_proj_n,,-0.00797971576072871
wb,110,Education (110),Education,vt_withFE,.,log_disasters,,-0.130226863998464
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_dia,,-0.220632678313239
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gems,,0.108645464199783
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gold,,0.00660340034789351
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_petro,,-0.0558156914617997
wb,110,Education (110),Education,vt_withFE,.,log_other_sect_n,,1.15330684256819
wb,110,Education (110),Education,vt_withFE,.,log_pc_nl_pre_oda,,-0.0503904583286795
wb,110,Education (110),Education,vt_withFE,.,log_total_neighbor_projs,,0.0707298567181044
wb,110,Education (110),Education,vt_withFE,.,log_treated_other_funder_n,,0.051528015480806
wb,110,Education (110),Education,vt_withFE,.,political_stability,,-0.0145060034670306
wb,110,Education (110),Education,vt_withFE,.,reg_quality,,-0.236379692861788
wb,110,Education (110),Education,vt_withFE,.,rule_of_law,,-0.00558755602461953
wb,110,Education (110),Education,vt_withFE,.,unsc_aligned_us,,0.236220785968807
wb,110,Education (110),Education,vt_withFE,.,unsc_non_aligned_us,,-0.0514424601432557
wb,110,Education (110),Education,vt_withFE,.,voice_accountability,,0.1808462044081
ch,110,Education (110),Education,vt_withXandFE,.,corruption_control,0.00331191057106489,-22.4707801144874
ch,110,Education (110),Education,vt_withXandFE,.,country_gini,-0.00777861047768889,-43.3095413638415
ch,110,Education (110),Education,vt_withXandFE,.,election_year,0.0156250541756172,-5.89699877721274
ch,110,Education (110),Education,vt_withXandFE,.,gov_effectiveness,0.00653866770444433,-23.842777397251
ch,110,Education (110),Education,vt_withXandFE,.,leader_birthplace,0.0120652887393965,7.34217515402117
ch,110,Education (110),Education,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.00295615479291836,0.859873159443649
ch,110,Education (110),Education,vt_withXandFE,.,log_avg_min_to_city,-0.0512512351828631,1.10175671735979
ch,110,Education (110),Education,vt_withXandFE,.,log_avg_pop_dens,0.0609163123765028,1.06889224212649
ch,110,Education (110),Education,vt_withXandFE,.,log_ch_loan_proj_n,0.00866171347355405,-3.36063078765917
ch,110,Education (110),Education,vt_withXandFE,.,log_disasters,0.0153895883180667,3.30410079836857
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_dia,0.0172611060319467,-8.68101352960454
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gems,-0.015639553486544,11.4501138321578
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gold,-0.0342590228002519,-15.7309285022672
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_petro,0.0236184407584365,-18.7192046178451
ch,110,Education (110),Education,vt_withXandFE,.,log_other_sect_n,0.0388126821006891,10.7113472467562
ch,110,Education (110),Education,vt_withXandFE,.,log_pc_nl_pre_oda,0.0195068474905602,-16.1100775569652
ch,110,Education (110),Education,vt_withXandFE,.,log_total_neighbor_projs,0.0467445301939812,21.0203034471909
ch,110,Education (110),Education,vt_withXandFE,.,log_treated_other_funder_n,0.0321975689940137,22.7635879741142
ch,110,Education (110),Education,vt_withXandFE,.,political_stability,-0.010121124199941,-4.67235611631742
ch,110,Education (110),Education,vt_withXandFE,.,reg_quality,0.00324065012449851,-25.325700205709
ch,110,Education (110),Education,vt_withXandFE,.,rule_of_law,0.0152708199562034,-12.4922603495932
ch,110,Education (110),Education,vt_withXandFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_withXandFE,.,unsc_non_aligned_us,-0.0189061792695331,-8.88071342443505
ch,110,Education (110),Education,vt_withXandFE,.,voice_accountability,0.00948821059544592,-13.1156652396596
wb,110,Education (110),Education,vt_withXandFE,.,corruption_control,-0.137357822768385,-0.0172822800155506
wb,110,Education (110),Education,vt_withXandFE,.,country_gini,-0.0528172570839468,-0.0908148840946082
wb,110,Education (110),Education,vt_withXandFE,.,election_year,-0.0266503736644609,0.0885593036430993
wb,110,Education (110),Education,vt_withXandFE,.,gov_effectiveness,0.299119726521892,0.122295939146897
wb,110,Education (110),Education,vt_withXandFE,.,leader_birthplace,-0.0620554665167657,0.0232822005933481
wb,110,Education (110),Education,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.188749304260113,0.143549720091321
wb,110,Education (110),Education,vt_withXandFE,.,log_avg_min_to_city,-0.27311374498997,-0.0865962015698961
wb,110,Education (110),Education,vt_withXandFE,.,log_avg_pop_dens,0.00526455604995139,0.0724839441211345
wb,110,Education (110),Education,vt_withXandFE,.,log_ch_loan_proj_n,-0.241414241903695,-0.00797971576072871
wb,110,Education (110),Education,vt_withXandFE,.,log_disasters,-0.170605400252358,-0.130226863998464
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_dia,-0.350571580224206,-0.220632678313239
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gems,0.0989831983647304,0.108645464199783
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gold,0.0577355071820782,0.00660340034789351
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_petro,-0.0224571319506499,-0.0558156914617997
wb,110,Education (110),Education,vt_withXandFE,.,log_other_sect_n,1.5806104985809,1.15330684256819
wb,110,Education (110),Education,vt_withXandFE,.,log_pc_nl_pre_oda,-0.151971338260922,-0.0503904583286795
wb,110,Education (110),Education,vt_withXandFE,.,log_total_neighbor_projs,0.152015598893647,0.0707298567181044
wb,110,Education (110),Education,vt_withXandFE,.,log_treated_other_funder_n,-0.0240278322645493,0.051528015480806
wb,110,Education (110),Education,vt_withXandFE,.,political_stability,0.00845544833282451,-0.0145060034670306
wb,110,Education (110),Education,vt_withXandFE,.,reg_quality,-0.237624320286563,-0.236379692861788
wb,110,Education (110),Education,vt_withXandFE,.,rule_of_law,0.0412309664580972,-0.00558755602461953
wb,110,Education (110),Education,vt_withXandFE,.,unsc_aligned_us,0.206032389143909,0.236220785968807
wb,110,Education (110),Education,vt_withXandFE,.,unsc_non_aligned_us,-0.21333563976349,-0.0514424601432557
wb,110,Education (110),Education,vt_withXandFE,.,voice_accountability,0.193162896852017,0.1808462044081
ch,120,Health (120),Health,vt_noX,.,corruption_control,,-0.26826886459087
ch,120,Health (120),Health,vt_noX,.,country_gini,,0.0639403995387189
ch,120,Health (120),Health,vt_noX,.,election_year,,-0.092150180140973
ch,120,Health (120),Health,vt_noX,.,gov_effectiveness,,-0.427526986852024
ch,120,Health (120),Health,vt_noX,.,leader_birthplace,,0.104336900447359
ch,120,Health (120),Health,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0664252788388152
ch,120,Health (120),Health,vt_noX,.,log_avg_min_to_city,,-0.372888983332858
ch,120,Health (120),Health,vt_noX,.,log_avg_pop_dens,,0.76170113227026
ch,120,Health (120),Health,vt_noX,.,log_ch_loan_proj_n,,0.10058955722152
ch,120,Health (120),Health,vt_noX,.,log_disasters,,-0.092726003327815
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_dia,,0.0933180478452327
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_gems,,-0.0250403943011764
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_gold,,-0.0187405865332024
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_petro,,-0.128634905789928
ch,120,Health (120),Health,vt_noX,.,log_other_sect_n,,0.415453465380624
ch,120,Health (120),Health,vt_noX,.,log_pc_nl_pre_oda,,0.0796944675802463
ch,120,Health (120),Health,vt_noX,.,log_total_neighbor_projs,,0.0995025215825503
ch,120,Health (120),Health,vt_noX,.,log_treated_other_funder_n,,0.191878253861975
ch,120,Health (120),Health,vt_noX,.,political_stability,,0.253669832893948
ch,120,Health (120),Health,vt_noX,.,reg_quality,,-0.0679487002501381
ch,120,Health (120),Health,vt_noX,.,rule_of_law,,0.159721569905607
ch,120,Health (120),Health,vt_noX,.,unsc_aligned_us,,-0.138404787847077
ch,120,Health (120),Health,vt_noX,.,unsc_non_aligned_us,,0.0347281400831093
ch,120,Health (120),Health,vt_noX,.,voice_accountability,,-0.13118944741336
wb,120,Health (120),Health,vt_noX,.,corruption_control,,0.413313121130164
wb,120,Health (120),Health,vt_noX,.,country_gini,,-0.0911484589500404
wb,120,Health (120),Health,vt_noX,.,election_year,,0.0128376080205367
wb,120,Health (120),Health,vt_noX,.,gov_effectiveness,,0.0242093963872679
wb,120,Health (120),Health,vt_noX,.,leader_birthplace,,0.04103096202259
wb,120,Health (120),Health,vt_noX,.,log_3yr_pre_conflict_deaths,,0.0696998182062627
wb,120,Health (120),Health,vt_noX,.,log_avg_min_to_city,,-0.10992154669896
wb,120,Health (120),Health,vt_noX,.,log_avg_pop_dens,,-0.0833143895102412
wb,120,Health (120),Health,vt_noX,.,log_ch_loan_proj_n,,-0.104715496393647
wb,120,Health (120),Health,vt_noX,.,log_disasters,,-0.18888505741913
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_dia,,-0.234115150391268
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_gems,,-0.121022712297362
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_gold,,0.00400044390602576
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_petro,,-0.10236040089857
wb,120,Health (120),Health,vt_noX,.,log_other_sect_n,,1.09788904598028
wb,120,Health (120),Health,vt_noX,.,log_pc_nl_pre_oda,,-0.066530877916343
wb,120,Health (120),Health,vt_noX,.,log_total_neighbor_projs,,0.36185553236187
wb,120,Health (120),Health,vt_noX,.,log_treated_other_funder_n,,-0.0957892565151349
wb,120,Health (120),Health,vt_noX,.,political_stability,,0.0813222637925757
wb,120,Health (120),Health,vt_noX,.,reg_quality,,-0.224540937178242
wb,120,Health (120),Health,vt_noX,.,rule_of_law,,-0.164119744266005
wb,120,Health (120),Health,vt_noX,.,unsc_aligned_us,,0.0567930674414424
wb,120,Health (120),Health,vt_noX,.,unsc_non_aligned_us,,0.2517700451994
wb,120,Health (120),Health,vt_noX,.,voice_accountability,,-0.0730390914851089
ch,120,Health (120),Health,vt_onlyX,.,corruption_control,-0.420005222558978,-0.26826886459087
ch,120,Health (120),Health,vt_onlyX,.,country_gini,0.149875632822524,0.0639403995387189
ch,120,Health (120),Health,vt_onlyX,.,election_year,-0.0707021755538778,-0.092150180140973
ch,120,Health (120),Health,vt_onlyX,.,gov_effectiveness,-0.534333997368808,-0.427526986852024
ch,120,Health (120),Health,vt_onlyX,.,leader_birthplace,0.203314002379718,0.104336900447359
ch,120,Health (120),Health,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0237685156613549,-0.0664252788388152
ch,120,Health (120),Health,vt_onlyX,.,log_avg_min_to_city,-0.669263061285018,-0.372888983332858
ch,120,Health (120),Health,vt_onlyX,.,log_avg_pop_dens,0.892462669014928,0.76170113227026
ch,120,Health (120),Health,vt_onlyX,.,log_ch_loan_proj_n,0.14431346684694,0.10058955722152
ch,120,Health (120),Health,vt_onlyX,.,log_disasters,0.00789217326789821,-0.092726003327815
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_dia,0.111720124259591,0.0933180478452327
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gems,-0.03739480253309,-0.0250403943011764
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gold,0.0375848249718551,-0.0187405865332024
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_petro,-0.224098449647427,-0.128634905789928
ch,120,Health (120),Health,vt_onlyX,.,log_other_sect_n,0.399881646633174,0.415453465380624
ch,120,Health (120),Health,vt_onlyX,.,log_pc_nl_pre_oda,0.11566383739585,0.0796944675802463
ch,120,Health (120),Health,vt_onlyX,.,log_total_neighbor_projs,0.352327085733347,0.0995025215825503
ch,120,Health (120),Health,vt_onlyX,.,log_treated_other_funder_n,0.00943477778695423,0.191878253861975
ch,120,Health (120),Health,vt_onlyX,.,political_stability,0.302446970343587,0.253669832893948
ch,120,Health (120),Health,vt_onlyX,.,reg_quality,-0.31756269851699,-0.0679487002501381
ch,120,Health (120),Health,vt_onlyX,.,rule_of_law,0.30860454946756,0.159721569905607
ch,120,Health (120),Health,vt_onlyX,.,unsc_aligned_us,-0.216385290622689,-0.138404787847077
ch,120,Health (120),Health,vt_onlyX,.,unsc_non_aligned_us,-0.160862505175134,0.0347281400831093
ch,120,Health (120),Health,vt_onlyX,.,voice_accountability,0.143918474391091,-0.13118944741336
wb,120,Health (120),Health,vt_onlyX,.,corruption_control,0.33130323067306,0.413313121130164
wb,120,Health (120),Health,vt_onlyX,.,country_gini,-0.267634961809951,-0.0911484589500404
wb,120,Health (120),Health,vt_onlyX,.,election_year,0.03646813282393,0.0128376080205367
wb,120,Health (120),Health,vt_onlyX,.,gov_effectiveness,0.197595653906464,0.0242093963872679
wb,120,Health (120),Health,vt_onlyX,.,leader_birthplace,0.11161698687825,0.04103096202259
wb,120,Health (120),Health,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0793601395003406,0.0696998182062627
wb,120,Health (120),Health,vt_onlyX,.,log_avg_min_to_city,-0.107960419431327,-0.10992154669896
wb,120,Health (120),Health,vt_onlyX,.,log_avg_pop_dens,0.0541465250961483,-0.0833143895102412
wb,120,Health (120),Health,vt_onlyX,.,log_ch_loan_proj_n,-0.307246403992338,-0.104715496393647
wb,120,Health (120),Health,vt_onlyX,.,log_disasters,-0.206050112657258,-0.18888505741913
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_dia,-0.0128413964435459,-0.234115150391268
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gems,0.0437486983835698,-0.121022712297362
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gold,0.0485172488796526,0.00400044390602576
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_petro,-0.244043372645979,-0.10236040089857
wb,120,Health (120),Health,vt_onlyX,.,log_other_sect_n,1.4913167953491,1.09788904598028
wb,120,Health (120),Health,vt_onlyX,.,log_pc_nl_pre_oda,-0.122204080838766,-0.066530877916343
wb,120,Health (120),Health,vt_onlyX,.,log_total_neighbor_projs,0.32080736801031,0.36185553236187
wb,120,Health (120),Health,vt_onlyX,.,log_treated_other_funder_n,0.205463259369223,-0.0957892565151349
wb,120,Health (120),Health,vt_onlyX,.,political_stability,0.0473876652866596,0.0813222637925757
wb,120,Health (120),Health,vt_onlyX,.,reg_quality,-0.350768398046487,-0.224540937178242
wb,120,Health (120),Health,vt_onlyX,.,rule_of_law,-0.0599679698795063,-0.164119744266005
wb,120,Health (120),Health,vt_onlyX,.,unsc_aligned_us,0.140144244991158,0.0567930674414424
wb,120,Health (120),Health,vt_onlyX,.,unsc_non_aligned_us,0.365067307651045,0.2517700451994
wb,120,Health (120),Health,vt_onlyX,.,voice_accountability,-0.0286468433309352,-0.0730390914851089
ch,120,Health (120),Health,vt_onlyFE,.,corruption_control,,-0.26826886459087
ch,120,Health (120),Health,vt_onlyFE,.,country_gini,,0.0639403995387189
ch,120,Health (120),Health,vt_onlyFE,.,election_year,,-0.092150180140973
ch,120,Health (120),Health,vt_onlyFE,.,gov_effectiveness,,-0.427526986852024
ch,120,Health (120),Health,vt_onlyFE,.,leader_birthplace,,0.104336900447359
ch,120,Health (120),Health,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0664252788388152
ch,120,Health (120),Health,vt_onlyFE,.,log_avg_min_to_city,,-0.372888983332858
ch,120,Health (120),Health,vt_onlyFE,.,log_avg_pop_dens,,0.76170113227026
ch,120,Health (120),Health,vt_onlyFE,.,log_ch_loan_proj_n,,0.10058955722152
ch,120,Health (120),Health,vt_onlyFE,.,log_disasters,,-0.092726003327815
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_dia,,0.0933180478452327
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gems,,-0.0250403943011764
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gold,,-0.0187405865332024
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_petro,,-0.128634905789928
ch,120,Health (120),Health,vt_onlyFE,.,log_other_sect_n,,0.415453465380624
ch,120,Health (120),Health,vt_onlyFE,.,log_pc_nl_pre_oda,,0.0796944675802463
ch,120,Health (120),Health,vt_onlyFE,.,log_total_neighbor_projs,,0.0995025215825503
ch,120,Health (120),Health,vt_onlyFE,.,log_treated_other_funder_n,,0.191878253861975
ch,120,Health (120),Health,vt_onlyFE,.,political_stability,,0.253669832893948
ch,120,Health (120),Health,vt_onlyFE,.,reg_quality,,-0.0679487002501381
ch,120,Health (120),Health,vt_onlyFE,.,rule_of_law,,0.159721569905607
ch,120,Health (120),Health,vt_onlyFE,.,unsc_aligned_us,,-0.138404787847077
ch,120,Health (120),Health,vt_onlyFE,.,unsc_non_aligned_us,,0.0347281400831093
ch,120,Health (120),Health,vt_onlyFE,.,voice_accountability,,-0.13118944741336
wb,120,Health (120),Health,vt_onlyFE,.,corruption_control,,0.413313121130164
wb,120,Health (120),Health,vt_onlyFE,.,country_gini,,-0.0911484589500404
wb,120,Health (120),Health,vt_onlyFE,.,election_year,,0.0128376080205367
wb,120,Health (120),Health,vt_onlyFE,.,gov_effectiveness,,0.0242093963872679
wb,120,Health (120),Health,vt_onlyFE,.,leader_birthplace,,0.04103096202259
wb,120,Health (120),Health,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.0696998182062627
wb,120,Health (120),Health,vt_onlyFE,.,log_avg_min_to_city,,-0.10992154669896
wb,120,Health (120),Health,vt_onlyFE,.,log_avg_pop_dens,,-0.0833143895102412
wb,120,Health (120),Health,vt_onlyFE,.,log_ch_loan_proj_n,,-0.104715496393647
wb,120,Health (120),Health,vt_onlyFE,.,log_disasters,,-0.18888505741913
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_dia,,-0.234115150391268
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gems,,-0.121022712297362
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gold,,0.00400044390602576
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_petro,,-0.10236040089857
wb,120,Health (120),Health,vt_onlyFE,.,log_other_sect_n,,1.09788904598028
wb,120,Health (120),Health,vt_onlyFE,.,log_pc_nl_pre_oda,,-0.066530877916343
wb,120,Health (120),Health,vt_onlyFE,.,log_total_neighbor_projs,,0.36185553236187
wb,120,Health (120),Health,vt_onlyFE,.,log_treated_other_funder_n,,-0.0957892565151349
wb,120,Health (120),Health,vt_onlyFE,.,political_stability,,0.0813222637925757
wb,120,Health (120),Health,vt_onlyFE,.,reg_quality,,-0.224540937178242
wb,120,Health (120),Health,vt_onlyFE,.,rule_of_law,,-0.164119744266005
wb,120,Health (120),Health,vt_onlyFE,.,unsc_aligned_us,,0.0567930674414424
wb,120,Health (120),Health,vt_onlyFE,.,unsc_non_aligned_us,,0.2517700451994
wb,120,Health (120),Health,vt_onlyFE,.,voice_accountability,,-0.0730390914851089
ch,120,Health (120),Health,vt_onlyXandFE,.,corruption_control,-0.177938193888405,-0.26826886459087
ch,120,Health (120),Health,vt_onlyXandFE,.,country_gini,-0.118781774768148,0.0639403995387189
ch,120,Health (120),Health,vt_onlyXandFE,.,election_year,0.0298467009887056,-0.092150180140973
ch,120,Health (120),Health,vt_onlyXandFE,.,gov_effectiveness,-0.189450776642187,-0.427526986852024
ch,120,Health (120),Health,vt_onlyXandFE,.,leader_birthplace,0.152307990193324,0.104336900447359
ch,120,Health (120),Health,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0092380542680606,-0.0664252788388152
ch,120,Health (120),Health,vt_onlyXandFE,.,log_avg_min_to_city,-0.0197276318259537,-0.372888983332858
ch,120,Health (120),Health,vt_onlyXandFE,.,log_avg_pop_dens,0.239252497516572,0.76170113227026
ch,120,Health (120),Health,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0042623793333768,0.10058955722152
ch,120,Health (120),Health,vt_onlyXandFE,.,log_disasters,0.0167722289636673,-0.092726003327815
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_dia,-0.103138229772448,0.0933180478452327
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0438242143951355,-0.0250403943011764
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gold,0.060004347786308,-0.0187405865332024
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_petro,0.0275061894539977,-0.128634905789928
ch,120,Health (120),Health,vt_onlyXandFE,.,log_other_sect_n,0.0671593837626322,0.415453465380624
ch,120,Health (120),Health,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.042172681943051,0.0796944675802463
ch,120,Health (120),Health,vt_onlyXandFE,.,log_total_neighbor_projs,0.156437963359028,0.0995025215825503
ch,120,Health (120),Health,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0487445185705967,0.191878253861975
ch,120,Health (120),Health,vt_onlyXandFE,.,political_stability,-0.0556785398721689,0.253669832893948
ch,120,Health (120),Health,vt_onlyXandFE,.,reg_quality,-0.115605636425314,-0.0679487002501381
ch,120,Health (120),Health,vt_onlyXandFE,.,rule_of_law,0.0665582864126183,0.159721569905607
ch,120,Health (120),Health,vt_onlyXandFE,.,unsc_aligned_us,-0.135837871213139,-0.138404787847077
ch,120,Health (120),Health,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0529145990032573,0.0347281400831093
ch,120,Health (120),Health,vt_onlyXandFE,.,voice_accountability,0.0408177916705575,-0.13118944741336
wb,120,Health (120),Health,vt_onlyXandFE,.,corruption_control,0.0542528720013808,0.413313121130164
wb,120,Health (120),Health,vt_onlyXandFE,.,country_gini,-0.00958353354129944,-0.0911484589500404
wb,120,Health (120),Health,vt_onlyXandFE,.,election_year,0.0119597478583476,0.0128376080205367
wb,120,Health (120),Health,vt_onlyXandFE,.,gov_effectiveness,0.0654452618910012,0.0242093963872679
wb,120,Health (120),Health,vt_onlyXandFE,.,leader_birthplace,0.00492561793653398,0.04103096202259
wb,120,Health (120),Health,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0153138208622103,0.0696998182062627
wb,120,Health (120),Health,vt_onlyXandFE,.,log_avg_min_to_city,0.0350629681628196,-0.10992154669896
wb,120,Health (120),Health,vt_onlyXandFE,.,log_avg_pop_dens,0.0497796134522651,-0.0833143895102412
wb,120,Health (120),Health,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0243906624615292,-0.104715496393647
wb,120,Health (120),Health,vt_onlyXandFE,.,log_disasters,-0.0385168484435441,-0.18888505741913
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_dia,0.00356375841423871,-0.234115150391268
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0252522640675307,-0.121022712297362
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gold,0.064011579193175,0.00400044390602576
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0151566263008863,-0.10236040089857
wb,120,Health (120),Health,vt_onlyXandFE,.,log_other_sect_n,0.15235157554968,1.09788904598028
wb,120,Health (120),Health,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0230873317271447,-0.066530877916343
wb,120,Health (120),Health,vt_onlyXandFE,.,log_total_neighbor_projs,0.040393741645386,0.36185553236187
wb,120,Health (120),Health,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0221527674398384,-0.0957892565151349
wb,120,Health (120),Health,vt_onlyXandFE,.,political_stability,0.0846034759469323,0.0813222637925757
wb,120,Health (120),Health,vt_onlyXandFE,.,reg_quality,-0.00899417034045635,-0.224540937178242
wb,120,Health (120),Health,vt_onlyXandFE,.,rule_of_law,-0.145339552797377,-0.164119744266005
wb,120,Health (120),Health,vt_onlyXandFE,.,unsc_aligned_us,0.0501589162694249,0.0567930674414424
wb,120,Health (120),Health,vt_onlyXandFE,.,unsc_non_aligned_us,0.000651906931889519,0.2517700451994
wb,120,Health (120),Health,vt_onlyXandFE,.,voice_accountability,-0.0280558389518411,-0.0730390914851089
ch,120,Health (120),Health,vt_withX,.,corruption_control,-0.179682089462878,-0.26826886459087
ch,120,Health (120),Health,vt_withX,.,country_gini,0.0947059196466643,0.0639403995387189
ch,120,Health (120),Health,vt_withX,.,election_year,-0.0831500020756964,-0.092150180140973
ch,120,Health (120),Health,vt_withX,.,gov_effectiveness,-0.162113857977091,-0.427526986852024
ch,120,Health (120),Health,vt_withX,.,leader_birthplace,0.220853738491361,0.104336900447359
ch,120,Health (120),Health,vt_withX,.,log_3yr_pre_conflict_deaths,-0.032927072755987,-0.0664252788388152
ch,120,Health (120),Health,vt_withX,.,log_avg_min_to_city,-0.309835949264234,-0.372888983332858
ch,120,Health (120),Health,vt_withX,.,log_avg_pop_dens,0.310515129342674,0.76170113227026
ch,120,Health (120),Health,vt_withX,.,log_ch_loan_proj_n,0.226239488255228,0.10058955722152
ch,120,Health (120),Health,vt_withX,.,log_disasters,-0.00406583700794586,-0.092726003327815
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_dia,0.0461112075019627,0.0933180478452327
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_gems,-0.0163006296422099,-0.0250403943011764
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_gold,-0.152781669152902,-0.0187405865332024
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_petro,0.02141127348179,-0.128634905789928
ch,120,Health (120),Health,vt_withX,.,log_other_sect_n,0.302988536534851,0.415453465380624
ch,120,Health (120),Health,vt_withX,.,log_pc_nl_pre_oda,0.00601215846138121,0.0796944675802463
ch,120,Health (120),Health,vt_withX,.,log_total_neighbor_projs,0.208644660990646,0.0995025215825503
ch,120,Health (120),Health,vt_withX,.,log_treated_other_funder_n,0.0288189480057887,0.191878253861975
ch,120,Health (120),Health,vt_withX,.,political_stability,0.172943973802028,0.253669832893948
ch,120,Health (120),Health,vt_withX,.,reg_quality,-0.120444374550132,-0.0679487002501381
ch,120,Health (120),Health,vt_withX,.,rule_of_law,0.0326532764197323,0.159721569905607
ch,120,Health (120),Health,vt_withX,.,unsc_aligned_us,-0.169430230222625,-0.138404787847077
ch,120,Health (120),Health,vt_withX,.,unsc_non_aligned_us,-0.0697533745760859,0.0347281400831093
ch,120,Health (120),Health,vt_withX,.,voice_accountability,-0.0574338056985242,-0.13118944741336
wb,120,Health (120),Health,vt_withX,.,corruption_control,0.254187934417266,0.413313121130164
wb,120,Health (120),Health,vt_withX,.,country_gini,-0.129115129243577,-0.0911484589500404
wb,120,Health (120),Health,vt_withX,.,election_year,-0.0695157613977628,0.0128376080205367
wb,120,Health (120),Health,vt_withX,.,gov_effectiveness,-0.0107394876331091,0.0242093963872679
wb,120,Health (120),Health,vt_withX,.,leader_birthplace,0.0122619173501189,0.04103096202259
wb,120,Health (120),Health,vt_withX,.,log_3yr_pre_conflict_deaths,0.00681900006718855,0.0696998182062627
wb,120,Health (120),Health,vt_withX,.,log_avg_min_to_city,-0.0710081763565531,-0.10992154669896
wb,120,Health (120),Health,vt_withX,.,log_avg_pop_dens,0.0774478717922467,-0.0833143895102412
wb,120,Health (120),Health,vt_withX,.,log_ch_loan_proj_n,-0.173528735796081,-0.104715496393647
wb,120,Health (120),Health,vt_withX,.,log_disasters,-0.157613363750286,-0.18888505741913
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_dia,-0.0304189085401596,-0.234115150391268
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_gems,-0.067985062096268,-0.121022712297362
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_gold,0.042344789132476,0.00400044390602576
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_petro,-0.0317556361854083,-0.10236040089857
wb,120,Health (120),Health,vt_withX,.,log_other_sect_n,0.870808954238881,1.09788904598028
wb,120,Health (120),Health,vt_withX,.,log_pc_nl_pre_oda,-0.0808043135516718,-0.066530877916343
wb,120,Health (120),Health,vt_withX,.,log_total_neighbor_projs,0.244107276499292,0.36185553236187
wb,120,Health (120),Health,vt_withX,.,log_treated_other_funder_n,0.032052681604414,-0.0957892565151349
wb,120,Health (120),Health,vt_withX,.,political_stability,0.0374967278027903,0.0813222637925757
wb,120,Health (120),Health,vt_withX,.,reg_quality,-0.0223883754678532,-0.224540937178242
wb,120,Health (120),Health,vt_withX,.,rule_of_law,0.0277455720119171,-0.164119744266005
wb,120,Health (120),Health,vt_withX,.,unsc_aligned_us,0.0608357123192032,0.0567930674414424
wb,120,Health (120),Health,vt_withX,.,unsc_non_aligned_us,0.208224634602667,0.2517700451994
wb,120,Health (120),Health,vt_withX,.,voice_accountability,-0.119619375485929,-0.0730390914851089
ch,120,Health (120),Health,vt_withFE,.,corruption_control,,-0.26826886459087
ch,120,Health (120),Health,vt_withFE,.,country_gini,,0.0639403995387189
ch,120,Health (120),Health,vt_withFE,.,election_year,,-0.092150180140973
ch,120,Health (120),Health,vt_withFE,.,gov_effectiveness,,-0.427526986852024
ch,120,Health (120),Health,vt_withFE,.,leader_birthplace,,0.104336900447359
ch,120,Health (120),Health,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0664252788388152
ch,120,Health (120),Health,vt_withFE,.,log_avg_min_to_city,,-0.372888983332858
ch,120,Health (120),Health,vt_withFE,.,log_avg_pop_dens,,0.76170113227026
ch,120,Health (120),Health,vt_withFE,.,log_ch_loan_proj_n,,0.10058955722152
ch,120,Health (120),Health,vt_withFE,.,log_disasters,,-0.092726003327815
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_dia,,0.0933180478452327
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gems,,-0.0250403943011764
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gold,,-0.0187405865332024
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_petro,,-0.128634905789928
ch,120,Health (120),Health,vt_withFE,.,log_other_sect_n,,0.415453465380624
ch,120,Health (120),Health,vt_withFE,.,log_pc_nl_pre_oda,,0.0796944675802463
ch,120,Health (120),Health,vt_withFE,.,log_total_neighbor_projs,,0.0995025215825503
ch,120,Health (120),Health,vt_withFE,.,log_treated_other_funder_n,,0.191878253861975
ch,120,Health (120),Health,vt_withFE,.,political_stability,,0.253669832893948
ch,120,Health (120),Health,vt_withFE,.,reg_quality,,-0.0679487002501381
ch,120,Health (120),Health,vt_withFE,.,rule_of_law,,0.159721569905607
ch,120,Health (120),Health,vt_withFE,.,unsc_aligned_us,,-0.138404787847077
ch,120,Health (120),Health,vt_withFE,.,unsc_non_aligned_us,,0.0347281400831093
ch,120,Health (120),Health,vt_withFE,.,voice_accountability,,-0.13118944741336
wb,120,Health (120),Health,vt_withFE,.,corruption_control,,0.413313121130164
wb,120,Health (120),Health,vt_withFE,.,country_gini,,-0.0911484589500404
wb,120,Health (120),Health,vt_withFE,.,election_year,,0.0128376080205367
wb,120,Health (120),Health,vt_withFE,.,gov_effectiveness,,0.0242093963872679
wb,120,Health (120),Health,vt_withFE,.,leader_birthplace,,0.04103096202259
wb,120,Health (120),Health,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.0696998182062627
wb,120,Health (120),Health,vt_withFE,.,log_avg_min_to_city,,-0.10992154669896
wb,120,Health (120),Health,vt_withFE,.,log_avg_pop_dens,,-0.0833143895102412
wb,120,Health (120),Health,vt_withFE,.,log_ch_loan_proj_n,,-0.104715496393647
wb,120,Health (120),Health,vt_withFE,.,log_disasters,,-0.18888505741913
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_dia,,-0.234115150391268
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gems,,-0.121022712297362
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gold,,0.00400044390602576
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_petro,,-0.10236040089857
wb,120,Health (120),Health,vt_withFE,.,log_other_sect_n,,1.09788904598028
wb,120,Health (120),Health,vt_withFE,.,log_pc_nl_pre_oda,,-0.066530877916343
wb,120,Health (120),Health,vt_withFE,.,log_total_neighbor_projs,,0.36185553236187
wb,120,Health (120),Health,vt_withFE,.,log_treated_other_funder_n,,-0.0957892565151349
wb,120,Health (120),Health,vt_withFE,.,political_stability,,0.0813222637925757
wb,120,Health (120),Health,vt_withFE,.,reg_quality,,-0.224540937178242
wb,120,Health (120),Health,vt_withFE,.,rule_of_law,,-0.164119744266005
wb,120,Health (120),Health,vt_withFE,.,unsc_aligned_us,,0.0567930674414424
wb,120,Health (120),Health,vt_withFE,.,unsc_non_aligned_us,,0.2517700451994
wb,120,Health (120),Health,vt_withFE,.,voice_accountability,,-0.0730390914851089
ch,120,Health (120),Health,vt_withXandFE,.,corruption_control,-0.00554087974829603,-0.26826886459087
ch,120,Health (120),Health,vt_withXandFE,.,country_gini,0.00165405418956663,0.0639403995387189
ch,120,Health (120),Health,vt_withXandFE,.,election_year,-0.0037738893910131,-0.092150180140973
ch,120,Health (120),Health,vt_withXandFE,.,gov_effectiveness,-0.00246684222714973,-0.427526986852024
ch,120,Health (120),Health,vt_withXandFE,.,leader_birthplace,7.57552590220954e-05,0.104336900447359
ch,120,Health (120),Health,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0006356803944799,-0.0664252788388152
ch,120,Health (120),Health,vt_withXandFE,.,log_avg_min_to_city,-0.00535861915996065,-0.372888983332858
ch,120,Health (120),Health,vt_withXandFE,.,log_avg_pop_dens,0.00564808887429533,0.76170113227026
ch,120,Health (120),Health,vt_withXandFE,.,log_ch_loan_proj_n,0.00474537838774258,0.10058955722152
ch,120,Health (120),Health,vt_withXandFE,.,log_disasters,-0.00101075927115709,-0.092726003327815
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_dia,0.00229030757676809,0.0933180478452327
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gems,0.00101208745152689,-0.0250403943011764
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gold,-0.00228920292749538,-0.0187405865332024
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_petro,-0.00020932917133905,-0.128634905789928
ch,120,Health (120),Health,vt_withXandFE,.,log_other_sect_n,0.00404351144214187,0.415453465380624
ch,120,Health (120),Health,vt_withXandFE,.,log_pc_nl_pre_oda,0.00275414796458811,0.0796944675802463
ch,120,Health (120),Health,vt_withXandFE,.,log_total_neighbor_projs,0.00382848535780723,0.0995025215825503
ch,120,Health (120),Health,vt_withXandFE,.,log_treated_other_funder_n,0.00039757970611386,0.191878253861975
ch,120,Health (120),Health,vt_withXandFE,.,political_stability,0.000180739125435137,0.253669832893948
ch,120,Health (120),Health,vt_withXandFE,.,reg_quality,-0.000947950327681595,-0.0679487002501381
ch,120,Health (120),Health,vt_withXandFE,.,rule_of_law,-0.00243552323170658,0.159721569905607
ch,120,Health (120),Health,vt_withXandFE,.,unsc_aligned_us,-0.00167052500270057,-0.138404787847077
ch,120,Health (120),Health,vt_withXandFE,.,unsc_non_aligned_us,0.00111989485507338,0.0347281400831093
ch,120,Health (120),Health,vt_withXandFE,.,voice_accountability,0.000922212262230385,-0.13118944741336
wb,120,Health (120),Health,vt_withXandFE,.,corruption_control,0.149390453067602,0.413313121130164
wb,120,Health (120),Health,vt_withXandFE,.,country_gini,0.00431919156108032,-0.0911484589500404
wb,120,Health (120),Health,vt_withXandFE,.,election_year,-0.0554055202379693,0.0128376080205367
wb,120,Health (120),Health,vt_withXandFE,.,gov_effectiveness,0.0448345276957843,0.0242093963872679
wb,120,Health (120),Health,vt_withXandFE,.,leader_birthplace,-0.108303994320482,0.04103096202259
wb,120,Health (120),Health,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0652812487538828,0.0696998182062627
wb,120,Health (120),Health,vt_withXandFE,.,log_avg_min_to_city,-0.0868328649969761,-0.10992154669896
wb,120,Health (120),Health,vt_withXandFE,.,log_avg_pop_dens,-0.0246701987460256,-0.0833143895102412
wb,120,Health (120),Health,vt_withXandFE,.,log_ch_loan_proj_n,-0.030367513105755,-0.104715496393647
wb,120,Health (120),Health,vt_withXandFE,.,log_disasters,-0.0796206755773198,-0.18888505741913
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_dia,-0.0332562188711018,-0.234115150391268
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gems,-0.0354979600771913,-0.121022712297362
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gold,-0.00727822789456697,0.00400044390602576
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_petro,-0.0316376614369808,-0.10236040089857
wb,120,Health (120),Health,vt_withXandFE,.,log_other_sect_n,0.78852517010876,1.09788904598028
wb,120,Health (120),Health,vt_withXandFE,.,log_pc_nl_pre_oda,-0.0345896877435894,-0.066530877916343
wb,120,Health (120),Health,vt_withXandFE,.,log_total_neighbor_projs,0.238562165657079,0.36185553236187
wb,120,Health (120),Health,vt_withXandFE,.,log_treated_other_funder_n,0.114844267801431,-0.0957892565151349
wb,120,Health (120),Health,vt_withXandFE,.,political_stability,0.0382988660418773,0.0813222637925757
wb,120,Health (120),Health,vt_withXandFE,.,reg_quality,-0.0192350508831438,-0.224540937178242
wb,120,Health (120),Health,vt_withXandFE,.,rule_of_law,0.0597658296022547,-0.164119744266005
wb,120,Health (120),Health,vt_withXandFE,.,unsc_aligned_us,0.183203932131763,0.0567930674414424
wb,120,Health (120),Health,vt_withXandFE,.,unsc_non_aligned_us,0.221609882868944,0.2517700451994
wb,120,Health (120),Health,vt_withXandFE,.,voice_accountability,0.0222640706534735,-0.0730390914851089
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,corruption_control,,-0.291919701111214
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,country_gini,,-0.026297294476228
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,election_year,,0.388920152246861
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,gov_effectiveness,,-0.479221502741721
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,leader_birthplace,,0.246306101389219
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.496787784495586
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_min_to_city,,-0.247329697943233
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_pop_dens,,0.292017392331549
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_ch_loan_proj_n,,0.145904081313745
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_disasters,,0.246323075212335
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_dia,,0.122271126578428
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gems,,-0.0176359520339446
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gold,,-0.00537827499734699
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_petro,,0.0285654661913493
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_other_sect_n,,0.380591740288185
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_pc_nl_pre_oda,,0.157683233240925
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_total_neighbor_projs,,-0.00377076507228663
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_treated_other_funder_n,,0.204920743908482
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,political_stability,,0.356774217278654
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,reg_quality,,-0.0601215196067443
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,rule_of_law,,-0.2487892711259
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_non_aligned_us,,0.0499712772706216
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,voice_accountability,,-0.0444686657431953
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,corruption_control,,0.187650003783233
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,country_gini,,0.00631363182593829
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,election_year,,-0.0523845457538921
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,gov_effectiveness,,0.284520674458951
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,leader_birthplace,,-0.0490377232004453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_3yr_pre_conflict_deaths,,0.120573062711792
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_min_to_city,,-0.192904722404328
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_pop_dens,,0.085706353930588
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_ch_loan_proj_n,,-0.0504962489813978
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_disasters,,0.129857959698209
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_dia,,-0.0392229246980597
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gems,,0.0112599419442453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gold,,-0.0440815171527359
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_petro,,-0.0981905676402134
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_other_sect_n,,1.16163533442301
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_pc_nl_pre_oda,,0.0632510393396665
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_total_neighbor_projs,,0.128798962379464
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_treated_other_funder_n,,0.232627714950986
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,political_stability,,-0.203852751563448
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,reg_quality,,-0.049024394766787
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,rule_of_law,,-0.0589157803786316
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_aligned_us,,0.0416735057508001
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_non_aligned_us,,0.11914154915329
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,voice_accountability,,0.0882765136713933
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,corruption_control,-0.122734658722768,-0.291919701111214
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,country_gini,-0.168382773175837,-0.026297294476228
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,election_year,0.00146736849099387,0.388920152246861
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,gov_effectiveness,-0.0865253884345303,-0.479221502741721
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,leader_birthplace,0.0831339860218617,0.246306101389219
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.183044690170754,-0.496787784495586
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_min_to_city,-0.0229735736921431,-0.247329697943233
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_pop_dens,-0.0402490494877566,0.292017392331549
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_ch_loan_proj_n,0.0692989947591574,0.145904081313745
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_disasters,0.0964528416469718,0.246323075212335
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_dia,0.201137133631856,0.122271126578428
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gems,-0.0208499723766,-0.0176359520339446
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gold,0.0630480162100865,-0.00537827499734699
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_petro,-0.00421495750546453,0.0285654661913493
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_other_sect_n,0.135037398310377,0.380591740288185
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_pc_nl_pre_oda,0.013521461226045,0.157683233240925
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_total_neighbor_projs,0.277583345565938,-0.00377076507228663
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_treated_other_funder_n,-0.0970769057795434,0.204920743908482
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,political_stability,0.0580179098621009,0.356774217278654
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,reg_quality,0.0559517962578697,-0.0601215196067443
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,rule_of_law,-0.152432653158904,-0.2487892711259
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_non_aligned_us,0.00230750322341929,0.0499712772706216
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,voice_accountability,-0.0830801564827592,-0.0444686657431953
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,corruption_control,0.108754623048012,0.187650003783233
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,country_gini,-0.0333815387636406,0.00631363182593829
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,election_year,0.0068556600809062,-0.0523845457538921
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,gov_effectiveness,0.259857199750826,0.284520674458951
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,leader_birthplace,0.0516535755526217,-0.0490377232004453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.1769718771614,0.120573062711792
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_min_to_city,-0.0867943010851739,-0.192904722404328
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_pop_dens,0.332527031749488,0.085706353930588
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_ch_loan_proj_n,0.0879293822869382,-0.0504962489813978
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_disasters,-0.0122909482661609,0.129857959698209
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_dia,-0.203665821254253,-0.0392229246980597
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gems,-0.127024598289281,0.0112599419442453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gold,0.0215116487862542,-0.0440815171527359
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_petro,0.0135030505061151,-0.0981905676402134
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_other_sect_n,1.59373719861755,1.16163533442301
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_pc_nl_pre_oda,0.0539652090333323,0.0632510393396665
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_total_neighbor_projs,0.0214471203088758,0.128798962379464
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_treated_other_funder_n,0.377419890463414,0.232627714950986
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,political_stability,-0.1912328178063,-0.203852751563448
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,reg_quality,-0.113694898039099,-0.049024394766787
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,rule_of_law,-0.272378971964314,-0.0589157803786316
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_aligned_us,-0.077531704157579,0.0416735057508001
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_non_aligned_us,-0.0947015269100165,0.11914154915329
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,voice_accountability,0.296652912348511,0.0882765136713933
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,corruption_control,,-0.291919701111214
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,country_gini,,-0.026297294476228
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,election_year,,0.388920152246861
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,gov_effectiveness,,-0.479221502741721
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,leader_birthplace,,0.246306101389219
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.496787784495586
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_min_to_city,,-0.247329697943233
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_pop_dens,,0.292017392331549
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_ch_loan_proj_n,,0.145904081313745
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_disasters,,0.246323075212335
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_dia,,0.122271126578428
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gems,,-0.0176359520339446
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gold,,-0.00537827499734699
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_petro,,0.0285654661913493
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_other_sect_n,,0.380591740288185
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_pc_nl_pre_oda,,0.157683233240925
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_total_neighbor_projs,,-0.00377076507228663
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_treated_other_funder_n,,0.204920743908482
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,political_stability,,0.356774217278654
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,reg_quality,,-0.0601215196067443
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,rule_of_law,,-0.2487892711259
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_non_aligned_us,,0.0499712772706216
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,voice_accountability,,-0.0444686657431953
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,corruption_control,,0.187650003783233
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,country_gini,,0.00631363182593829
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,election_year,,-0.0523845457538921
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,gov_effectiveness,,0.284520674458951
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,leader_birthplace,,-0.0490377232004453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.120573062711792
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_min_to_city,,-0.192904722404328
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_pop_dens,,0.085706353930588
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_ch_loan_proj_n,,-0.0504962489813978
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_disasters,,0.129857959698209
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_dia,,-0.0392229246980597
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gems,,0.0112599419442453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gold,,-0.0440815171527359
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_petro,,-0.0981905676402134
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_other_sect_n,,1.16163533442301
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_pc_nl_pre_oda,,0.0632510393396665
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_total_neighbor_projs,,0.128798962379464
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_treated_other_funder_n,,0.232627714950986
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,political_stability,,-0.203852751563448
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,reg_quality,,-0.049024394766787
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,rule_of_law,,-0.0589157803786316
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_aligned_us,,0.0416735057508001
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_non_aligned_us,,0.11914154915329
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,voice_accountability,,0.0882765136713933
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,corruption_control,-0.154463998526338,-0.291919701111214
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,country_gini,-0.17257284147665,-0.026297294476228
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,election_year,0.337328292801951,0.388920152246861
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,gov_effectiveness,-0.413582258522515,-0.479221502741721
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,leader_birthplace,0.211806838177155,0.246306101389219
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.195686181345915,-0.496787784495586
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_min_to_city,0.0438562587462368,-0.247329697943233
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_pop_dens,-0.185639739632607,0.292017392331549
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_ch_loan_proj_n,0.063740189224483,0.145904081313745
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_disasters,0.203820296935712,0.246323075212335
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_dia,0.128273149579764,0.122271126578428
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gems,-0.145757474899292,-0.0176359520339446
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gold,0.0495639179646966,-0.00537827499734699
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0900401689857244,0.0285654661913493
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_other_sect_n,0.291784844249483,0.380591740288185
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.127293799677854,0.157683233240925
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_total_neighbor_projs,0.396360206306001,-0.00377076507228663
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_treated_other_funder_n,0.00957178493030345,0.204920743908482
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,political_stability,-0.046059772055596,0.356774217278654
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,reg_quality,0.145978875346485,-0.0601215196067443
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,rule_of_law,0.0216646084375681,-0.2487892711259
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_non_aligned_us,-0.118254854456177,0.0499712772706216
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,voice_accountability,-0.299755198396754,-0.0444686657431953
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,corruption_control,0.252305654287349,0.187650003783233
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,country_gini,0.0030436991527675,0.00631363182593829
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,election_year,0.0321165579999632,-0.0523845457538921
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,gov_effectiveness,0.0972960296459443,0.284520674458951
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,leader_birthplace,0.0121606570472054,-0.0490377232004453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0487099225958772,0.120573062711792
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_min_to_city,0.06144306988921,-0.192904722404328
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_pop_dens,0.0453444657661023,0.085706353930588
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0739803177490598,-0.0504962489813978
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_disasters,0.0771164855174557,0.129857959698209
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0436417669337242,-0.0392229246980597
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0882631804328409,0.0112599419442453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gold,-0.079058091621846,-0.0440815171527359
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0251316658034923,-0.0981905676402134
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_other_sect_n,0.740985577199719,1.16163533442301
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.184764992585379,0.0632510393396665
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_total_neighbor_projs,0.0150258168950675,0.128798962379464
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_treated_other_funder_n,0.0677945320448018,0.232627714950986
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,political_stability,-0.128635587873866,-0.203852751563448
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,reg_quality,-0.159907543957229,-0.049024394766787
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,rule_of_law,-0.123226793259381,-0.0589157803786316
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_aligned_us,-0.0533565917890438,0.0416735057508001
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_non_aligned_us,0.00836572315543448,0.11914154915329
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,voice_accountability,0.0192634969204665,0.0882765136713933
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,corruption_control,-0.0373515402339406,-0.291919701111214
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,country_gini,-0.00708897870033984,-0.026297294476228
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,election_year,0.093770096078508,0.388920152246861
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,gov_effectiveness,-0.110059414608405,-0.479221502741721
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,leader_birthplace,0.0901471384009389,0.246306101389219
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_3yr_pre_conflict_deaths,0.00299287201691126,-0.496787784495586
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_min_to_city,-0.00344939220231029,-0.247329697943233
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_pop_dens,0.0182144296908518,0.292017392331549
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_ch_loan_proj_n,-0.0120092028105867,0.145904081313745
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_disasters,0.08648854849859,0.246323075212335
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_dia,0.0191428781091236,0.122271126578428
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gems,-0.00491801171796398,-0.0176359520339446
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gold,-0.072930701631994,-0.00537827499734699
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_petro,-0.0429422504454851,0.0285654661913493
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_other_sect_n,0.0716517844796172,0.380591740288185
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_pc_nl_pre_oda,-0.0451782465469988,0.157683233240925
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_total_neighbor_projs,-0.0130639023915871,-0.00377076507228663
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_treated_other_funder_n,0.0121171351626978,0.204920743908482
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,political_stability,-0.0488725632173008,0.356774217278654
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,reg_quality,-0.100770156797955,-0.0601215196067443
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,rule_of_law,-0.0577367442729887,-0.2487892711259
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_non_aligned_us,0.0152117225842091,0.0499712772706216
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,voice_accountability,-0.0490752334974259,-0.0444686657431953
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,corruption_control,0.138925816453999,0.187650003783233
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,country_gini,-0.06983100134879,0.00631363182593829
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,election_year,-0.0492610051436097,-0.0523845457538921
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,gov_effectiveness,0.128839243035756,0.284520674458951
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,leader_birthplace,0.0107387943658966,-0.0490377232004453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0556049298381144,0.120573062711792
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_min_to_city,-0.0181113643478602,-0.192904722404328
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_pop_dens,0.131827332745307,0.085706353930588
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_ch_loan_proj_n,-0.0472398629737869,-0.0504962489813978
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_disasters,0.0509951572399479,0.129857959698209
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_dia,0.0318269615201279,-0.0392229246980597
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gems,-0.081530701126903,0.0112599419442453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gold,0.00617903246544302,-0.0440815171527359
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_petro,-0.161529110847043,-0.0981905676402134
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_other_sect_n,0.96100607696935,1.16163533442301
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_pc_nl_pre_oda,0.151012111399301,0.0632510393396665
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_total_neighbor_projs,0.0666244997340246,0.128798962379464
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_treated_other_funder_n,0.104333037640917,0.232627714950986
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,political_stability,-0.0581782002147508,-0.203852751563448
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,reg_quality,-0.0162392408959563,-0.049024394766787
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,rule_of_law,-0.0596619000728236,-0.0589157803786316
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_aligned_us,-0.0327535183634559,0.0416735057508001
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_non_aligned_us,0.0323020041733809,0.11914154915329
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,voice_accountability,0.00368958127917724,0.0882765136713933
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,corruption_control,,-0.291919701111214
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,country_gini,,-0.026297294476228
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,election_year,,0.388920152246861
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,gov_effectiveness,,-0.479221502741721
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,leader_birthplace,,0.246306101389219
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.496787784495586
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_min_to_city,,-0.247329697943233
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_pop_dens,,0.292017392331549
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_ch_loan_proj_n,,0.145904081313745
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_disasters,,0.246323075212335
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_dia,,0.122271126578428
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gems,,-0.0176359520339446
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gold,,-0.00537827499734699
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_petro,,0.0285654661913493
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_other_sect_n,,0.380591740288185
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_pc_nl_pre_oda,,0.157683233240925
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_total_neighbor_projs,,-0.00377076507228663
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_treated_other_funder_n,,0.204920743908482
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,political_stability,,0.356774217278654
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,reg_quality,,-0.0601215196067443
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,rule_of_law,,-0.2487892711259
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_non_aligned_us,,0.0499712772706216
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,voice_accountability,,-0.0444686657431953
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,corruption_control,,0.187650003783233
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,country_gini,,0.00631363182593829
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,election_year,,-0.0523845457538921
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,gov_effectiveness,,0.284520674458951
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,leader_birthplace,,-0.0490377232004453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.120573062711792
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_min_to_city,,-0.192904722404328
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_pop_dens,,0.085706353930588
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_ch_loan_proj_n,,-0.0504962489813978
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_disasters,,0.129857959698209
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_dia,,-0.0392229246980597
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gems,,0.0112599419442453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gold,,-0.0440815171527359
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_petro,,-0.0981905676402134
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_other_sect_n,,1.16163533442301
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_pc_nl_pre_oda,,0.0632510393396665
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_total_neighbor_projs,,0.128798962379464
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_treated_other_funder_n,,0.232627714950986
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,political_stability,,-0.203852751563448
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,reg_quality,,-0.049024394766787
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,rule_of_law,,-0.0589157803786316
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_aligned_us,,0.0416735057508001
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_non_aligned_us,,0.11914154915329
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,voice_accountability,,0.0882765136713933
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,corruption_control,-0.0345218109292917,-0.291919701111214
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,country_gini,-0.000651671271771197,-0.026297294476228
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,election_year,0.030360222890738,0.388920152246861
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,gov_effectiveness,-0.0510507086245349,-0.479221502741721
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,leader_birthplace,0.0166167193475857,0.246306101389219
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.00499073191778634,-0.496787784495586
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_min_to_city,-0.0195326157042292,-0.247329697943233
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_pop_dens,0.0220932462369092,0.292017392331549
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_ch_loan_proj_n,0.0366332488786437,0.145904081313745
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_disasters,0.0328923690132756,0.246323075212335
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_dia,0.0018946414700622,0.122271126578428
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gems,-0.0176642766874284,-0.0176359520339446
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gold,-0.044825939814327,-0.00537827499734699
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_petro,0.0214335019566351,0.0285654661913493
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_other_sect_n,0.0441289044870058,0.380591740288185
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_pc_nl_pre_oda,-0.00189238193328477,0.157683233240925
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_total_neighbor_projs,0.0222885055374365,-0.00377076507228663
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_treated_other_funder_n,0.0202690065186466,0.204920743908482
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,political_stability,-0.00805977652140425,0.356774217278654
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,reg_quality,-0.0509921227488678,-0.0601215196067443
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,rule_of_law,-0.0240230907383376,-0.2487892711259
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_non_aligned_us,-0.008884662848432,0.0499712772706216
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,voice_accountability,-0.0153659031726426,-0.0444686657431953
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,corruption_control,0.0442748176050396,0.187650003783233
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,country_gini,0.0516702465759557,0.00631363182593829
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,election_year,-0.0142386200791152,-0.0523845457538921
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,gov_effectiveness,0.112939955976319,0.284520674458951
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,leader_birthplace,-0.00765314821852286,-0.0490377232004453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0801327770471057,0.120573062711792
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_min_to_city,-0.0450287487835157,-0.192904722404328
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_pop_dens,0.108649078188464,0.085706353930588
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_ch_loan_proj_n,0.0289730692980716,-0.0504962489813978
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_disasters,0.0516340487159317,0.129857959698209
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_dia,0.000319644053233786,-0.0392229246980597
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gems,-0.0168030153703876,0.0112599419442453
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gold,0.0119536456867354,-0.0440815171527359
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_petro,-0.0453709039138634,-0.0981905676402134
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_other_sect_n,0.511784177217514,1.16163533442301
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_pc_nl_pre_oda,0.0612493888381792,0.0632510393396665
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_total_neighbor_projs,0.0526624155102797,0.128798962379464
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_treated_other_funder_n,0.0902236109972037,0.232627714950986
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,political_stability,-0.0832307525607734,-0.203852751563448
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,reg_quality,0.0529874557961,-0.049024394766787
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,rule_of_law,-0.0139428667904574,-0.0589157803786316
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_aligned_us,-0.00135795271256922,0.0416735057508001
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_non_aligned_us,0.0316945752873866,0.11914154915329
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,voice_accountability,0.0196961148409174,0.0882765136713933
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,corruption_control,,0.161617415471387
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,country_gini,,0.20603444575167
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,election_year,,-0.0570893263781557
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,gov_effectiveness,,0.0122154922724375
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,leader_birthplace,,0.0154354171840397
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_3yr_pre_conflict_deaths,,0.0122372938191014
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_min_to_city,,-0.382259083509985
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_pop_dens,,0.673949722958416
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_ch_loan_proj_n,,0.00436134837661198
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_disasters,,0.0328322293138508
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_dia,,0.035258933092318
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gems,,0.273556124056173
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gold,,-0.140204989719527
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_petro,,-0.0988145034794825
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_other_sect_n,,0.591787297027756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_total_neighbor_projs,,0.0501068211755476
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_treated_other_funder_n,,0.12182469433328
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,political_stability,,-0.122817594354357
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,reg_quality,,0.135252754031523
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,rule_of_law,,-0.0290644796802756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_aligned_us,,0.178144064616928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_non_aligned_us,,-0.321937621765928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,voice_accountability,,0.0802781358386536
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,corruption_control,,-0.137854454202255
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,country_gini,,-0.200360421667975
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,election_year,,0.00310566047237332
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,gov_effectiveness,,-0.0845777024169068
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,leader_birthplace,,-0.0347788979148252
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0633319705068773
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_min_to_city,,-0.160173981634548
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_pop_dens,,0.126288383218699
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_ch_loan_proj_n,,-0.100163495189511
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_disasters,,0.0191555744062964
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_dia,,-0.0398556024107894
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gems,,0.146188209981422
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gold,,-0.0669201638321401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_petro,,0.133280253747473
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_other_sect_n,,1.31625375442263
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_pc_nl_pre_oda,,-0.0230022979059433
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_total_neighbor_projs,,0.470689547280013
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_treated_other_funder_n,,0.19071009017498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,political_stability,,0.055935996888544
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,reg_quality,,0.00969385778837685
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,rule_of_law,,-0.0419271834931214
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_aligned_us,,-0.176735106527275
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_non_aligned_us,,0.0296153265282589
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,voice_accountability,,0.225898125865895
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,corruption_control,-0.0811200698837633,0.161617415471387
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,country_gini,0.0809573434293244,0.20603444575167
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,election_year,0.0561102180182936,-0.0570893263781557
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,gov_effectiveness,-0.0983797129057357,0.0122154922724375
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,leader_birthplace,-0.0238154543377459,0.0154354171840397
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.1205627912283,0.0122372938191014
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_min_to_city,-0.103716397061944,-0.382259083509985
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_pop_dens,0.0304174318909645,0.673949722958416
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_ch_loan_proj_n,0.0915499058738428,0.00436134837661198
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_disasters,0.0131123243365432,0.0328322293138508
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_dia,0.0381569976732133,0.035258933092318
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gems,-0.0836016883631237,0.273556124056173
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gold,-0.0650972726102921,-0.140204989719527
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_petro,-0.0409398009964206,-0.0988145034794825
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_other_sect_n,-0.108281390070917,0.591787297027756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_total_neighbor_projs,0.0028008170053365,0.0501068211755476
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_treated_other_funder_n,-0.0357904467359174,0.12182469433328
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,political_stability,-0.223630840182303,-0.122817594354357
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,reg_quality,0.011051312838681,0.135252754031523
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,rule_of_law,0.0251029713795291,-0.0290644796802756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_aligned_us,,0.178144064616928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_non_aligned_us,0.0473269015923163,-0.321937621765928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,voice_accountability,0.036320677539333,0.0802781358386536
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,corruption_control,-0.105474010631434,-0.137854454202255
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,country_gini,-0.283534285891794,-0.200360421667975
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,election_year,0.0155373730137929,0.00310566047237332
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,gov_effectiveness,-0.0849873264553014,-0.0845777024169068
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,leader_birthplace,0.0349357642512924,-0.0347788979148252
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0513405443914012,-0.0633319705068773
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_min_to_city,-0.0506639414280655,-0.160173981634548
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_pop_dens,0.317163881361486,0.126288383218699
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_ch_loan_proj_n,-0.289162298888029,-0.100163495189511
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_disasters,0.0212048643082381,0.0191555744062964
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_dia,0.0014598668925464,-0.0398556024107894
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gems,-0.00432745752856135,0.146188209981422
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gold,0.0376202560123056,-0.0669201638321401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_petro,0.146869174409658,0.133280253747473
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_other_sect_n,2.41605721902101,1.31625375442263
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_pc_nl_pre_oda,-0.0674546060711262,-0.0230022979059433
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_total_neighbor_projs,0.307645697370109,0.470689547280013
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_treated_other_funder_n,0.00422887045890093,0.19071009017498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,political_stability,0.0573893701285093,0.055935996888544
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,reg_quality,0.183058747015879,0.00969385778837685
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,rule_of_law,0.135460443008921,-0.0419271834931214
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_aligned_us,-0.36635523878037,-0.176735106527275
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_non_aligned_us,-0.140284899678037,0.0296153265282589
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,voice_accountability,0.195749626008345,0.225898125865895
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,corruption_control,,0.161617415471387
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,country_gini,,0.20603444575167
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,election_year,,-0.0570893263781557
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,gov_effectiveness,,0.0122154922724375
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,leader_birthplace,,0.0154354171840397
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.0122372938191014
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_min_to_city,,-0.382259083509985
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_pop_dens,,0.673949722958416
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_ch_loan_proj_n,,0.00436134837661198
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_disasters,,0.0328322293138508
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_dia,,0.035258933092318
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gems,,0.273556124056173
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gold,,-0.140204989719527
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_petro,,-0.0988145034794825
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_other_sect_n,,0.591787297027756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_total_neighbor_projs,,0.0501068211755476
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_treated_other_funder_n,,0.12182469433328
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,political_stability,,-0.122817594354357
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,reg_quality,,0.135252754031523
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,rule_of_law,,-0.0290644796802756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_aligned_us,,0.178144064616928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_non_aligned_us,,-0.321937621765928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,voice_accountability,,0.0802781358386536
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,corruption_control,,-0.137854454202255
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,country_gini,,-0.200360421667975
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,election_year,,0.00310566047237332
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,gov_effectiveness,,-0.0845777024169068
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,leader_birthplace,,-0.0347788979148252
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0633319705068773
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_min_to_city,,-0.160173981634548
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_pop_dens,,0.126288383218699
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_ch_loan_proj_n,,-0.100163495189511
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_disasters,,0.0191555744062964
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_dia,,-0.0398556024107894
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gems,,0.146188209981422
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gold,,-0.0669201638321401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_petro,,0.133280253747473
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_other_sect_n,,1.31625375442263
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_pc_nl_pre_oda,,-0.0230022979059433
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_total_neighbor_projs,,0.470689547280013
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_treated_other_funder_n,,0.19071009017498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,political_stability,,0.055935996888544
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,reg_quality,,0.00969385778837685
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,rule_of_law,,-0.0419271834931214
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_aligned_us,,-0.176735106527275
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_non_aligned_us,,0.0296153265282589
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,voice_accountability,,0.225898125865895
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,corruption_control,-0.0294011035375299,0.161617415471387
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,country_gini,0.0456418484612387,0.20603444575167
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,election_year,0.00806663825409272,-0.0570893263781557
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,gov_effectiveness,0.0441688880510633,0.0122154922724375
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,leader_birthplace,-0.0433718401286943,0.0154354171840397
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0695592191443145,0.0122372938191014
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_min_to_city,-0.0390673143509774,-0.382259083509985
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_pop_dens,0.068009913675487,0.673949722958416
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.012758187981673,0.00436134837661198
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_disasters,-0.0499811448156957,0.0328322293138508
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_dia,0.00105775122297927,0.035258933092318
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gems,0.0631801716983322,0.273556124056173
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gold,0.0250493639055638,-0.140204989719527
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0366546834073959,-0.0988145034794825
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_other_sect_n,0.106101422538068,0.591787297027756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_total_neighbor_projs,0.0532594506011819,0.0501068211755476
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_treated_other_funder_n,-0.00108990704640756,0.12182469433328
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,political_stability,-0.125613328088068,-0.122817594354357
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,reg_quality,0.0196636404702452,0.135252754031523
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,rule_of_law,-0.012192271389067,-0.0290644796802756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_aligned_us,-0.00308473237324649,0.178144064616928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_non_aligned_us,0.0520302072260555,-0.321937621765928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,voice_accountability,0.0457567581953485,0.0802781358386536
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,corruption_control,-0.168087435718613,-0.137854454202255
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,country_gini,-0.176908064410086,-0.200360421667975
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,election_year,-0.0169562511006353,0.00310566047237332
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,gov_effectiveness,-0.105646338257937,-0.0845777024169068
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,leader_birthplace,0.000223049726337293,-0.0347788979148252
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.134490170106234,-0.0633319705068773
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_min_to_city,-0.0296565711125733,-0.160173981634548
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_pop_dens,0.0770230357238327,0.126288383218699
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.14372642531994,-0.100163495189511
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_disasters,0.0278371031954885,0.0191555744062964
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_dia,-0.137731221159919,-0.0398556024107894
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gems,0.0837115120759698,0.146188209981422
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0174768855422735,-0.0669201638321401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_petro,0.184457625746727,0.133280253747473
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_other_sect_n,1.2692069363594,1.31625375442263
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0245952557958705,-0.0230022979059433
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_total_neighbor_projs,0.283459149599018,0.470689547280013
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_treated_other_funder_n,0.0129898447077721,0.19071009017498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,political_stability,-0.0291696411184951,0.055935996888544
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,reg_quality,-0.00533947447314817,0.00969385778837685
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,rule_of_law,-0.0220885563921178,-0.0419271834931214
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_aligned_us,-0.00547428375575677,-0.176735106527275
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_non_aligned_us,0.0979928935505137,0.0296153265282589
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,voice_accountability,0.275468585491205,0.225898125865895
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,corruption_control,0.0449814566737044,0.161617415471387
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,country_gini,0.0199069381674061,0.20603444575167
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,election_year,-0.0827207452489309,-0.0570893263781557
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,gov_effectiveness,0.0238057391159239,0.0122154922724375
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,leader_birthplace,-0.0378809392766729,0.0154354171840397
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_3yr_pre_conflict_deaths,0.0752598632927723,0.0122372938191014
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_min_to_city,-0.0784855776489709,-0.382259083509985
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_pop_dens,0.138974033995764,0.673949722958416
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_ch_loan_proj_n,0.0580666995636482,0.00436134837661198
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_disasters,0.0489629231800912,0.0328322293138508
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_dia,-0.00672889885958279,0.035258933092318
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gems,-0.000949561176821595,0.273556124056173
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gold,-0.0694744830491249,-0.140204989719527
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_petro,-0.0503225271072003,-0.0988145034794825
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_other_sect_n,0.231410930678289,0.591787297027756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_total_neighbor_projs,0.0337434492143808,0.0501068211755476
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_treated_other_funder_n,0.0970775935426442,0.12182469433328
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,political_stability,-0.0214932690793637,-0.122817594354357
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,reg_quality,0.0355443169362866,0.135252754031523
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,rule_of_law,-0.0511955500126345,-0.0290644796802756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_aligned_us,0.0628460328956427,0.178144064616928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_non_aligned_us,-0.0320046363514864,-0.321937621765928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,voice_accountability,-0.0260599856916817,0.0802781358386536
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,corruption_control,-0.0874181773140972,-0.137854454202255
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,country_gini,-0.0453421038761724,-0.200360421667975
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,election_year,-0.133201417885708,0.00310566047237332
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,gov_effectiveness,0.012188724670559,-0.0845777024169068
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,leader_birthplace,0.0216374317463588,-0.0347788979148252
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0602519916789341,-0.0633319705068773
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_min_to_city,0.05920578757301,-0.160173981634548
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_pop_dens,0.183987321788445,0.126288383218699
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_ch_loan_proj_n,-0.134522296730447,-0.100163495189511
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_disasters,-0.0367443634755961,0.0191555744062964
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_dia,-0.0583249108865855,-0.0398556024107894
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gems,0.033092206902802,0.146188209981422
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gold,-0.113559465520084,-0.0669201638321401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_petro,0.0787904884759344,0.133280253747473
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_other_sect_n,0.565142692513741,1.31625375442263
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_pc_nl_pre_oda,0.0241142362635626,-0.0230022979059433
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_total_neighbor_projs,0.19350882755592,0.470689547280013
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_treated_other_funder_n,0.0417122548911677,0.19071009017498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,political_stability,0.178952886722972,0.055935996888544
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,reg_quality,0.0888533420953822,0.00969385778837685
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,rule_of_law,-0.0176292759831991,-0.0419271834931214
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_aligned_us,-0.155757106700913,-0.176735106527275
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_non_aligned_us,0.125695877699141,0.0296153265282589
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,voice_accountability,0.175727987382576,0.225898125865895
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,corruption_control,,0.161617415471387
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,country_gini,,0.20603444575167
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,election_year,,-0.0570893263781557
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,gov_effectiveness,,0.0122154922724375
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,leader_birthplace,,0.0154354171840397
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.0122372938191014
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_min_to_city,,-0.382259083509985
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_pop_dens,,0.673949722958416
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_ch_loan_proj_n,,0.00436134837661198
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_disasters,,0.0328322293138508
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_dia,,0.035258933092318
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gems,,0.273556124056173
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gold,,-0.140204989719527
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_petro,,-0.0988145034794825
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_other_sect_n,,0.591787297027756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_total_neighbor_projs,,0.0501068211755476
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_treated_other_funder_n,,0.12182469433328
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,political_stability,,-0.122817594354357
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,reg_quality,,0.135252754031523
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,rule_of_law,,-0.0290644796802756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_aligned_us,,0.178144064616928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_non_aligned_us,,-0.321937621765928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,voice_accountability,,0.0802781358386536
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,corruption_control,,-0.137854454202255
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,country_gini,,-0.200360421667975
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,election_year,,0.00310566047237332
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,gov_effectiveness,,-0.0845777024169068
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,leader_birthplace,,-0.0347788979148252
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0633319705068773
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_min_to_city,,-0.160173981634548
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_pop_dens,,0.126288383218699
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_ch_loan_proj_n,,-0.100163495189511
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_disasters,,0.0191555744062964
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_dia,,-0.0398556024107894
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gems,,0.146188209981422
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gold,,-0.0669201638321401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_petro,,0.133280253747473
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_other_sect_n,,1.31625375442263
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_pc_nl_pre_oda,,-0.0230022979059433
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_total_neighbor_projs,,0.470689547280013
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_treated_other_funder_n,,0.19071009017498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,political_stability,,0.055935996888544
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,reg_quality,,0.00969385778837685
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,rule_of_law,,-0.0419271834931214
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_aligned_us,,-0.176735106527275
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_non_aligned_us,,0.0296153265282589
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,voice_accountability,,0.225898125865895
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,corruption_control,0.0866035642521462,0.161617415471387
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,country_gini,0.0713310138415575,0.20603444575167
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,election_year,0.00281940381973907,-0.0570893263781557
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,gov_effectiveness,-0.0142445399146529,0.0122154922724375
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,leader_birthplace,-0.123339563040117,0.0154354171840397
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.163890794967371,0.0122372938191014
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_min_to_city,-0.133537455478217,-0.382259083509985
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_pop_dens,0.26270576633513,0.673949722958416
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_ch_loan_proj_n,0.0607231932311034,0.00436134837661198
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_disasters,-0.0104334363574188,0.0328322293138508
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_dia,0.0186195165570824,0.035258933092318
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gems,-0.031300077494234,0.273556124056173
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gold,-0.24528900295845,-0.140204989719527
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_petro,-0.0566450389206872,-0.0988145034794825
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_other_sect_n,0.340303924549431,0.591787297027756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_total_neighbor_projs,0.178910380250312,0.0501068211755476
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_treated_other_funder_n,0.113019034382897,0.12182469433328
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,political_stability,-0.157400636356315,-0.122817594354357
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,reg_quality,0.0843275865016093,0.135252754031523
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,rule_of_law,0.000360119079705324,-0.0290644796802756
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_aligned_us,-0.000325326872989687,0.178144064616928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_non_aligned_us,-0.134692489197484,-0.321937621765928
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,voice_accountability,0.0227865685778672,0.0802781358386536
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,corruption_control,-0.0648112065484699,-0.137854454202255
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,country_gini,-0.0281597497221076,-0.200360421667975
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,election_year,-0.0290855081356102,0.00310566047237332
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,gov_effectiveness,-0.0652293044887474,-0.0845777024169068
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,leader_birthplace,-0.014322012298514,-0.0347788979148252
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.00702153797493944,-0.0633319705068773
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_min_to_city,-0.0539808082953097,-0.160173981634548
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_pop_dens,0.0128936677682214,0.126288383218699
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_ch_loan_proj_n,-0.0849858494289398,-0.100163495189511
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_disasters,0.00222764404272312,0.0191555744062964
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_dia,-0.0456633574655276,-0.0398556024107894
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gems,0.029949375630822,0.146188209981422
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gold,0.0166651708278732,-0.0669201638321401
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_petro,0.0370284094125965,0.133280253747473
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_other_sect_n,0.572569509670135,1.31625375442263
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_pc_nl_pre_oda,0.0195291954622405,-0.0230022979059433
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_total_neighbor_projs,0.103843055199811,0.470689547280013
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_treated_other_funder_n,0.0574587840680033,0.19071009017498
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,political_stability,0.00255720615386949,0.055935996888544
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,reg_quality,0.00800207751686622,0.00969385778837685
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,rule_of_law,-0.0059811489935963,-0.0419271834931214
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_aligned_us,-0.0557955230283536,-0.176735106527275
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_non_aligned_us,0.0221256432216544,0.0296153265282589
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,voice_accountability,0.0819397923164141,0.225898125865895
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,corruption_control,,6.99592449327232
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,country_gini,,2.17652198855689
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,election_year,,-0.570620576687554
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,gov_effectiveness,,8.48287094530468
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,leader_birthplace,,-2.18041932712528
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_3yr_pre_conflict_deaths,,-6.81787118871927
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_min_to_city,,0.725149532704385
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_pop_dens,,-0.483211677075581
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_ch_loan_proj_n,,-4.37377233068834
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_disasters,,-0.23906040151552
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_dia,,1.99781935175442
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gems,,1.24519916765895
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gold,,6.14845499273591
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_petro,,-2.8269411561487
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_other_sect_n,,-1.95460202634638
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_pc_nl_pre_oda,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_total_neighbor_projs,,-0.987168993121886
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_treated_other_funder_n,,0.637459333969256
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,political_stability,,7.47837073665355
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,reg_quality,,10.7349195689197
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,rule_of_law,,8.63038884793585
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_non_aligned_us,,-0.517724412597186
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,voice_accountability,,6.9707868811447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,corruption_control,,-0.0614810788971194
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,country_gini,,0.0668429691203434
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,election_year,,0.104238858529025
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,gov_effectiveness,,0.0582519523861684
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,leader_birthplace,,-0.0692895394038941
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_3yr_pre_conflict_deaths,,0.176191946263984
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_min_to_city,,-0.159064920789316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_pop_dens,,0.0272492465432851
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_ch_loan_proj_n,,0.038330370608903
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_disasters,,0.0237479133916976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_dia,,0.130256870298785
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gems,,0.108527565562461
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gold,,-0.0273454592470812
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_petro,,-0.212656098134062
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_other_sect_n,,1.0528617712448
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_pc_nl_pre_oda,,-0.0341015109124488
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_total_neighbor_projs,,0.354203111450585
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_treated_other_funder_n,,-0.134589920471458
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,political_stability,,0.277663228038307
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,reg_quality,,0.094840584295075
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,rule_of_law,,-0.111570747748616
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_aligned_us,,-0.256999835759863
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_non_aligned_us,,0.0241404562831373
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,voice_accountability,,-0.187738994617081
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,corruption_control,-0.0754285539872966,6.99592449327232
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,country_gini,0.0343221796955928,2.17652198855689
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,election_year,0.00050290005281566,-0.570620576687554
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,gov_effectiveness,-0.0179739396739752,8.48287094530468
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,leader_birthplace,,-2.18041932712528
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.00431608309969338,-6.81787118871927
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_min_to_city,-0.0341302731819451,0.725149532704385
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_pop_dens,-0.0275386730954051,-0.483211677075581
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_ch_loan_proj_n,0.0824888511002109,-4.37377233068834
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_disasters,-0.025543151488528,-0.23906040151552
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_dia,-0.00224939099600306,1.99781935175442
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gems,-0.0139855253975839,1.24519916765895
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gold,0.00926574413664638,6.14845499273591
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_petro,0.118313497425988,-2.8269411561487
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_other_sect_n,-0.0555602021356053,-1.95460202634638
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_pc_nl_pre_oda,0.00168407330114852,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_total_neighbor_projs,-0.0221404326334594,-0.987168993121886
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_treated_other_funder_n,-0.0973429554933634,0.637459333969256
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,political_stability,0.000414584962418304,7.47837073665355
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,reg_quality,0.0283263190835713,10.7349195689197
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,rule_of_law,-0.0232269151229413,8.63038884793585
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_non_aligned_us,-0.144803971899668,-0.517724412597186
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,voice_accountability,0.0315374170988794,6.9707868811447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,corruption_control,-0.0287232702877366,-0.0614810788971194
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,country_gini,0.0833614943223039,0.0668429691203434
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,election_year,0.115564065901506,0.104238858529025
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,gov_effectiveness,0.0838077216595388,0.0582519523861684
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,leader_birthplace,0.184571877131206,-0.0692895394038941
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.158499702643651,0.176191946263984
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_min_to_city,-0.102877532825805,-0.159064920789316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_pop_dens,0.131313085705042,0.0272492465432851
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_ch_loan_proj_n,-0.0416543375514514,0.038330370608903
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_disasters,0.17712634177884,0.0237479133916976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_dia,-0.0270980709418654,0.130256870298785
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gems,-0.0731975799053902,0.108527565562461
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gold,0.160232500704004,-0.0273454592470812
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_petro,-0.26122189775109,-0.212656098134062
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_other_sect_n,1.35062612891184,1.0528617712448
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_pc_nl_pre_oda,-0.0111077051050981,-0.0341015109124488
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_total_neighbor_projs,0.221987894177457,0.354203111450585
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_treated_other_funder_n,-0.101650358289473,-0.134589920471458
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,political_stability,0.0582674920558915,0.277663228038307
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,reg_quality,0.290153238829219,0.094840584295075
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,rule_of_law,-0.111590621331705,-0.111570747748616
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_aligned_us,-0.45191173255451,-0.256999835759863
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_non_aligned_us,0.338474715650021,0.0241404562831373
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,voice_accountability,-0.158105721585456,-0.187738994617081
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,corruption_control,,6.99592449327232
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,country_gini,,2.17652198855689
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,election_year,,-0.570620576687554
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,gov_effectiveness,,8.48287094530468
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,leader_birthplace,,-2.18041932712528
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-6.81787118871927
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_min_to_city,,0.725149532704385
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_pop_dens,,-0.483211677075581
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_ch_loan_proj_n,,-4.37377233068834
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_disasters,,-0.23906040151552
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_dia,,1.99781935175442
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gems,,1.24519916765895
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gold,,6.14845499273591
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_petro,,-2.8269411561487
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_other_sect_n,,-1.95460202634638
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_total_neighbor_projs,,-0.987168993121886
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_treated_other_funder_n,,0.637459333969256
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,political_stability,,7.47837073665355
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,reg_quality,,10.7349195689197
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,rule_of_law,,8.63038884793585
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_non_aligned_us,,-0.517724412597186
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,voice_accountability,,6.9707868811447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,corruption_control,,-0.0614810788971194
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,country_gini,,0.0668429691203434
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,election_year,,0.104238858529025
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,gov_effectiveness,,0.0582519523861684
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,leader_birthplace,,-0.0692895394038941
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.176191946263984
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_min_to_city,,-0.159064920789316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_pop_dens,,0.0272492465432851
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_ch_loan_proj_n,,0.038330370608903
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_disasters,,0.0237479133916976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_dia,,0.130256870298785
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gems,,0.108527565562461
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gold,,-0.0273454592470812
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_petro,,-0.212656098134062
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_other_sect_n,,1.0528617712448
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_pc_nl_pre_oda,,-0.0341015109124488
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_total_neighbor_projs,,0.354203111450585
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_treated_other_funder_n,,-0.134589920471458
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,political_stability,,0.277663228038307
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,reg_quality,,0.094840584295075
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,rule_of_law,,-0.111570747748616
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_aligned_us,,-0.256999835759863
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_non_aligned_us,,0.0241404562831373
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,voice_accountability,,-0.187738994617081
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,corruption_control,-0.260203884243964,6.99592449327232
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,country_gini,0.0786496710777287,2.17652198855689
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,election_year,0.228987408000997,-0.570620576687554
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,gov_effectiveness,-0.00951238186098632,8.48287094530468
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,leader_birthplace,0.228459391407716,-2.18041932712528
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0230695173516936,-6.81787118871927
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_min_to_city,0.0302166589349507,0.725149532704385
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_pop_dens,0.28396118644625,-0.483211677075581
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0846636453270963,-4.37377233068834
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_disasters,-0.143759527839728,-0.23906040151552
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_dia,0.0190947232820328,1.99781935175442
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gems,0.219530012870675,1.24519916765895
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gold,0.264330872315914,6.14845499273591
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0757671586237841,-2.8269411561487
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_other_sect_n,0.354284650087468,-1.95460202634638
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_total_neighbor_projs,-0.13380933238192,-0.987168993121886
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_treated_other_funder_n,0.0556242301966972,0.637459333969256
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,political_stability,-0.015383950285614,7.47837073665355
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,reg_quality,0.0210142162442202,10.7349195689197
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,rule_of_law,0.228224487826233,8.63038884793585
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_non_aligned_us,-0.273803949952239,-0.517724412597186
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,voice_accountability,-0.305683441609149,6.9707868811447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,corruption_control,-0.032458072965964,-0.0614810788971194
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,country_gini,0.0523431313247398,0.0668429691203434
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,election_year,0.101468490268985,0.104238858529025
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,gov_effectiveness,-0.0336229721736153,0.0582519523861684
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,leader_birthplace,-0.0708667205273981,-0.0692895394038941
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.1060112499446,0.176191946263984
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_min_to_city,0.00140292674303054,-0.159064920789316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_pop_dens,0.118097786530852,0.0272492465432851
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0320151593710813,0.038330370608903
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_disasters,-0.0616489250958157,0.0237479133916976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0140901548229158,0.130256870298785
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gems,0.0543024157918986,0.108527565562461
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0265454407688229,-0.0273454592470812
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_petro,-0.135380655899642,-0.212656098134062
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_other_sect_n,1.19828236818302,1.0528617712448
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0235404780972792,-0.0341015109124488
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_total_neighbor_projs,0.266561984233583,0.354203111450585
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_treated_other_funder_n,-0.026829632462466,-0.134589920471458
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,political_stability,0.0690655756928009,0.277663228038307
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,reg_quality,0.134931374080476,0.094840584295075
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,rule_of_law,-0.0380698763951655,-0.111570747748616
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_aligned_us,-0.295964188501288,-0.256999835759863
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_non_aligned_us,0.17745599016544,0.0241404562831373
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,voice_accountability,-0.100519258826973,-0.187738994617081
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,corruption_control,0.00561938214115796,6.99592449327232
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,country_gini,0.0172247660579161,2.17652198855689
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,election_year,0.0461821223911871,-0.570620576687554
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,gov_effectiveness,-0.0616986406315116,8.48287094530468
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,leader_birthplace,-0.0294196074898416,-2.18041932712528
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_3yr_pre_conflict_deaths,0.0235379989165881,-6.81787118871927
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_min_to_city,-0.0383104148099663,0.725149532704385
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_pop_dens,0.0538093950506301,-0.483211677075581
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_ch_loan_proj_n,0.0796373925318088,-4.37377233068834
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_disasters,-0.0600124183297188,-0.23906040151552
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_dia,-0.0462406947067942,1.99781935175442
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gems,0.028292320140172,1.24519916765895
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gold,-0.0292358376336052,6.14845499273591
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_petro,0.0220568196070961,-2.8269411561487
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_other_sect_n,0.143912377636925,-1.95460202634638
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_pc_nl_pre_oda,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_total_neighbor_projs,-0.00701678040204498,-0.987168993121886
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_treated_other_funder_n,0.0551372902234993,0.637459333969256
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,political_stability,-0.00898209893377523,7.47837073665355
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,reg_quality,-0.031026374679058,10.7349195689197
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,rule_of_law,-0.0119436928397047,8.63038884793585
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_non_aligned_us,-0.0286695624422401,-0.517724412597186
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,voice_accountability,-0.0426925201620914,6.9707868811447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,corruption_control,0.00605399346910404,-0.0614810788971194
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,country_gini,0.0717043954227089,0.0668429691203434
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,election_year,-0.127700605913934,0.104238858529025
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,gov_effectiveness,-0.13721415866166,0.0582519523861684
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,leader_birthplace,-0.0240323958545881,-0.0692895394038941
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_3yr_pre_conflict_deaths,0.150715925395534,0.176191946263984
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_min_to_city,-0.146146280770772,-0.159064920789316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_pop_dens,-0.047386253196746,0.0272492465432851
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_ch_loan_proj_n,-0.0721519755898159,0.038330370608903
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_disasters,0.0514500291668969,0.0237479133916976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_dia,0.0394287999346852,0.130256870298785
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gems,-0.0772770906472573,0.108527565562461
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gold,-0.0030470288172364,-0.0273454592470812
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_petro,-0.0739841995481394,-0.212656098134062
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_other_sect_n,0.900179781913671,1.0528617712448
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_pc_nl_pre_oda,-0.020425411686305,-0.0341015109124488
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_total_neighbor_projs,0.138654899057014,0.354203111450585
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_treated_other_funder_n,0.0737591284327154,-0.134589920471458
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,political_stability,0.118079000711438,0.277663228038307
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,reg_quality,-0.00933138463646154,0.094840584295075
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,rule_of_law,-0.0139768273383378,-0.111570747748616
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_aligned_us,-0.223823521574996,-0.256999835759863
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_non_aligned_us,-0.0742478049360082,0.0241404562831373
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,voice_accountability,-0.063748395722361,-0.187738994617081
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,corruption_control,,6.99592449327232
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,country_gini,,2.17652198855689
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,election_year,,-0.570620576687554
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,gov_effectiveness,,8.48287094530468
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,leader_birthplace,,-2.18041932712528
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_3yr_pre_conflict_deaths,,-6.81787118871927
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_min_to_city,,0.725149532704385
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_pop_dens,,-0.483211677075581
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_ch_loan_proj_n,,-4.37377233068834
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_disasters,,-0.23906040151552
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_dia,,1.99781935175442
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gems,,1.24519916765895
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gold,,6.14845499273591
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_petro,,-2.8269411561487
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_other_sect_n,,-1.95460202634638
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_pc_nl_pre_oda,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_total_neighbor_projs,,-0.987168993121886
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_treated_other_funder_n,,0.637459333969256
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,political_stability,,7.47837073665355
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,reg_quality,,10.7349195689197
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,rule_of_law,,8.63038884793585
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_non_aligned_us,,-0.517724412597186
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,voice_accountability,,6.9707868811447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,corruption_control,,-0.0614810788971194
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,country_gini,,0.0668429691203434
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,election_year,,0.104238858529025
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,gov_effectiveness,,0.0582519523861684
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,leader_birthplace,,-0.0692895394038941
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.176191946263984
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_min_to_city,,-0.159064920789316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_pop_dens,,0.0272492465432851
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_ch_loan_proj_n,,0.038330370608903
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_disasters,,0.0237479133916976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_dia,,0.130256870298785
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gems,,0.108527565562461
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gold,,-0.0273454592470812
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_petro,,-0.212656098134062
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_other_sect_n,,1.0528617712448
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_pc_nl_pre_oda,,-0.0341015109124488
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_total_neighbor_projs,,0.354203111450585
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_treated_other_funder_n,,-0.134589920471458
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,political_stability,,0.277663228038307
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,reg_quality,,0.094840584295075
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,rule_of_law,,-0.111570747748616
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_aligned_us,,-0.256999835759863
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_non_aligned_us,,0.0241404562831373
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,voice_accountability,,-0.187738994617081
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,corruption_control,-0.0447803778454543,6.99592449327232
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,country_gini,0.0339633911781137,2.17652198855689
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,election_year,0.125756687345286,-0.570620576687554
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,gov_effectiveness,-0.075040059232851,8.48287094530468
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,leader_birthplace,0.000263337139331325,-2.18041932712528
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0133972918233522,-6.81787118871927
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_min_to_city,-0.0877838044128291,0.725149532704385
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_pop_dens,0.0574911798935501,-0.483211677075581
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_ch_loan_proj_n,0.0990848781349004,-4.37377233068834
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_disasters,-0.0509716611606258,-0.23906040151552
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_dia,0.0119874240490027,1.99781935175442
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gems,0.0463828417295011,1.24519916765895
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gold,-0.0128599942181609,6.14845499273591
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_petro,0.0182092004938749,-2.8269411561487
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_other_sect_n,0.162884368657226,-1.95460202634638
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_total_neighbor_projs,-0.0355506437487226,-0.987168993121886
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_treated_other_funder_n,0.0282005446290617,0.637459333969256
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,political_stability,-0.00664058298571054,7.47837073665355
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,reg_quality,-0.0203402403479771,10.7349195689197
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,rule_of_law,-0.0446957749176373,8.63038884793585
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_non_aligned_us,-0.105027592301675,-0.517724412597186
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,voice_accountability,-0.0282068117697059,6.9707868811447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,corruption_control,-0.0466148132149819,-0.0614810788971194
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,country_gini,0.0379333776026017,0.0668429691203434
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,election_year,0.245836600512145,0.104238858529025
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,gov_effectiveness,0.111467930255455,0.0582519523861684
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,leader_birthplace,-0.0157068066368783,-0.0692895394038941
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.126277727888702,0.176191946263984
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_min_to_city,-0.0395802973234093,-0.159064920789316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_pop_dens,0.0446648236922919,0.0272492465432851
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_ch_loan_proj_n,0.0185667683882668,0.038330370608903
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_disasters,0.118634561947584,0.0237479133916976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_dia,0.100632844987558,0.130256870298785
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gems,0.056243368365103,0.108527565562461
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gold,0.0640700788795944,-0.0273454592470812
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_petro,-0.0747947959392324,-0.212656098134062
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_other_sect_n,1.01335018368428,1.0528617712448
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_pc_nl_pre_oda,-0.224988955659469,-0.0341015109124488
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_total_neighbor_projs,0.316744453618332,0.354203111450585
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_treated_other_funder_n,0.125220345109692,-0.134589920471458
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,political_stability,0.110004527447742,0.277663228038307
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,reg_quality,0.184878791661464,0.094840584295075
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,rule_of_law,-0.103167653927957,-0.111570747748616
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_aligned_us,-0.516247361721556,-0.256999835759863
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_non_aligned_us,0.0545796166872508,0.0241404562831373
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,voice_accountability,-0.0555768557719434,-0.187738994617081
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,corruption_control,,-0.0483793654177778
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,country_gini,,0.273610864813395
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,election_year,,-0.0151712592628931
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,gov_effectiveness,,0.277962072609223
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,leader_birthplace,,-0.00259936351421056
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_3yr_pre_conflict_deaths,,0.298076107820471
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_min_to_city,,-0.35787919912906
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_pop_dens,,0.965462145497995
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_ch_loan_proj_n,,0.0792443663532875
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_disasters,,0.0256148082039903
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_dia,,0.704927723760163
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gems,,0.491616576253696
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gold,,0.133327387781239
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_petro,,-0.0126301679792786
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_other_sect_n,,0.0925728821807578
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_pc_nl_pre_oda,,0.219931953221649
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_total_neighbor_projs,,0.306529119468914
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_treated_other_funder_n,,0.187550314747606
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,political_stability,,-0.0492052269833884
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,reg_quality,,-0.053235759159696
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,rule_of_law,,0.0123553251191273
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_aligned_us,,-0.013438389648065
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_non_aligned_us,,-0.0839508579693722
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,voice_accountability,,-0.022739326469195
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,corruption_control,,-0.16234079928357
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,country_gini,,-0.162177847392574
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,election_year,,0.0548943969028775
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,gov_effectiveness,,-0.124771959937122
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,leader_birthplace,,0.0693817809763253
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.068128945655333
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_min_to_city,,-0.138126875402775
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_pop_dens,,-0.00239846318052066
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_ch_loan_proj_n,,0.0743704328151115
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_disasters,,-0.0243146645285697
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_dia,,-0.192019319990469
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gems,,0.0253740039554525
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gold,,-0.0193958903067541
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_petro,,0.0610217174999401
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_other_sect_n,,1.25325472034486
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_pc_nl_pre_oda,,0.0197545818868442
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_total_neighbor_projs,,0.406885775441428
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_treated_other_funder_n,,-0.0730428835182162
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,political_stability,,0.0748944862787929
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,reg_quality,,-0.117454687912601
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,rule_of_law,,-0.21357472058016
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_aligned_us,,0.0652763684290573
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_non_aligned_us,,0.0495674606247293
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,voice_accountability,,0.108418673191104
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,corruption_control,-0.0396377375256284,-0.0483793654177778
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,country_gini,0.319688189290481,0.273610864813395
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,election_year,0.00853704504668796,-0.0151712592628931
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,gov_effectiveness,0.190110287144775,0.277962072609223
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,leader_birthplace,-0.134473323151495,-0.00259936351421056
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.284942407607956,0.298076107820471
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_min_to_city,-0.153933082409204,-0.35787919912906
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_pop_dens,0.671035394072532,0.965462145497995
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_ch_loan_proj_n,0.250747022032755,0.0792443663532875
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_disasters,-0.137179395481975,0.0256148082039903
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_dia,0.753783196508882,0.704927723760163
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gems,0.314876798391342,0.491616576253696
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gold,0.0810805256664754,0.133327387781239
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_petro,-0.135679345931858,-0.0126301679792786
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_other_sect_n,0.273048256859094,0.0925728821807578
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_pc_nl_pre_oda,0.36180941846219,0.219931953221649
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_total_neighbor_projs,0.39222883820534,0.306529119468914
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_treated_other_funder_n,0.123085440089901,0.187550314747606
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,political_stability,-0.149493508636953,-0.0492052269833884
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,reg_quality,-0.146200722157949,-0.053235759159696
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,rule_of_law,-0.0661145067214941,0.0123553251191273
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_aligned_us,-0.025568753443661,-0.013438389648065
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_non_aligned_us,-0.0244704486429594,-0.0839508579693722
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,voice_accountability,0.0239921417087326,-0.022739326469195
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,corruption_control,0.153547748997807,-0.16234079928357
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,country_gini,-0.192224848717444,-0.162177847392574
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,election_year,0.177280407883242,0.0548943969028775
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,gov_effectiveness,-0.0690194255486111,-0.124771959937122
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,leader_birthplace,-0.00151127485558459,0.0693817809763253
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.119599191322913,-0.068128945655333
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_min_to_city,-0.266893789768218,-0.138126875402775
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_pop_dens,0.00252408337779344,-0.00239846318052066
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_ch_loan_proj_n,0.070153332417814,0.0743704328151115
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_disasters,-0.0290440480783548,-0.0243146645285697
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_dia,-0.224744411483407,-0.192019319990469
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gems,0.0599890771647912,0.0253740039554525
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gold,0.348827614933252,-0.0193958903067541
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_petro,-0.101221964936703,0.0610217174999401
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_other_sect_n,0.941288045942478,1.25325472034486
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_pc_nl_pre_oda,0.0704831060860269,0.0197545818868442
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_total_neighbor_projs,0.145025619603687,0.406885775441428
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_treated_other_funder_n,-0.011225349940355,-0.0730428835182162
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,political_stability,-0.141751699559388,0.0748944862787929
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,reg_quality,0.0538849688880167,-0.117454687912601
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,rule_of_law,0.0826947536692071,-0.21357472058016
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_aligned_us,-0.0241691520158265,0.0652763684290573
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_non_aligned_us,-0.142644693329868,0.0495674606247293
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,voice_accountability,-0.139267378570517,0.108418673191104
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,corruption_control,,-0.0483793654177778
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,country_gini,,0.273610864813395
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,election_year,,-0.0151712592628931
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,gov_effectiveness,,0.277962072609223
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,leader_birthplace,,-0.00259936351421056
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.298076107820471
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_min_to_city,,-0.35787919912906
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_pop_dens,,0.965462145497995
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_ch_loan_proj_n,,0.0792443663532875
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_disasters,,0.0256148082039903
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_dia,,0.704927723760163
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gems,,0.491616576253696
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gold,,0.133327387781239
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_petro,,-0.0126301679792786
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_other_sect_n,,0.0925728821807578
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_pc_nl_pre_oda,,0.219931953221649
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_total_neighbor_projs,,0.306529119468914
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_treated_other_funder_n,,0.187550314747606
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,political_stability,,-0.0492052269833884
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,reg_quality,,-0.053235759159696
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,rule_of_law,,0.0123553251191273
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_aligned_us,,-0.013438389648065
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_non_aligned_us,,-0.0839508579693722
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,voice_accountability,,-0.022739326469195
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,corruption_control,,-0.16234079928357
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,country_gini,,-0.162177847392574
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,election_year,,0.0548943969028775
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,gov_effectiveness,,-0.124771959937122
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,leader_birthplace,,0.0693817809763253
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.068128945655333
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_min_to_city,,-0.138126875402775
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_pop_dens,,-0.00239846318052066
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_ch_loan_proj_n,,0.0743704328151115
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_disasters,,-0.0243146645285697
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_dia,,-0.192019319990469
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gems,,0.0253740039554525
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gold,,-0.0193958903067541
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_petro,,0.0610217174999401
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_other_sect_n,,1.25325472034486
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_pc_nl_pre_oda,,0.0197545818868442
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_total_neighbor_projs,,0.406885775441428
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_treated_other_funder_n,,-0.0730428835182162
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,political_stability,,0.0748944862787929
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,reg_quality,,-0.117454687912601
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,rule_of_law,,-0.21357472058016
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_aligned_us,,0.0652763684290573
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_non_aligned_us,,0.0495674606247293
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,voice_accountability,,0.108418673191104
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,corruption_control,-0.135551109164958,-0.0483793654177778
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,country_gini,0.0952612083498395,0.273610864813395
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,election_year,0.0955259620025742,-0.0151712592628931
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,gov_effectiveness,0.0206429191119967,0.277962072609223
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,leader_birthplace,-0.00409290492068924,-0.00259936351421056
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0213760225102315,0.298076107820471
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_min_to_city,0.10690194228664,-0.35787919912906
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_pop_dens,-0.0211713266000152,0.965462145497995
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0603319811751211,0.0792443663532875
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_disasters,0.0383267312799585,0.0256148082039903
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0827387152088338,0.704927723760163
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0438646098505706,0.491616576253696
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gold,0.0766275839559964,0.133327387781239
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_petro,0.114246623069047,-0.0126301679792786
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_other_sect_n,-0.111359140053397,0.0925728821807578
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0645106762548689,0.219931953221649
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_total_neighbor_projs,0.0612975008250218,0.306529119468914
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0024772642785682,0.187550314747606
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,political_stability,0.0734176209941482,-0.0492052269833884
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,reg_quality,-0.0394350179401222,-0.053235759159696
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,rule_of_law,0.0596972138248391,0.0123553251191273
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_aligned_us,,-0.013438389648065
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_non_aligned_us,0.0390145209990429,-0.0839508579693722
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,voice_accountability,-0.0648261178284893,-0.022739326469195
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,corruption_control,0.023571343049407,-0.16234079928357
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,country_gini,0.0263812058747853,-0.162177847392574
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,election_year,0.0827641801908684,0.0548943969028775
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,gov_effectiveness,-0.0536623626900821,-0.124771959937122
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,leader_birthplace,-0.0800402878551177,0.0693817809763253
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0409513539634612,-0.068128945655333
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_min_to_city,-0.0227666890979162,-0.138126875402775
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_pop_dens,-0.00712269674644634,-0.00239846318052066
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0884737449814354,0.0743704328151115
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_disasters,0.00328976818826012,-0.0243146645285697
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0308804684365168,-0.192019319990469
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0119557327008806,0.0253740039554525
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gold,0.0470384812075644,-0.0193958903067541
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_petro,0.0385620181681587,0.0610217174999401
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_other_sect_n,0.248221202529886,1.25325472034486
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0232499102177086,0.0197545818868442
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_total_neighbor_projs,0.0776075153704696,0.406885775441428
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0783131934050147,-0.0730428835182162
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,political_stability,-0.0317311879829498,0.0748944862787929
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,reg_quality,-0.0833792988956008,-0.117454687912601
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,rule_of_law,-0.0511922411527514,-0.21357472058016
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_aligned_us,0.0531823210453288,0.0652763684290573
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0918994932621314,0.0495674606247293
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,voice_accountability,-0.00782654584501899,0.108418673191104
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,corruption_control,0.00315752472728502,-0.0483793654177778
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,country_gini,0.258282077368362,0.273610864813395
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,election_year,-0.013867530319259,-0.0151712592628931
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,gov_effectiveness,0.047210109112783,0.277962072609223
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,leader_birthplace,-0.0118189622435625,-0.00259936351421056
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_3yr_pre_conflict_deaths,0.25433282661827,0.298076107820471
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_min_to_city,-0.210597182763742,-0.35787919912906
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_pop_dens,0.218933436268125,0.965462145497995
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_ch_loan_proj_n,0.125676076135141,0.0792443663532875
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_disasters,-0.0409346541599464,0.0256148082039903
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_dia,0.345850591440684,0.704927723760163
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gems,0.083784810465295,0.491616576253696
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gold,-0.0406483975518496,0.133327387781239
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_petro,-0.107108012037352,-0.0126301679792786
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_other_sect_n,0.10865188502703,0.0925728821807578
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_pc_nl_pre_oda,-0.011331776721635,0.219931953221649
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_total_neighbor_projs,0.258003102068326,0.306529119468914
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_treated_other_funder_n,0.0952477726526363,0.187550314747606
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,political_stability,0.034721094220877,-0.0492052269833884
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,reg_quality,0.0184808507794506,-0.053235759159696
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,rule_of_law,-0.0403148410655543,0.0123553251191273
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_aligned_us,-0.0864247064665048,-0.013438389648065
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_non_aligned_us,-0.0820701641402812,-0.0839508579693722
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,voice_accountability,0.0837605053698678,-0.022739326469195
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,corruption_control,-0.0651959624839989,-0.16234079928357
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,country_gini,-0.0476421341765637,-0.162177847392574
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,election_year,-0.00335799678767153,0.0548943969028775
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,gov_effectiveness,-0.0421837631074555,-0.124771959937122
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,leader_birthplace,0.0250789052201459,0.0693817809763253
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_3yr_pre_conflict_deaths,-0.035513527160502,-0.068128945655333
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_min_to_city,-0.0330520519148556,-0.138126875402775
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_pop_dens,0.0676089193113147,-0.00239846318052066
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_ch_loan_proj_n,0.0311228704172963,0.0743704328151115
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_disasters,-0.0237593874894109,-0.0243146645285697
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_dia,-0.0192092107981442,-0.192019319990469
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gems,0.0178143989574165,0.0253740039554525
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gold,-0.0100372674688697,-0.0193958903067541
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_petro,-0.000384066315600648,0.0610217174999401
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_other_sect_n,0.542775123119253,1.25325472034486
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_pc_nl_pre_oda,0.00767946658656181,0.0197545818868442
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_total_neighbor_projs,0.153854558318873,0.406885775441428
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_treated_other_funder_n,-0.0170370092149814,-0.0730428835182162
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,political_stability,0.0214357647625726,0.0748944862787929
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,reg_quality,-0.0233155070408226,-0.117454687912601
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,rule_of_law,-0.0698815096542228,-0.21357472058016
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_aligned_us,-0.0451658170018329,0.0652763684290573
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_non_aligned_us,0.0267658726661647,0.0495674606247293
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,voice_accountability,-0.00672513283323492,0.108418673191104
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,corruption_control,,-0.0483793654177778
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,country_gini,,0.273610864813395
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,election_year,,-0.0151712592628931
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,gov_effectiveness,,0.277962072609223
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,leader_birthplace,,-0.00259936351421056
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.298076107820471
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_min_to_city,,-0.35787919912906
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_pop_dens,,0.965462145497995
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_ch_loan_proj_n,,0.0792443663532875
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_disasters,,0.0256148082039903
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_dia,,0.704927723760163
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gems,,0.491616576253696
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gold,,0.133327387781239
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_petro,,-0.0126301679792786
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_other_sect_n,,0.0925728821807578
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_pc_nl_pre_oda,,0.219931953221649
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_total_neighbor_projs,,0.306529119468914
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_treated_other_funder_n,,0.187550314747606
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,political_stability,,-0.0492052269833884
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,reg_quality,,-0.053235759159696
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,rule_of_law,,0.0123553251191273
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_aligned_us,,-0.013438389648065
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_non_aligned_us,,-0.0839508579693722
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,voice_accountability,,-0.022739326469195
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,corruption_control,,-0.16234079928357
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,country_gini,,-0.162177847392574
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,election_year,,0.0548943969028775
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,gov_effectiveness,,-0.124771959937122
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,leader_birthplace,,0.0693817809763253
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.068128945655333
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_min_to_city,,-0.138126875402775
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_pop_dens,,-0.00239846318052066
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_ch_loan_proj_n,,0.0743704328151115
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_disasters,,-0.0243146645285697
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_dia,,-0.192019319990469
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gems,,0.0253740039554525
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gold,,-0.0193958903067541
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_petro,,0.0610217174999401
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_other_sect_n,,1.25325472034486
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_pc_nl_pre_oda,,0.0197545818868442
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_total_neighbor_projs,,0.406885775441428
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_treated_other_funder_n,,-0.0730428835182162
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,political_stability,,0.0748944862787929
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,reg_quality,,-0.117454687912601
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,rule_of_law,,-0.21357472058016
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_aligned_us,,0.0652763684290573
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_non_aligned_us,,0.0495674606247293
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,voice_accountability,,0.108418673191104
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,corruption_control,0.0287092564115311,-0.0483793654177778
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,country_gini,0.0557135004774347,0.273610864813395
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,election_year,-0.049192610522737,-0.0151712592628931
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,gov_effectiveness,0.0217849741480308,0.277962072609223
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,leader_birthplace,-0.00385053520789443,-0.00259936351421056
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0494833126751341,0.298076107820471
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_min_to_city,-0.0308460109494628,-0.35787919912906
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_pop_dens,0.0843708715122192,0.965462145497995
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_ch_loan_proj_n,0.108348861504353,0.0792443663532875
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_disasters,0.0196848660160367,0.0256148082039903
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_dia,0.0711074522242413,0.704927723760163
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gems,-0.0139160104072653,0.491616576253696
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gold,-0.0139353873315486,0.133327387781239
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_petro,-0.0133600156113971,-0.0126301679792786
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_other_sect_n,0.125329422171885,0.0925728821807578
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_pc_nl_pre_oda,-0.0047408186225217,0.219931953221649
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_total_neighbor_projs,0.0717105431342503,0.306529119468914
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_treated_other_funder_n,0.0466542840097004,0.187550314747606
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,political_stability,0.0045220226538368,-0.0492052269833884
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,reg_quality,-0.00789673286388243,-0.053235759159696
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,rule_of_law,-0.00960058699594775,0.0123553251191273
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_aligned_us,-0.0203196709626375,-0.013438389648065
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_non_aligned_us,-0.0241908266188597,-0.0839508579693722
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,voice_accountability,-0.0457410601642933,-0.022739326469195
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,corruption_control,-0.0913992510060842,-0.16234079928357
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,country_gini,-0.0683649699855549,-0.162177847392574
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,election_year,0.0964762251078902,0.0548943969028775
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,gov_effectiveness,-0.0192379245348257,-0.124771959937122
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,leader_birthplace,-0.0199950316268971,0.0693817809763253
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.124455258372444,-0.068128945655333
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_min_to_city,0.00386226463073396,-0.138126875402775
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_pop_dens,0.0524599856138228,-0.00239846318052066
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_ch_loan_proj_n,0.0297185279628167,0.0743704328151115
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_disasters,-0.0142419149285736,-0.0243146645285697
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_dia,-0.0728529656981112,-0.192019319990469
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gems,0.0142676802986534,0.0253740039554525
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gold,0.00236056455876678,-0.0193958903067541
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_petro,0.0244331716187297,0.0610217174999401
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_other_sect_n,0.742266101017462,1.25325472034486
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_pc_nl_pre_oda,0.00302514286711874,0.0197545818868442
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_total_neighbor_projs,0.256516368947951,0.406885775441428
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_treated_other_funder_n,-0.0072495663299931,-0.0730428835182162
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,political_stability,-0.0196655496908348,0.0748944862787929
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,reg_quality,-0.0193873722007247,-0.117454687912601
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,rule_of_law,-0.164250431468244,-0.21357472058016
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_aligned_us,-0.00433093550693199,0.0652763684290573
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_non_aligned_us,-0.0336495217122366,0.0495674606247293
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,voice_accountability,0.0919512879289686,0.108418673191104
ch,220,Communications (220),Communications,vt_noX,.,corruption_control,,0.166022024141107
ch,220,Communications (220),Communications,vt_noX,.,country_gini,,0.0294213864131524
ch,220,Communications (220),Communications,vt_noX,.,election_year,,0.246507013362318
ch,220,Communications (220),Communications,vt_noX,.,gov_effectiveness,,0.0722131666071043
ch,220,Communications (220),Communications,vt_noX,.,leader_birthplace,,0.123217249163759
ch,220,Communications (220),Communications,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0420931286986726
ch,220,Communications (220),Communications,vt_noX,.,log_avg_min_to_city,,-0.0607948608466873
ch,220,Communications (220),Communications,vt_noX,.,log_avg_pop_dens,,0.404567454938298
ch,220,Communications (220),Communications,vt_noX,.,log_ch_loan_proj_n,,-0.14114353924749
ch,220,Communications (220),Communications,vt_noX,.,log_disasters,,-0.16475049847482
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_dia,,0.134969406517983
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gems,,-0.00841587934050866
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gold,,0.222327938627414
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_petro,,0.363996067770926
ch,220,Communications (220),Communications,vt_noX,.,log_other_sect_n,,0.596481906627404
ch,220,Communications (220),Communications,vt_noX,.,log_pc_nl_pre_oda,,0.157580773585442
ch,220,Communications (220),Communications,vt_noX,.,log_total_neighbor_projs,,0.193597079505243
ch,220,Communications (220),Communications,vt_noX,.,log_treated_other_funder_n,,0.354131751220938
ch,220,Communications (220),Communications,vt_noX,.,political_stability,,-0.168604925949867
ch,220,Communications (220),Communications,vt_noX,.,reg_quality,,-0.174302053980587
ch,220,Communications (220),Communications,vt_noX,.,rule_of_law,,-0.0740902806912958
ch,220,Communications (220),Communications,vt_noX,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_noX,.,unsc_non_aligned_us,,0.547800525608926
ch,220,Communications (220),Communications,vt_noX,.,voice_accountability,,-0.0093562129140135
wb,220,Communications (220),Communications,vt_noX,.,corruption_control,,-0.14978993587511
wb,220,Communications (220),Communications,vt_noX,.,country_gini,,0.390841372141049
wb,220,Communications (220),Communications,vt_noX,.,election_year,,-0.198951578577899
wb,220,Communications (220),Communications,vt_noX,.,gov_effectiveness,,-0.779616363203211
wb,220,Communications (220),Communications,vt_noX,.,leader_birthplace,,-0.106639101652291
wb,220,Communications (220),Communications,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.135448348333174
wb,220,Communications (220),Communications,vt_noX,.,log_avg_min_to_city,,0.0600500901755645
wb,220,Communications (220),Communications,vt_noX,.,log_avg_pop_dens,,0.4902596604026
wb,220,Communications (220),Communications,vt_noX,.,log_ch_loan_proj_n,,-0.00909831447964727
wb,220,Communications (220),Communications,vt_noX,.,log_disasters,,0.294565395056828
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_dia,,0.29534599078532
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gems,,0.464647109792332
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gold,,-0.141467160405195
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_petro,,-0.030501430728439
wb,220,Communications (220),Communications,vt_noX,.,log_other_sect_n,,0.481111810148479
wb,220,Communications (220),Communications,vt_noX,.,log_pc_nl_pre_oda,,0.0672841318546397
wb,220,Communications (220),Communications,vt_noX,.,log_total_neighbor_projs,,0.623474072070961
wb,220,Communications (220),Communications,vt_noX,.,log_treated_other_funder_n,,0.151606441444373
wb,220,Communications (220),Communications,vt_noX,.,political_stability,,-0.162686770816873
wb,220,Communications (220),Communications,vt_noX,.,reg_quality,,0.240135341624387
wb,220,Communications (220),Communications,vt_noX,.,rule_of_law,,0.848708991255638
wb,220,Communications (220),Communications,vt_noX,.,unsc_aligned_us,,0.202492220965099
wb,220,Communications (220),Communications,vt_noX,.,unsc_non_aligned_us,,-0.0544754881349312
wb,220,Communications (220),Communications,vt_noX,.,voice_accountability,,-0.287047409370738
ch,220,Communications (220),Communications,vt_onlyX,.,corruption_control,0.225968119092284,0.166022024141107
ch,220,Communications (220),Communications,vt_onlyX,.,country_gini,-0.205759914861984,0.0294213864131524
ch,220,Communications (220),Communications,vt_onlyX,.,election_year,-0.0476969941659004,0.246507013362318
ch,220,Communications (220),Communications,vt_onlyX,.,gov_effectiveness,0.420672135949128,0.0722131666071043
ch,220,Communications (220),Communications,vt_onlyX,.,leader_birthplace,0.0025232191104443,0.123217249163759
ch,220,Communications (220),Communications,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0105811935593391,-0.0420931286986726
ch,220,Communications (220),Communications,vt_onlyX,.,log_avg_min_to_city,-0.209280075579883,-0.0607948608466873
ch,220,Communications (220),Communications,vt_onlyX,.,log_avg_pop_dens,0.274351634085178,0.404567454938298
ch,220,Communications (220),Communications,vt_onlyX,.,log_ch_loan_proj_n,-0.283716209158308,-0.14114353924749
ch,220,Communications (220),Communications,vt_onlyX,.,log_disasters,-0.129799163714054,-0.16475049847482
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_dia,0.0391799617605283,0.134969406517983
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gems,0.293624811246991,-0.00841587934050866
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gold,-0.0506054147705435,0.222327938627414
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_petro,-0.0460871788114309,0.363996067770926
ch,220,Communications (220),Communications,vt_onlyX,.,log_other_sect_n,0.363662976920619,0.596481906627404
ch,220,Communications (220),Communications,vt_onlyX,.,log_pc_nl_pre_oda,0.317087443917989,0.157580773585442
ch,220,Communications (220),Communications,vt_onlyX,.,log_total_neighbor_projs,-0.0977993289939982,0.193597079505243
ch,220,Communications (220),Communications,vt_onlyX,.,log_treated_other_funder_n,0.358329853345565,0.354131751220938
ch,220,Communications (220),Communications,vt_onlyX,.,political_stability,-0.526191416084773,-0.168604925949867
ch,220,Communications (220),Communications,vt_onlyX,.,reg_quality,0.181009990908206,-0.174302053980587
ch,220,Communications (220),Communications,vt_onlyX,.,rule_of_law,0.0123785557504745,-0.0740902806912958
ch,220,Communications (220),Communications,vt_onlyX,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_onlyX,.,unsc_non_aligned_us,0.369588770046924,0.547800525608926
ch,220,Communications (220),Communications,vt_onlyX,.,voice_accountability,-0.08452568382025,-0.0093562129140135
wb,220,Communications (220),Communications,vt_onlyX,.,corruption_control,-0.194059345601118,-0.14978993587511
wb,220,Communications (220),Communications,vt_onlyX,.,country_gini,0.14125896543265,0.390841372141049
wb,220,Communications (220),Communications,vt_onlyX,.,election_year,-0.203637009123261,-0.198951578577899
wb,220,Communications (220),Communications,vt_onlyX,.,gov_effectiveness,-0.584467503428466,-0.779616363203211
wb,220,Communications (220),Communications,vt_onlyX,.,leader_birthplace,0.0551165857166115,-0.106639101652291
wb,220,Communications (220),Communications,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0686506651341928,-0.135448348333174
wb,220,Communications (220),Communications,vt_onlyX,.,log_avg_min_to_city,-0.0618717423267664,0.0600500901755645
wb,220,Communications (220),Communications,vt_onlyX,.,log_avg_pop_dens,0.269717927277089,0.4902596604026
wb,220,Communications (220),Communications,vt_onlyX,.,log_ch_loan_proj_n,-0.0211305410228673,-0.00909831447964727
wb,220,Communications (220),Communications,vt_onlyX,.,log_disasters,0.226011370206192,0.294565395056828
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_dia,0.235382739305497,0.29534599078532
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gems,0.166780455335974,0.464647109792332
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gold,-0.210291608534754,-0.141467160405195
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_petro,0.0330320666916662,-0.030501430728439
wb,220,Communications (220),Communications,vt_onlyX,.,log_other_sect_n,0.989030889272483,0.481111810148479
wb,220,Communications (220),Communications,vt_onlyX,.,log_pc_nl_pre_oda,0.0917653167992853,0.0672841318546397
wb,220,Communications (220),Communications,vt_onlyX,.,log_total_neighbor_projs,0.311014651563023,0.623474072070961
wb,220,Communications (220),Communications,vt_onlyX,.,log_treated_other_funder_n,0.0733503922075007,0.151606441444373
wb,220,Communications (220),Communications,vt_onlyX,.,political_stability,-0.19074827656149,-0.162686770816873
wb,220,Communications (220),Communications,vt_onlyX,.,reg_quality,-0.0317322651855653,0.240135341624387
wb,220,Communications (220),Communications,vt_onlyX,.,rule_of_law,0.794773433804484,0.848708991255638
wb,220,Communications (220),Communications,vt_onlyX,.,unsc_aligned_us,0.0298061226867204,0.202492220965099
wb,220,Communications (220),Communications,vt_onlyX,.,unsc_non_aligned_us,0.104710511080909,-0.0544754881349312
wb,220,Communications (220),Communications,vt_onlyX,.,voice_accountability,-0.231536496123295,-0.287047409370738
ch,220,Communications (220),Communications,vt_onlyFE,.,corruption_control,,0.166022024141107
ch,220,Communications (220),Communications,vt_onlyFE,.,country_gini,,0.0294213864131524
ch,220,Communications (220),Communications,vt_onlyFE,.,election_year,,0.246507013362318
ch,220,Communications (220),Communications,vt_onlyFE,.,gov_effectiveness,,0.0722131666071043
ch,220,Communications (220),Communications,vt_onlyFE,.,leader_birthplace,,0.123217249163759
ch,220,Communications (220),Communications,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0420931286986726
ch,220,Communications (220),Communications,vt_onlyFE,.,log_avg_min_to_city,,-0.0607948608466873
ch,220,Communications (220),Communications,vt_onlyFE,.,log_avg_pop_dens,,0.404567454938298
ch,220,Communications (220),Communications,vt_onlyFE,.,log_ch_loan_proj_n,,-0.14114353924749
ch,220,Communications (220),Communications,vt_onlyFE,.,log_disasters,,-0.16475049847482
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_dia,,0.134969406517983
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gems,,-0.00841587934050866
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gold,,0.222327938627414
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_petro,,0.363996067770926
ch,220,Communications (220),Communications,vt_onlyFE,.,log_other_sect_n,,0.596481906627404
ch,220,Communications (220),Communications,vt_onlyFE,.,log_pc_nl_pre_oda,,0.157580773585442
ch,220,Communications (220),Communications,vt_onlyFE,.,log_total_neighbor_projs,,0.193597079505243
ch,220,Communications (220),Communications,vt_onlyFE,.,log_treated_other_funder_n,,0.354131751220938
ch,220,Communications (220),Communications,vt_onlyFE,.,political_stability,,-0.168604925949867
ch,220,Communications (220),Communications,vt_onlyFE,.,reg_quality,,-0.174302053980587
ch,220,Communications (220),Communications,vt_onlyFE,.,rule_of_law,,-0.0740902806912958
ch,220,Communications (220),Communications,vt_onlyFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_onlyFE,.,unsc_non_aligned_us,,0.547800525608926
ch,220,Communications (220),Communications,vt_onlyFE,.,voice_accountability,,-0.0093562129140135
wb,220,Communications (220),Communications,vt_onlyFE,.,corruption_control,,-0.14978993587511
wb,220,Communications (220),Communications,vt_onlyFE,.,country_gini,,0.390841372141049
wb,220,Communications (220),Communications,vt_onlyFE,.,election_year,,-0.198951578577899
wb,220,Communications (220),Communications,vt_onlyFE,.,gov_effectiveness,,-0.779616363203211
wb,220,Communications (220),Communications,vt_onlyFE,.,leader_birthplace,,-0.106639101652291
wb,220,Communications (220),Communications,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.135448348333174
wb,220,Communications (220),Communications,vt_onlyFE,.,log_avg_min_to_city,,0.0600500901755645
wb,220,Communications (220),Communications,vt_onlyFE,.,log_avg_pop_dens,,0.4902596604026
wb,220,Communications (220),Communications,vt_onlyFE,.,log_ch_loan_proj_n,,-0.00909831447964727
wb,220,Communications (220),Communications,vt_onlyFE,.,log_disasters,,0.294565395056828
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_dia,,0.29534599078532
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gems,,0.464647109792332
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gold,,-0.141467160405195
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_petro,,-0.030501430728439
wb,220,Communications (220),Communications,vt_onlyFE,.,log_other_sect_n,,0.481111810148479
wb,220,Communications (220),Communications,vt_onlyFE,.,log_pc_nl_pre_oda,,0.0672841318546397
wb,220,Communications (220),Communications,vt_onlyFE,.,log_total_neighbor_projs,,0.623474072070961
wb,220,Communications (220),Communications,vt_onlyFE,.,log_treated_other_funder_n,,0.151606441444373
wb,220,Communications (220),Communications,vt_onlyFE,.,political_stability,,-0.162686770816873
wb,220,Communications (220),Communications,vt_onlyFE,.,reg_quality,,0.240135341624387
wb,220,Communications (220),Communications,vt_onlyFE,.,rule_of_law,,0.848708991255638
wb,220,Communications (220),Communications,vt_onlyFE,.,unsc_aligned_us,,0.202492220965099
wb,220,Communications (220),Communications,vt_onlyFE,.,unsc_non_aligned_us,,-0.0544754881349312
wb,220,Communications (220),Communications,vt_onlyFE,.,voice_accountability,,-0.287047409370738
ch,220,Communications (220),Communications,vt_onlyXandFE,.,corruption_control,0.154578551910815,0.166022024141107
ch,220,Communications (220),Communications,vt_onlyXandFE,.,country_gini,0.131297311261294,0.0294213864131524
ch,220,Communications (220),Communications,vt_onlyXandFE,.,election_year,-0.087736343303697,0.246507013362318
ch,220,Communications (220),Communications,vt_onlyXandFE,.,gov_effectiveness,0.0119126745848917,0.0722131666071043
ch,220,Communications (220),Communications,vt_onlyXandFE,.,leader_birthplace,-0.02259663988254,0.123217249163759
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0115329311415554,-0.0420931286986726
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_min_to_city,0.091885353140533,-0.0607948608466873
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_pop_dens,0.0092011138424277,0.404567454938298
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.00727098246570698,-0.14114353924749
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_disasters,0.0337374030426163,-0.16475049847482
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0575453770346937,0.134969406517983
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gems,-0.015578823951073,-0.00841587934050866
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gold,0.0415855094511061,0.222327938627414
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_petro,0.127400746336207,0.363996067770926
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_other_sect_n,-0.0806043480336601,0.596481906627404
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0370775220729424,0.157580773585442
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0207251863554119,0.193597079505243
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_treated_other_funder_n,0.0791521475603785,0.354131751220938
ch,220,Communications (220),Communications,vt_onlyXandFE,.,political_stability,-0.0919133041333401,-0.168604925949867
ch,220,Communications (220),Communications,vt_onlyXandFE,.,reg_quality,-0.0220406669354996,-0.174302053980587
ch,220,Communications (220),Communications,vt_onlyXandFE,.,rule_of_law,-0.0437740727001808,-0.0740902806912958
ch,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_non_aligned_us,0.109128385409711,0.547800525608926
ch,220,Communications (220),Communications,vt_onlyXandFE,.,voice_accountability,-0.0851506815059108,-0.0093562129140135
wb,220,Communications (220),Communications,vt_onlyXandFE,.,corruption_control,-0.336263599181534,-0.14978993587511
wb,220,Communications (220),Communications,vt_onlyXandFE,.,country_gini,0.282955810576689,0.390841372141049
wb,220,Communications (220),Communications,vt_onlyXandFE,.,election_year,-0.0734680736995947,-0.198951578577899
wb,220,Communications (220),Communications,vt_onlyXandFE,.,gov_effectiveness,-0.515133852660662,-0.779616363203211
wb,220,Communications (220),Communications,vt_onlyXandFE,.,leader_birthplace,-0.027566262157637,-0.106639101652291
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0414189601782717,-0.135448348333174
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_min_to_city,0.144899364626036,0.0600500901755645
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_pop_dens,0.100700188074261,0.4902596604026
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_ch_loan_proj_n,0.00382773213088519,-0.00909831447964727
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_disasters,0.0118876878544657,0.294565395056828
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0645763968117537,0.29534599078532
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0649588640779254,0.464647109792332
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0833139037620278,-0.141467160405195
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_petro,0.00197626726236191,-0.030501430728439
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_other_sect_n,0.770420745462018,0.481111810148479
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.343434638902553,0.0672841318546397
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_total_neighbor_projs,0.292374699562792,0.623474072070961
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_treated_other_funder_n,0.0120364487357433,0.151606441444373
wb,220,Communications (220),Communications,vt_onlyXandFE,.,political_stability,-0.225168466940513,-0.162686770816873
wb,220,Communications (220),Communications,vt_onlyXandFE,.,reg_quality,-0.109604979753496,0.240135341624387
wb,220,Communications (220),Communications,vt_onlyXandFE,.,rule_of_law,0.572468246817568,0.848708991255638
wb,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_aligned_us,0.120994228152585,0.202492220965099
wb,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_non_aligned_us,0.0739316165447155,-0.0544754881349312
wb,220,Communications (220),Communications,vt_onlyXandFE,.,voice_accountability,-0.0251826462987806,-0.287047409370738
ch,220,Communications (220),Communications,vt_withX,.,corruption_control,-0.0120955462992423,0.166022024141107
ch,220,Communications (220),Communications,vt_withX,.,country_gini,-0.0214172893157221,0.0294213864131524
ch,220,Communications (220),Communications,vt_withX,.,election_year,-0.00771663162973878,0.246507013362318
ch,220,Communications (220),Communications,vt_withX,.,gov_effectiveness,0.0122121266531756,0.0722131666071043
ch,220,Communications (220),Communications,vt_withX,.,leader_birthplace,-0.0168457594193758,0.123217249163759
ch,220,Communications (220),Communications,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0202208353646016,-0.0420931286986726
ch,220,Communications (220),Communications,vt_withX,.,log_avg_min_to_city,-0.00756666851346384,-0.0607948608466873
ch,220,Communications (220),Communications,vt_withX,.,log_avg_pop_dens,0.0127340914402157,0.404567454938298
ch,220,Communications (220),Communications,vt_withX,.,log_ch_loan_proj_n,-0.00325439819600441,-0.14114353924749
ch,220,Communications (220),Communications,vt_withX,.,log_disasters,-0.018588995970786,-0.16475049847482
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_dia,0.0279225169972051,0.134969406517983
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gems,0.00899462414672597,-0.00841587934050866
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gold,-0.00955627657822331,0.222327938627414
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_petro,0.0186293286643922,0.363996067770926
ch,220,Communications (220),Communications,vt_withX,.,log_other_sect_n,0.0242672852129918,0.596481906627404
ch,220,Communications (220),Communications,vt_withX,.,log_pc_nl_pre_oda,0.0162615568313049,0.157580773585442
ch,220,Communications (220),Communications,vt_withX,.,log_total_neighbor_projs,0.00752116516930923,0.193597079505243
ch,220,Communications (220),Communications,vt_withX,.,log_treated_other_funder_n,0.021644509187895,0.354131751220938
ch,220,Communications (220),Communications,vt_withX,.,political_stability,-0.0165602743701313,-0.168604925949867
ch,220,Communications (220),Communications,vt_withX,.,reg_quality,0.0163245178537909,-0.174302053980587
ch,220,Communications (220),Communications,vt_withX,.,rule_of_law,0.0291195859783334,-0.0740902806912958
ch,220,Communications (220),Communications,vt_withX,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_withX,.,unsc_non_aligned_us,0.0297772930481081,0.547800525608926
ch,220,Communications (220),Communications,vt_withX,.,voice_accountability,0.00549571870062224,-0.0093562129140135
wb,220,Communications (220),Communications,vt_withX,.,corruption_control,-0.000892267043236605,-0.14978993587511
wb,220,Communications (220),Communications,vt_withX,.,country_gini,0.0057486324058848,0.390841372141049
wb,220,Communications (220),Communications,vt_withX,.,election_year,-0.0219451434782155,-0.198951578577899
wb,220,Communications (220),Communications,vt_withX,.,gov_effectiveness,-0.0153103275410833,-0.779616363203211
wb,220,Communications (220),Communications,vt_withX,.,leader_birthplace,-0.0170490831614026,-0.106639101652291
wb,220,Communications (220),Communications,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0113365279727443,-0.135448348333174
wb,220,Communications (220),Communications,vt_withX,.,log_avg_min_to_city,-0.0147332194494084,0.0600500901755645
wb,220,Communications (220),Communications,vt_withX,.,log_avg_pop_dens,0.0102788832155056,0.4902596604026
wb,220,Communications (220),Communications,vt_withX,.,log_ch_loan_proj_n,0.0120080525660889,-0.00909831447964727
wb,220,Communications (220),Communications,vt_withX,.,log_disasters,0.0256512285792201,0.294565395056828
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_dia,0.0148169101495296,0.29534599078532
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gems,-0.00119927539373747,0.464647109792332
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gold,-0.00726507656276228,-0.141467160405195
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_petro,0.00970589272241323,-0.030501430728439
wb,220,Communications (220),Communications,vt_withX,.,log_other_sect_n,0.0381090826354841,0.481111810148479
wb,220,Communications (220),Communications,vt_withX,.,log_pc_nl_pre_oda,0.0109262370178479,0.0672841318546397
wb,220,Communications (220),Communications,vt_withX,.,log_total_neighbor_projs,0.0219830521941188,0.623474072070961
wb,220,Communications (220),Communications,vt_withX,.,log_treated_other_funder_n,0.0126952556287865,0.151606441444373
wb,220,Communications (220),Communications,vt_withX,.,political_stability,-0.0109535529161799,-0.162686770816873
wb,220,Communications (220),Communications,vt_withX,.,reg_quality,0.00300580083625396,0.240135341624387
wb,220,Communications (220),Communications,vt_withX,.,rule_of_law,0.0085602925333657,0.848708991255638
wb,220,Communications (220),Communications,vt_withX,.,unsc_aligned_us,0.00125794598367093,0.202492220965099
wb,220,Communications (220),Communications,vt_withX,.,unsc_non_aligned_us,-0.00850641337223259,-0.0544754881349312
wb,220,Communications (220),Communications,vt_withX,.,voice_accountability,-0.00310265961103136,-0.287047409370738
ch,220,Communications (220),Communications,vt_withFE,.,corruption_control,,0.166022024141107
ch,220,Communications (220),Communications,vt_withFE,.,country_gini,,0.0294213864131524
ch,220,Communications (220),Communications,vt_withFE,.,election_year,,0.246507013362318
ch,220,Communications (220),Communications,vt_withFE,.,gov_effectiveness,,0.0722131666071043
ch,220,Communications (220),Communications,vt_withFE,.,leader_birthplace,,0.123217249163759
ch,220,Communications (220),Communications,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0420931286986726
ch,220,Communications (220),Communications,vt_withFE,.,log_avg_min_to_city,,-0.0607948608466873
ch,220,Communications (220),Communications,vt_withFE,.,log_avg_pop_dens,,0.404567454938298
ch,220,Communications (220),Communications,vt_withFE,.,log_ch_loan_proj_n,,-0.14114353924749
ch,220,Communications (220),Communications,vt_withFE,.,log_disasters,,-0.16475049847482
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_dia,,0.134969406517983
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gems,,-0.00841587934050866
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gold,,0.222327938627414
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_petro,,0.363996067770926
ch,220,Communications (220),Communications,vt_withFE,.,log_other_sect_n,,0.596481906627404
ch,220,Communications (220),Communications,vt_withFE,.,log_pc_nl_pre_oda,,0.157580773585442
ch,220,Communications (220),Communications,vt_withFE,.,log_total_neighbor_projs,,0.193597079505243
ch,220,Communications (220),Communications,vt_withFE,.,log_treated_other_funder_n,,0.354131751220938
ch,220,Communications (220),Communications,vt_withFE,.,political_stability,,-0.168604925949867
ch,220,Communications (220),Communications,vt_withFE,.,reg_quality,,-0.174302053980587
ch,220,Communications (220),Communications,vt_withFE,.,rule_of_law,,-0.0740902806912958
ch,220,Communications (220),Communications,vt_withFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_withFE,.,unsc_non_aligned_us,,0.547800525608926
ch,220,Communications (220),Communications,vt_withFE,.,voice_accountability,,-0.0093562129140135
wb,220,Communications (220),Communications,vt_withFE,.,corruption_control,,-0.14978993587511
wb,220,Communications (220),Communications,vt_withFE,.,country_gini,,0.390841372141049
wb,220,Communications (220),Communications,vt_withFE,.,election_year,,-0.198951578577899
wb,220,Communications (220),Communications,vt_withFE,.,gov_effectiveness,,-0.779616363203211
wb,220,Communications (220),Communications,vt_withFE,.,leader_birthplace,,-0.106639101652291
wb,220,Communications (220),Communications,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.135448348333174
wb,220,Communications (220),Communications,vt_withFE,.,log_avg_min_to_city,,0.0600500901755645
wb,220,Communications (220),Communications,vt_withFE,.,log_avg_pop_dens,,0.4902596604026
wb,220,Communications (220),Communications,vt_withFE,.,log_ch_loan_proj_n,,-0.00909831447964727
wb,220,Communications (220),Communications,vt_withFE,.,log_disasters,,0.294565395056828
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_dia,,0.29534599078532
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gems,,0.464647109792332
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gold,,-0.141467160405195
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_petro,,-0.030501430728439
wb,220,Communications (220),Communications,vt_withFE,.,log_other_sect_n,,0.481111810148479
wb,220,Communications (220),Communications,vt_withFE,.,log_pc_nl_pre_oda,,0.0672841318546397
wb,220,Communications (220),Communications,vt_withFE,.,log_total_neighbor_projs,,0.623474072070961
wb,220,Communications (220),Communications,vt_withFE,.,log_treated_other_funder_n,,0.151606441444373
wb,220,Communications (220),Communications,vt_withFE,.,political_stability,,-0.162686770816873
wb,220,Communications (220),Communications,vt_withFE,.,reg_quality,,0.240135341624387
wb,220,Communications (220),Communications,vt_withFE,.,rule_of_law,,0.848708991255638
wb,220,Communications (220),Communications,vt_withFE,.,unsc_aligned_us,,0.202492220965099
wb,220,Communications (220),Communications,vt_withFE,.,unsc_non_aligned_us,,-0.0544754881349312
wb,220,Communications (220),Communications,vt_withFE,.,voice_accountability,,-0.287047409370738
ch,220,Communications (220),Communications,vt_withXandFE,.,corruption_control,-0.000299683024641124,0.166022024141107
ch,220,Communications (220),Communications,vt_withXandFE,.,country_gini,0.00185155862694949,0.0294213864131524
ch,220,Communications (220),Communications,vt_withXandFE,.,election_year,0.00199838613130894,0.246507013362318
ch,220,Communications (220),Communications,vt_withXandFE,.,gov_effectiveness,-2.1407344320323e-05,0.0722131666071043
ch,220,Communications (220),Communications,vt_withXandFE,.,leader_birthplace,-0.000607679125387247,0.123217249163759
ch,220,Communications (220),Communications,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-8.94305855035926e-05,-0.0420931286986726
ch,220,Communications (220),Communications,vt_withXandFE,.,log_avg_min_to_city,-0.00383094524033369,-0.0607948608466873
ch,220,Communications (220),Communications,vt_withXandFE,.,log_avg_pop_dens,0.0041398864018265,0.404567454938298
ch,220,Communications (220),Communications,vt_withXandFE,.,log_ch_loan_proj_n,0.000322921833721929,-0.14114353924749
ch,220,Communications (220),Communications,vt_withXandFE,.,log_disasters,0.00020694661943708,-0.16475049847482
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_dia,-0.000231451044091955,0.134969406517983
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gems,-0.00159310827613808,-0.00841587934050866
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gold,-0.000959571254643377,0.222327938627414
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_petro,-0.00128091475693509,0.363996067770926
ch,220,Communications (220),Communications,vt_withXandFE,.,log_other_sect_n,0.00609731197473617,0.596481906627404
ch,220,Communications (220),Communications,vt_withXandFE,.,log_pc_nl_pre_oda,0.00227552015858236,0.157580773585442
ch,220,Communications (220),Communications,vt_withXandFE,.,log_total_neighbor_projs,0.00413642402272639,0.193597079505243
ch,220,Communications (220),Communications,vt_withXandFE,.,log_treated_other_funder_n,0.00407782864705866,0.354131751220938
ch,220,Communications (220),Communications,vt_withXandFE,.,political_stability,0.000793308105203333,-0.168604925949867
ch,220,Communications (220),Communications,vt_withXandFE,.,reg_quality,-0.000817577969864943,-0.174302053980587
ch,220,Communications (220),Communications,vt_withXandFE,.,rule_of_law,-0.00078508837046685,-0.0740902806912958
ch,220,Communications (220),Communications,vt_withXandFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_withXandFE,.,unsc_non_aligned_us,0.0026812609808992,0.547800525608926
ch,220,Communications (220),Communications,vt_withXandFE,.,voice_accountability,-0.00188111642943118,-0.0093562129140135
wb,220,Communications (220),Communications,vt_withXandFE,.,corruption_control,-0.16619573725736,-0.14978993587511
wb,220,Communications (220),Communications,vt_withXandFE,.,country_gini,-0.0656329268135623,0.390841372141049
wb,220,Communications (220),Communications,vt_withXandFE,.,election_year,-0.085939524214503,-0.198951578577899
wb,220,Communications (220),Communications,vt_withXandFE,.,gov_effectiveness,-0.250721573322083,-0.779616363203211
wb,220,Communications (220),Communications,vt_withXandFE,.,leader_birthplace,-0.110621355075867,-0.106639101652291
wb,220,Communications (220),Communications,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0331702427798888,-0.135448348333174
wb,220,Communications (220),Communications,vt_withXandFE,.,log_avg_min_to_city,0.115101418549894,0.0600500901755645
wb,220,Communications (220),Communications,vt_withXandFE,.,log_avg_pop_dens,0.0595541290967959,0.4902596604026
wb,220,Communications (220),Communications,vt_withXandFE,.,log_ch_loan_proj_n,-0.0586093262117366,-0.00909831447964727
wb,220,Communications (220),Communications,vt_withXandFE,.,log_disasters,0.0719579653814245,0.294565395056828
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_dia,-0.117283131322475,0.29534599078532
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gems,0.041572319123661,0.464647109792332
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gold,-0.11896117368713,-0.141467160405195
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_petro,0.0439894403214558,-0.030501430728439
wb,220,Communications (220),Communications,vt_withXandFE,.,log_other_sect_n,0.565441000442834,0.481111810148479
wb,220,Communications (220),Communications,vt_withXandFE,.,log_pc_nl_pre_oda,0.00645723645924606,0.0672841318546397
wb,220,Communications (220),Communications,vt_withXandFE,.,log_total_neighbor_projs,0.186978760091591,0.623474072070961
wb,220,Communications (220),Communications,vt_withXandFE,.,log_treated_other_funder_n,0.107217077391684,0.151606441444373
wb,220,Communications (220),Communications,vt_withXandFE,.,political_stability,-0.127773877017602,-0.162686770816873
wb,220,Communications (220),Communications,vt_withXandFE,.,reg_quality,-0.0949339410872214,0.240135341624387
wb,220,Communications (220),Communications,vt_withXandFE,.,rule_of_law,0.191761083621816,0.848708991255638
wb,220,Communications (220),Communications,vt_withXandFE,.,unsc_aligned_us,0.0581202992802846,0.202492220965099
wb,220,Communications (220),Communications,vt_withXandFE,.,unsc_non_aligned_us,-0.10519181291106,-0.0544754881349312
wb,220,Communications (220),Communications,vt_withXandFE,.,voice_accountability,0.0768680558582115,-0.287047409370738
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,corruption_control,,1.22721589726974
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,country_gini,,-0.0240292865535031
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,election_year,,-0.335848212950035
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,gov_effectiveness,,-0.400666532713762
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,leader_birthplace,,-0.0398074857437844
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.64941890542024
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_min_to_city,,-0.292339979697057
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_pop_dens,,0.552723161970283
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_ch_loan_proj_n,,0.320123282776876
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_disasters,,0.424444500102723
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_dia,,-0.171680664269949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gems,,-0.0254536854560867
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gold,,-0.559661260896568
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_petro,,-0.0417187735043549
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_other_sect_n,,-0.269113224420102
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_total_neighbor_projs,,0.564113601281158
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_treated_other_funder_n,,0.196847162784242
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,political_stability,,0.496049608760381
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,reg_quality,,-1.07457690960854
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,rule_of_law,,0.0425529040421789
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_aligned_us,,0.309737758491924
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,voice_accountability,,-0.713680365437073
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,corruption_control,,-0.0583257535137632
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,country_gini,,-0.024339376995536
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,election_year,,-0.0189006979475774
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,gov_effectiveness,,-0.24211681841172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,leader_birthplace,,0.109335760640428
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_3yr_pre_conflict_deaths,,0.0174579531736951
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_min_to_city,,-0.175099700355853
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_pop_dens,,0.269569763391916
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_ch_loan_proj_n,,-0.0453384409905505
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_disasters,,0.0526771698994055
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_dia,,-0.0219679680642358
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gems,,-0.0940098101698886
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gold,,0.149592104293516
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_petro,,-0.0278976147714555
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_other_sect_n,,0.811253378850038
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_pc_nl_pre_oda,,0.121872853607283
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_total_neighbor_projs,,0.183379956000587
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_treated_other_funder_n,,0.293097958819037
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,political_stability,,-0.234967731871743
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,reg_quality,,-0.241702244809648
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,rule_of_law,,0.285705794173298
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_aligned_us,,0.0297439077516557
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_non_aligned_us,,0.0210152853318105
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,voice_accountability,,0.248680389619457
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,corruption_control,0.437988429982191,1.22721589726974
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,country_gini,0.360803792309013,-0.0240292865535031
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,election_year,-0.340047423411161,-0.335848212950035
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,gov_effectiveness,-0.4782620039582,-0.400666532713762
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,leader_birthplace,0.27966423407194,-0.0398074857437844
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.283500403240313,-0.64941890542024
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_min_to_city,0.0112181644514203,-0.292339979697057
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_pop_dens,0.198000268936157,0.552723161970283
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_ch_loan_proj_n,0.205837844768584,0.320123282776876
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_disasters,0.0376663594320444,0.424444500102723
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_dia,-0.000866640210151675,-0.171680664269949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gems,-0.021776377260685,-0.0254536854560867
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gold,-0.688605476915838,-0.559661260896568
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_petro,-0.053646873421967,-0.0417187735043549
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_other_sect_n,0.191336875148164,-0.269113224420102
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_total_neighbor_projs,0.0799785332009198,0.564113601281158
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_treated_other_funder_n,-0.200568992346552,0.196847162784242
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,political_stability,0.0907617728970947,0.496049608760381
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,reg_quality,-0.117667619138957,-1.07457690960854
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,rule_of_law,-0.132218900341542,0.0425529040421789
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_aligned_us,0.0711237234342923,0.309737758491924
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,voice_accountability,-0.0692635072418495,-0.713680365437073
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,corruption_control,-0.472761361151916,-0.0583257535137632
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,country_gini,0.204456291440873,-0.024339376995536
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,election_year,-0.169718778878475,-0.0189006979475774
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,gov_effectiveness,-0.17173486197368,-0.24211681841172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,leader_birthplace,-0.179233094900914,0.109335760640428
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.157507117092613,0.0174579531736951
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_min_to_city,-0.0974078748002652,-0.175099700355853
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_pop_dens,0.197475481349975,0.269569763391916
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_ch_loan_proj_n,-0.332770359888467,-0.0453384409905505
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_disasters,-0.0809007712825792,0.0526771698994055
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_dia,0.185690447855742,-0.0219679680642358
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gems,-0.114906597696245,-0.0940098101698886
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gold,0.0646202908828856,0.149592104293516
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_petro,0.275402141511441,-0.0278976147714555
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_other_sect_n,1.36419414401052,0.811253378850038
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_pc_nl_pre_oda,0.525719381720008,0.121872853607283
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_total_neighbor_projs,0.14980251435192,0.183379956000587
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_treated_other_funder_n,-0.114816407859349,0.293097958819037
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,political_stability,0.0274383817566564,-0.234967731871743
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,reg_quality,-0.197699756175264,-0.241702244809648
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,rule_of_law,0.317233967855563,0.285705794173298
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_aligned_us,0.097316542565808,0.0297439077516557
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_non_aligned_us,0.24984620880328,0.0210152853318105
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,voice_accountability,0.542661746293323,0.248680389619457
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,corruption_control,,1.22721589726974
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,country_gini,,-0.0240292865535031
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,election_year,,-0.335848212950035
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,gov_effectiveness,,-0.400666532713762
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,leader_birthplace,,-0.0398074857437844
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.64941890542024
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_min_to_city,,-0.292339979697057
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_pop_dens,,0.552723161970283
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_ch_loan_proj_n,,0.320123282776876
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_disasters,,0.424444500102723
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_dia,,-0.171680664269949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gems,,-0.0254536854560867
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gold,,-0.559661260896568
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_petro,,-0.0417187735043549
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_other_sect_n,,-0.269113224420102
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_total_neighbor_projs,,0.564113601281158
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_treated_other_funder_n,,0.196847162784242
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,political_stability,,0.496049608760381
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,reg_quality,,-1.07457690960854
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,rule_of_law,,0.0425529040421789
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_aligned_us,,0.309737758491924
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,voice_accountability,,-0.713680365437073
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,corruption_control,,-0.0583257535137632
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,country_gini,,-0.024339376995536
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,election_year,,-0.0189006979475774
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,gov_effectiveness,,-0.24211681841172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,leader_birthplace,,0.109335760640428
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.0174579531736951
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_min_to_city,,-0.175099700355853
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_pop_dens,,0.269569763391916
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_ch_loan_proj_n,,-0.0453384409905505
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_disasters,,0.0526771698994055
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_dia,,-0.0219679680642358
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gems,,-0.0940098101698886
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gold,,0.149592104293516
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_petro,,-0.0278976147714555
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_other_sect_n,,0.811253378850038
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_pc_nl_pre_oda,,0.121872853607283
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_total_neighbor_projs,,0.183379956000587
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_treated_other_funder_n,,0.293097958819037
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,political_stability,,-0.234967731871743
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,reg_quality,,-0.241702244809648
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,rule_of_law,,0.285705794173298
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_aligned_us,,0.0297439077516557
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_non_aligned_us,,0.0210152853318105
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,voice_accountability,,0.248680389619457
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,corruption_control,0.474583882838461,1.22721589726974
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,country_gini,0.0580131393298503,-0.0240292865535031
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,election_year,-0.182366383476183,-0.335848212950035
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,gov_effectiveness,-0.11414232892915,-0.400666532713762
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,leader_birthplace,0.0511057641357128,-0.0398074857437844
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0199327828735106,-0.64941890542024
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_min_to_city,0.072840657774359,-0.292339979697057
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_pop_dens,0.255768436826766,0.552723161970283
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_ch_loan_proj_n,0.103906534169823,0.320123282776876
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_disasters,0.194784485278665,0.424444500102723
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_dia,0.0724518305644053,-0.171680664269949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gems,-0.193891623914242,-0.0254536854560867
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gold,-0.242633724603802,-0.559661260896568
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_petro,0.0346837801090442,-0.0417187735043549
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_other_sect_n,-0.144080856032705,-0.269113224420102
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_total_neighbor_projs,-0.00502850756049157,0.564113601281158
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_treated_other_funder_n,-0.232308231964739,0.196847162784242
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,political_stability,0.0199743643961847,0.496049608760381
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,reg_quality,-0.481880343258384,-1.07457690960854
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,rule_of_law,-0.0667533678002662,0.0425529040421789
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_aligned_us,0.107933756075812,0.309737758491924
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,voice_accountability,-0.10693810094148,-0.713680365437073
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,corruption_control,-0.300496020317066,-0.0583257535137632
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,country_gini,0.191878372374921,-0.024339376995536
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,election_year,-0.0989237593859579,-0.0189006979475774
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,gov_effectiveness,-0.173369025699802,-0.24211681841172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,leader_birthplace,0.0785444898158607,0.109335760640428
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0195029953308407,0.0174579531736951
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_min_to_city,-0.14361248984933,-0.175099700355853
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_pop_dens,0.12794733595103,0.269569763391916
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0898647568607146,-0.0453384409905505
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_disasters,-0.12315953735257,0.0526771698994055
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_dia,0.0939724206924445,-0.0219679680642358
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gems,-0.377927285656334,-0.0940098101698886
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gold,0.157831106260419,0.149592104293516
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_petro,0.259606447611005,-0.0278976147714555
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_other_sect_n,0.924657424688322,0.811253378850038
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.218982554618344,0.121872853607283
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_total_neighbor_projs,0.253254103679236,0.183379956000587
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_treated_other_funder_n,0.269310548789856,0.293097958819037
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,political_stability,-0.323576996400959,-0.234967731871743
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,reg_quality,-0.034277424477038,-0.241702244809648
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,rule_of_law,0.195075818728649,0.285705794173298
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_aligned_us,0.0520226998254579,0.0297439077516557
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_non_aligned_us,0.18205322425807,0.0210152853318105
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,voice_accountability,0.61535908281805,0.248680389619457
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,corruption_control,0.0311883087176812,1.22721589726974
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,country_gini,0.0328059371607376,-0.0240292865535031
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,election_year,-0.0641863324865699,-0.335848212950035
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,gov_effectiveness,-0.157826675279058,-0.400666532713762
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,leader_birthplace,0.00821931773796588,-0.0398074857437844
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_3yr_pre_conflict_deaths,-0.113106675220184,-0.64941890542024
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_min_to_city,-0.13560069700703,-0.292339979697057
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_pop_dens,0.0782161109242589,0.552723161970283
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_ch_loan_proj_n,0.129303485821029,0.320123282776876
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_disasters,-0.0185184940323247,0.424444500102723
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_dia,-0.0793609609082344,-0.171680664269949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gems,0.0108892866317183,-0.0254536854560867
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gold,-0.166238289578469,-0.559661260896568
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_petro,0.0808032593876124,-0.0417187735043549
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_other_sect_n,-0.0197312260605443,-0.269113224420102
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_total_neighbor_projs,0.103550221435726,0.564113601281158
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_treated_other_funder_n,0.103033865817138,0.196847162784242
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,political_stability,0.0812581284716727,0.496049608760381
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,reg_quality,-0.0556888049189005,-1.07457690960854
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,rule_of_law,-0.0967183739738549,0.0425529040421789
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_aligned_us,0.00151041393168288,0.309737758491924
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,voice_accountability,0.0946482455264786,-0.713680365437073
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,corruption_control,-0.0129179760650727,-0.0583257535137632
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,country_gini,-0.0299288297491147,-0.024339376995536
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,election_year,-0.0412862302083583,-0.0189006979475774
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,gov_effectiveness,-0.0336541203490938,-0.24211681841172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,leader_birthplace,-0.0102926772600079,0.109335760640428
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_3yr_pre_conflict_deaths,0.0348473715200096,0.0174579531736951
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_min_to_city,-0.015831486475654,-0.175099700355853
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_pop_dens,0.0377896266037715,0.269569763391916
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_ch_loan_proj_n,-0.0249341809027674,-0.0453384409905505
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_disasters,0.00133496853988561,0.0526771698994055
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_dia,0.011310383490054,-0.0219679680642358
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gems,-0.00866752510424705,-0.0940098101698886
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gold,0.0152958909911104,0.149592104293516
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_petro,-0.0104283840151038,-0.0278976147714555
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_other_sect_n,0.11306825391948,0.811253378850038
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_pc_nl_pre_oda,-0.000102892866125366,0.121872853607283
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_total_neighbor_projs,0.056820384049794,0.183379956000587
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_treated_other_funder_n,0.0376171218475871,0.293097958819037
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,political_stability,-0.00482798432785794,-0.234967731871743
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,reg_quality,-0.0423284525633756,-0.241702244809648
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,rule_of_law,0.0161518128786697,0.285705794173298
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_aligned_us,0.0157767100934847,0.0297439077516557
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_non_aligned_us,-0.016128387268977,0.0210152853318105
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,voice_accountability,-0.0239875998254873,0.248680389619457
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,corruption_control,,1.22721589726974
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,country_gini,,-0.0240292865535031
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,election_year,,-0.335848212950035
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,gov_effectiveness,,-0.400666532713762
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,leader_birthplace,,-0.0398074857437844
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.64941890542024
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_min_to_city,,-0.292339979697057
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_pop_dens,,0.552723161970283
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_ch_loan_proj_n,,0.320123282776876
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_disasters,,0.424444500102723
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_dia,,-0.171680664269949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gems,,-0.0254536854560867
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gold,,-0.559661260896568
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_petro,,-0.0417187735043549
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_other_sect_n,,-0.269113224420102
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_total_neighbor_projs,,0.564113601281158
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_treated_other_funder_n,,0.196847162784242
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,political_stability,,0.496049608760381
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,reg_quality,,-1.07457690960854
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,rule_of_law,,0.0425529040421789
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_aligned_us,,0.309737758491924
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,voice_accountability,,-0.713680365437073
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,corruption_control,,-0.0583257535137632
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,country_gini,,-0.024339376995536
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,election_year,,-0.0189006979475774
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,gov_effectiveness,,-0.24211681841172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,leader_birthplace,,0.109335760640428
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.0174579531736951
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_min_to_city,,-0.175099700355853
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_pop_dens,,0.269569763391916
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_ch_loan_proj_n,,-0.0453384409905505
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_disasters,,0.0526771698994055
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_dia,,-0.0219679680642358
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gems,,-0.0940098101698886
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gold,,0.149592104293516
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_petro,,-0.0278976147714555
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_other_sect_n,,0.811253378850038
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_pc_nl_pre_oda,,0.121872853607283
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_total_neighbor_projs,,0.183379956000587
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_treated_other_funder_n,,0.293097958819037
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,political_stability,,-0.234967731871743
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,reg_quality,,-0.241702244809648
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,rule_of_law,,0.285705794173298
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_aligned_us,,0.0297439077516557
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_non_aligned_us,,0.0210152853318105
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,voice_accountability,,0.248680389619457
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,corruption_control,0.0547995701059669,1.22721589726974
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,country_gini,-0.0242003578040747,-0.0240292865535031
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,election_year,-0.0989019293803722,-0.335848212950035
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,gov_effectiveness,-0.083616392659019,-0.400666532713762
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,leader_birthplace,0.0516700032260213,-0.0398074857437844
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0991555593814664,-0.64941890542024
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_min_to_city,-0.0657842955924571,-0.292339979697057
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_pop_dens,0.10519919661805,0.552723161970283
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_ch_loan_proj_n,0.110411819415191,0.320123282776876
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_disasters,0.0814640624600056,0.424444500102723
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_dia,-0.0584462591446938,-0.171680664269949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gems,-0.0705251328460872,-0.0254536854560867
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gold,-0.144571372456849,-0.559661260896568
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_petro,0.0046084727998823,-0.0417187735043549
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_other_sect_n,-0.0695467907656155,-0.269113224420102
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_total_neighbor_projs,0.0964119882043453,0.564113601281158
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_treated_other_funder_n,-0.0241834896011311,0.196847162784242
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,political_stability,0.0270351508143359,0.496049608760381
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,reg_quality,-0.117894241921604,-1.07457690960854
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,rule_of_law,-0.0689028087118648,0.0425529040421789
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_aligned_us,0.0468611346953601,0.309737758491924
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,voice_accountability,-0.0363624075986448,-0.713680365437073
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,corruption_control,-0.223979605683117,-0.0583257535137632
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,country_gini,-0.00332824609358793,-0.024339376995536
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,election_year,-0.0140393723268082,-0.0189006979475774
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,gov_effectiveness,-0.107547848210675,-0.24211681841172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,leader_birthplace,0.00549153665546534,0.109335760640428
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0429012019552474,0.0174579531736951
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_min_to_city,-0.157686514277012,-0.175099700355853
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_pop_dens,0.101802221466787,0.269569763391916
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_ch_loan_proj_n,-0.13628548659143,-0.0453384409905505
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_disasters,0.0521924118546083,0.0526771698994055
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_dia,0.0125145701412112,-0.0219679680642358
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gems,-0.172472638618201,-0.0940098101698886
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gold,0.0375286939125,0.149592104293516
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_petro,0.0788667077769063,-0.0278976147714555
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_other_sect_n,0.781396705401116,0.811253378850038
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_pc_nl_pre_oda,0.187118674828153,0.121872853607283
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_total_neighbor_projs,0.207936350213153,0.183379956000587
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_treated_other_funder_n,0.123056018776286,0.293097958819037
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,political_stability,-0.133992727249863,-0.234967731871743
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,reg_quality,-0.0659290174953587,-0.241702244809648
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,rule_of_law,0.314168747011562,0.285705794173298
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_aligned_us,0.104936035324338,0.0297439077516557
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_non_aligned_us,0.179066998138969,0.0210152853318105
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,voice_accountability,0.317221047025242,0.248680389619457
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,corruption_control,,0.626137191578145
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,country_gini,,-0.122189911950699
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,election_year,,-0.216932360881231
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,gov_effectiveness,,0.295089676355048
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,leader_birthplace,,-0.0147318185565703
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_3yr_pre_conflict_deaths,,0.384204209808933
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_avg_min_to_city,,0.0358689351419953
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_avg_pop_dens,,0.248084008656251
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_ch_loan_proj_n,,0.0930869809943031
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_disasters,,-0.426294787686671
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_dia,,0.131815528101946
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_gems,,0.0056198135402373
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_gold,,-0.137450262200203
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_petro,,0.0661283756766208
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_other_sect_n,,1.02293687720228
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_pc_nl_pre_oda,,0.0490607688961417
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_total_neighbor_projs,,-0.12505419822599
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_treated_other_funder_n,,0.141181979009426
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,political_stability,,-0.347026035388992
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,reg_quality,,0.466013607958526
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,rule_of_law,,0.296642260847431
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,unsc_aligned_us,,-0.09548747647293
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,unsc_non_aligned_us,,0.0252011702348702
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,voice_accountability,,-0.203411817328096
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,corruption_control,0.275407909490184,0.626137191578145
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,country_gini,-0.229098993390791,-0.122189911950699
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,election_year,-0.265387316942174,-0.216932360881231
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,gov_effectiveness,0.200718915015463,0.295089676355048
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,leader_birthplace,0.0427622202038901,-0.0147318185565703
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.283768418878373,0.384204209808933
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_avg_min_to_city,-0.0278992635011674,0.0358689351419953
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_avg_pop_dens,0.168300841599703,0.248084008656251
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_ch_loan_proj_n,-0.184316064938938,0.0930869809943031
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_disasters,-0.0545122861862157,-0.426294787686671
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_dia,-0.0659445206820967,0.131815528101946
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_gems,-0.115513681918383,0.0056198135402373
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_gold,0.219471981450915,-0.137450262200203
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_petro,0.297460765838622,0.0661283756766208
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_other_sect_n,0.881223740875827,1.02293687720228
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_pc_nl_pre_oda,0.154207827597857,0.0490607688961417
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_total_neighbor_projs,-0.243191276639703,-0.12505419822599
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_treated_other_funder_n,-0.0219097075983809,0.141181979009426
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,political_stability,-0.331353403702394,-0.347026035388992
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,reg_quality,0.0490803413465617,0.466013607958526
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,rule_of_law,0.187934847474084,0.296642260847431
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,unsc_aligned_us,-0.0489345440268361,-0.09548747647293
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,unsc_non_aligned_us,0.0812248364463713,0.0252011702348702
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,voice_accountability,-0.010931540429592,-0.203411817328096
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,corruption_control,,0.626137191578145
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,country_gini,,-0.122189911950699
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,election_year,,-0.216932360881231
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,gov_effectiveness,,0.295089676355048
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,leader_birthplace,,-0.0147318185565703
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.384204209808933
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_avg_min_to_city,,0.0358689351419953
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_avg_pop_dens,,0.248084008656251
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_ch_loan_proj_n,,0.0930869809943031
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_disasters,,-0.426294787686671
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_dia,,0.131815528101946
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_gems,,0.0056198135402373
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_gold,,-0.137450262200203
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_petro,,0.0661283756766208
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_other_sect_n,,1.02293687720228
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_pc_nl_pre_oda,,0.0490607688961417
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_total_neighbor_projs,,-0.12505419822599
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_treated_other_funder_n,,0.141181979009426
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,political_stability,,-0.347026035388992
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,reg_quality,,0.466013607958526
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,rule_of_law,,0.296642260847431
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,unsc_aligned_us,,-0.09548747647293
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,unsc_non_aligned_us,,0.0252011702348702
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,voice_accountability,,-0.203411817328096
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,corruption_control,-0.0271415738016363,0.626137191578145
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,country_gini,-0.0659920065104946,-0.122189911950699
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,election_year,-0.0259086972940713,-0.216932360881231
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,gov_effectiveness,0.165602912875473,0.295089676355048
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,leader_birthplace,-0.00240018760785488,-0.0147318185565703
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0218639442604039,0.384204209808933
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_avg_min_to_city,0.0369851466501133,0.0358689351419953
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_avg_pop_dens,-0.0404380571516231,0.248084008656251
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_ch_loan_proj_n,,0.0930869809943031
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_disasters,-0.0227515130862593,-0.426294787686671
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0508927664160728,0.131815528101946
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_gems,-0.105042322129011,0.0056198135402373
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_gold,0.0584433906897903,-0.137450262200203
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_petro,0.0651332266279495,0.0661283756766208
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_other_sect_n,0.235807296708236,1.02293687720228
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.00555325424415092,0.0490607688961417
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0474569464544765,-0.12505419822599
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_treated_other_funder_n,,0.141181979009426
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,political_stability,-0.00409081267192951,-0.347026035388992
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,reg_quality,0.0629468917846683,0.466013607958526
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,rule_of_law,0.000935764814494189,0.296642260847431
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,unsc_aligned_us,0.0822258772887316,-0.09548747647293
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,unsc_non_aligned_us,-0.00672336045652624,0.0252011702348702
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,voice_accountability,0.0130234451917931,-0.203411817328096
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,corruption_control,0.162121005121161,0.626137191578145
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,country_gini,-0.0841977628442661,-0.122189911950699
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,election_year,-0.22377396951426,-0.216932360881231
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,gov_effectiveness,0.104933599107901,0.295089676355048
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,leader_birthplace,-0.0462033396819756,-0.0147318185565703
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_3yr_pre_conflict_deaths,0.142684386831272,0.384204209808933
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_avg_min_to_city,-0.0146214996185154,0.0358689351419953
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_avg_pop_dens,0.0374842656590043,0.248084008656251
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_ch_loan_proj_n,-0.0438164718309508,0.0930869809943031
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_disasters,-0.0442854809065534,-0.426294787686671
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_dia,-0.180674704979575,0.131815528101946
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_gems,0.0690271666267655,0.0056198135402373
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_gold,-0.000438343985006212,-0.137450262200203
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_petro,0.120583311337976,0.0661283756766208
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_other_sect_n,0.530109327938362,1.02293687720228
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_pc_nl_pre_oda,0.10935196384089,0.0490607688961417
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_total_neighbor_projs,-0.022896450816188,-0.12505419822599
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_treated_other_funder_n,0.106920053759848,0.141181979009426
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,political_stability,-0.159615409846891,-0.347026035388992
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,reg_quality,-0.00499611999373881,0.466013607958526
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,rule_of_law,0.111399319971672,0.296642260847431
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,unsc_aligned_us,0.0172807594621501,-0.09548747647293
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,unsc_non_aligned_us,0.124694675293324,0.0252011702348702
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,voice_accountability,-0.0258910762012233,-0.203411817328096
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,corruption_control,,0.626137191578145
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,country_gini,,-0.122189911950699
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,election_year,,-0.216932360881231
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,gov_effectiveness,,0.295089676355048
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,leader_birthplace,,-0.0147318185565703
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.384204209808933
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_avg_min_to_city,,0.0358689351419953
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_avg_pop_dens,,0.248084008656251
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_ch_loan_proj_n,,0.0930869809943031
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_disasters,,-0.426294787686671
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_dia,,0.131815528101946
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_gems,,0.0056198135402373
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_gold,,-0.137450262200203
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_petro,,0.0661283756766208
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_other_sect_n,,1.02293687720228
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_pc_nl_pre_oda,,0.0490607688961417
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_total_neighbor_projs,,-0.12505419822599
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_treated_other_funder_n,,0.141181979009426
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,political_stability,,-0.347026035388992
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,reg_quality,,0.466013607958526
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,rule_of_law,,0.296642260847431
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,unsc_aligned_us,,-0.09548747647293
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,unsc_non_aligned_us,,0.0252011702348702
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,voice_accountability,,-0.203411817328096
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,corruption_control,0.514340972875388,0.626137191578145
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,country_gini,-0.144026866251365,-0.122189911950699
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,election_year,-0.235280749052726,-0.216932360881231
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,gov_effectiveness,0.43199155167561,0.295089676355048
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,leader_birthplace,-0.029668286395036,-0.0147318185565703
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.325223723352022,0.384204209808933
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_avg_min_to_city,-0.0152513133909088,0.0358689351419953
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_avg_pop_dens,0.0591456856182775,0.248084008656251
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_ch_loan_proj_n,-0.122444022725129,0.0930869809943031
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_disasters,-0.230682995649658,-0.426294787686671
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_dia,-0.0916024420806211,0.131815528101946
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_gems,-0.210989581179165,0.0056198135402373
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_gold,0.0272412474267184,-0.137450262200203
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_petro,0.425948618279067,0.0661283756766208
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_other_sect_n,0.801774287347147,1.02293687720228
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_pc_nl_pre_oda,0.262216389548265,0.0490607688961417
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_total_neighbor_projs,-0.198504230746185,-0.12505419822599
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_treated_other_funder_n,0.0763600038713955,0.141181979009426
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,political_stability,-0.265965501302866,-0.347026035388992
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,reg_quality,0.330120253905769,0.466013607958526
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,rule_of_law,0.168439107274306,0.296642260847431
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,unsc_aligned_us,0.135443689110647,-0.09548747647293
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,unsc_non_aligned_us,0.153228061949242,0.0252011702348702
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,voice_accountability,-0.241422193303583,-0.203411817328096
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,corruption_control,,-0.0812344616857183
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,country_gini,,-0.584082305394678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,election_year,,0.184078245686361
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,gov_effectiveness,,-0.424368059616795
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,leader_birthplace,,0.0978045854367046
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_3yr_pre_conflict_deaths,,0.399209883503793
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_min_to_city,,-0.3011505688754
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_pop_dens,,0.109357115825817
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_ch_loan_proj_n,,0.0340106260100572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_disasters,,-0.182555863995027
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_dia,,-0.224218149658479
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gems,,0.365227591929617
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gold,,-0.0469683002394651
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_petro,,-0.05630726152922
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_other_sect_n,,0.399183053148836
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_total_neighbor_projs,,0.425480244740678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_treated_other_funder_n,,0.0844801695494097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,political_stability,,0.391272958049364
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,reg_quality,,-0.561553813563898
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,rule_of_law,,0.191706825679612
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,voice_accountability,,0.354327818802818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,corruption_control,,0.326552745794967
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,country_gini,,-0.350725854102458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,election_year,,-0.00621175951545571
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,gov_effectiveness,,-0.0185882215984201
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,leader_birthplace,,0.0230532373260154
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_3yr_pre_conflict_deaths,,0.0898610157846804
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_min_to_city,,-0.034693505727849
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_pop_dens,,-0.0654957308248058
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_ch_loan_proj_n,,0.0931750093184872
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_disasters,,-0.106651176704368
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_dia,,0.0749316431196035
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gems,,0.186376613340198
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gold,,-0.153535241072818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_petro,,0.128936108257407
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_other_sect_n,,1.12852510257795
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_pc_nl_pre_oda,,-0.0572291684871677
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_total_neighbor_projs,,0.186863677090695
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_treated_other_funder_n,,-0.21505622959794
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,political_stability,,-0.0302349869564522
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,reg_quality,,-0.0579464473658869
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,rule_of_law,,0.475786533340463
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_aligned_us,,0.0977433847235246
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_non_aligned_us,,-0.0494826111885645
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,voice_accountability,,-0.0139134986582626
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,corruption_control,-0.0228034853190189,-0.0812344616857183
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,country_gini,-0.24933041976067,-0.584082305394678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,election_year,-0.0317158184945535,0.184078245686361
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,gov_effectiveness,0.0588716895878291,-0.424368059616795
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,leader_birthplace,0.0890022860094754,0.0978045854367046
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_3yr_pre_conflict_deaths,0.115542041840942,0.399209883503793
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_min_to_city,-0.164779572114348,-0.3011505688754
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_pop_dens,-0.0664842835068703,0.109357115825817
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_ch_loan_proj_n,-0.151654876172549,0.0340106260100572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_disasters,0.359757969230414,-0.182555863995027
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_dia,-0.23472394168377,-0.224218149658479
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gems,0.535216175913809,0.365227591929617
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gold,-0.107762784548104,-0.0469683002394651
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_petro,-0.221371234339894,-0.05630726152922
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_other_sect_n,0.340028525590916,0.399183053148836
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_total_neighbor_projs,0.49708109259605,0.425480244740678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_treated_other_funder_n,0.253194728866203,0.0844801695494097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,political_stability,0.210368294417856,0.391272958049364
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,reg_quality,-0.336185999847957,-0.561553813563898
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,rule_of_law,-0.062138458886183,0.191706825679612
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,voice_accountability,0.273479598574347,0.354327818802818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,corruption_control,-0.101396080524431,0.326552745794967
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,country_gini,-0.146801013499505,-0.350725854102458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,election_year,-0.1919360573124,-0.00621175951545571
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,gov_effectiveness,-0.021611047731713,-0.0185882215984201
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,leader_birthplace,0.101188060455026,0.0230532373260154
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0732715122075736,0.0898610157846804
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_min_to_city,0.0085951482132077,-0.034693505727849
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_pop_dens,0.0901972293481233,-0.0654957308248058
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_ch_loan_proj_n,-0.191067983210059,0.0931750093184872
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_disasters,0.0996709871175344,-0.106651176704368
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_dia,0.427395734339953,0.0749316431196035
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gems,-0.0942568760924035,0.186376613340198
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gold,-0.259582179561257,-0.153535241072818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_petro,0.122898401468991,0.128936108257407
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_other_sect_n,1.6571293163299,1.12852510257795
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_pc_nl_pre_oda,-0.144273350294705,-0.0572291684871677
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_total_neighbor_projs,-0.0465164086222628,0.186863677090695
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_treated_other_funder_n,-0.10635927377265,-0.21505622959794
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,political_stability,-0.34336546517909,-0.0302349869564522
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,reg_quality,-0.0849590631108734,-0.0579464473658869
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,rule_of_law,0.56231078475717,0.475786533340463
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_aligned_us,0.121490536518423,0.0977433847235246
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_non_aligned_us,0.082012157421517,-0.0494826111885645
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,voice_accountability,-0.0509723809082077,-0.0139134986582626
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,corruption_control,,-0.0812344616857183
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,country_gini,,-0.584082305394678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,election_year,,0.184078245686361
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,gov_effectiveness,,-0.424368059616795
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,leader_birthplace,,0.0978045854367046
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.399209883503793
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_min_to_city,,-0.3011505688754
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_pop_dens,,0.109357115825817
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_ch_loan_proj_n,,0.0340106260100572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_disasters,,-0.182555863995027
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_dia,,-0.224218149658479
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gems,,0.365227591929617
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gold,,-0.0469683002394651
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_petro,,-0.05630726152922
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_other_sect_n,,0.399183053148836
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_total_neighbor_projs,,0.425480244740678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_treated_other_funder_n,,0.0844801695494097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,political_stability,,0.391272958049364
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,reg_quality,,-0.561553813563898
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,rule_of_law,,0.191706825679612
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,voice_accountability,,0.354327818802818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,corruption_control,,0.326552745794967
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,country_gini,,-0.350725854102458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,election_year,,-0.00621175951545571
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,gov_effectiveness,,-0.0185882215984201
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,leader_birthplace,,0.0230532373260154
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.0898610157846804
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_min_to_city,,-0.034693505727849
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_pop_dens,,-0.0654957308248058
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_ch_loan_proj_n,,0.0931750093184872
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_disasters,,-0.106651176704368
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_dia,,0.0749316431196035
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gems,,0.186376613340198
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gold,,-0.153535241072818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_petro,,0.128936108257407
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_other_sect_n,,1.12852510257795
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_pc_nl_pre_oda,,-0.0572291684871677
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_total_neighbor_projs,,0.186863677090695
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_treated_other_funder_n,,-0.21505622959794
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,political_stability,,-0.0302349869564522
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,reg_quality,,-0.0579464473658869
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,rule_of_law,,0.475786533340463
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_aligned_us,,0.0977433847235246
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_non_aligned_us,,-0.0494826111885645
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,voice_accountability,,-0.0139134986582626
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,corruption_control,0.056569145121613,-0.0812344616857183
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,country_gini,-0.189884104449307,-0.584082305394678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,election_year,-0.00838765583932273,0.184078245686361
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,gov_effectiveness,0.168863078430288,-0.424368059616795
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,leader_birthplace,-0.0516201462875964,0.0978045854367046
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.177126900888947,0.399209883503793
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_min_to_city,0.000840442664921282,-0.3011505688754
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_pop_dens,0.110100562963635,0.109357115825817
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0692872197739811,0.0340106260100572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_disasters,0.18866927806288,-0.182555863995027
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_dia,-0.32265814781189,-0.224218149658479
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gems,0.0604036524519322,0.365227591929617
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gold,-0.0494062344916166,-0.0469683002394651
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_petro,0.0479137145099229,-0.05630726152922
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_other_sect_n,0.394423894882225,0.399183053148836
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_total_neighbor_projs,0.361872102022168,0.425480244740678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_treated_other_funder_n,-0.0397250545583639,0.0844801695494097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,political_stability,0.290860538110134,0.391272958049364
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,reg_quality,-0.287646542042501,-0.561553813563898
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,rule_of_law,-0.132507235482333,0.191706825679612
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,voice_accountability,0.0428190344758343,0.354327818802818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,corruption_control,0.116357093168187,0.326552745794967
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,country_gini,-0.0292998892813906,-0.350725854102458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,election_year,0.169613566519706,-0.00621175951545571
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,gov_effectiveness,-0.0380968342721472,-0.0185882215984201
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,leader_birthplace,-0.0396988699040913,0.0230532373260154
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.200627708162618,0.0898610157846804
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_min_to_city,0.0417819615814371,-0.034693505727849
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_pop_dens,0.072356350955088,-0.0654957308248058
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0602686375752062,0.0931750093184872
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_disasters,0.0404361476283475,-0.106651176704368
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_dia,-0.0171363530680538,0.0749316431196035
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gems,0.04059135268908,0.186376613340198
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gold,0.00869988754391675,-0.153535241072818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_petro,0.00303397973271787,0.128936108257407
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_other_sect_n,0.474895278988351,1.12852510257795
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.11125789732673,-0.0572291684871677
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_total_neighbor_projs,0.120534295872773,0.186863677090695
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_treated_other_funder_n,-0.0651719213056143,-0.21505622959794
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,political_stability,-0.127311407951634,-0.0302349869564522
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,reg_quality,-0.0852493529440855,-0.0579464473658869
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,rule_of_law,0.354742463454582,0.475786533340463
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_aligned_us,0.023236053779837,0.0977433847235246
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_non_aligned_us,-0.0793437653058045,-0.0494826111885645
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,voice_accountability,0.0212411429092761,-0.0139134986582626
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,corruption_control,-0.0134668524689917,-0.0812344616857183
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,country_gini,-0.0820329098682874,-0.584082305394678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,election_year,0.00871649104170369,0.184078245686361
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,gov_effectiveness,-0.0770738209132074,-0.424368059616795
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,leader_birthplace,0.00122446126071715,0.0978045854367046
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_3yr_pre_conflict_deaths,0.042793816830955,0.399209883503793
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_min_to_city,-0.0697178866341708,-0.3011505688754
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_pop_dens,0.0604926524241456,0.109357115825817
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_ch_loan_proj_n,0.0407304199808296,0.0340106260100572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_disasters,0.0293146962509491,-0.182555863995027
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_dia,-0.0627337784192061,-0.224218149658479
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gems,0.10515010579722,0.365227591929617
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gold,-0.0504314577544575,-0.0469683002394651
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_petro,-0.0669750512624157,-0.05630726152922
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_other_sect_n,0.107345792213461,0.399183053148836
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_total_neighbor_projs,0.0913841222715556,0.425480244740678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_treated_other_funder_n,0.0694991466263263,0.0844801695494097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,political_stability,-0.00518440927262412,0.391272958049364
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,reg_quality,-0.0887354178406553,-0.561553813563898
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,rule_of_law,-0.0225948061392407,0.191706825679612
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,voice_accountability,-0.000897284862585389,0.354327818802818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,corruption_control,0.108747839368883,0.326552745794967
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,country_gini,-0.0507189989648784,-0.350725854102458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,election_year,0.0867372902855213,-0.00621175951545571
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,gov_effectiveness,0.0125820296164605,-0.0185882215984201
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,leader_birthplace,-0.0165631087069053,0.0230532373260154
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_3yr_pre_conflict_deaths,0.134693610835818,0.0898610157846804
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_min_to_city,0.0529220851208082,-0.034693505727849
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_pop_dens,0.0238879138790072,-0.0654957308248058
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_ch_loan_proj_n,0.0561362292524344,0.0931750093184872
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_disasters,-0.00983685385901131,-0.106651176704368
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_dia,0.0260615295497701,0.0749316431196035
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gems,0.134429099224507,0.186376613340198
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gold,0.0237647723592817,-0.153535241072818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_petro,-0.0462235711887473,0.128936108257407
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_other_sect_n,0.765621991157505,1.12852510257795
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_pc_nl_pre_oda,-0.0443655262515026,-0.0572291684871677
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_total_neighbor_projs,-0.033777803042902,0.186863677090695
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_treated_other_funder_n,-0.0676112945703558,-0.21505622959794
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,political_stability,-0.15618361240253,-0.0302349869564522
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,reg_quality,-0.0954363878490406,-0.0579464473658869
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,rule_of_law,0.287334422841685,0.475786533340463
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_aligned_us,0.0637641456630229,0.0977433847235246
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_non_aligned_us,-0.0107567036617492,-0.0494826111885645
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,voice_accountability,0.0470623719692245,-0.0139134986582626
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,corruption_control,,-0.0812344616857183
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,country_gini,,-0.584082305394678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,election_year,,0.184078245686361
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,gov_effectiveness,,-0.424368059616795
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,leader_birthplace,,0.0978045854367046
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_3yr_pre_conflict_deaths,,0.399209883503793
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_min_to_city,,-0.3011505688754
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_pop_dens,,0.109357115825817
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_ch_loan_proj_n,,0.0340106260100572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_disasters,,-0.182555863995027
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_dia,,-0.224218149658479
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gems,,0.365227591929617
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gold,,-0.0469683002394651
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_petro,,-0.05630726152922
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_other_sect_n,,0.399183053148836
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_total_neighbor_projs,,0.425480244740678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_treated_other_funder_n,,0.0844801695494097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,political_stability,,0.391272958049364
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,reg_quality,,-0.561553813563898
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,rule_of_law,,0.191706825679612
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,voice_accountability,,0.354327818802818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,corruption_control,,0.326552745794967
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,country_gini,,-0.350725854102458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,election_year,,-0.00621175951545571
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,gov_effectiveness,,-0.0185882215984201
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,leader_birthplace,,0.0230532373260154
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_3yr_pre_conflict_deaths,,0.0898610157846804
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_min_to_city,,-0.034693505727849
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_pop_dens,,-0.0654957308248058
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_ch_loan_proj_n,,0.0931750093184872
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_disasters,,-0.106651176704368
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_dia,,0.0749316431196035
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gems,,0.186376613340198
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gold,,-0.153535241072818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_petro,,0.128936108257407
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_other_sect_n,,1.12852510257795
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_pc_nl_pre_oda,,-0.0572291684871677
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_total_neighbor_projs,,0.186863677090695
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_treated_other_funder_n,,-0.21505622959794
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,political_stability,,-0.0302349869564522
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,reg_quality,,-0.0579464473658869
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,rule_of_law,,0.475786533340463
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_aligned_us,,0.0977433847235246
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_non_aligned_us,,-0.0494826111885645
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,voice_accountability,,-0.0139134986582626
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,corruption_control,-0.00356228367149023,-0.0812344616857183
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,country_gini,-0.00991933721175911,-0.584082305394678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,election_year,0.0086463560455,0.184078245686361
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,gov_effectiveness,-0.0114630287566974,-0.424368059616795
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,leader_birthplace,-0.000241609718650538,0.0978045854367046
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0243028115015432,0.399209883503793
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_min_to_city,-0.00673690200666895,-0.3011505688754
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_pop_dens,0.00490817295736634,0.109357115825817
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_ch_loan_proj_n,0.0108468926197388,0.0340106260100572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_disasters,-0.0111379285674775,-0.182555863995027
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_dia,-0.00696957575448325,-0.224218149658479
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gems,0.0104503512976225,0.365227591929617
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gold,0.0107028972369153,-0.0469683002394651
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_petro,-0.0140926487289834,-0.05630726152922
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_other_sect_n,0.0207824640860793,0.399183053148836
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_total_neighbor_projs,0.0160550385026726,0.425480244740678
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_treated_other_funder_n,0.0193300849501962,0.0844801695494097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,political_stability,-0.000169784873723982,0.391272958049364
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,reg_quality,-0.0159056461474396,-0.561553813563898
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,rule_of_law,-0.0103218179184476,0.191706825679612
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,voice_accountability,-0.000871365689672552,0.354327818802818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,corruption_control,0.042842534943485,0.326552745794967
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,country_gini,-0.035673508015463,-0.350725854102458
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,election_year,-0.0086234204319765,-0.00621175951545571
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,gov_effectiveness,0.0176875779748666,-0.0185882215984201
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,leader_birthplace,-0.0173524106305561,0.0230532373260154
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.00843468975042907,0.0898610157846804
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_min_to_city,0.0060336508301043,-0.034693505727849
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_pop_dens,0.0162301206635312,-0.0654957308248058
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_ch_loan_proj_n,0.026799263790013,0.0931750093184872
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_disasters,-0.0224427369935358,-0.106651176704368
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_dia,0.0653233026736417,0.0749316431196035
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gems,0.0118913504315423,0.186376613340198
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gold,0.0131828321143985,-0.153535241072818
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_petro,0.0414489154296456,0.128936108257407
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_other_sect_n,0.278599446741854,1.12852510257795
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_pc_nl_pre_oda,-0.00883699596510423,-0.0572291684871677
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_total_neighbor_projs,0.032163813450023,0.186863677090695
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_treated_other_funder_n,-0.0376881722034757,-0.21505622959794
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,political_stability,0.00248240467713916,-0.0302349869564522
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,reg_quality,-0.018603010205552,-0.0579464473658869
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,rule_of_law,0.0911594328656846,0.475786533340463
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_aligned_us,0.0398208688906836,0.0977433847235246
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_non_aligned_us,-0.0260285472567059,-0.0494826111885645
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,voice_accountability,0.00331413265317689,-0.0139134986582626
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,corruption_control,,-0.122140346899552
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,country_gini,,-0.399440987942462
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,election_year,,-0.122589674447972
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,gov_effectiveness,,0.161082545955429
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,leader_birthplace,,0.183557986001743
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0339815585709559
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_avg_min_to_city,,0.0628852698324065
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_avg_pop_dens,,-0.0288975613641127
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_ch_loan_proj_n,,0.19761221509998
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_disasters,,-0.0657006137066299
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_dia,,0.00102671764113623
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_gems,,0.0543687943326196
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_gold,,-0.0318091279132876
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_petro,,0.298578558778336
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_other_sect_n,,0.946537087369116
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_pc_nl_pre_oda,,0.0651199747125084
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_total_neighbor_projs,,0.334107221968958
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_treated_other_funder_n,,-0.180715058948452
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,political_stability,,0.197460207107255
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,reg_quality,,0.2853291846105
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,rule_of_law,,0.165985890517096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,unsc_aligned_us,,-0.153382025484348
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,unsc_non_aligned_us,,-0.269122822895635
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,voice_accountability,,-0.391842678997345
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,corruption_control,-0.111563430416857,-0.122140346899552
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,country_gini,0.035867554824798,-0.399440987942462
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,election_year,-0.0507273800298654,-0.122589674447972
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,gov_effectiveness,0.104400740340353,0.161082545955429
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,leader_birthplace,0.127563752755526,0.183557986001743
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0784800602751917,-0.0339815585709559
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_avg_min_to_city,-0.139044749476017,0.0628852698324065
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_avg_pop_dens,0.146584376450628,-0.0288975613641127
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_ch_loan_proj_n,0.1818639718369,0.19761221509998
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_disasters,0.0298928823322042,-0.0657006137066299
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_dia,0.0739571315818464,0.00102671764113623
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_gems,-0.112933586016297,0.0543687943326196
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_gold,0.124154394965153,-0.0318091279132876
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_petro,-0.140071280919947,0.298578558778336
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_other_sect_n,1.60871906280533,0.946537087369116
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_pc_nl_pre_oda,-0.00467843719641662,0.0651199747125084
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_total_neighbor_projs,0.282267627418067,0.334107221968958
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_treated_other_funder_n,0.170580823942969,-0.180715058948452
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,political_stability,-0.258659888580431,0.197460207107255
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,reg_quality,0.271575052738192,0.2853291846105
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,rule_of_law,0.180644102841616,0.165985890517096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,unsc_aligned_us,-0.184591349437818,-0.153382025484348
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,unsc_non_aligned_us,-0.248775944858788,-0.269122822895635
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,voice_accountability,-0.272760428003973,-0.391842678997345
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,corruption_control,,-0.122140346899552
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,country_gini,,-0.399440987942462
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,election_year,,-0.122589674447972
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,gov_effectiveness,,0.161082545955429
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,leader_birthplace,,0.183557986001743
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0339815585709559
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_avg_min_to_city,,0.0628852698324065
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_avg_pop_dens,,-0.0288975613641127
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_ch_loan_proj_n,,0.19761221509998
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_disasters,,-0.0657006137066299
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_dia,,0.00102671764113623
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_gems,,0.0543687943326196
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_gold,,-0.0318091279132876
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_petro,,0.298578558778336
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_other_sect_n,,0.946537087369116
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_pc_nl_pre_oda,,0.0651199747125084
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_total_neighbor_projs,,0.334107221968958
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_treated_other_funder_n,,-0.180715058948452
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,political_stability,,0.197460207107255
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,reg_quality,,0.2853291846105
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,rule_of_law,,0.165985890517096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,unsc_aligned_us,,-0.153382025484348
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,unsc_non_aligned_us,,-0.269122822895635
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,voice_accountability,,-0.391842678997345
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,corruption_control,-0.0538257892691732,-0.122140346899552
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,country_gini,0.000979933273047173,-0.399440987942462
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,election_year,-0.0520073316921565,-0.122589674447972
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,gov_effectiveness,0.107002454958857,0.161082545955429
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,leader_birthplace,0.0069801582768561,0.183557986001743
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0179388049989969,-0.0339815585709559
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_avg_min_to_city,-0.0261142938397827,0.0628852698324065
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_avg_pop_dens,-0.0169328620936722,-0.0288975613641127
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_ch_loan_proj_n,0.040364951714881,0.19761221509998
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_disasters,0.00812504346715243,-0.0657006137066299
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_dia,-0.0527621520683168,0.00102671764113623
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_gems,0.0478098790347577,0.0543687943326196
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_gold,-0.0140707096271217,-0.0318091279132876
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_petro,-0.00627583179855719,0.298578558778336
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_other_sect_n,0.498560581151444,0.946537087369116
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.044291041779796,0.0651199747125084
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_total_neighbor_projs,0.10139742641245,0.334107221968958
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_treated_other_funder_n,-0.0148742273240307,-0.180715058948452
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,political_stability,0.0126498293504114,0.197460207107255
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,reg_quality,-0.0172366574220361,0.2853291846105
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,rule_of_law,0.0578350851801225,0.165985890517096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,unsc_aligned_us,-0.16471866784616,-0.153382025484348
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,unsc_non_aligned_us,-0.0384328799601642,-0.269122822895635
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,voice_accountability,-0.0607224744558348,-0.391842678997345
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,corruption_control,-0.0249757976876557,-0.122140346899552
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,country_gini,0.00499638799577933,-0.399440987942462
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,election_year,-0.0577592467703019,-0.122589674447972
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,gov_effectiveness,0.0933248973637826,0.161082545955429
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,leader_birthplace,0.161918083541099,0.183557986001743
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_3yr_pre_conflict_deaths,0.126670022988713,-0.0339815585709559
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_avg_min_to_city,-0.036249766275287,0.0628852698324065
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_avg_pop_dens,0.079987391117029,-0.0288975613641127
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_ch_loan_proj_n,0.0942455650959344,0.19761221509998
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_disasters,-0.0271137551963315,-0.0657006137066299
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_dia,0.0613722135126589,0.00102671764113623
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_gems,-0.00105549801141024,0.0543687943326196
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_gold,0.092528120924253,-0.0318091279132876
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_petro,0.0117266286285303,0.298578558778336
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_other_sect_n,1.12635566025983,0.946537087369116
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_pc_nl_pre_oda,-0.0128405714780088,0.0651199747125084
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_total_neighbor_projs,0.226301755011102,0.334107221968958
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_treated_other_funder_n,0.0051193527970448,-0.180715058948452
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,political_stability,-0.0540675402805187,0.197460207107255
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,reg_quality,0.133394201066987,0.2853291846105
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,rule_of_law,0.100834498275072,0.165985890517096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,unsc_aligned_us,-0.18953026130794,-0.153382025484348
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,unsc_non_aligned_us,-0.173898071572184,-0.269122822895635
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,voice_accountability,-0.0270363216102129,-0.391842678997345
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,corruption_control,,-0.122140346899552
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,country_gini,,-0.399440987942462
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,election_year,,-0.122589674447972
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,gov_effectiveness,,0.161082545955429
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,leader_birthplace,,0.183557986001743
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0339815585709559
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_avg_min_to_city,,0.0628852698324065
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_avg_pop_dens,,-0.0288975613641127
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_ch_loan_proj_n,,0.19761221509998
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_disasters,,-0.0657006137066299
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_dia,,0.00102671764113623
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_gems,,0.0543687943326196
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_gold,,-0.0318091279132876
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_petro,,0.298578558778336
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_other_sect_n,,0.946537087369116
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_pc_nl_pre_oda,,0.0651199747125084
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_total_neighbor_projs,,0.334107221968958
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_treated_other_funder_n,,-0.180715058948452
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,political_stability,,0.197460207107255
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,reg_quality,,0.2853291846105
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,rule_of_law,,0.165985890517096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,unsc_aligned_us,,-0.153382025484348
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,unsc_non_aligned_us,,-0.269122822895635
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,voice_accountability,,-0.391842678997345
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,corruption_control,-0.0166831991513017,-0.122140346899552
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,country_gini,-0.160447143000414,-0.399440987942462
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,election_year,-0.0796538519536391,-0.122589674447972
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,gov_effectiveness,0.00122958202846349,0.161082545955429
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,leader_birthplace,-0.0268093279935426,0.183557986001743
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0545742496945696,-0.0339815585709559
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_avg_min_to_city,-0.0587393164169048,0.0628852698324065
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_avg_pop_dens,0.0566061503067613,-0.0288975613641127
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_ch_loan_proj_n,0.151890913927957,0.19761221509998
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_disasters,-0.0491177787119496,-0.0657006137066299
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_dia,0.000550001561641692,0.00102671764113623
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_gems,0.0123699867445976,0.0543687943326196
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_gold,-0.0127099191956222,-0.0318091279132876
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_petro,0.023514463333413,0.298578558778336
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_other_sect_n,0.893775346074339,0.946537087369116
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_pc_nl_pre_oda,-0.00824817731394405,0.0651199747125084
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_total_neighbor_projs,0.323574143312901,0.334107221968958
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_treated_other_funder_n,0.0747519164904733,-0.180715058948452
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,political_stability,0.0411085993330909,0.197460207107255
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,reg_quality,0.0953135486599067,0.2853291846105
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,rule_of_law,0.178620453821495,0.165985890517096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,unsc_aligned_us,-0.0738748505990894,-0.153382025484348
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,unsc_non_aligned_us,-0.133179086721501,-0.269122822895635
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,voice_accountability,0.0658217730931952,-0.391842678997345
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,corruption_control,,-0.619976007583998
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,country_gini,,0.138163286155915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,election_year,,-0.420247918125329
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,gov_effectiveness,,-0.278080002348217
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,leader_birthplace,,0.0890387410599672
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.00772730257847723
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_avg_min_to_city,,-0.139141171092374
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_avg_pop_dens,,-0.111176607803923
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_ch_loan_proj_n,,0.173281389058957
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_disasters,,0.421276775257975
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_dia,,0.066087513896915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_gems,,-0.012683226744393
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_gold,,0.491258407430099
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_petro,,0.215728002640404
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_other_sect_n,,0.915253544766485
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_pc_nl_pre_oda,,-0.106646131790804
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_total_neighbor_projs,,-0.190707836444694
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_treated_other_funder_n,,0.412186775087263
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,political_stability,,0.138934566159472
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,reg_quality,,-0.209256501690511
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,rule_of_law,,0.0796861626408735
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,unsc_aligned_us,,0.00792229438550749
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,unsc_non_aligned_us,,0.003688427185836
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,voice_accountability,,0.341352421252321
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,corruption_control,-0.434840857721864,-0.619976007583998
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,country_gini,0.751364260613899,0.138163286155915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,election_year,-0.727864218577725,-0.420247918125329
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,gov_effectiveness,-0.425954508623103,-0.278080002348217
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,leader_birthplace,0.0500284153968138,0.0890387410599672
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0940514520183176,-0.00772730257847723
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_avg_min_to_city,0.0981309987604616,-0.139141171092374
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_avg_pop_dens,-0.0335884530842305,-0.111176607803923
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_ch_loan_proj_n,-0.0596242499351495,0.173281389058957
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_disasters,-0.0288227319717422,0.421276775257975
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_dia,-0.0303550567477941,0.066087513896915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_gems,-0.320041545368731,-0.012683226744393
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_gold,-0.161727801449597,0.491258407430099
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_petro,0.0150934443250299,0.215728002640404
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_other_sect_n,1.08057822775096,0.915253544766485
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_pc_nl_pre_oda,0.0894055909477118,-0.106646131790804
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_total_neighbor_projs,-0.183121821265667,-0.190707836444694
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_treated_other_funder_n,0.243652861565318,0.412186775087263
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,political_stability,0.268315716609365,0.138934566159472
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,reg_quality,-0.166927163973448,-0.209256501690511
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,rule_of_law,0.130488654058424,0.0796861626408735
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,unsc_aligned_us,-0.014027751497924,0.00792229438550749
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,unsc_non_aligned_us,0.0219312973693009,0.003688427185836
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,voice_accountability,0.520121338963503,0.341352421252321
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,corruption_control,,-0.619976007583998
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,country_gini,,0.138163286155915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,election_year,,-0.420247918125329
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,gov_effectiveness,,-0.278080002348217
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,leader_birthplace,,0.0890387410599672
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.00772730257847723
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_avg_min_to_city,,-0.139141171092374
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_avg_pop_dens,,-0.111176607803923
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_ch_loan_proj_n,,0.173281389058957
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_disasters,,0.421276775257975
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_dia,,0.066087513896915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_gems,,-0.012683226744393
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_gold,,0.491258407430099
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_petro,,0.215728002640404
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_other_sect_n,,0.915253544766485
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_pc_nl_pre_oda,,-0.106646131790804
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_total_neighbor_projs,,-0.190707836444694
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_treated_other_funder_n,,0.412186775087263
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,political_stability,,0.138934566159472
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,reg_quality,,-0.209256501690511
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,rule_of_law,,0.0796861626408735
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,unsc_aligned_us,,0.00792229438550749
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,unsc_non_aligned_us,,0.003688427185836
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,voice_accountability,,0.341352421252321
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,corruption_control,0.013038752041757,-0.619976007583998
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,country_gini,0.0187102308496832,0.138163286155915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,election_year,-0.063944163080305,-0.420247918125329
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,gov_effectiveness,-0.0784766739094626,-0.278080002348217
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,leader_birthplace,-0.0205202072672538,0.0890387410599672
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0620748331770342,-0.00772730257847723
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_avg_min_to_city,0.00556267041247338,-0.139141171092374
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_avg_pop_dens,-0.101793405637145,-0.111176607803923
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_ch_loan_proj_n,0.00110909893643105,0.173281389058957
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_disasters,-0.0678891352191594,0.421276775257975
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_dia,0.0303834181465209,0.066087513896915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0155715188011528,-0.012683226744393
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_gold,0.114620333258063,0.491258407430099
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0147321334667504,0.215728002640404
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_other_sect_n,0.212961177825932,0.915253544766485
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0108928595995526,-0.106646131790804
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_total_neighbor_projs,0.089140210552142,-0.190707836444694
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0510859238076956,0.412186775087263
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,political_stability,0.00381125773768867,0.138934566159472
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,reg_quality,0.0675201876880588,-0.209256501690511
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,rule_of_law,0.000736422974150611,0.0796861626408735
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,unsc_aligned_us,,0.00792229438550749
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0233182589057861,0.003688427185836
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,voice_accountability,0.147706969883299,0.341352421252321
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,corruption_control,-0.0592076285637448,-0.619976007583998
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,country_gini,-0.00449468448176037,0.138163286155915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,election_year,-0.121826668286227,-0.420247918125329
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,gov_effectiveness,-0.0704536420432841,-0.278080002348217
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,leader_birthplace,-0.0100743453303593,0.0890387410599672
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_3yr_pre_conflict_deaths,0.0181330958940085,-0.00772730257847723
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_avg_min_to_city,-0.0507169986795634,-0.139141171092374
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_avg_pop_dens,0.0474505577469246,-0.111176607803923
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_ch_loan_proj_n,0.070912114795064,0.173281389058957
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_disasters,-0.0167484571624659,0.421276775257975
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_dia,-0.0477062964858486,0.066087513896915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_gems,0.0293487110640854,-0.012683226744393
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_gold,0.0290783881302922,0.491258407430099
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_petro,-0.0125662667129654,0.215728002640404
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_other_sect_n,0.142016983451329,0.915253544766485
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_pc_nl_pre_oda,0.0110259034350743,-0.106646131790804
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_total_neighbor_projs,0.0109067809511902,-0.190707836444694
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_treated_other_funder_n,0.0674951190326807,0.412186775087263
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,political_stability,-0.0584125152602805,0.138934566159472
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,reg_quality,-0.0637094034207973,-0.209256501690511
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,rule_of_law,-0.036792774689383,0.0796861626408735
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,unsc_aligned_us,0.033132104927207,0.00792229438550749
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,unsc_non_aligned_us,-0.0354225764214065,0.003688427185836
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,voice_accountability,0.0112035508174448,0.341352421252321
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,corruption_control,,-0.619976007583998
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,country_gini,,0.138163286155915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,election_year,,-0.420247918125329
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,gov_effectiveness,,-0.278080002348217
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,leader_birthplace,,0.0890387410599672
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.00772730257847723
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_avg_min_to_city,,-0.139141171092374
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_avg_pop_dens,,-0.111176607803923
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_ch_loan_proj_n,,0.173281389058957
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_disasters,,0.421276775257975
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_dia,,0.066087513896915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_gems,,-0.012683226744393
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_gold,,0.491258407430099
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_petro,,0.215728002640404
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_other_sect_n,,0.915253544766485
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_pc_nl_pre_oda,,-0.106646131790804
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_total_neighbor_projs,,-0.190707836444694
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_treated_other_funder_n,,0.412186775087263
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,political_stability,,0.138934566159472
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,reg_quality,,-0.209256501690511
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,rule_of_law,,0.0796861626408735
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,unsc_aligned_us,,0.00792229438550749
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,unsc_non_aligned_us,,0.003688427185836
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,voice_accountability,,0.341352421252321
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,corruption_control,-0.104503948288038,-0.619976007583998
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,country_gini,-0.0261509816651226,0.138163286155915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,election_year,-0.124570432075995,-0.420247918125329
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,gov_effectiveness,-0.135111356724517,-0.278080002348217
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,leader_birthplace,0.0581835659197579,0.0890387410599672
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0270099850746913,-0.00772730257847723
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_avg_min_to_city,-0.142347052190453,-0.139141171092374
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_avg_pop_dens,0.0631621237588117,-0.111176607803923
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_ch_loan_proj_n,0.0873042173171409,0.173281389058957
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_disasters,0.0356185928685581,0.421276775257975
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_dia,-0.0690048284176736,0.066087513896915
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_gems,0.0498990252288058,-0.012683226744393
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_gold,0.0830547415651379,0.491258407430099
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_petro,0.0499929145874919,0.215728002640404
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_other_sect_n,0.223225452778873,0.915253544766485
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_pc_nl_pre_oda,0.0540311969001756,-0.106646131790804
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_total_neighbor_projs,0.0475663592119211,-0.190707836444694
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_treated_other_funder_n,0.13136918100528,0.412186775087263
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,political_stability,-0.0156424467661422,0.138934566159472
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,reg_quality,-0.0485461560846298,-0.209256501690511
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,rule_of_law,-0.12109413157217,0.0796861626408735
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,unsc_aligned_us,0.131643385784695,0.00792229438550749
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,unsc_non_aligned_us,0.0136714294803097,0.003688427185836
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,voice_accountability,0.0513511459599243,0.341352421252321
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,corruption_control,,0.498346765769929
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,country_gini,,-0.612112748575615
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,election_year,,-0.113820454596944
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,gov_effectiveness,,-0.232146318091806
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,leader_birthplace,,0.0935435067353501
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_3yr_pre_conflict_deaths,,0.381264303329867
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_avg_min_to_city,,-0.217390589110825
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_avg_pop_dens,,0.227866110018492
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_ch_loan_proj_n,,0.0449261544125735
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_disasters,,0.156626764436768
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_dia,,-0.467219113593246
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_gems,,-0.215092625395429
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_gold,,0.00384110044203908
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_petro,,-0.0781681198886551
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_other_sect_n,,0.901860975875574
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_pc_nl_pre_oda,,0.14221247360356
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_total_neighbor_projs,,0.154550727769106
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_treated_other_funder_n,,-0.00399104051286545
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,political_stability,,0.304022039506648
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,reg_quality,,0.236807347145645
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,rule_of_law,,-0.132825083958872
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,unsc_aligned_us,,-0.0681898993856026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,unsc_non_aligned_us,,0.0387000675431091
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,voice_accountability,,-0.421003971937387
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,corruption_control,0.0675289521273216,0.498346765769929
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,country_gini,-0.0509077116660771,-0.612112748575615
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,election_year,0.0487388135888686,-0.113820454596944
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,gov_effectiveness,0.00891118393279594,-0.232146318091806
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,leader_birthplace,-0.00142918923666022,0.0935435067353501
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0131994775449847,0.381264303329867
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_avg_min_to_city,0.0591964913532138,-0.217390589110825
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_avg_pop_dens,0.0134282759274356,0.227866110018492
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_ch_loan_proj_n,-0.00262583093484889,0.0449261544125735
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_disasters,0.000617432948201905,0.156626764436768
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_dia,-0.00629828422970603,-0.467219113593246
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_gems,-0.0108443560870365,-0.215092625395429
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_gold,-0.00320171753199246,0.00384110044203908
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_petro,-0.011713659807574,-0.0781681198886551
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_other_sect_n,0.124345887564127,0.901860975875574
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_pc_nl_pre_oda,-0.00689983919262862,0.14221247360356
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_total_neighbor_projs,-0.0489399390015739,0.154550727769106
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_treated_other_funder_n,0.025969777507703,-0.00399104051286545
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,political_stability,-0.0240171360597014,0.304022039506648
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,reg_quality,0.0443999005062509,0.236807347145645
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,rule_of_law,-0.0303896296489991,-0.132825083958872
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,unsc_aligned_us,0.00552462553605431,-0.0681898993856026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,unsc_non_aligned_us,0.0313240905618292,0.0387000675431091
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,voice_accountability,-0.0214658017456539,-0.421003971937387
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,corruption_control,,0.498346765769929
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,country_gini,,-0.612112748575615
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,election_year,,-0.113820454596944
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,gov_effectiveness,,-0.232146318091806
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,leader_birthplace,,0.0935435067353501
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.381264303329867
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_avg_min_to_city,,-0.217390589110825
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_avg_pop_dens,,0.227866110018492
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_ch_loan_proj_n,,0.0449261544125735
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_disasters,,0.156626764436768
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_dia,,-0.467219113593246
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_gems,,-0.215092625395429
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_gold,,0.00384110044203908
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_petro,,-0.0781681198886551
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_other_sect_n,,0.901860975875574
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_pc_nl_pre_oda,,0.14221247360356
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_total_neighbor_projs,,0.154550727769106
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_treated_other_funder_n,,-0.00399104051286545
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,political_stability,,0.304022039506648
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,reg_quality,,0.236807347145645
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,rule_of_law,,-0.132825083958872
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,unsc_aligned_us,,-0.0681898993856026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,unsc_non_aligned_us,,0.0387000675431091
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,voice_accountability,,-0.421003971937387
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,corruption_control,0.0465827710018495,0.498346765769929
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,country_gini,-0.0478063475480323,-0.612112748575615
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,election_year,0.0266444190894248,-0.113820454596944
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,gov_effectiveness,0.00364827313111176,-0.232146318091806
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,leader_birthplace,0.0271609551331518,0.0935435067353501
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.00285577335860587,0.381264303329867
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_avg_min_to_city,-0.016489779392723,-0.217390589110825
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_avg_pop_dens,-0.0754344487935304,0.227866110018492
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0303442144719834,0.0449261544125735
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_disasters,-0.0152429149486136,0.156626764436768
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_dia,0.0246596847963519,-0.467219113593246
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0236345200985671,-0.215092625395429
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_gold,0.041605950416997,0.00384110044203908
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_petro,-0.00741994845448057,-0.0781681198886551
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_other_sect_n,0.143078877199457,0.901860975875574
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0176023388979974,0.14221247360356
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0160140877263608,0.154550727769106
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_treated_other_funder_n,-0.00183994468301524,-0.00399104051286545
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,political_stability,0.000500869716051941,0.304022039506648
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,reg_quality,-0.0075206501760115,0.236807347145645
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,rule_of_law,-0.0123880633176308,-0.132825083958872
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,unsc_aligned_us,0.00746746381162655,-0.0681898993856026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,unsc_non_aligned_us,0.00706265417837172,0.0387000675431091
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,voice_accountability,-0.0519758855010168,-0.421003971937387
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,corruption_control,0.0932392809353773,0.498346765769929
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,country_gini,-0.233925881085462,-0.612112748575615
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,election_year,-0.0294250354729587,-0.113820454596944
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,gov_effectiveness,-0.0438892626948669,-0.232146318091806
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,leader_birthplace,0.131898529762414,0.0935435067353501
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_3yr_pre_conflict_deaths,0.044571872050875,0.381264303329867
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_avg_min_to_city,-0.0535670442739502,-0.217390589110825
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_avg_pop_dens,0.119708073027432,0.227866110018492
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_ch_loan_proj_n,0.00567969125695433,0.0449261544125735
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_disasters,-0.0182088781148209,0.156626764436768
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_dia,-0.0706280872644856,-0.467219113593246
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_gems,-0.0219438944803552,-0.215092625395429
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_gold,-0.0361568490415811,0.00384110044203908
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_petro,-0.100488408938981,-0.0781681198886551
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_other_sect_n,0.499465617835577,0.901860975875574
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_pc_nl_pre_oda,0.0877434172481387,0.14221247360356
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_total_neighbor_projs,0.153541160393494,0.154550727769106
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_treated_other_funder_n,0.0856372407823751,-0.00399104051286545
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,political_stability,-0.0945129596441938,0.304022039506648
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,reg_quality,-0.0353911527199682,0.236807347145645
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,rule_of_law,-0.0278521392028788,-0.132825083958872
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,unsc_aligned_us,0.0283646650193255,-0.0681898993856026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,unsc_non_aligned_us,0.124830385735266,0.0387000675431091
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,voice_accountability,-0.0896382684540035,-0.421003971937387
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,corruption_control,,0.498346765769929
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,country_gini,,-0.612112748575615
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,election_year,,-0.113820454596944
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,gov_effectiveness,,-0.232146318091806
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,leader_birthplace,,0.0935435067353501
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.381264303329867
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_avg_min_to_city,,-0.217390589110825
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_avg_pop_dens,,0.227866110018492
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_ch_loan_proj_n,,0.0449261544125735
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_disasters,,0.156626764436768
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_dia,,-0.467219113593246
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_gems,,-0.215092625395429
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_gold,,0.00384110044203908
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_petro,,-0.0781681198886551
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_other_sect_n,,0.901860975875574
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_pc_nl_pre_oda,,0.14221247360356
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_total_neighbor_projs,,0.154550727769106
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_treated_other_funder_n,,-0.00399104051286545
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,political_stability,,0.304022039506648
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,reg_quality,,0.236807347145645
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,rule_of_law,,-0.132825083958872
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,unsc_aligned_us,,-0.0681898993856026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,unsc_non_aligned_us,,0.0387000675431091
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,voice_accountability,,-0.421003971937387
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,corruption_control,0.0188359562261031,0.498346765769929
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,country_gini,-0.0392467639595287,-0.612112748575615
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,election_year,-0.0156975797493939,-0.113820454596944
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,gov_effectiveness,-0.00866279128764319,-0.232146318091806
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,leader_birthplace,0.0095729640732324,0.0935435067353501
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.00863718718697803,0.381264303329867
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_avg_min_to_city,-0.0175153945306374,-0.217390589110825
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_avg_pop_dens,0.0095750782242976,0.227866110018492
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_ch_loan_proj_n,0.00461075590108446,0.0449261544125735
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_disasters,0.000107535929419097,0.156626764436768
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_dia,-0.0200379697085009,-0.467219113593246
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_gems,-0.000203466222446877,-0.215092625395429
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_gold,-0.0016053545847535,0.00384110044203908
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_petro,-0.0162532905105035,-0.0781681198886551
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_other_sect_n,0.0913289924757357,0.901860975875574
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_pc_nl_pre_oda,0.0333666922198642,0.14221247360356
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_total_neighbor_projs,0.00987247792014372,0.154550727769106
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_treated_other_funder_n,0.0209638900402908,-0.00399104051286545
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,political_stability,-0.000933828022243642,0.304022039506648
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,reg_quality,-0.00341128844112984,0.236807347145645
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,rule_of_law,-0.00415842393616926,-0.132825083958872
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,unsc_aligned_us,0.0136055815604048,-0.0681898993856026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,unsc_non_aligned_us,0.0297328079910966,0.0387000675431091
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,voice_accountability,-0.0181803146658064,-0.421003971937387
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,corruption_control,,232.26625218516
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,country_gini,,-63.8278784693972
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,election_year,,190.579315600594
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,gov_effectiveness,,270.732595141699
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,leader_birthplace,,-65.0472299915331
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_3yr_pre_conflict_deaths,,-85.2215720197678
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_avg_min_to_city,,116.532322178904
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_avg_pop_dens,,-33.3071227496822
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_ch_loan_proj_n,,-20.8406879186337
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_disasters,,-69.6600704371845
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_dia,,163.67262188689
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_gems,,-368.959098174111
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_gold,,190.651048070682
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_petro,,-244.502614292248
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_other_sect_n,,-57.2424516966838
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_pc_nl_pre_oda,,-35.041840829525
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_total_neighbor_projs,,-193.488281458127
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_treated_other_funder_n,,-112.093808145223
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,political_stability,,75.621780947813
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,reg_quality,,182.167452728646
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,rule_of_law,,177.923386402831
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,unsc_non_aligned_us,,835.880580359294
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,voice_accountability,,131.014841930235
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,corruption_control,0.0580416931025687,232.26625218516
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,country_gini,0.0823124665953213,-63.8278784693972
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,election_year,-0.0442643488664168,190.579315600594
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,gov_effectiveness,0.0154532410565297,270.732595141699
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,leader_birthplace,0.0218535938858979,-65.0472299915331
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0525280441809452,-85.2215720197678
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_avg_min_to_city,-0.018205257221125,116.532322178904
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_avg_pop_dens,0.004286616332829,-33.3071227496822
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_ch_loan_proj_n,0.0951852013450133,-20.8406879186337
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_disasters,-0.0264407299039891,-69.6600704371845
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_dia,0.137057697176933,163.67262188689
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_gems,-0.05422661018034,-368.959098174111
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_gold,0.045341384392232,190.651048070682
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_petro,0.0224999302299693,-244.502614292248
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_other_sect_n,0.186869308738958,-57.2424516966838
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_pc_nl_pre_oda,0.0200553259998574,-35.041840829525
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_total_neighbor_projs,0.163898922372607,-193.488281458127
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_treated_other_funder_n,0.0940426445798913,-112.093808145223
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,political_stability,-0.0407448756811216,75.621780947813
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,reg_quality,0.0814317224919787,182.167452728646
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,rule_of_law,-0.109051311034709,177.923386402831
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,unsc_non_aligned_us,0.0339839839357976,835.880580359294
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,voice_accountability,0.0271223857428414,131.014841930235
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,corruption_control,,232.26625218516
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,country_gini,,-63.8278784693972
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,election_year,,190.579315600594
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,gov_effectiveness,,270.732595141699
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,leader_birthplace,,-65.0472299915331
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-85.2215720197678
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_avg_min_to_city,,116.532322178904
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_avg_pop_dens,,-33.3071227496822
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_ch_loan_proj_n,,-20.8406879186337
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_disasters,,-69.6600704371845
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_dia,,163.67262188689
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_gems,,-368.959098174111
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_gold,,190.651048070682
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_petro,,-244.502614292248
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_other_sect_n,,-57.2424516966838
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_pc_nl_pre_oda,,-35.041840829525
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_total_neighbor_projs,,-193.488281458127
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_treated_other_funder_n,,-112.093808145223
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,political_stability,,75.621780947813
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,reg_quality,,182.167452728646
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,rule_of_law,,177.923386402831
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,unsc_non_aligned_us,,835.880580359294
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,voice_accountability,,131.014841930235
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,corruption_control,0.0317750971298669,232.26625218516
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,country_gini,0.0237432586913936,-63.8278784693972
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,election_year,,190.579315600594
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,gov_effectiveness,-0.0805067434534416,270.732595141699
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,leader_birthplace,0.0556979556614535,-65.0472299915331
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,,-85.2215720197678
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_avg_min_to_city,0.0576411136984826,116.532322178904
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_avg_pop_dens,0.0607977569487411,-33.3071227496822
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_ch_loan_proj_n,0.113993299044669,-20.8406879186337
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_disasters,0.0440805699024359,-69.6600704371845
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_dia,,163.67262188689
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0157873486913741,-368.959098174111
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_gold,0.00555544442962854,190.651048070682
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0280146571435034,-244.502614292248
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_other_sect_n,0.145416974332177,-57.2424516966838
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_pc_nl_pre_oda,,-35.041840829525
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_total_neighbor_projs,0.170872262865305,-193.488281458127
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_treated_other_funder_n,,-112.093808145223
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,political_stability,-0.0664060682058336,75.621780947813
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,reg_quality,0.12251132786274,182.167452728646
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,rule_of_law,0.00508356509730223,177.923386402831
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,unsc_non_aligned_us,,835.880580359294
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,voice_accountability,-0.0359708979306744,131.014841930235
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,corruption_control,0.0231783813843505,232.26625218516
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,country_gini,-0.011101992491749,-63.8278784693972
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,election_year,-0.0359138836432239,190.579315600594
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,gov_effectiveness,-0.0165071885407086,270.732595141699
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,leader_birthplace,-0.0312796328100366,-65.0472299915331
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_3yr_pre_conflict_deaths,0.0115334442490713,-85.2215720197678
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_avg_min_to_city,-0.0169753257441334,116.532322178904
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_avg_pop_dens,0.0240802168752998,-33.3071227496822
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_ch_loan_proj_n,0.00971158921369369,-20.8406879186337
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_disasters,-0.0248448458581703,-69.6600704371845
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_dia,0.0206520828232169,163.67262188689
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_gems,-0.00202261181781069,-368.959098174111
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_gold,-0.0110114065831295,190.651048070682
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_petro,-0.0036965450731077,-244.502614292248
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_other_sect_n,0.0690822971332777,-57.2424516966838
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_pc_nl_pre_oda,0.0110747433570221,-35.041840829525
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_total_neighbor_projs,0.0130508136621209,-193.488281458127
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_treated_other_funder_n,0.0317176564880344,-112.093808145223
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,political_stability,0.0119569942867385,75.621780947813
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,reg_quality,0.0103925207839346,182.167452728646
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,rule_of_law,0.00330463549064007,177.923386402831
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,unsc_non_aligned_us,0.00216990655913846,835.880580359294
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,voice_accountability,0.0262359134660802,131.014841930235
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,corruption_control,,232.26625218516
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,country_gini,,-63.8278784693972
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,election_year,,190.579315600594
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,gov_effectiveness,,270.732595141699
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,leader_birthplace,,-65.0472299915331
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_3yr_pre_conflict_deaths,,-85.2215720197678
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_avg_min_to_city,,116.532322178904
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_avg_pop_dens,,-33.3071227496822
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_ch_loan_proj_n,,-20.8406879186337
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_disasters,,-69.6600704371845
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_dia,,163.67262188689
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_gems,,-368.959098174111
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_gold,,190.651048070682
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_petro,,-244.502614292248
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_other_sect_n,,-57.2424516966838
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_pc_nl_pre_oda,,-35.041840829525
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_total_neighbor_projs,,-193.488281458127
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_treated_other_funder_n,,-112.093808145223
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,political_stability,,75.621780947813
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,reg_quality,,182.167452728646
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,rule_of_law,,177.923386402831
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,unsc_non_aligned_us,,835.880580359294
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,voice_accountability,,131.014841930235
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,corruption_control,-0.00594552481197755,232.26625218516
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,country_gini,-0.00926727876376383,-63.8278784693972
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,election_year,-0.0299578397900215,190.579315600594
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,gov_effectiveness,-0.0309429916352381,270.732595141699
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,leader_birthplace,-0.00848924623642207,-65.0472299915331
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.015254749414744,-85.2215720197678
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_avg_min_to_city,-0.0465695639466866,116.532322178904
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_avg_pop_dens,0.0533399301423924,-33.3071227496822
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_ch_loan_proj_n,-0.00717775687284315,-20.8406879186337
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_disasters,-0.0796198626828863,-69.6600704371845
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_dia,0.042257500491687,163.67262188689
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_gems,-0.0371213138161694,-368.959098174111
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_gold,-0.0308963832897281,190.651048070682
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_petro,0.0246041081786825,-244.502614292248
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_other_sect_n,0.0807358644902658,-57.2424516966838
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_pc_nl_pre_oda,0.0356236293961436,-35.041840829525
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_total_neighbor_projs,0.0409381092645338,-193.488281458127
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_treated_other_funder_n,0.0593315812863853,-112.093808145223
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,political_stability,0.00582341896602894,75.621780947813
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,reg_quality,0.00670257416670203,182.167452728646
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,rule_of_law,-0.0203855536665651,177.923386402831
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,unsc_non_aligned_us,0.00395724028174324,835.880580359294
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,voice_accountability,0.005246757149871,131.014841930235
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,corruption_control,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,country_gini,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,election_year,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,gov_effectiveness,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,leader_birthplace,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_avg_min_to_city,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_avg_pop_dens,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_ch_loan_proj_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_disasters,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_dist_km_to_dia,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_dist_km_to_gems,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_dist_km_to_gold,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_dist_km_to_petro,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_other_sect_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_total_neighbor_projs,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_treated_other_funder_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,political_stability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,reg_quality,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,rule_of_law,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,voice_accountability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,corruption_control,0.106534879878163,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,country_gini,0.010852368492633,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,election_year,-0.0290519214794056,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,gov_effectiveness,-0.0796959722042087,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,leader_birthplace,0.128527054116125,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_avg_min_to_city,0.00096123406663537,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_avg_pop_dens,0.0574372193217276,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_ch_loan_proj_n,0.0538900014013042,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_disasters,0.00156250557862222,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_dia,-0.0986266085319222,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_gems,0.0251106527261436,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_gold,-0.00236131496727467,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_petro,-0.104697033427656,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_other_sect_n,0.0624301935173556,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_pc_nl_pre_oda,0.036520127728581,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_total_neighbor_projs,-0.0760055614635347,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_treated_other_funder_n,-0.156701834835109,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,political_stability,-0.150950395762923,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,reg_quality,-0.0657806259486823,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,rule_of_law,-0.0545766289997845,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,voice_accountability,0.110148498937487,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,corruption_control,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,country_gini,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,election_year,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,gov_effectiveness,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,leader_birthplace,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_avg_min_to_city,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_avg_pop_dens,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_ch_loan_proj_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_disasters,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_dia,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_gems,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_gold,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_petro,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_other_sect_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_total_neighbor_projs,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_treated_other_funder_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,political_stability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,reg_quality,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,rule_of_law,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,voice_accountability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,corruption_control,-0.0351899652369321,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,country_gini,0.00576435027294789,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,election_year,-0.047907749781155,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,gov_effectiveness,-0.083973779715598,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,leader_birthplace,0.0543756636674495,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_avg_min_to_city,-0.121763549428433,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_avg_pop_dens,0.0934284676203967,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0802357510477289,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_disasters,0.013747107197997,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_dia,-0.127380101531744,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_gems,0.0991588123375549,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_gold,-0.00172229586169124,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0988532233377919,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_other_sect_n,0.0237961133033961,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0676298462646073,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_total_neighbor_projs,-0.14696676440537,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_treated_other_funder_n,-0.196316683441406,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,political_stability,-0.0571209550090142,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,reg_quality,-0.0320652319816872,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,rule_of_law,-0.162983731329441,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,voice_accountability,0.10317471936345,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,corruption_control,0.00224847647652496,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,country_gini,0.00366173697286283,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,election_year,0.00411136426264444,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,gov_effectiveness,0.00331832974159626,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,leader_birthplace,-0.000129144665552298,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_avg_min_to_city,-0.00656425790453795,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_avg_pop_dens,0.00357084579067304,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_ch_loan_proj_n,0.0157449486688708,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_disasters,-0.00403714835294523,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_dia,0.00101877784705721,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_gems,0.00120972952572629,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_gold,-0.00667413212941029,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_petro,-0.00184866025578231,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_other_sect_n,0.00430989334534378,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_pc_nl_pre_oda,0.000365328163607041,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_total_neighbor_projs,-0.0053786365824635,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_treated_other_funder_n,0.00181982982321639,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,political_stability,0.00164903644355948,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,reg_quality,0.000320075053023174,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,rule_of_law,-0.00120647747186012,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,voice_accountability,0.0046746014768723,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,corruption_control,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,country_gini,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,election_year,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,gov_effectiveness,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,leader_birthplace,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_avg_min_to_city,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_avg_pop_dens,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_ch_loan_proj_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_disasters,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_dia,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_gems,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_gold,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_petro,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_other_sect_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_total_neighbor_projs,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_treated_other_funder_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,political_stability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,reg_quality,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,rule_of_law,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,voice_accountability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,corruption_control,9.0143345296383e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,country_gini,0.00354478704917708,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,election_year,0.00222233387277824,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,gov_effectiveness,0.00167680261860369,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,leader_birthplace,0.000766948583041055,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_avg_min_to_city,0.000475903744227253,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_avg_pop_dens,-0.000404070455260807,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_ch_loan_proj_n,0.00474284154493935,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_disasters,-0.00150462224934026,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_dia,-0.00130704375249479,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_gems,-0.000497691923810634,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_gold,-0.00166294826602098,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_petro,0.00275364538334543,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_other_sect_n,-0.000558819630095951,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_pc_nl_pre_oda,-0.0015622226661071,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_total_neighbor_projs,-3.11739122844301e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_treated_other_funder_n,-0.00128867157196513,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,political_stability,-0.00132174806705736,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,reg_quality,0.00188112454260135,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,rule_of_law,-0.00221871878777165,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,voice_accountability,-0.00057839802728267,
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,corruption_control,,5.28420304875272
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,country_gini,,-13.2573156503115
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,election_year,,-6.69758458917525
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,gov_effectiveness,,0.789144929337045
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,leader_birthplace,,13.2913985634829
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_3yr_pre_conflict_deaths,,7.33483932068049
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_avg_min_to_city,,25.7892187915488
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_avg_pop_dens,,-31.9221671773614
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_ch_loan_proj_n,,-14.0896504007718
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_disasters,,3.4924003800051
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_dia,,3.09509339812324
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_gems,,14.9849283819969
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_gold,,34.5593772586486
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_petro,,-14.0682351451813
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_other_sect_n,,-42.4314084232592
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_pc_nl_pre_oda,,-5.54490991743316
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_total_neighbor_projs,,-3.74016573136935
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_treated_other_funder_n,,-31.0411086250425
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,political_stability,,-3.23830651212667
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,reg_quality,,-1.45544113039766
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,rule_of_law,,4.12122575282351
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,voice_accountability,,-1.51618205057283
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,corruption_control,0.131819134280083,5.28420304875272
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,country_gini,0.0984621828235669,-13.2573156503115
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,election_year,-0.214465307760971,-6.69758458917525
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,gov_effectiveness,-0.0234190776012844,0.789144929337045
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,leader_birthplace,0.0440405364381145,13.2913985634829
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.10059053326026,7.33483932068049
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_avg_min_to_city,-0.0479142489354127,25.7892187915488
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_avg_pop_dens,-0.0293630793690681,-31.9221671773614
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_ch_loan_proj_n,-0.0952115595340614,-14.0896504007718
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_disasters,-0.197457473552196,3.4924003800051
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_dia,-0.0562918798625468,3.09509339812324
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_gems,-0.0186219634371811,14.9849283819969
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_gold,-0.0303782772808335,34.5593772586486
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_petro,-0.0808506179135294,-14.0682351451813
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_other_sect_n,0.382857317701018,-42.4314084232592
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_pc_nl_pre_oda,0.0323264926741834,-5.54490991743316
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_total_neighbor_projs,-0.156302816718812,-3.74016573136935
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_treated_other_funder_n,-0.0818784017535005,-31.0411086250425
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,political_stability,-0.105003189519046,-3.23830651212667
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,reg_quality,0.0429781912034382,-1.45544113039766
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,rule_of_law,-0.0408537630131463,4.12122575282351
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,voice_accountability,0.0687686579546423,-1.51618205057283
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,corruption_control,,5.28420304875272
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,country_gini,,-13.2573156503115
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,election_year,,-6.69758458917525
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,gov_effectiveness,,0.789144929337045
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,leader_birthplace,,13.2913985634829
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,7.33483932068049
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_avg_min_to_city,,25.7892187915488
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_avg_pop_dens,,-31.9221671773614
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_ch_loan_proj_n,,-14.0896504007718
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_disasters,,3.4924003800051
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_dia,,3.09509339812324
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_gems,,14.9849283819969
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_gold,,34.5593772586486
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_petro,,-14.0682351451813
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_other_sect_n,,-42.4314084232592
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_pc_nl_pre_oda,,-5.54490991743316
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_total_neighbor_projs,,-3.74016573136935
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_treated_other_funder_n,,-31.0411086250425
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,political_stability,,-3.23830651212667
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,reg_quality,,-1.45544113039766
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,rule_of_law,,4.12122575282351
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,voice_accountability,,-1.51618205057283
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,corruption_control,0.16000396326184,5.28420304875272
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,country_gini,0.143114465800461,-13.2573156503115
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,election_year,-0.183972619324911,-6.69758458917525
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,gov_effectiveness,-0.0485570832947281,0.789144929337045
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,leader_birthplace,0.0193727417290209,13.2913985634829
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0939222906529941,7.33483932068049
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_avg_min_to_city,0.0304684567265213,25.7892187915488
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_avg_pop_dens,0.0815661320090293,-31.9221671773614
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0253985669254295,-14.0896504007718
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_disasters,-0.152846523597831,3.4924003800051
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_dia,0.00925737746059893,3.09509339812324
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0142220329679549,14.9849283819969
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0114346204604953,34.5593772586486
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_petro,-0.11024871933274,-14.0682351451813
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_other_sect_n,0.274472776241626,-42.4314084232592
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0287716517271476,-5.54490991743316
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_total_neighbor_projs,-0.109159142691639,-3.74016573136935
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_treated_other_funder_n,-0.152421609014287,-31.0411086250425
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,political_stability,-0.0777896182145907,-3.23830651212667
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,reg_quality,0.0961656881065583,-1.45544113039766
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,rule_of_law,-0.00286498432513323,4.12122575282351
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,voice_accountability,0.0545189730171113,-1.51618205057283
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,corruption_control,0.0122755509078159,5.28420304875272
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,country_gini,0.00430398283759125,-13.2573156503115
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,election_year,-0.0334953839911011,-6.69758458917525
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,gov_effectiveness,-0.00649643049298918,0.789144929337045
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,leader_birthplace,0.0328009950529664,13.2913985634829
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_3yr_pre_conflict_deaths,-0.023604993541504,7.33483932068049
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_avg_min_to_city,-0.0420205551496475,25.7892187915488
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_avg_pop_dens,0.0170303145147045,-31.9221671773614
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_ch_loan_proj_n,-0.0226483149838141,-14.0896504007718
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_disasters,-0.0306110229250032,3.4924003800051
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_dia,-0.0150206959218485,3.09509339812324
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_gems,-0.0309298078918074,14.9849283819969
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_gold,-0.0352281939564272,34.5593772586486
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_petro,0.0178867705044104,-14.0682351451813
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_other_sect_n,0.0544866343727387,-42.4314084232592
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_pc_nl_pre_oda,0.0121835432539229,-5.54490991743316
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_total_neighbor_projs,0.0203320959952537,-3.74016573136935
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_treated_other_funder_n,0.000463361097499773,-31.0411086250425
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,political_stability,0.00933679923356957,-3.23830651212667
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,reg_quality,-0.00568983567645779,-1.45544113039766
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,rule_of_law,-0.0168446924356975,4.12122575282351
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,voice_accountability,-0.0113380759186111,-1.51618205057283
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,corruption_control,,5.28420304875272
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,country_gini,,-13.2573156503115
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,election_year,,-6.69758458917525
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,gov_effectiveness,,0.789144929337045
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,leader_birthplace,,13.2913985634829
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_3yr_pre_conflict_deaths,,7.33483932068049
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_avg_min_to_city,,25.7892187915488
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_avg_pop_dens,,-31.9221671773614
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_ch_loan_proj_n,,-14.0896504007718
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_disasters,,3.4924003800051
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_dia,,3.09509339812324
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_gems,,14.9849283819969
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_gold,,34.5593772586486
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_petro,,-14.0682351451813
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_other_sect_n,,-42.4314084232592
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_pc_nl_pre_oda,,-5.54490991743316
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_total_neighbor_projs,,-3.74016573136935
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_treated_other_funder_n,,-31.0411086250425
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,political_stability,,-3.23830651212667
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,reg_quality,,-1.45544113039766
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,rule_of_law,,4.12122575282351
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,voice_accountability,,-1.51618205057283
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,corruption_control,0.00547824013161507,5.28420304875272
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,country_gini,-0.000846339396666721,-13.2573156503115
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,election_year,-0.0114665184929611,-6.69758458917525
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,gov_effectiveness,-0.00192639108514418,0.789144929337045
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,leader_birthplace,-0.00797093201574163,13.2913985634829
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.00251363466421036,7.33483932068049
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_avg_min_to_city,-0.0106051569815463,25.7892187915488
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_avg_pop_dens,0.009605487245135,-31.9221671773614
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_ch_loan_proj_n,-0.00219205898532183,-14.0896504007718
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_disasters,-0.0080110131179387,3.4924003800051
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_dia,0.00488831322276382,3.09509339812324
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_gems,0.00231062999548159,14.9849283819969
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_gold,-0.00201610554242506,34.5593772586486
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_petro,-0.00664173056866276,-14.0682351451813
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_other_sect_n,0.0150149907979372,-42.4314084232592
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_pc_nl_pre_oda,0.0010627786567784,-5.54490991743316
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_total_neighbor_projs,-0.00657539672683904,-3.74016573136935
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_treated_other_funder_n,0.00463691019933366,-31.0411086250425
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,political_stability,0.00303905097951877,-3.23830651212667
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,reg_quality,0.00375608010261207,-1.45544113039766
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,rule_of_law,0.00141447325542684,4.12122575282351
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,voice_accountability,-0.0019934428839042,-1.51618205057283


==> Figures/Salience_vt_emb_3yr_2013_NoNTL.csv <==
funder,sector,sec_pre_name,ad_sector_names,run_short,ridge_est..,term,SalienceX,ridge_est
ch,110,Education (110),Education,vt_noX,.,corruption_control,,-43.675866194406
ch,110,Education (110),Education,vt_noX,.,country_gini,,-45.9851709225941
ch,110,Education (110),Education,vt_noX,.,election_year,,-16.6090709106481
ch,110,Education (110),Education,vt_noX,.,gov_effectiveness,,-52.0545190946423
ch,110,Education (110),Education,vt_noX,.,leader_birthplace,,4.20380321660243
ch,110,Education (110),Education,vt_noX,.,log_3yr_pre_conflict_deaths,,0.33573223355193
ch,110,Education (110),Education,vt_noX,.,log_avg_min_to_city,,5.70892766156984
ch,110,Education (110),Education,vt_noX,.,log_avg_pop_dens,,-14.1617533039957
ch,110,Education (110),Education,vt_noX,.,log_ch_loan_proj_n,,-6.31693123079948
ch,110,Education (110),Education,vt_noX,.,log_disasters,,-6.58350064340937
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_dia,,6.08979277174201
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_gems,,-12.5576731968734
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_gold,,2.91808386007633
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_petro,,-7.00533665264181
ch,110,Education (110),Education,vt_noX,.,log_other_sect_n,,10.2741241646644
ch,110,Education (110),Education,vt_noX,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_noX,.,log_total_neighbor_projs,,10.2316884475199
ch,110,Education (110),Education,vt_noX,.,log_treated_other_funder_n,,15.8272489342782
ch,110,Education (110),Education,vt_noX,.,political_stability,,2.00445230043153
ch,110,Education (110),Education,vt_noX,.,reg_quality,,-47.0392922977318
ch,110,Education (110),Education,vt_noX,.,rule_of_law,,-28.9888041623349
ch,110,Education (110),Education,vt_noX,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_noX,.,unsc_non_aligned_us,,-35.8308397394011
ch,110,Education (110),Education,vt_noX,.,voice_accountability,,-31.7188020777441
wb,110,Education (110),Education,vt_noX,.,corruption_control,,-0.0951954602986129
wb,110,Education (110),Education,vt_noX,.,country_gini,,-0.0549484116374168
wb,110,Education (110),Education,vt_noX,.,election_year,,0.0486525290394125
wb,110,Education (110),Education,vt_noX,.,gov_effectiveness,,0.163098823552503
wb,110,Education (110),Education,vt_noX,.,leader_birthplace,,-0.000199852264222806
wb,110,Education (110),Education,vt_noX,.,log_3yr_pre_conflict_deaths,,0.138090472148783
wb,110,Education (110),Education,vt_noX,.,log_avg_min_to_city,,-0.0896140547656468
wb,110,Education (110),Education,vt_noX,.,log_avg_pop_dens,,0.0410900738637192
wb,110,Education (110),Education,vt_noX,.,log_ch_loan_proj_n,,0.0120054265265773
wb,110,Education (110),Education,vt_noX,.,log_disasters,,-0.169596866235348
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_dia,,-0.24055928230498
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_gems,,0.0452333618277735
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_gold,,-0.0699919992438133
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_petro,,-0.130479895390822
wb,110,Education (110),Education,vt_noX,.,log_other_sect_n,,1.12751608383606
wb,110,Education (110),Education,vt_noX,.,log_pc_nl_pre_oda,,
wb,110,Education (110),Education,vt_noX,.,log_total_neighbor_projs,,0.102014443885383
wb,110,Education (110),Education,vt_noX,.,log_treated_other_funder_n,,0.0623925853661152
wb,110,Education (110),Education,vt_noX,.,political_stability,,-0.0578029485180192
wb,110,Education (110),Education,vt_noX,.,reg_quality,,-0.217416372954927
wb,110,Education (110),Education,vt_noX,.,rule_of_law,,0.0180567158092262
wb,110,Education (110),Education,vt_noX,.,unsc_aligned_us,,0.20566786810741
wb,110,Education (110),Education,vt_noX,.,unsc_non_aligned_us,,0.0172227797477581
wb,110,Education (110),Education,vt_noX,.,voice_accountability,,0.209078099702863
ch,110,Education (110),Education,vt_onlyX,.,corruption_control,0.0447371637402113,-43.675866194406
ch,110,Education (110),Education,vt_onlyX,.,country_gini,-0.0869323626905597,-45.9851709225941
ch,110,Education (110),Education,vt_onlyX,.,election_year,0.178723841030161,-16.6090709106481
ch,110,Education (110),Education,vt_onlyX,.,gov_effectiveness,0.261601436324412,-52.0545190946423
ch,110,Education (110),Education,vt_onlyX,.,leader_birthplace,-0.17466070355849,4.20380321660243
ch,110,Education (110),Education,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.092529657259569,0.33573223355193
ch,110,Education (110),Education,vt_onlyX,.,log_avg_min_to_city,-0.279018449713478,5.70892766156984
ch,110,Education (110),Education,vt_onlyX,.,log_avg_pop_dens,0.125576431155205,-14.1617533039957
ch,110,Education (110),Education,vt_onlyX,.,log_ch_loan_proj_n,-0.0306764138862382,-6.31693123079948
ch,110,Education (110),Education,vt_onlyX,.,log_disasters,0.0976056283712115,-6.58350064340937
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_dia,0.296207685731353,6.08979277174201
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gems,0.198692323788999,-12.5576731968734
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gold,-0.373796749562026,2.91808386007633
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_petro,0.123154300376774,-7.00533665264181
ch,110,Education (110),Education,vt_onlyX,.,log_other_sect_n,-0.0211167576909065,10.2741241646644
ch,110,Education (110),Education,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_onlyX,.,log_total_neighbor_projs,0.0776537211984241,10.2316884475199
ch,110,Education (110),Education,vt_onlyX,.,log_treated_other_funder_n,0.22862952265889,15.8272489342782
ch,110,Education (110),Education,vt_onlyX,.,political_stability,-0.128106832662599,2.00445230043153
ch,110,Education (110),Education,vt_onlyX,.,reg_quality,-0.117720844158897,-47.0392922977318
ch,110,Education (110),Education,vt_onlyX,.,rule_of_law,0.164774561873631,-28.9888041623349
ch,110,Education (110),Education,vt_onlyX,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_onlyX,.,unsc_non_aligned_us,-0.294823554679597,-35.8308397394011
ch,110,Education (110),Education,vt_onlyX,.,voice_accountability,0.267110892804346,-31.7188020777441
wb,110,Education (110),Education,vt_onlyX,.,corruption_control,-0.100722523611039,-0.0951954602986129
wb,110,Education (110),Education,vt_onlyX,.,country_gini,-0.0129674138873813,-0.0549484116374168
wb,110,Education (110),Education,vt_onlyX,.,election_year,0.0272119793668356,0.0486525290394125
wb,110,Education (110),Education,vt_onlyX,.,gov_effectiveness,0.340560604669161,0.163098823552503
wb,110,Education (110),Education,vt_onlyX,.,leader_birthplace,-0.198222188353575,-0.000199852264222806
wb,110,Education (110),Education,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.11637188747526,0.138090472148783
wb,110,Education (110),Education,vt_onlyX,.,log_avg_min_to_city,-0.0907259706966574,-0.0896140547656468
wb,110,Education (110),Education,vt_onlyX,.,log_avg_pop_dens,0.140228108763695,0.0410900738637192
wb,110,Education (110),Education,vt_onlyX,.,log_ch_loan_proj_n,0.0337534787878548,0.0120054265265773
wb,110,Education (110),Education,vt_onlyX,.,log_disasters,-0.00515124293044341,-0.169596866235348
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_dia,0.0454092252254487,-0.24055928230498
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gems,-0.00952835934236649,0.0452333618277735
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gold,0.081132422722876,-0.0699919992438133
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_petro,0.000930758360773315,-0.130479895390822
wb,110,Education (110),Education,vt_onlyX,.,log_other_sect_n,0.682102065868556,1.12751608383606
wb,110,Education (110),Education,vt_onlyX,.,log_pc_nl_pre_oda,0.0337175437994227,
wb,110,Education (110),Education,vt_onlyX,.,log_total_neighbor_projs,-0.145504449382422,0.102014443885383
wb,110,Education (110),Education,vt_onlyX,.,log_treated_other_funder_n,-0.108036809563615,0.0623925853661152
wb,110,Education (110),Education,vt_onlyX,.,political_stability,-0.178177566602826,-0.0578029485180192
wb,110,Education (110),Education,vt_onlyX,.,reg_quality,0.00402908312156804,-0.217416372954927
wb,110,Education (110),Education,vt_onlyX,.,rule_of_law,0.0795385674387221,0.0180567158092262
wb,110,Education (110),Education,vt_onlyX,.,unsc_aligned_us,0.168487483933649,0.20566786810741
wb,110,Education (110),Education,vt_onlyX,.,unsc_non_aligned_us,-0.0906001192890251,0.0172227797477581
wb,110,Education (110),Education,vt_onlyX,.,voice_accountability,0.0780961399152845,0.209078099702863
ch,110,Education (110),Education,vt_onlyFE,.,corruption_control,,-43.675866194406
ch,110,Education (110),Education,vt_onlyFE,.,country_gini,,-45.9851709225941
ch,110,Education (110),Education,vt_onlyFE,.,election_year,,-16.6090709106481
ch,110,Education (110),Education,vt_onlyFE,.,gov_effectiveness,,-52.0545190946423
ch,110,Education (110),Education,vt_onlyFE,.,leader_birthplace,,4.20380321660243
ch,110,Education (110),Education,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.33573223355193
ch,110,Education (110),Education,vt_onlyFE,.,log_avg_min_to_city,,5.70892766156984
ch,110,Education (110),Education,vt_onlyFE,.,log_avg_pop_dens,,-14.1617533039957
ch,110,Education (110),Education,vt_onlyFE,.,log_ch_loan_proj_n,,-6.31693123079948
ch,110,Education (110),Education,vt_onlyFE,.,log_disasters,,-6.58350064340937
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_dia,,6.08979277174201
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gems,,-12.5576731968734
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gold,,2.91808386007633
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_petro,,-7.00533665264181
ch,110,Education (110),Education,vt_onlyFE,.,log_other_sect_n,,10.2741241646644
ch,110,Education (110),Education,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_onlyFE,.,log_total_neighbor_projs,,10.2316884475199
ch,110,Education (110),Education,vt_onlyFE,.,log_treated_other_funder_n,,15.8272489342782
ch,110,Education (110),Education,vt_onlyFE,.,political_stability,,2.00445230043153
ch,110,Education (110),Education,vt_onlyFE,.,reg_quality,,-47.0392922977318
ch,110,Education (110),Education,vt_onlyFE,.,rule_of_law,,-28.9888041623349
ch,110,Education (110),Education,vt_onlyFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_onlyFE,.,unsc_non_aligned_us,,-35.8308397394011
ch,110,Education (110),Education,vt_onlyFE,.,voice_accountability,,-31.7188020777441
wb,110,Education (110),Education,vt_onlyFE,.,corruption_control,,-0.0951954602986129
wb,110,Education (110),Education,vt_onlyFE,.,country_gini,,-0.0549484116374168
wb,110,Education (110),Education,vt_onlyFE,.,election_year,,0.0486525290394125
wb,110,Education (110),Education,vt_onlyFE,.,gov_effectiveness,,0.163098823552503
wb,110,Education (110),Education,vt_onlyFE,.,leader_birthplace,,-0.000199852264222806
wb,110,Education (110),Education,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.138090472148783
wb,110,Education (110),Education,vt_onlyFE,.,log_avg_min_to_city,,-0.0896140547656468
wb,110,Education (110),Education,vt_onlyFE,.,log_avg_pop_dens,,0.0410900738637192
wb,110,Education (110),Education,vt_onlyFE,.,log_ch_loan_proj_n,,0.0120054265265773
wb,110,Education (110),Education,vt_onlyFE,.,log_disasters,,-0.169596866235348
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_dia,,-0.24055928230498
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gems,,0.0452333618277735
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gold,,-0.0699919992438133
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_petro,,-0.130479895390822
wb,110,Education (110),Education,vt_onlyFE,.,log_other_sect_n,,1.12751608383606
wb,110,Education (110),Education,vt_onlyFE,.,log_pc_nl_pre_oda,,
wb,110,Education (110),Education,vt_onlyFE,.,log_total_neighbor_projs,,0.102014443885383
wb,110,Education (110),Education,vt_onlyFE,.,log_treated_other_funder_n,,0.0623925853661152
wb,110,Education (110),Education,vt_onlyFE,.,political_stability,,-0.0578029485180192
wb,110,Education (110),Education,vt_onlyFE,.,reg_quality,,-0.217416372954927
wb,110,Education (110),Education,vt_onlyFE,.,rule_of_law,,0.0180567158092262
wb,110,Education (110),Education,vt_onlyFE,.,unsc_aligned_us,,0.20566786810741
wb,110,Education (110),Education,vt_onlyFE,.,unsc_non_aligned_us,,0.0172227797477581
wb,110,Education (110),Education,vt_onlyFE,.,voice_accountability,,0.209078099702863
ch,110,Education (110),Education,vt_onlyXandFE,.,corruption_control,0.0626033053081498,-43.675866194406
ch,110,Education (110),Education,vt_onlyXandFE,.,country_gini,0.0684072046261216,-45.9851709225941
ch,110,Education (110),Education,vt_onlyXandFE,.,election_year,0.0215444951970143,-16.6090709106481
ch,110,Education (110),Education,vt_onlyXandFE,.,gov_effectiveness,0.0593300696928041,-52.0545190946423
ch,110,Education (110),Education,vt_onlyXandFE,.,leader_birthplace,-0.0688062329590382,4.20380321660243
ch,110,Education (110),Education,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0942015378177019,0.33573223355193
ch,110,Education (110),Education,vt_onlyXandFE,.,log_avg_min_to_city,-0.00694708621129398,5.70892766156984
ch,110,Education (110),Education,vt_onlyXandFE,.,log_avg_pop_dens,-0.0358236936107278,-14.1617533039957
ch,110,Education (110),Education,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.18398113698692,-6.31693123079948
ch,110,Education (110),Education,vt_onlyXandFE,.,log_disasters,-0.0702252065762682,-6.58350064340937
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0813059299439196,6.08979277174201
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gems,0.0441499566473064,-12.5576731968734
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0564978195168079,2.91808386007633
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_petro,0.0743295445386329,-7.00533665264181
ch,110,Education (110),Education,vt_onlyXandFE,.,log_other_sect_n,0.0609654837101698,10.2741241646644
ch,110,Education (110),Education,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_onlyXandFE,.,log_total_neighbor_projs,-0.00354476860258658,10.2316884475199
ch,110,Education (110),Education,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0670100787282007,15.8272489342782
ch,110,Education (110),Education,vt_onlyXandFE,.,political_stability,-0.0694777062535297,2.00445230043153
ch,110,Education (110),Education,vt_onlyXandFE,.,reg_quality,-0.135132730491453,-47.0392922977318
ch,110,Education (110),Education,vt_onlyXandFE,.,rule_of_law,0.0110371119179759,-28.9888041623349
ch,110,Education (110),Education,vt_onlyXandFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_onlyXandFE,.,unsc_non_aligned_us,-0.104544775816557,-35.8308397394011
ch,110,Education (110),Education,vt_onlyXandFE,.,voice_accountability,0.0460473381541681,-31.7188020777441
wb,110,Education (110),Education,vt_onlyXandFE,.,corruption_control,0.0517191413696854,-0.0951954602986129
wb,110,Education (110),Education,vt_onlyXandFE,.,country_gini,0.0661380781605826,-0.0549484116374168
wb,110,Education (110),Education,vt_onlyXandFE,.,election_year,0.0319547066651246,0.0486525290394125
wb,110,Education (110),Education,vt_onlyXandFE,.,gov_effectiveness,0.103678165823223,0.163098823552503
wb,110,Education (110),Education,vt_onlyXandFE,.,leader_birthplace,-0.0121080847457074,-0.000199852264222806
wb,110,Education (110),Education,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.000816773334518128,0.138090472148783
wb,110,Education (110),Education,vt_onlyXandFE,.,log_avg_min_to_city,-0.0754539129137989,-0.0896140547656468
wb,110,Education (110),Education,vt_onlyXandFE,.,log_avg_pop_dens,0.0529541027918459,0.0410900738637192
wb,110,Education (110),Education,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0494880577456431,0.0120054265265773
wb,110,Education (110),Education,vt_onlyXandFE,.,log_disasters,0.00434937784448377,-0.169596866235348
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0131014420464635,-0.24055928230498
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0376696851663293,0.0452333618277735
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gold,0.0259423926379531,-0.0699919992438133
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0887373094353816,-0.130479895390822
wb,110,Education (110),Education,vt_onlyXandFE,.,log_other_sect_n,0.210188164506071,1.12751608383606
wb,110,Education (110),Education,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.013089759387073,
wb,110,Education (110),Education,vt_onlyXandFE,.,log_total_neighbor_projs,0.0495721604675045,0.102014443885383
wb,110,Education (110),Education,vt_onlyXandFE,.,log_treated_other_funder_n,-0.00976547234691484,0.0623925853661152
wb,110,Education (110),Education,vt_onlyXandFE,.,political_stability,-0.036509634098038,-0.0578029485180192
wb,110,Education (110),Education,vt_onlyXandFE,.,reg_quality,-0.0268473042920237,-0.217416372954927
wb,110,Education (110),Education,vt_onlyXandFE,.,rule_of_law,-4.76147793233398e-05,0.0180567158092262
wb,110,Education (110),Education,vt_onlyXandFE,.,unsc_aligned_us,0.0202563381753959,0.20566786810741
wb,110,Education (110),Education,vt_onlyXandFE,.,unsc_non_aligned_us,-0.031256692064931,0.0172227797477581
wb,110,Education (110),Education,vt_onlyXandFE,.,voice_accountability,-0.0113965562824156,0.209078099702863
ch,110,Education (110),Education,vt_withX,.,corruption_control,-0.00852544012712335,-43.675866194406
ch,110,Education (110),Education,vt_withX,.,country_gini,0.00367753742262686,-45.9851709225941
ch,110,Education (110),Education,vt_withX,.,election_year,0.00681274277478265,-16.6090709106481
ch,110,Education (110),Education,vt_withX,.,gov_effectiveness,-0.00642421940923655,-52.0545190946423
ch,110,Education (110),Education,vt_withX,.,leader_birthplace,0.000933673578547397,4.20380321660243
ch,110,Education (110),Education,vt_withX,.,log_3yr_pre_conflict_deaths,0.0119103213725593,0.33573223355193
ch,110,Education (110),Education,vt_withX,.,log_avg_min_to_city,-0.032030450627208,5.70892766156984
ch,110,Education (110),Education,vt_withX,.,log_avg_pop_dens,0.0313606840930879,-14.1617533039957
ch,110,Education (110),Education,vt_withX,.,log_ch_loan_proj_n,-0.00572367200045643,-6.31693123079948
ch,110,Education (110),Education,vt_withX,.,log_disasters,0.00164922710042401,-6.58350064340937
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_dia,0.0117853275746166,6.08979277174201
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_gems,-0.00171643922105431,-12.5576731968734
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_gold,-0.0220533655257896,2.91808386007633
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_petro,0.0238779502129185,-7.00533665264181
ch,110,Education (110),Education,vt_withX,.,log_other_sect_n,0.0338919779099524,10.2741241646644
ch,110,Education (110),Education,vt_withX,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_withX,.,log_total_neighbor_projs,0.030770349970547,10.2316884475199
ch,110,Education (110),Education,vt_withX,.,log_treated_other_funder_n,0.0369226324558268,15.8272489342782
ch,110,Education (110),Education,vt_withX,.,political_stability,-0.001909600479994,2.00445230043153
ch,110,Education (110),Education,vt_withX,.,reg_quality,-0.0172029310493954,-47.0392922977318
ch,110,Education (110),Education,vt_withX,.,rule_of_law,0.00889368703588809,-28.9888041623349
ch,110,Education (110),Education,vt_withX,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_withX,.,unsc_non_aligned_us,-0.0151903286707159,-35.8308397394011
ch,110,Education (110),Education,vt_withX,.,voice_accountability,-0.00195613984018569,-31.7188020777441
wb,110,Education (110),Education,vt_withX,.,corruption_control,-0.0745043509081002,-0.0951954602986129
wb,110,Education (110),Education,vt_withX,.,country_gini,0.060759212002157,-0.0549484116374168
wb,110,Education (110),Education,vt_withX,.,election_year,-0.0871310134790734,0.0486525290394125
wb,110,Education (110),Education,vt_withX,.,gov_effectiveness,0.277519783489412,0.163098823552503
wb,110,Education (110),Education,vt_withX,.,leader_birthplace,-0.174044896038281,-0.000199852264222806
wb,110,Education (110),Education,vt_withX,.,log_3yr_pre_conflict_deaths,0.0324470848590157,0.138090472148783
wb,110,Education (110),Education,vt_withX,.,log_avg_min_to_city,-0.190367947808479,-0.0896140547656468
wb,110,Education (110),Education,vt_withX,.,log_avg_pop_dens,0.0472669724002482,0.0410900738637192
wb,110,Education (110),Education,vt_withX,.,log_ch_loan_proj_n,-0.119879713989807,0.0120054265265773
wb,110,Education (110),Education,vt_withX,.,log_disasters,-0.0173726898431792,-0.169596866235348
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_dia,-0.155275821881369,-0.24055928230498
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_gems,0.198026479482651,0.0452333618277735
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_gold,0.165134284794329,-0.0699919992438133
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_petro,-0.0811626147385684,-0.130479895390822
wb,110,Education (110),Education,vt_withX,.,log_other_sect_n,1.85911800831561,1.12751608383606
wb,110,Education (110),Education,vt_withX,.,log_pc_nl_pre_oda,,
wb,110,Education (110),Education,vt_withX,.,log_total_neighbor_projs,0.0527969227358686,0.102014443885383
wb,110,Education (110),Education,vt_withX,.,log_treated_other_funder_n,0.157366432845617,0.0623925853661152
wb,110,Education (110),Education,vt_withX,.,political_stability,-0.0915555682498954,-0.0578029485180192
wb,110,Education (110),Education,vt_withX,.,reg_quality,-0.0166429164633159,-0.217416372954927
wb,110,Education (110),Education,vt_withX,.,rule_of_law,0.112074033457321,0.0180567158092262
wb,110,Education (110),Education,vt_withX,.,unsc_aligned_us,0.283236421793838,0.20566786810741
wb,110,Education (110),Education,vt_withX,.,unsc_non_aligned_us,-0.241113066774016,0.0172227797477581
wb,110,Education (110),Education,vt_withX,.,voice_accountability,0.177937081530683,0.209078099702863
ch,110,Education (110),Education,vt_withFE,.,corruption_control,,-43.675866194406
ch,110,Education (110),Education,vt_withFE,.,country_gini,,-45.9851709225941
ch,110,Education (110),Education,vt_withFE,.,election_year,,-16.6090709106481
ch,110,Education (110),Education,vt_withFE,.,gov_effectiveness,,-52.0545190946423
ch,110,Education (110),Education,vt_withFE,.,leader_birthplace,,4.20380321660243
ch,110,Education (110),Education,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.33573223355193
ch,110,Education (110),Education,vt_withFE,.,log_avg_min_to_city,,5.70892766156984
ch,110,Education (110),Education,vt_withFE,.,log_avg_pop_dens,,-14.1617533039957
ch,110,Education (110),Education,vt_withFE,.,log_ch_loan_proj_n,,-6.31693123079948
ch,110,Education (110),Education,vt_withFE,.,log_disasters,,-6.58350064340937
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_dia,,6.08979277174201
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gems,,-12.5576731968734
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gold,,2.91808386007633
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_petro,,-7.00533665264181
ch,110,Education (110),Education,vt_withFE,.,log_other_sect_n,,10.2741241646644
ch,110,Education (110),Education,vt_withFE,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_withFE,.,log_total_neighbor_projs,,10.2316884475199
ch,110,Education (110),Education,vt_withFE,.,log_treated_other_funder_n,,15.8272489342782
ch,110,Education (110),Education,vt_withFE,.,political_stability,,2.00445230043153
ch,110,Education (110),Education,vt_withFE,.,reg_quality,,-47.0392922977318
ch,110,Education (110),Education,vt_withFE,.,rule_of_law,,-28.9888041623349
ch,110,Education (110),Education,vt_withFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_withFE,.,unsc_non_aligned_us,,-35.8308397394011
ch,110,Education (110),Education,vt_withFE,.,voice_accountability,,-31.7188020777441
wb,110,Education (110),Education,vt_withFE,.,corruption_control,,-0.0951954602986129
wb,110,Education (110),Education,vt_withFE,.,country_gini,,-0.0549484116374168
wb,110,Education (110),Education,vt_withFE,.,election_year,,0.0486525290394125
wb,110,Education (110),Education,vt_withFE,.,gov_effectiveness,,0.163098823552503
wb,110,Education (110),Education,vt_withFE,.,leader_birthplace,,-0.000199852264222806
wb,110,Education (110),Education,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.138090472148783
wb,110,Education (110),Education,vt_withFE,.,log_avg_min_to_city,,-0.0896140547656468
wb,110,Education (110),Education,vt_withFE,.,log_avg_pop_dens,,0.0410900738637192
wb,110,Education (110),Education,vt_withFE,.,log_ch_loan_proj_n,,0.0120054265265773
wb,110,Education (110),Education,vt_withFE,.,log_disasters,,-0.169596866235348
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_dia,,-0.24055928230498
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gems,,0.0452333618277735
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gold,,-0.0699919992438133
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_petro,,-0.130479895390822
wb,110,Education (110),Education,vt_withFE,.,log_other_sect_n,,1.12751608383606
wb,110,Education (110),Education,vt_withFE,.,log_pc_nl_pre_oda,,
wb,110,Education (110),Education,vt_withFE,.,log_total_neighbor_projs,,0.102014443885383
wb,110,Education (110),Education,vt_withFE,.,log_treated_other_funder_n,,0.0623925853661152
wb,110,Education (110),Education,vt_withFE,.,political_stability,,-0.0578029485180192
wb,110,Education (110),Education,vt_withFE,.,reg_quality,,-0.217416372954927
wb,110,Education (110),Education,vt_withFE,.,rule_of_law,,0.0180567158092262
wb,110,Education (110),Education,vt_withFE,.,unsc_aligned_us,,0.20566786810741
wb,110,Education (110),Education,vt_withFE,.,unsc_non_aligned_us,,0.0172227797477581
wb,110,Education (110),Education,vt_withFE,.,voice_accountability,,0.209078099702863
ch,110,Education (110),Education,vt_withXandFE,.,corruption_control,-0.0458342562802147,-43.675866194406
ch,110,Education (110),Education,vt_withXandFE,.,country_gini,-0.0730629457742837,-45.9851709225941
ch,110,Education (110),Education,vt_withXandFE,.,election_year,0.051841661669317,-16.6090709106481
ch,110,Education (110),Education,vt_withXandFE,.,gov_effectiveness,-0.0584860248863685,-52.0545190946423
ch,110,Education (110),Education,vt_withXandFE,.,leader_birthplace,-0.06633872792591,4.20380321660243
ch,110,Education (110),Education,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0111107998643984,0.33573223355193
ch,110,Education (110),Education,vt_withXandFE,.,log_avg_min_to_city,-0.218484665676953,5.70892766156984
ch,110,Education (110),Education,vt_withXandFE,.,log_avg_pop_dens,0.155348812490702,-14.1617533039957
ch,110,Education (110),Education,vt_withXandFE,.,log_ch_loan_proj_n,0.0381548191234334,-6.31693123079948
ch,110,Education (110),Education,vt_withXandFE,.,log_disasters,0.045002909401652,-6.58350064340937
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_dia,0.136790489647538,6.08979277174201
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gems,-0.0293743218202142,-12.5576731968734
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gold,-0.00484117079526187,2.91808386007633
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_petro,0.080106060002,-7.00533665264181
ch,110,Education (110),Education,vt_withXandFE,.,log_other_sect_n,0.204539637249545,10.2741241646644
ch,110,Education (110),Education,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_withXandFE,.,log_total_neighbor_projs,0.142592215887242,10.2316884475199
ch,110,Education (110),Education,vt_withXandFE,.,log_treated_other_funder_n,0.178964749942538,15.8272489342782
ch,110,Education (110),Education,vt_withXandFE,.,political_stability,0.023184442892671,2.00445230043153
ch,110,Education (110),Education,vt_withXandFE,.,reg_quality,-0.0083712057629596,-47.0392922977318
ch,110,Education (110),Education,vt_withXandFE,.,rule_of_law,0.0762730015441746,-28.9888041623349
ch,110,Education (110),Education,vt_withXandFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_withXandFE,.,unsc_non_aligned_us,-0.152622417525774,-35.8308397394011
ch,110,Education (110),Education,vt_withXandFE,.,voice_accountability,0.0195716115401597,-31.7188020777441
wb,110,Education (110),Education,vt_withXandFE,.,corruption_control,0.0274655357125447,-0.0951954602986129
wb,110,Education (110),Education,vt_withXandFE,.,country_gini,-0.00386108874343328,-0.0549484116374168
wb,110,Education (110),Education,vt_withXandFE,.,election_year,0.0290408093179542,0.0486525290394125
wb,110,Education (110),Education,vt_withXandFE,.,gov_effectiveness,0.0799151193736196,0.163098823552503
wb,110,Education (110),Education,vt_withXandFE,.,leader_birthplace,0.00122211712179728,-0.000199852264222806
wb,110,Education (110),Education,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.168113221339492,0.138090472148783
wb,110,Education (110),Education,vt_withXandFE,.,log_avg_min_to_city,0.00718917318619778,-0.0896140547656468
wb,110,Education (110),Education,vt_withXandFE,.,log_avg_pop_dens,0.0628008852154019,0.0410900738637192
wb,110,Education (110),Education,vt_withXandFE,.,log_ch_loan_proj_n,0.0798758621024981,0.0120054265265773
wb,110,Education (110),Education,vt_withXandFE,.,log_disasters,-0.124806416921793,-0.169596866235348
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_dia,-0.210355946528725,-0.24055928230498
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gems,0.0106161188241095,0.0452333618277735
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gold,0.0323419869190544,-0.0699919992438133
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_petro,-0.135619053370755,-0.130479895390822
wb,110,Education (110),Education,vt_withXandFE,.,log_other_sect_n,0.889749958999478,1.12751608383606
wb,110,Education (110),Education,vt_withXandFE,.,log_pc_nl_pre_oda,,
wb,110,Education (110),Education,vt_withXandFE,.,log_total_neighbor_projs,0.1126030859258,0.102014443885383
wb,110,Education (110),Education,vt_withXandFE,.,log_treated_other_funder_n,0.105850978828983,0.0623925853661152
wb,110,Education (110),Education,vt_withXandFE,.,political_stability,-0.0592705135606225,-0.0578029485180192
wb,110,Education (110),Education,vt_withXandFE,.,reg_quality,0.032289974261076,-0.217416372954927
wb,110,Education (110),Education,vt_withXandFE,.,rule_of_law,-0.0099462416640018,0.0180567158092262
wb,110,Education (110),Education,vt_withXandFE,.,unsc_aligned_us,0.222583433091749,0.20566786810741
wb,110,Education (110),Education,vt_withXandFE,.,unsc_non_aligned_us,0.0178558674454717,0.0172227797477581
wb,110,Education (110),Education,vt_withXandFE,.,voice_accountability,0.0928311467188141,0.209078099702863
ch,120,Health (120),Health,vt_noX,.,corruption_control,,-0.432177420349044
ch,120,Health (120),Health,vt_noX,.,country_gini,,0.0196216522839473
ch,120,Health (120),Health,vt_noX,.,election_year,,-0.0909554573966293
ch,120,Health (120),Health,vt_noX,.,gov_effectiveness,,-0.55408389525768
ch,120,Health (120),Health,vt_noX,.,leader_birthplace,,0.128543152657504
ch,120,Health (120),Health,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.144042238546802
ch,120,Health (120),Health,vt_noX,.,log_avg_min_to_city,,-0.30319222890659
ch,120,Health (120),Health,vt_noX,.,log_avg_pop_dens,,0.945275971772027
ch,120,Health (120),Health,vt_noX,.,log_ch_loan_proj_n,,0.106108012522554
ch,120,Health (120),Health,vt_noX,.,log_disasters,,-0.0526201366993043
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_dia,,0.195057835027522
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_gems,,-0.0372482275970382
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_gold,,-0.0623654300098507
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_petro,,0.0141100238422919
ch,120,Health (120),Health,vt_noX,.,log_other_sect_n,,0.137763278909662
ch,120,Health (120),Health,vt_noX,.,log_pc_nl_pre_oda,,
ch,120,Health (120),Health,vt_noX,.,log_total_neighbor_projs,,0.172838953077434
ch,120,Health (120),Health,vt_noX,.,log_treated_other_funder_n,,0.00196652927352808
ch,120,Health (120),Health,vt_noX,.,political_stability,,0.0514463478541797
ch,120,Health (120),Health,vt_noX,.,reg_quality,,-0.186642875693399
ch,120,Health (120),Health,vt_noX,.,rule_of_law,,0.328722506058573
ch,120,Health (120),Health,vt_noX,.,unsc_aligned_us,,-0.105816238096831
ch,120,Health (120),Health,vt_noX,.,unsc_non_aligned_us,,-0.018764217700281
ch,120,Health (120),Health,vt_noX,.,voice_accountability,,0.151323472186539
wb,120,Health (120),Health,vt_noX,.,corruption_control,,0.398270820084463
wb,120,Health (120),Health,vt_noX,.,country_gini,,-0.0793676439247669
wb,120,Health (120),Health,vt_noX,.,election_year,,-0.0115218178627193
wb,120,Health (120),Health,vt_noX,.,gov_effectiveness,,0.0372667698762646
wb,120,Health (120),Health,vt_noX,.,leader_birthplace,,0.0290473246767192
wb,120,Health (120),Health,vt_noX,.,log_3yr_pre_conflict_deaths,,0.0961715326510484
wb,120,Health (120),Health,vt_noX,.,log_avg_min_to_city,,-0.0880808873352316
wb,120,Health (120),Health,vt_noX,.,log_avg_pop_dens,,-0.0887352495733541
wb,120,Health (120),Health,vt_noX,.,log_ch_loan_proj_n,,-0.0771527895087128
wb,120,Health (120),Health,vt_noX,.,log_disasters,,-0.211631365943678
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_dia,,-0.280897353567169
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_gems,,-0.177525654404137
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_gold,,0.0528823078711224
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_petro,,-0.188193060851507
wb,120,Health (120),Health,vt_noX,.,log_other_sect_n,,1.0729770365812
wb,120,Health (120),Health,vt_noX,.,log_pc_nl_pre_oda,,
wb,120,Health (120),Health,vt_noX,.,log_total_neighbor_projs,,0.430335867017769
wb,120,Health (120),Health,vt_noX,.,log_treated_other_funder_n,,-0.0658612677809669
wb,120,Health (120),Health,vt_noX,.,political_stability,,0.034751363979652
wb,120,Health (120),Health,vt_noX,.,reg_quality,,-0.156491449246947
wb,120,Health (120),Health,vt_noX,.,rule_of_law,,-0.187667521628888
wb,120,Health (120),Health,vt_noX,.,unsc_aligned_us,,0.036208822802357
wb,120,Health (120),Health,vt_noX,.,unsc_non_aligned_us,,0.300843251987046
wb,120,Health (120),Health,vt_noX,.,voice_accountability,,-0.0706804192099529
ch,120,Health (120),Health,vt_onlyX,.,corruption_control,-0.660745010040714,-0.432177420349044
ch,120,Health (120),Health,vt_onlyX,.,country_gini,-0.105393188446768,0.0196216522839473
ch,120,Health (120),Health,vt_onlyX,.,election_year,-0.18412658412007,-0.0909554573966293
ch,120,Health (120),Health,vt_onlyX,.,gov_effectiveness,-0.60412863752338,-0.55408389525768
ch,120,Health (120),Health,vt_onlyX,.,leader_birthplace,0.140645093172749,0.128543152657504
ch,120,Health (120),Health,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.107346085533486,-0.144042238546802
ch,120,Health (120),Health,vt_onlyX,.,log_avg_min_to_city,-0.503601857386531,-0.30319222890659
ch,120,Health (120),Health,vt_onlyX,.,log_avg_pop_dens,0.577658833488824,0.945275971772027
ch,120,Health (120),Health,vt_onlyX,.,log_ch_loan_proj_n,0.327471922449833,0.106108012522554
ch,120,Health (120),Health,vt_onlyX,.,log_disasters,0.0247874717414364,-0.0526201366993043
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_dia,-0.0276199138164519,0.195057835027522
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gems,0.131316120028496,-0.0372482275970382
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gold,0.0402859487384558,-0.0623654300098507
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_petro,0.0878638213500387,0.0141100238422919
ch,120,Health (120),Health,vt_onlyX,.,log_other_sect_n,0.271686802282817,0.137763278909662
ch,120,Health (120),Health,vt_onlyX,.,log_pc_nl_pre_oda,0.478044725395773,
ch,120,Health (120),Health,vt_onlyX,.,log_total_neighbor_projs,0.49101487882431,0.172838953077434
ch,120,Health (120),Health,vt_onlyX,.,log_treated_other_funder_n,0.259070331193488,0.00196652927352808
ch,120,Health (120),Health,vt_onlyX,.,political_stability,0.17173475705087,0.0514463478541797
ch,120,Health (120),Health,vt_onlyX,.,reg_quality,-0.195534594110209,-0.186642875693399
ch,120,Health (120),Health,vt_onlyX,.,rule_of_law,0.161455351039764,0.328722506058573
ch,120,Health (120),Health,vt_onlyX,.,unsc_aligned_us,-0.383110080808368,-0.105816238096831
ch,120,Health (120),Health,vt_onlyX,.,unsc_non_aligned_us,0.129199924925313,-0.018764217700281
ch,120,Health (120),Health,vt_onlyX,.,voice_accountability,0.0193307373672707,0.151323472186539
wb,120,Health (120),Health,vt_onlyX,.,corruption_control,0.341895185857996,0.398270820084463
wb,120,Health (120),Health,vt_onlyX,.,country_gini,-0.0571828832477289,-0.0793676439247669
wb,120,Health (120),Health,vt_onlyX,.,election_year,0.193558726943984,-0.0115218178627193
wb,120,Health (120),Health,vt_onlyX,.,gov_effectiveness,0.0706049584224821,0.0372667698762646
wb,120,Health (120),Health,vt_onlyX,.,leader_birthplace,-0.0313013909757235,0.0290473246767192
wb,120,Health (120),Health,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.163903906121831,0.0961715326510484
wb,120,Health (120),Health,vt_onlyX,.,log_avg_min_to_city,-0.223070169687268,-0.0880808873352316
wb,120,Health (120),Health,vt_onlyX,.,log_avg_pop_dens,-0.049115520711057,-0.0887352495733541
wb,120,Health (120),Health,vt_onlyX,.,log_ch_loan_proj_n,-0.273398333508669,-0.0771527895087128
wb,120,Health (120),Health,vt_onlyX,.,log_disasters,-0.304708554446703,-0.211631365943678
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_dia,-0.0102931163385801,-0.280897353567169
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gems,-0.0507052089273928,-0.177525654404137
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gold,0.0664058076031509,0.0528823078711224
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_petro,-0.278753099665045,-0.188193060851507
wb,120,Health (120),Health,vt_onlyX,.,log_other_sect_n,1.59393114566844,1.0729770365812
wb,120,Health (120),Health,vt_onlyX,.,log_pc_nl_pre_oda,,
wb,120,Health (120),Health,vt_onlyX,.,log_total_neighbor_projs,0.334163848357211,0.430335867017769
wb,120,Health (120),Health,vt_onlyX,.,log_treated_other_funder_n,-0.0239485773071531,-0.0658612677809669
wb,120,Health (120),Health,vt_onlyX,.,political_stability,-0.20227834869176,0.034751363979652
wb,120,Health (120),Health,vt_onlyX,.,reg_quality,-0.214879822339861,-0.156491449246947
wb,120,Health (120),Health,vt_onlyX,.,rule_of_law,-0.1580934163928,-0.187667521628888
wb,120,Health (120),Health,vt_onlyX,.,unsc_aligned_us,0.198950500190145,0.036208822802357
wb,120,Health (120),Health,vt_onlyX,.,unsc_non_aligned_us,0.274893798530104,0.300843251987046
wb,120,Health (120),Health,vt_onlyX,.,voice_accountability,-0.0195691935624931,-0.0706804192099529
ch,120,Health (120),Health,vt_onlyFE,.,corruption_control,,-0.432177420349044
ch,120,Health (120),Health,vt_onlyFE,.,country_gini,,0.0196216522839473
ch,120,Health (120),Health,vt_onlyFE,.,election_year,,-0.0909554573966293
ch,120,Health (120),Health,vt_onlyFE,.,gov_effectiveness,,-0.55408389525768
ch,120,Health (120),Health,vt_onlyFE,.,leader_birthplace,,0.128543152657504
ch,120,Health (120),Health,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.144042238546802
ch,120,Health (120),Health,vt_onlyFE,.,log_avg_min_to_city,,-0.30319222890659
ch,120,Health (120),Health,vt_onlyFE,.,log_avg_pop_dens,,0.945275971772027
ch,120,Health (120),Health,vt_onlyFE,.,log_ch_loan_proj_n,,0.106108012522554
ch,120,Health (120),Health,vt_onlyFE,.,log_disasters,,-0.0526201366993043
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_dia,,0.195057835027522
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gems,,-0.0372482275970382
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gold,,-0.0623654300098507
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_petro,,0.0141100238422919
ch,120,Health (120),Health,vt_onlyFE,.,log_other_sect_n,,0.137763278909662
ch,120,Health (120),Health,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,120,Health (120),Health,vt_onlyFE,.,log_total_neighbor_projs,,0.172838953077434
ch,120,Health (120),Health,vt_onlyFE,.,log_treated_other_funder_n,,0.00196652927352808
ch,120,Health (120),Health,vt_onlyFE,.,political_stability,,0.0514463478541797
ch,120,Health (120),Health,vt_onlyFE,.,reg_quality,,-0.186642875693399
ch,120,Health (120),Health,vt_onlyFE,.,rule_of_law,,0.328722506058573
ch,120,Health (120),Health,vt_onlyFE,.,unsc_aligned_us,,-0.105816238096831
ch,120,Health (120),Health,vt_onlyFE,.,unsc_non_aligned_us,,-0.018764217700281
ch,120,Health (120),Health,vt_onlyFE,.,voice_accountability,,0.151323472186539
wb,120,Health (120),Health,vt_onlyFE,.,corruption_control,,0.398270820084463
wb,120,Health (120),Health,vt_onlyFE,.,country_gini,,-0.0793676439247669
wb,120,Health (120),Health,vt_onlyFE,.,election_year,,-0.0115218178627193
wb,120,Health (120),Health,vt_onlyFE,.,gov_effectiveness,,0.0372667698762646
wb,120,Health (120),Health,vt_onlyFE,.,leader_birthplace,,0.0290473246767192
wb,120,Health (120),Health,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.0961715326510484
wb,120,Health (120),Health,vt_onlyFE,.,log_avg_min_to_city,,-0.0880808873352316
wb,120,Health (120),Health,vt_onlyFE,.,log_avg_pop_dens,,-0.0887352495733541
wb,120,Health (120),Health,vt_onlyFE,.,log_ch_loan_proj_n,,-0.0771527895087128
wb,120,Health (120),Health,vt_onlyFE,.,log_disasters,,-0.211631365943678
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_dia,,-0.280897353567169
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gems,,-0.177525654404137
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gold,,0.0528823078711224
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_petro,,-0.188193060851507
wb,120,Health (120),Health,vt_onlyFE,.,log_other_sect_n,,1.0729770365812
wb,120,Health (120),Health,vt_onlyFE,.,log_pc_nl_pre_oda,,
wb,120,Health (120),Health,vt_onlyFE,.,log_total_neighbor_projs,,0.430335867017769
wb,120,Health (120),Health,vt_onlyFE,.,log_treated_other_funder_n,,-0.0658612677809669
wb,120,Health (120),Health,vt_onlyFE,.,political_stability,,0.034751363979652
wb,120,Health (120),Health,vt_onlyFE,.,reg_quality,,-0.156491449246947
wb,120,Health (120),Health,vt_onlyFE,.,rule_of_law,,-0.187667521628888
wb,120,Health (120),Health,vt_onlyFE,.,unsc_aligned_us,,0.036208822802357
wb,120,Health (120),Health,vt_onlyFE,.,unsc_non_aligned_us,,0.300843251987046
wb,120,Health (120),Health,vt_onlyFE,.,voice_accountability,,-0.0706804192099529
ch,120,Health (120),Health,vt_onlyXandFE,.,corruption_control,-0.0822097240900637,-0.432177420349044
ch,120,Health (120),Health,vt_onlyXandFE,.,country_gini,-0.204740480966881,0.0196216522839473
ch,120,Health (120),Health,vt_onlyXandFE,.,election_year,-0.132886531911772,-0.0909554573966293
ch,120,Health (120),Health,vt_onlyXandFE,.,gov_effectiveness,-0.154110710956154,-0.55408389525768
ch,120,Health (120),Health,vt_onlyXandFE,.,leader_birthplace,0.0567325814906347,0.128543152657504
ch,120,Health (120),Health,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.206258408576223,-0.144042238546802
ch,120,Health (120),Health,vt_onlyXandFE,.,log_avg_min_to_city,-0.141165002882481,-0.30319222890659
ch,120,Health (120),Health,vt_onlyXandFE,.,log_avg_pop_dens,0.257278742641211,0.945275971772027
ch,120,Health (120),Health,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.158753124754908,0.106108012522554
ch,120,Health (120),Health,vt_onlyXandFE,.,log_disasters,-0.0352333386614897,-0.0526201366993043
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_dia,0.0214958267658948,0.195057835027522
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0660190343449358,-0.0372482275970382
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0177704392839223,-0.0623654300098507
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_petro,0.0205208620987834,0.0141100238422919
ch,120,Health (120),Health,vt_onlyXandFE,.,log_other_sect_n,0.2211700295656,0.137763278909662
ch,120,Health (120),Health,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0674777884874541,
ch,120,Health (120),Health,vt_onlyXandFE,.,log_total_neighbor_projs,0.160369668896296,0.172838953077434
ch,120,Health (120),Health,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0415349926962488,0.00196652927352808
ch,120,Health (120),Health,vt_onlyXandFE,.,political_stability,0.253273051604626,0.0514463478541797
ch,120,Health (120),Health,vt_onlyXandFE,.,reg_quality,-0.0929248783551135,-0.186642875693399
ch,120,Health (120),Health,vt_onlyXandFE,.,rule_of_law,0.145053508430716,0.328722506058573
ch,120,Health (120),Health,vt_onlyXandFE,.,unsc_aligned_us,-0.0743877821043069,-0.105816238096831
ch,120,Health (120),Health,vt_onlyXandFE,.,unsc_non_aligned_us,0.0590252136811479,-0.018764217700281
ch,120,Health (120),Health,vt_onlyXandFE,.,voice_accountability,0.156454783081995,0.151323472186539
wb,120,Health (120),Health,vt_onlyXandFE,.,corruption_control,0.199431998208156,0.398270820084463
wb,120,Health (120),Health,vt_onlyXandFE,.,country_gini,-0.0262329005729388,-0.0793676439247669
wb,120,Health (120),Health,vt_onlyXandFE,.,election_year,-0.0619443601649111,-0.0115218178627193
wb,120,Health (120),Health,vt_onlyXandFE,.,gov_effectiveness,-0.00876692371210085,0.0372667698762646
wb,120,Health (120),Health,vt_onlyXandFE,.,leader_birthplace,-0.0518257539905769,0.0290473246767192
wb,120,Health (120),Health,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.104437611307937,0.0961715326510484
wb,120,Health (120),Health,vt_onlyXandFE,.,log_avg_min_to_city,0.0298269587499086,-0.0880808873352316
wb,120,Health (120),Health,vt_onlyXandFE,.,log_avg_pop_dens,-0.076581181092188,-0.0887352495733541
wb,120,Health (120),Health,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.109557627508243,-0.0771527895087128
wb,120,Health (120),Health,vt_onlyXandFE,.,log_disasters,-0.108932650610807,-0.211631365943678
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_dia,0.0103935899911448,-0.280897353567169
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0624594736495053,-0.177525654404137
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gold,0.0245844417857007,0.0528823078711224
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0542089919024145,-0.188193060851507
wb,120,Health (120),Health,vt_onlyXandFE,.,log_other_sect_n,0.330053468816998,1.0729770365812
wb,120,Health (120),Health,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
wb,120,Health (120),Health,vt_onlyXandFE,.,log_total_neighbor_projs,0.115610739439704,0.430335867017769
wb,120,Health (120),Health,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0269611019827296,-0.0658612677809669
wb,120,Health (120),Health,vt_onlyXandFE,.,political_stability,-0.00581924979574973,0.034751363979652
wb,120,Health (120),Health,vt_onlyXandFE,.,reg_quality,-0.101072474559768,-0.156491449246947
wb,120,Health (120),Health,vt_onlyXandFE,.,rule_of_law,-0.129679328952913,-0.187667521628888
wb,120,Health (120),Health,vt_onlyXandFE,.,unsc_aligned_us,0.0405478570010516,0.036208822802357
wb,120,Health (120),Health,vt_onlyXandFE,.,unsc_non_aligned_us,0.00677229546010499,0.300843251987046
wb,120,Health (120),Health,vt_onlyXandFE,.,voice_accountability,0.028736257506535,-0.0706804192099529
ch,120,Health (120),Health,vt_withX,.,corruption_control,-0.020042861340335,-0.432177420349044
ch,120,Health (120),Health,vt_withX,.,country_gini,0.00267437503789571,0.0196216522839473
ch,120,Health (120),Health,vt_withX,.,election_year,0.00211090211523668,-0.0909554573966293
ch,120,Health (120),Health,vt_withX,.,gov_effectiveness,-0.018785742174368,-0.55408389525768
ch,120,Health (120),Health,vt_withX,.,leader_birthplace,0.0153508262010248,0.128543152657504
ch,120,Health (120),Health,vt_withX,.,log_3yr_pre_conflict_deaths,0.00210102028038791,-0.144042238546802
ch,120,Health (120),Health,vt_withX,.,log_avg_min_to_city,-0.0082480913557811,-0.30319222890659
ch,120,Health (120),Health,vt_withX,.,log_avg_pop_dens,0.0145343303075061,0.945275971772027
ch,120,Health (120),Health,vt_withX,.,log_ch_loan_proj_n,0.00315509742475178,0.106108012522554
ch,120,Health (120),Health,vt_withX,.,log_disasters,-0.00228411918273182,-0.0526201366993043
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_dia,0.00744297748606183,0.195057835027522
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_gems,-0.00598216772428714,-0.0372482275970382
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_gold,-0.0101697437628172,-0.0623654300098507
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_petro,0.0146488123218297,0.0141100238422919
ch,120,Health (120),Health,vt_withX,.,log_other_sect_n,0.00592432979028426,0.137763278909662
ch,120,Health (120),Health,vt_withX,.,log_pc_nl_pre_oda,-0.00370912194950533,
ch,120,Health (120),Health,vt_withX,.,log_total_neighbor_projs,0.00408192420843952,0.172838953077434
ch,120,Health (120),Health,vt_withX,.,log_treated_other_funder_n,-0.00332662654574937,0.00196652927352808
ch,120,Health (120),Health,vt_withX,.,political_stability,-0.0119269549491581,0.0514463478541797
ch,120,Health (120),Health,vt_withX,.,reg_quality,-0.01765154331224,-0.186642875693399
ch,120,Health (120),Health,vt_withX,.,rule_of_law,-0.0106646107725098,0.328722506058573
ch,120,Health (120),Health,vt_withX,.,unsc_aligned_us,-0.0146209325548249,-0.105816238096831
ch,120,Health (120),Health,vt_withX,.,unsc_non_aligned_us,-0.00459590237587585,-0.018764217700281
ch,120,Health (120),Health,vt_withX,.,voice_accountability,-0.00614058607839928,0.151323472186539
wb,120,Health (120),Health,vt_withX,.,corruption_control,0.108677514474834,0.398270820084463
wb,120,Health (120),Health,vt_withX,.,country_gini,-0.0653124774945851,-0.0793676439247669
wb,120,Health (120),Health,vt_withX,.,election_year,-0.0380269652069458,-0.0115218178627193
wb,120,Health (120),Health,vt_withX,.,gov_effectiveness,0.00588343067094685,0.0372667698762646
wb,120,Health (120),Health,vt_withX,.,leader_birthplace,0.000842815286014491,0.0290473246767192
wb,120,Health (120),Health,vt_withX,.,log_3yr_pre_conflict_deaths,0.0368933082651305,0.0961715326510484
wb,120,Health (120),Health,vt_withX,.,log_avg_min_to_city,-0.0228811448765916,-0.0880808873352316
wb,120,Health (120),Health,vt_withX,.,log_avg_pop_dens,0.0198750227363781,-0.0887352495733541
wb,120,Health (120),Health,vt_withX,.,log_ch_loan_proj_n,-0.0408708228450489,-0.0771527895087128
wb,120,Health (120),Health,vt_withX,.,log_disasters,-0.0624513371335355,-0.211631365943678
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_dia,-0.028603124814108,-0.280897353567169
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_gems,-0.0150425411830656,-0.177525654404137
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_gold,-0.021600828669034,0.0528823078711224
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_petro,-0.0457175393728538,-0.188193060851507
wb,120,Health (120),Health,vt_withX,.,log_other_sect_n,0.493220747718714,1.0729770365812
wb,120,Health (120),Health,vt_withX,.,log_pc_nl_pre_oda,,
wb,120,Health (120),Health,vt_withX,.,log_total_neighbor_projs,0.113402447155655,0.430335867017769
wb,120,Health (120),Health,vt_withX,.,log_treated_other_funder_n,0.0818673638999068,-0.0658612677809669
wb,120,Health (120),Health,vt_withX,.,political_stability,-0.0085270247794687,0.034751363979652
wb,120,Health (120),Health,vt_withX,.,reg_quality,-0.0116464828301104,-0.156491449246947
wb,120,Health (120),Health,vt_withX,.,rule_of_law,-0.0442607495118854,-0.187667521628888
wb,120,Health (120),Health,vt_withX,.,unsc_aligned_us,0.0907342102564357,0.036208822802357
wb,120,Health (120),Health,vt_withX,.,unsc_non_aligned_us,0.091045750030317,0.300843251987046
wb,120,Health (120),Health,vt_withX,.,voice_accountability,0.0524737027543607,-0.0706804192099529
ch,120,Health (120),Health,vt_withFE,.,corruption_control,,-0.432177420349044
ch,120,Health (120),Health,vt_withFE,.,country_gini,,0.0196216522839473
ch,120,Health (120),Health,vt_withFE,.,election_year,,-0.0909554573966293
ch,120,Health (120),Health,vt_withFE,.,gov_effectiveness,,-0.55408389525768
ch,120,Health (120),Health,vt_withFE,.,leader_birthplace,,0.128543152657504
ch,120,Health (120),Health,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.144042238546802
ch,120,Health (120),Health,vt_withFE,.,log_avg_min_to_city,,-0.30319222890659
ch,120,Health (120),Health,vt_withFE,.,log_avg_pop_dens,,0.945275971772027
ch,120,Health (120),Health,vt_withFE,.,log_ch_loan_proj_n,,0.106108012522554
ch,120,Health (120),Health,vt_withFE,.,log_disasters,,-0.0526201366993043
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_dia,,0.195057835027522
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gems,,-0.0372482275970382
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gold,,-0.0623654300098507
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_petro,,0.0141100238422919
ch,120,Health (120),Health,vt_withFE,.,log_other_sect_n,,0.137763278909662
ch,120,Health (120),Health,vt_withFE,.,log_pc_nl_pre_oda,,
ch,120,Health (120),Health,vt_withFE,.,log_total_neighbor_projs,,0.172838953077434
ch,120,Health (120),Health,vt_withFE,.,log_treated_other_funder_n,,0.00196652927352808
ch,120,Health (120),Health,vt_withFE,.,political_stability,,0.0514463478541797
ch,120,Health (120),Health,vt_withFE,.,reg_quality,,-0.186642875693399
ch,120,Health (120),Health,vt_withFE,.,rule_of_law,,0.328722506058573
ch,120,Health (120),Health,vt_withFE,.,unsc_aligned_us,,-0.105816238096831
ch,120,Health (120),Health,vt_withFE,.,unsc_non_aligned_us,,-0.018764217700281
ch,120,Health (120),Health,vt_withFE,.,voice_accountability,,0.151323472186539
wb,120,Health (120),Health,vt_withFE,.,corruption_control,,0.398270820084463
wb,120,Health (120),Health,vt_withFE,.,country_gini,,-0.0793676439247669
wb,120,Health (120),Health,vt_withFE,.,election_year,,-0.0115218178627193
wb,120,Health (120),Health,vt_withFE,.,gov_effectiveness,,0.0372667698762646
wb,120,Health (120),Health,vt_withFE,.,leader_birthplace,,0.0290473246767192
wb,120,Health (120),Health,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.0961715326510484
wb,120,Health (120),Health,vt_withFE,.,log_avg_min_to_city,,-0.0880808873352316
wb,120,Health (120),Health,vt_withFE,.,log_avg_pop_dens,,-0.0887352495733541
wb,120,Health (120),Health,vt_withFE,.,log_ch_loan_proj_n,,-0.0771527895087128
wb,120,Health (120),Health,vt_withFE,.,log_disasters,,-0.211631365943678
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_dia,,-0.280897353567169
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gems,,-0.177525654404137
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gold,,0.0528823078711224
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_petro,,-0.188193060851507
wb,120,Health (120),Health,vt_withFE,.,log_other_sect_n,,1.0729770365812
wb,120,Health (120),Health,vt_withFE,.,log_pc_nl_pre_oda,,
wb,120,Health (120),Health,vt_withFE,.,log_total_neighbor_projs,,0.430335867017769
wb,120,Health (120),Health,vt_withFE,.,log_treated_other_funder_n,,-0.0658612677809669
wb,120,Health (120),Health,vt_withFE,.,political_stability,,0.034751363979652
wb,120,Health (120),Health,vt_withFE,.,reg_quality,,-0.156491449246947
wb,120,Health (120),Health,vt_withFE,.,rule_of_law,,-0.187667521628888
wb,120,Health (120),Health,vt_withFE,.,unsc_aligned_us,,0.036208822802357
wb,120,Health (120),Health,vt_withFE,.,unsc_non_aligned_us,,0.300843251987046
wb,120,Health (120),Health,vt_withFE,.,voice_accountability,,-0.0706804192099529
ch,120,Health (120),Health,vt_withXandFE,.,corruption_control,-0.121884727426806,-0.432177420349044
ch,120,Health (120),Health,vt_withXandFE,.,country_gini,-0.0554795400775073,0.0196216522839473
ch,120,Health (120),Health,vt_withXandFE,.,election_year,-0.059053909871719,-0.0909554573966293
ch,120,Health (120),Health,vt_withXandFE,.,gov_effectiveness,-0.125077605857512,-0.55408389525768
ch,120,Health (120),Health,vt_withXandFE,.,leader_birthplace,0.0912627526215261,0.128543152657504
ch,120,Health (120),Health,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.060543643161646,-0.144042238546802
ch,120,Health (120),Health,vt_withXandFE,.,log_avg_min_to_city,-0.171862338836071,-0.30319222890659
ch,120,Health (120),Health,vt_withXandFE,.,log_avg_pop_dens,0.27914608329069,0.945275971772027
ch,120,Health (120),Health,vt_withXandFE,.,log_ch_loan_proj_n,0.110751637993378,0.106108012522554
ch,120,Health (120),Health,vt_withXandFE,.,log_disasters,-0.032916216528963,-0.0526201366993043
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_dia,-0.0140301488130353,0.195057835027522
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gems,-0.112202809634037,-0.0372482275970382
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gold,-0.154050121384208,-0.0623654300098507
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_petro,-0.0106224807069521,0.0141100238422919
ch,120,Health (120),Health,vt_withXandFE,.,log_other_sect_n,0.277320041176895,0.137763278909662
ch,120,Health (120),Health,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,120,Health (120),Health,vt_withXandFE,.,log_total_neighbor_projs,0.130015696031625,0.172838953077434
ch,120,Health (120),Health,vt_withXandFE,.,log_treated_other_funder_n,-0.0123295133677328,0.00196652927352808
ch,120,Health (120),Health,vt_withXandFE,.,political_stability,0.192882694367435,0.0514463478541797
ch,120,Health (120),Health,vt_withXandFE,.,reg_quality,-0.124242109442128,-0.186642875693399
ch,120,Health (120),Health,vt_withXandFE,.,rule_of_law,0.00022009430453181,0.328722506058573
ch,120,Health (120),Health,vt_withXandFE,.,unsc_aligned_us,-0.142800453438237,-0.105816238096831
ch,120,Health (120),Health,vt_withXandFE,.,unsc_non_aligned_us,0.00361680160276515,-0.018764217700281
ch,120,Health (120),Health,vt_withXandFE,.,voice_accountability,0.0927220882603358,0.151323472186539
wb,120,Health (120),Health,vt_withXandFE,.,corruption_control,0.143379974552657,0.398270820084463
wb,120,Health (120),Health,vt_withXandFE,.,country_gini,-0.0227622675162257,-0.0793676439247669
wb,120,Health (120),Health,vt_withXandFE,.,election_year,0.019858146971087,-0.0115218178627193
wb,120,Health (120),Health,vt_withXandFE,.,gov_effectiveness,-0.00872250578111563,0.0372667698762646
wb,120,Health (120),Health,vt_withXandFE,.,leader_birthplace,-0.0244748246599996,0.0290473246767192
wb,120,Health (120),Health,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0350810472876725,0.0961715326510484
wb,120,Health (120),Health,vt_withXandFE,.,log_avg_min_to_city,-0.0494103299127886,-0.0880808873352316
wb,120,Health (120),Health,vt_withXandFE,.,log_avg_pop_dens,-0.0124885883391835,-0.0887352495733541
wb,120,Health (120),Health,vt_withXandFE,.,log_ch_loan_proj_n,-0.0728022224083935,-0.0771527895087128
wb,120,Health (120),Health,vt_withXandFE,.,log_disasters,-0.121726755150596,-0.211631365943678
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_dia,-0.0569927886599907,-0.280897353567169
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gems,-0.0546457096887751,-0.177525654404137
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gold,0.0503192554158161,0.0528823078711224
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_petro,-0.00885643455490932,-0.188193060851507
wb,120,Health (120),Health,vt_withXandFE,.,log_other_sect_n,0.476341378111515,1.0729770365812
wb,120,Health (120),Health,vt_withXandFE,.,log_pc_nl_pre_oda,,
wb,120,Health (120),Health,vt_withXandFE,.,log_total_neighbor_projs,0.146451203434161,0.430335867017769
wb,120,Health (120),Health,vt_withXandFE,.,log_treated_other_funder_n,-0.0354045075698934,-0.0658612677809669
wb,120,Health (120),Health,vt_withXandFE,.,political_stability,-0.0190360633679664,0.034751363979652
wb,120,Health (120),Health,vt_withXandFE,.,reg_quality,-0.0473555954720356,-0.156491449246947
wb,120,Health (120),Health,vt_withXandFE,.,rule_of_law,-0.031694595072767,-0.187667521628888
wb,120,Health (120),Health,vt_withXandFE,.,unsc_aligned_us,0.00849678316153104,0.036208822802357
wb,120,Health (120),Health,vt_withXandFE,.,unsc_non_aligned_us,0.0954266354010912,0.300843251987046
wb,120,Health (120),Health,vt_withXandFE,.,voice_accountability,-0.0274785722279926,-0.0706804192099529
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,corruption_control,,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,country_gini,,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,election_year,,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,gov_effectiveness,,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,leader_birthplace,,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_min_to_city,,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_pop_dens,,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_ch_loan_proj_n,,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_disasters,,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_dia,,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gems,,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gold,,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_petro,,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_other_sect_n,,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_pc_nl_pre_oda,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_total_neighbor_projs,,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_treated_other_funder_n,,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,political_stability,,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,reg_quality,,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,rule_of_law,,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_non_aligned_us,,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,voice_accountability,,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,corruption_control,,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,country_gini,,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,election_year,,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,gov_effectiveness,,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,leader_birthplace,,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_3yr_pre_conflict_deaths,,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_min_to_city,,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_pop_dens,,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_ch_loan_proj_n,,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_disasters,,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_dia,,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gems,,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gold,,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_petro,,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_other_sect_n,,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_pc_nl_pre_oda,,
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_total_neighbor_projs,,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_treated_other_funder_n,,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,political_stability,,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,reg_quality,,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,rule_of_law,,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_aligned_us,,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_non_aligned_us,,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,voice_accountability,,0.0831923978867619
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,corruption_control,-0.0236065581534052,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,country_gini,-0.0706105864234223,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,election_year,0.183652086239307,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,gov_effectiveness,-0.112840192243456,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,leader_birthplace,0.0942183901649066,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.149869143646194,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_min_to_city,-0.00306501792976634,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_pop_dens,0.0869983439147474,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_ch_loan_proj_n,-0.022145579335772,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_disasters,0.33841119859364,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_dia,0.0985025302693252,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gems,0.01415587361902,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gold,-0.0748822911083697,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_petro,0.031804373562336,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_other_sect_n,0.0658972826972534,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_total_neighbor_projs,0.163684210591016,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_treated_other_funder_n,0.153008074760434,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,political_stability,0.390683928094788,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,reg_quality,0.116665030121802,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,rule_of_law,-0.478384498953823,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_non_aligned_us,0.0806805594451753,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,voice_accountability,0.00501245933468457,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,corruption_control,0.0947125581465713,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,country_gini,0.148740280834019,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,election_year,0.180847258120682,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,gov_effectiveness,0.381821911632993,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,leader_birthplace,-0.142771766930803,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.270134964659792,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_min_to_city,-0.215281461700797,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_pop_dens,0.189800282865763,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_ch_loan_proj_n,0.0643738520052082,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_disasters,0.118489193916296,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_dia,-0.067270977906883,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gems,-0.0551014071330429,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gold,0.14027545567602,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_petro,-0.106340949358419,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_other_sect_n,1.42261505603776,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_pc_nl_pre_oda,,
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_total_neighbor_projs,0.0668153863772866,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_treated_other_funder_n,0.206548826694433,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,political_stability,-0.128849644735452,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,reg_quality,-6.36806525290003e-05,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,rule_of_law,-0.13295043105376,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_aligned_us,0.19871833756563,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_non_aligned_us,0.055646914094657,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,voice_accountability,0.0126030819118024,0.0831923978867619
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,corruption_control,,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,country_gini,,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,election_year,,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,gov_effectiveness,,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,leader_birthplace,,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_min_to_city,,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_pop_dens,,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_ch_loan_proj_n,,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_disasters,,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_dia,,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gems,,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gold,,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_petro,,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_other_sect_n,,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_total_neighbor_projs,,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_treated_other_funder_n,,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,political_stability,,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,reg_quality,,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,rule_of_law,,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_non_aligned_us,,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,voice_accountability,,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,corruption_control,,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,country_gini,,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,election_year,,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,gov_effectiveness,,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,leader_birthplace,,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_min_to_city,,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_pop_dens,,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_ch_loan_proj_n,,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_disasters,,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_dia,,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gems,,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gold,,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_petro,,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_other_sect_n,,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_pc_nl_pre_oda,,
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_total_neighbor_projs,,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_treated_other_funder_n,,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,political_stability,,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,reg_quality,,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,rule_of_law,,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_aligned_us,,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_non_aligned_us,,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,voice_accountability,,0.0831923978867619
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,corruption_control,-0.251355913430446,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,country_gini,-0.0840536723472124,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,election_year,0.146229803226888,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,gov_effectiveness,0.00105279453098773,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,leader_birthplace,0.173709239964391,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.00168511204421502,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_min_to_city,0.0405188419483604,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_pop_dens,-0.0186512848176062,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0482779022562262,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_disasters,0.134513472616658,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_dia,0.0567602909170094,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gems,-0.130225574672222,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gold,0.0263984071370214,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_petro,-0.103065121546388,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_other_sect_n,-0.017466520778833,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_total_neighbor_projs,0.150210582595317,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_treated_other_funder_n,0.156365589797494,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,political_stability,0.0831900983862544,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,reg_quality,0.129701482653617,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,rule_of_law,-0.136408391176957,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0200530904362684,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,voice_accountability,-0.0867144198901956,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,corruption_control,0.379794244170209,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,country_gini,0.0710009214840795,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,election_year,0.182926921248342,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,gov_effectiveness,0.174214220419516,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,leader_birthplace,-0.106013504974533,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0387218403816197,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_min_to_city,-0.189889281280338,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_pop_dens,0.107184544950724,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0231138946115898,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_disasters,0.0839440333843056,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_dia,0.0112361468980089,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gems,-0.124169539045543,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gold,0.0908185111731293,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_petro,-0.104979560505599,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_other_sect_n,1.14429580330837,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_total_neighbor_projs,0.0468517890246667,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_treated_other_funder_n,0.132717837616765,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,political_stability,-0.119738393947479,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,reg_quality,0.0528735756361849,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,rule_of_law,-0.160025008004159,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_aligned_us,0.185457379817934,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_non_aligned_us,0.0321607980504461,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,voice_accountability,0.00997679945081485,0.0831923978867619
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,corruption_control,-0.0508206225605669,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,country_gini,0.00678457730973561,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,election_year,0.0170157499238848,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,gov_effectiveness,-0.0881165496329767,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,leader_birthplace,-0.0141387527994826,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_3yr_pre_conflict_deaths,0.0402542149415196,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_min_to_city,-0.0168560409150087,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_pop_dens,1.50014564860612e-05,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_ch_loan_proj_n,0.0356490969844121,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_disasters,0.0532375232223365,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_dia,0.0177675151638687,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gems,0.047789645564044,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gold,-0.0727350935991852,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_petro,-0.0042972667037975,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_other_sect_n,0.119056226462113,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_pc_nl_pre_oda,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_total_neighbor_projs,0.039645467633381,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_treated_other_funder_n,0.0669067368237288,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,political_stability,0.0214771380563607,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,reg_quality,-0.0376408541854467,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,rule_of_law,-0.0952535542144331,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_non_aligned_us,-0.0201974691438961,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,voice_accountability,-0.0198485395894387,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,corruption_control,0.222798987683212,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,country_gini,0.122514899915544,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,election_year,0.138846649831031,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,gov_effectiveness,0.133887747370456,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,leader_birthplace,-0.0539024154748709,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_3yr_pre_conflict_deaths,0.0340365064353659,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_min_to_city,-0.0990638816940188,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_pop_dens,0.11528301598155,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_ch_loan_proj_n,-0.117981909759073,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_disasters,0.0580543327799993,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_dia,-0.00505977620719934,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gems,-0.0697808748469106,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gold,0.0336913122186526,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_petro,-0.160650372032542,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_other_sect_n,0.969417056408756,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_pc_nl_pre_oda,,
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_total_neighbor_projs,0.0178381463800937,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_treated_other_funder_n,0.112462610942281,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,political_stability,-0.139446807646347,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,reg_quality,-0.023225245933863,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,rule_of_law,-0.0735521196830089,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_aligned_us,0.113701881986181,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_non_aligned_us,0.0445589952962237,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,voice_accountability,0.0116202809626704,0.0831923978867619
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,corruption_control,,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,country_gini,,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,election_year,,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,gov_effectiveness,,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,leader_birthplace,,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_min_to_city,,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_pop_dens,,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_ch_loan_proj_n,,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_disasters,,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_dia,,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gems,,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gold,,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_petro,,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_other_sect_n,,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_pc_nl_pre_oda,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_total_neighbor_projs,,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_treated_other_funder_n,,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,political_stability,,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,reg_quality,,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,rule_of_law,,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_non_aligned_us,,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,voice_accountability,,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,corruption_control,,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,country_gini,,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,election_year,,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,gov_effectiveness,,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,leader_birthplace,,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_min_to_city,,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_pop_dens,,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_ch_loan_proj_n,,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_disasters,,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_dia,,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gems,,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gold,,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_petro,,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_other_sect_n,,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_pc_nl_pre_oda,,
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_total_neighbor_projs,,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_treated_other_funder_n,,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,political_stability,,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,reg_quality,,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,rule_of_law,,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_aligned_us,,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_non_aligned_us,,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,voice_accountability,,0.0831923978867619
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,corruption_control,0.000249730807263398,-0.260555639349229
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,country_gini,0.0212077839300023,-0.0940151915721319
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,election_year,0.0159663537313463,0.304107063032241
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,gov_effectiveness,-0.0351330525081717,-0.7004804165666
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,leader_birthplace,0.0243714246398329,0.206174541496412
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.00743105334462517,-0.589829759629726
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_min_to_city,-0.00788377968012359,-0.0221309602617771
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_pop_dens,0.0301615884283092,0.54723152505027
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_ch_loan_proj_n,-0.0229492792033098,-0.00939792174436926
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_disasters,0.0434461501339638,0.610506814128914
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_dia,0.0124529360519956,0.145939134525846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gems,0.00103687616100103,-0.075540601425909
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gold,-0.0186885657906532,-0.168544585648355
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_petro,-0.00136184744071215,0.172627993674843
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_other_sect_n,-0.00758455508679536,0.264800583462187
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_total_neighbor_projs,-0.00191533662960863,0.274801422375379
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_treated_other_funder_n,0.0151847267569971,0.513585919015642
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,political_stability,-0.0310109036066556,-0.126216847469246
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,reg_quality,-0.0169665941581478,0.0220067473901671
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,rule_of_law,-0.0248529644295924,-0.354818656639439
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_non_aligned_us,0.0212126538046876,0.0603633211163184
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,voice_accountability,-0.00386149489087986,-0.138981060645774
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,corruption_control,0.114871260812512,0.248880343010987
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,country_gini,-0.00538401158060852,0.0609891483483479
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,election_year,0.124777452591743,-0.000861335584324565
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,gov_effectiveness,0.141744423342453,0.284140162305097
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,leader_birthplace,-0.0567333819495918,-0.046541491888475
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.063200046145353,0.164271277701422
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_min_to_city,-0.168853894937783,-0.179876244102199
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_pop_dens,0.215090071158484,0.0543583786212014
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_ch_loan_proj_n,0.105696953507107,-0.0488039021858374
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_disasters,0.0783394446316943,0.152441132584456
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_dia,0.0590751306200402,-0.0800992594948836
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gems,-0.0223730938043446,0.0139088477606962
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gold,-0.00375809579854832,0.0394133616827465
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_petro,-0.164878622511169,-0.0891838497507886
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_other_sect_n,0.984186996742981,1.20413648025539
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_pc_nl_pre_oda,,
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_total_neighbor_projs,0.273616225272465,0.134514137687424
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_treated_other_funder_n,0.213629791773798,0.182417686318699
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,political_stability,-0.0499650869984167,-0.231388409008936
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,reg_quality,0.0922394309658544,0.034706535589778
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,rule_of_law,-0.0125217596569565,-0.119561004752771
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_aligned_us,0.0470237680291684,0.0786767417244013
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_non_aligned_us,0.0260399173386257,0.107093425471528
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,voice_accountability,-0.0289377468136085,0.0831923978867619
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,corruption_control,,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,country_gini,,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,election_year,,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,gov_effectiveness,,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,leader_birthplace,,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_3yr_pre_conflict_deaths,,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_min_to_city,,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_pop_dens,,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_ch_loan_proj_n,,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_disasters,,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_dia,,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gems,,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gold,,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_petro,,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_other_sect_n,,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_total_neighbor_projs,,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_treated_other_funder_n,,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,political_stability,,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,reg_quality,,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,rule_of_law,,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_aligned_us,,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_non_aligned_us,,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,voice_accountability,,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,corruption_control,,-0.136561026161126
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,country_gini,,-0.186823119205217
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,election_year,,0.0151277965480067
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,gov_effectiveness,,-0.111007365284505
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,leader_birthplace,,-0.00714137463774474
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0930384094981897
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_min_to_city,,-0.129971579183984
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_pop_dens,,0.0870356752721083
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_ch_loan_proj_n,,-0.107370975858251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_disasters,,0.0151533021551532
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_dia,,-0.0476591638245483
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gems,,0.12619830968283
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gold,,-0.0555433902288202
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_petro,,0.115038752661865
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_other_sect_n,,1.33605146504223
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_pc_nl_pre_oda,,
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_total_neighbor_projs,,0.434640262292399
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_treated_other_funder_n,,0.18397220281207
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,political_stability,,0.079557259470754
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,reg_quality,,-0.00241638794490292
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,rule_of_law,,-0.0260364676771736
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_aligned_us,,-0.214282446538873
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_non_aligned_us,,0.0216090477993877
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,voice_accountability,,0.195702898638548
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,corruption_control,0.106106908023358,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,country_gini,0.0478788493387423,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,election_year,0.0277005504444168,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,gov_effectiveness,0.0348492798209187,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,leader_birthplace,0.0391850004531616,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0353691747971028,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_min_to_city,-0.0157667837291956,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_pop_dens,-0.00967558639589697,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_ch_loan_proj_n,0.0336085401545326,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_disasters,-0.00225425508571845,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_dia,0.0219244805700145,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gems,0.0479458778165281,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gold,0.0489532973617314,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_petro,-0.0264517073426394,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_other_sect_n,0.0462104141712391,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_total_neighbor_projs,-0.00661788012832358,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_treated_other_funder_n,-0.0277545641548874,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,political_stability,-0.0370890848990512,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,reg_quality,-0.0242023703595639,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,rule_of_law,-0.0359203494386735,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_aligned_us,-0.0239850714430336,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_non_aligned_us,-0.106733926348391,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,voice_accountability,-0.00409381785430018,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,corruption_control,-0.0162440113816403,-0.136561026161126
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,country_gini,-0.0769662444107188,-0.186823119205217
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,election_year,-0.122607586905348,0.0151277965480067
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,gov_effectiveness,0.0339784486964339,-0.111007365284505
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,leader_birthplace,0.0125134793715606,-0.00714137463774474
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.181908784769392,-0.0930384094981897
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_min_to_city,0.0421415754151531,-0.129971579183984
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_pop_dens,0.189811268001795,0.0870356752721083
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_ch_loan_proj_n,-0.0727073489944587,-0.107370975858251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_disasters,0.140266652405267,0.0151533021551532
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_dia,-0.0839006583660371,-0.0476591638245483
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gems,0.170423013940453,0.12619830968283
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gold,0.0734758683294058,-0.0555433902288202
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_petro,-0.073126843459905,0.115038752661865
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_other_sect_n,1.23894148603046,1.33605146504223
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_pc_nl_pre_oda,,
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_total_neighbor_projs,0.146816646009662,0.434640262292399
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_treated_other_funder_n,-0.0225155175570411,0.18397220281207
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,political_stability,0.0942825673695136,0.079557259470754
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,reg_quality,-0.0722740974696294,-0.00241638794490292
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,rule_of_law,-0.121264387089757,-0.0260364676771736
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_aligned_us,-0.15135779939592,-0.214282446538873
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_non_aligned_us,-0.0408915313519378,0.0216090477993877
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,voice_accountability,0.111869737263778,0.195702898638548
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,corruption_control,,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,country_gini,,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,election_year,,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,gov_effectiveness,,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,leader_birthplace,,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_min_to_city,,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_pop_dens,,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_ch_loan_proj_n,,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_disasters,,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_dia,,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gems,,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gold,,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_petro,,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_other_sect_n,,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_total_neighbor_projs,,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_treated_other_funder_n,,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,political_stability,,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,reg_quality,,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,rule_of_law,,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_aligned_us,,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_non_aligned_us,,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,voice_accountability,,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,corruption_control,,-0.136561026161126
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,country_gini,,-0.186823119205217
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,election_year,,0.0151277965480067
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,gov_effectiveness,,-0.111007365284505
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,leader_birthplace,,-0.00714137463774474
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0930384094981897
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_min_to_city,,-0.129971579183984
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_pop_dens,,0.0870356752721083
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_ch_loan_proj_n,,-0.107370975858251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_disasters,,0.0151533021551532
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_dia,,-0.0476591638245483
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gems,,0.12619830968283
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gold,,-0.0555433902288202
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_petro,,0.115038752661865
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_other_sect_n,,1.33605146504223
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_pc_nl_pre_oda,,
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_total_neighbor_projs,,0.434640262292399
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_treated_other_funder_n,,0.18397220281207
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,political_stability,,0.079557259470754
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,reg_quality,,-0.00241638794490292
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,rule_of_law,,-0.0260364676771736
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_aligned_us,,-0.214282446538873
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_non_aligned_us,,0.0216090477993877
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,voice_accountability,,0.195702898638548
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,corruption_control,-0.00897142668836757,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,country_gini,0.070915375351909,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,election_year,0.0546559402718995,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,gov_effectiveness,-0.00367347015067932,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,leader_birthplace,0.0125442175287809,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0536191286519395,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_min_to_city,0.00428257137959007,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_pop_dens,0.00576803655363619,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0301643702015323,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_disasters,0.0236786172003544,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_dia,0.0159667269559577,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gems,-0.00259127217810601,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0189437136193737,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_petro,-0.026390941326972,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_other_sect_n,0.0107879228144931,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_total_neighbor_projs,0.00413362805731566,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_treated_other_funder_n,0.0454014094476493,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,political_stability,-0.0139159791287959,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,reg_quality,0.0150732115888978,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,rule_of_law,-0.0306350708287198,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_aligned_us,-0.0194798221020128,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0150961419404488,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,voice_accountability,0.00323282776633281,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,corruption_control,-0.13251341086346,-0.136561026161126
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,country_gini,-0.0142713176563839,-0.186823119205217
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,election_year,-0.00852318647317504,0.0151277965480067
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,gov_effectiveness,-0.0537618352565904,-0.111007365284505
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,leader_birthplace,-0.0423891338356955,-0.00714137463774474
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.110257442619135,-0.0930384094981897
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_min_to_city,0.00726873176405207,-0.129971579183984
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_pop_dens,0.134453387856484,0.0870356752721083
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0875965128932312,-0.107370975858251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_disasters,-0.00846499352250281,0.0151533021551532
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0540784960333255,-0.0476591638245483
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gems,0.105703996904194,0.12619830968283
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gold,0.095150955207646,-0.0555433902288202
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_petro,-0.03269771181047,0.115038752661865
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_other_sect_n,1.17184034544941,1.33605146504223
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_total_neighbor_projs,0.152379302361492,0.434640262292399
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_treated_other_funder_n,-0.106020538453018,0.18397220281207
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,political_stability,0.0403076773323096,0.079557259470754
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,reg_quality,-0.0809534734673732,-0.00241638794490292
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,rule_of_law,0.0866908039897666,-0.0260364676771736
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_aligned_us,-0.212332023605706,-0.214282446538873
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_non_aligned_us,-0.173458964154056,0.0216090477993877
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,voice_accountability,0.115504689016388,0.195702898638548
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,corruption_control,0.0438559158425781,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,country_gini,0.124070002408704,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,election_year,-0.0451443155418263,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,gov_effectiveness,-0.00324293430196118,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,leader_birthplace,-0.0270137255048149,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_3yr_pre_conflict_deaths,0.0385192878730757,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_min_to_city,-0.106376432883553,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_pop_dens,0.119911928637885,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_ch_loan_proj_n,0.00115399687958432,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_disasters,0.0342960074148226,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_dia,0.0242269531649071,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gems,0.019576885633287,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gold,-0.178619515656027,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_petro,-0.0269816513138356,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_other_sect_n,0.173639091663139,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_total_neighbor_projs,0.0926592445198849,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_treated_other_funder_n,0.0632934084720777,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,political_stability,-0.0330586124776148,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,reg_quality,0.0481433716608475,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,rule_of_law,-0.0233572246693066,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_aligned_us,0.0446121380408523,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_non_aligned_us,-0.0300238483725123,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,voice_accountability,-0.0128863730077866,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,corruption_control,-0.0396889506129064,-0.136561026161126
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,country_gini,-0.14330426529049,-0.186823119205217
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,election_year,-0.0023363497201351,0.0151277965480067
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,gov_effectiveness,0.00564785933762313,-0.111007365284505
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,leader_birthplace,-0.0458634111227202,-0.00714137463774474
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0993780221510222,-0.0930384094981897
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_min_to_city,-0.0421434775454691,-0.129971579183984
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_pop_dens,0.0484314559184714,0.0870356752721083
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_ch_loan_proj_n,-0.108989363885505,-0.107370975858251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_disasters,0.0236579399462798,0.0151533021551532
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_dia,-0.0193545156996696,-0.0476591638245483
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gems,0.0447902401722967,0.12619830968283
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gold,0.01654279706534,-0.0555433902288202
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_petro,0.0378582860890314,0.115038752661865
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_other_sect_n,1.18091151997413,1.33605146504223
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_pc_nl_pre_oda,,
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_total_neighbor_projs,0.103000684948623,0.434640262292399
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_treated_other_funder_n,0.0887486631982077,0.18397220281207
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,political_stability,0.0415806213393784,0.079557259470754
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,reg_quality,-1.87448225915417e-06,-0.00241638794490292
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,rule_of_law,-0.0590073052037032,-0.0260364676771736
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_aligned_us,-0.000778499556472532,-0.214282446538873
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_non_aligned_us,0.0207762169721455,0.0216090477993877
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,voice_accountability,0.157505732737494,0.195702898638548
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,corruption_control,,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,country_gini,,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,election_year,,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,gov_effectiveness,,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,leader_birthplace,,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_3yr_pre_conflict_deaths,,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_min_to_city,,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_pop_dens,,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_ch_loan_proj_n,,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_disasters,,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_dia,,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gems,,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gold,,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_petro,,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_other_sect_n,,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_total_neighbor_projs,,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_treated_other_funder_n,,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,political_stability,,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,reg_quality,,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,rule_of_law,,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_aligned_us,,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_non_aligned_us,,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,voice_accountability,,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,corruption_control,,-0.136561026161126
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,country_gini,,-0.186823119205217
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,election_year,,0.0151277965480067
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,gov_effectiveness,,-0.111007365284505
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,leader_birthplace,,-0.00714137463774474
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0930384094981897
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_min_to_city,,-0.129971579183984
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_pop_dens,,0.0870356752721083
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_ch_loan_proj_n,,-0.107370975858251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_disasters,,0.0151533021551532
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_dia,,-0.0476591638245483
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gems,,0.12619830968283
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gold,,-0.0555433902288202
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_petro,,0.115038752661865
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_other_sect_n,,1.33605146504223
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_pc_nl_pre_oda,,
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_total_neighbor_projs,,0.434640262292399
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_treated_other_funder_n,,0.18397220281207
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,political_stability,,0.079557259470754
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,reg_quality,,-0.00241638794490292
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,rule_of_law,,-0.0260364676771736
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_aligned_us,,-0.214282446538873
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_non_aligned_us,,0.0216090477993877
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,voice_accountability,,0.195702898638548
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,corruption_control,0.0170801704919724,369.293080336466
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,country_gini,0.0492661580489971,458.490644427331
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,election_year,-0.0511849939514514,92.1946430488944
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,gov_effectiveness,0.00577545338514023,371.567849898498
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,leader_birthplace,0.0156295703555293,-45.0907166559495
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0264261418418138,-63.8579228172755
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_min_to_city,-0.0282255411683581,133.462804265021
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_pop_dens,0.0734497465891764,47.6557988010649
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_ch_loan_proj_n,0.0283069279133673,-32.3401329017157
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_disasters,-0.0283099496894354,6.23620835532938
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_dia,0.0153090616798726,-61.8585527552844
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gems,0.000906395348720253,-101.208114479909
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gold,-0.0359841730280458,77.004102266781
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_petro,0.0155255859624594,81.0643408054982
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_other_sect_n,0.0937228571635615,-49.2998888663921
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_total_neighbor_projs,0.0435813552560255,-184.864222337627
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_treated_other_funder_n,0.0336246494180453,-100.301212800107
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,political_stability,-0.00386366837614314,232.316442547094
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,reg_quality,0.0352468683035135,340.3598253504
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,rule_of_law,-0.0311695934622538,311.57232454193
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_aligned_us,0.00978640160873102,-29.069203409411
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_non_aligned_us,0.0016793392086402,-16.2820203130074
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,voice_accountability,-0.0181815286143685,269.761125783348
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,corruption_control,-0.081016569179479,-0.136561026161126
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,country_gini,-0.119114772680325,-0.186823119205217
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,election_year,-0.017552123753374,0.0151277965480067
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,gov_effectiveness,-0.0402464952925213,-0.111007365284505
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,leader_birthplace,-0.0743718748644785,-0.00714137463774474
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0555080444842788,-0.0930384094981897
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_min_to_city,-0.0707291289558635,-0.129971579183984
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_pop_dens,0.0678993288551283,0.0870356752721083
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_ch_loan_proj_n,-0.152165921814768,-0.107370975858251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_disasters,0.0748365027597203,0.0151533021551532
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_dia,-0.0530862807389346,-0.0476591638245483
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gems,0.0246638852113392,0.12619830968283
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gold,-0.0121617487841286,-0.0555433902288202
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_petro,0.0304137385380458,0.115038752661865
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_other_sect_n,1.13054677829114,1.33605146504223
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_pc_nl_pre_oda,,
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_total_neighbor_projs,0.130393987346305,0.434640262292399
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_treated_other_funder_n,0.107689737482002,0.18397220281207
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,political_stability,0.0090965751314065,0.079557259470754
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,reg_quality,-0.00902996961551179,-0.00241638794490292
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,rule_of_law,0.0290201171720396,-0.0260364676771736
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_aligned_us,-0.0926248304732153,-0.214282446538873
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_non_aligned_us,0.0316308956331217,0.0216090477993877
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,voice_accountability,0.10964799188544,0.195702898638548
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,corruption_control,,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,country_gini,,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,election_year,,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,gov_effectiveness,,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,leader_birthplace,,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_min_to_city,,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_pop_dens,,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_ch_loan_proj_n,,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_disasters,,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_dia,,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gems,,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gold,,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_petro,,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_other_sect_n,,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_pc_nl_pre_oda,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_total_neighbor_projs,,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_treated_other_funder_n,,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,political_stability,,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,reg_quality,,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,rule_of_law,,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_non_aligned_us,,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,voice_accountability,,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,corruption_control,,-0.0850374305339369
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,country_gini,,0.100234620265381
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,election_year,,0.169656986450187
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,gov_effectiveness,,0.0634916526110085
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,leader_birthplace,,-0.0565100373857889
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_3yr_pre_conflict_deaths,,0.172482846139554
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_min_to_city,,-0.0958004034621923
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_pop_dens,,0.0127409574401838
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_ch_loan_proj_n,,-0.0258782033006557
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_disasters,,0.080393919775027
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_dia,,0.0778513645023095
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gems,,0.0634200366334764
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gold,,0.050293630069203
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_petro,,-0.17399950618143
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_other_sect_n,,1.07214169639159
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_pc_nl_pre_oda,,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_total_neighbor_projs,,0.373765584259591
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_treated_other_funder_n,,-0.0763341166666316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,political_stability,,0.232987137855409
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,reg_quality,,0.143531758155806
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,rule_of_law,,-0.157996303347887
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_aligned_us,,-0.238212339646052
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_non_aligned_us,,-0.00589543828124642
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,voice_accountability,,-0.170317171658402
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,corruption_control,-0.262447320073848,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,country_gini,0.206252752020947,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,election_year,0.0263659627304867,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,gov_effectiveness,-0.0504784246906613,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,leader_birthplace,0.0191244744416381,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.10373518733309,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_min_to_city,-0.0272439132444562,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_pop_dens,0.44137984648347,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_ch_loan_proj_n,0.0687682575406455,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_disasters,-0.0783002169802568,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_dia,-0.0627903798315674,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gems,0.0991181830689308,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gold,0.0980958828702575,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_petro,-0.140716977044942,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_other_sect_n,0.142207015343056,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_total_neighbor_projs,0.182295772433272,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_treated_other_funder_n,0.0341093400283696,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,political_stability,0.076616769433025,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,reg_quality,0.1879595816508,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,rule_of_law,0.14636551278644,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_non_aligned_us,-0.124060486527131,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,voice_accountability,-0.343915270864959,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,corruption_control,-0.105624513374636,-0.0850374305339369
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,country_gini,0.138113764142622,0.100234620265381
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,election_year,-0.101803482212112,0.169656986450187
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,gov_effectiveness,0.147188032586128,0.0634916526110085
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,leader_birthplace,0.0539991990570057,-0.0565100373857889
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0858258911966921,0.172482846139554
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_min_to_city,-0.0887707704678172,-0.0958004034621923
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_pop_dens,-0.0140725926496089,0.0127409574401838
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_ch_loan_proj_n,-0.0419224995467585,-0.0258782033006557
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_disasters,0.25520424433056,0.080393919775027
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_dia,-0.120326361581683,0.0778513645023095
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gems,0.0385358893871307,0.0634200366334764
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gold,-0.0650019277632236,0.050293630069203
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_petro,-0.100897543788889,-0.17399950618143
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_other_sect_n,1.83015183031577,1.07214169639159
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_pc_nl_pre_oda,,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_total_neighbor_projs,0.242554005831471,0.373765584259591
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_treated_other_funder_n,0.180716564580807,-0.0763341166666316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,political_stability,0.356438885014494,0.232987137855409
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,reg_quality,0.317285514250388,0.143531758155806
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,rule_of_law,-0.414327244237044,-0.157996303347887
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_aligned_us,-0.0665835804946093,-0.238212339646052
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_non_aligned_us,-0.116182917132968,-0.00589543828124642
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,voice_accountability,-0.117341512199495,-0.170317171658402
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,corruption_control,,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,country_gini,,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,election_year,,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,gov_effectiveness,,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,leader_birthplace,,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_min_to_city,,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_pop_dens,,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_ch_loan_proj_n,,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_disasters,,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_dia,,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gems,,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gold,,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_petro,,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_other_sect_n,,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_total_neighbor_projs,,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_treated_other_funder_n,,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,political_stability,,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,reg_quality,,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,rule_of_law,,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_non_aligned_us,,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,voice_accountability,,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,corruption_control,,-0.0850374305339369
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,country_gini,,0.100234620265381
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,election_year,,0.169656986450187
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,gov_effectiveness,,0.0634916526110085
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,leader_birthplace,,-0.0565100373857889
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.172482846139554
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_min_to_city,,-0.0958004034621923
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_pop_dens,,0.0127409574401838
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_ch_loan_proj_n,,-0.0258782033006557
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_disasters,,0.080393919775027
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_dia,,0.0778513645023095
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gems,,0.0634200366334764
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gold,,0.050293630069203
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_petro,,-0.17399950618143
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_other_sect_n,,1.07214169639159
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_pc_nl_pre_oda,,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_total_neighbor_projs,,0.373765584259591
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_treated_other_funder_n,,-0.0763341166666316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,political_stability,,0.232987137855409
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,reg_quality,,0.143531758155806
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,rule_of_law,,-0.157996303347887
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_aligned_us,,-0.238212339646052
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_non_aligned_us,,-0.00589543828124642
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,voice_accountability,,-0.170317171658402
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,corruption_control,0.0939731090515871,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,country_gini,-0.0767174370028048,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,election_year,-0.0541288832435362,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,gov_effectiveness,0.00926196019165171,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,leader_birthplace,-0.0667130127456229,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.00692633548751558,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_min_to_city,0.0485211394168439,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_pop_dens,-0.0919275322183969,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0601382145844355,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_disasters,-0.059188298238425,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0345240968652069,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0436709842225535,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gold,0.0415056597860533,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_petro,0.00874379089289515,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_other_sect_n,0.0375593796465666,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_total_neighbor_projs,0.0148167843557887,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0562267813459004,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,political_stability,0.0388033824972826,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,reg_quality,-0.0357939950423327,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,rule_of_law,-0.0223298194585379,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0641473021730631,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,voice_accountability,-0.0537983533740036,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,corruption_control,-0.115014951527114,-0.0850374305339369
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,country_gini,0.135807084217671,0.100234620265381
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,election_year,-0.0290808652341326,0.169656986450187
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,gov_effectiveness,0.101316732615233,0.0634916526110085
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,leader_birthplace,0.0870938193798202,-0.0565100373857889
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.20431144520632,0.172482846139554
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_min_to_city,-0.0502490396425125,-0.0958004034621923
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_pop_dens,-0.0795278677344323,0.0127409574401838
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.128750848993677,-0.0258782033006557
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_disasters,0.0103799939155581,0.080393919775027
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_dia,-0.15035927593708,0.0778513645023095
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0296206779032945,0.0634200366334764
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gold,0.313816515952348,0.050293630069203
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0302233798801904,-0.17399950618143
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_other_sect_n,1.15969881296154,1.07214169639159
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0513568121194793,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_total_neighbor_projs,0.455372641086546,0.373765584259591
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0877755129337209,-0.0763341166666316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,political_stability,0.0919334612041685,0.232987137855409
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,reg_quality,0.237205912321796,0.143531758155806
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,rule_of_law,-0.133325126767152,-0.157996303347887
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_aligned_us,-0.269225095510424,-0.238212339646052
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_non_aligned_us,0.0226955469697697,-0.00589543828124642
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,voice_accountability,0.0175499438494449,-0.170317171658402
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,corruption_control,-0.0164493029715962,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,country_gini,0.00559622039698275,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,election_year,0.00467227422457634,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,gov_effectiveness,-0.00790505741140765,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,leader_birthplace,-0.0244203268486378,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0253435669024506,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_min_to_city,-0.0210912791825832,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_pop_dens,0.0119729090941837,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_ch_loan_proj_n,0.0058021603003722,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_disasters,-0.0120835025359668,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_dia,0.00486247725901193,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gems,-0.00368880234353127,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gold,-0.0186474489893591,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_petro,0.00086025478944067,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_other_sect_n,0.0147295069700387,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_pc_nl_pre_oda,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_total_neighbor_projs,0.0317773308325543,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_treated_other_funder_n,0.022069625589646,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,political_stability,0.00625131162058125,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,reg_quality,-0.00788294621394043,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,rule_of_law,-0.0225058185229147,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_non_aligned_us,-0.0129772642545837,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,voice_accountability,-0.00930026404785154,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,corruption_control,-0.0211986520793278,-0.0850374305339369
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,country_gini,0.0552512862533348,0.100234620265381
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,election_year,-0.0289556468836923,0.169656986450187
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,gov_effectiveness,-0.021492783552967,0.0634916526110085
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,leader_birthplace,0.0322821125201928,-0.0565100373857889
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_3yr_pre_conflict_deaths,0.0312167878914495,0.172482846139554
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_min_to_city,-0.0344709026650524,-0.0958004034621923
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_pop_dens,-0.0157171729626134,0.0127409574401838
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_ch_loan_proj_n,-0.0134532415261419,-0.0258782033006557
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_disasters,0.0212469317653842,0.080393919775027
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_dia,0.02619040180929,0.0778513645023095
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gems,0.00514727482572198,0.0634200366334764
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gold,0.0117864172393456,0.050293630069203
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_petro,-0.0286539747769715,-0.17399950618143
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_other_sect_n,0.325124011635813,1.07214169639159
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_pc_nl_pre_oda,,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_total_neighbor_projs,0.0389170904085026,0.373765584259591
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_treated_other_funder_n,0.0589936201251142,-0.0763341166666316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,political_stability,0.0284518247283987,0.232987137855409
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,reg_quality,0.0493259184434994,0.143531758155806
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,rule_of_law,-0.0293468563444897,-0.157996303347887
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_aligned_us,-0.0360279789473774,-0.238212339646052
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_non_aligned_us,0.00546958222985239,-0.00589543828124642
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,voice_accountability,-0.031793661727571,-0.170317171658402
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,corruption_control,,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,country_gini,,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,election_year,,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,gov_effectiveness,,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,leader_birthplace,,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_min_to_city,,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_pop_dens,,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_ch_loan_proj_n,,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_disasters,,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_dia,,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gems,,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gold,,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_petro,,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_other_sect_n,,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_pc_nl_pre_oda,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_total_neighbor_projs,,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_treated_other_funder_n,,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,political_stability,,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,reg_quality,,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,rule_of_law,,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_non_aligned_us,,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,voice_accountability,,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,corruption_control,,-0.0850374305339369
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,country_gini,,0.100234620265381
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,election_year,,0.169656986450187
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,gov_effectiveness,,0.0634916526110085
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,leader_birthplace,,-0.0565100373857889
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.172482846139554
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_min_to_city,,-0.0958004034621923
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_pop_dens,,0.0127409574401838
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_ch_loan_proj_n,,-0.0258782033006557
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_disasters,,0.080393919775027
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_dia,,0.0778513645023095
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gems,,0.0634200366334764
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gold,,0.050293630069203
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_petro,,-0.17399950618143
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_other_sect_n,,1.07214169639159
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_pc_nl_pre_oda,,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_total_neighbor_projs,,0.373765584259591
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_treated_other_funder_n,,-0.0763341166666316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,political_stability,,0.232987137855409
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,reg_quality,,0.143531758155806
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,rule_of_law,,-0.157996303347887
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_aligned_us,,-0.238212339646052
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_non_aligned_us,,-0.00589543828124642
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,voice_accountability,,-0.170317171658402
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,corruption_control,-0.00380152746365646,-0.300302048367288
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,country_gini,0.0188635246292681,0.17647816001504
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,election_year,0.0102163144825677,0.209969821768107
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,gov_effectiveness,-0.00936573759943666,-0.0901195752646443
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,leader_birthplace,-0.032074233723115,-0.0341093698678284
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0166408436722143,-0.0205497108358011
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_min_to_city,-0.00431769139024257,-0.381300101753326
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_pop_dens,-0.00531148375128397,0.771008453859434
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_ch_loan_proj_n,-0.00519676126656083,0.104113183285557
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_disasters,-0.0101572842874129,-0.245043175005307
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_dia,-0.0152504917577607,-0.0259300209888897
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gems,-0.0199763215801794,0.139876432578712
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gold,-0.00841750152059836,-0.197993841531392
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_petro,-0.00733766437771928,-0.164956737657234
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_other_sect_n,-0.00467518999998141,0.348776287725193
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_total_neighbor_projs,0.0227570067555632,-0.107318693648156
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_treated_other_funder_n,0.0150413811703029,0.181617193451411
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,political_stability,0.000938522086944474,0.00883736687534238
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,reg_quality,-0.0127917419247756,0.369688018405215
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,rule_of_law,-0.0191463755909363,0.0166958012980908
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_non_aligned_us,-0.0186936107845351,-0.156884785159566
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,voice_accountability,-0.032970263168681,-0.388835236324496
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,corruption_control,-0.0690448223845996,-0.0850374305339369
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,country_gini,0.106826154086742,0.100234620265381
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,election_year,0.137251999491399,0.169656986450187
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,gov_effectiveness,-0.0175083766318858,0.0634916526110085
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,leader_birthplace,0.0608544172477647,-0.0565100373857889
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.252027551422257,0.172482846139554
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_min_to_city,-0.0409606383199568,-0.0958004034621923
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_pop_dens,-0.0466099676303565,0.0127409574401838
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_ch_loan_proj_n,-0.116892121061619,-0.0258782033006557
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_disasters,0.104571371952785,0.080393919775027
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_dia,0.169803921701386,0.0778513645023095
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gems,-0.119844813239033,0.0634200366334764
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gold,0.160034604812972,0.050293630069203
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_petro,-0.140381386847877,-0.17399950618143
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_other_sect_n,1.15672883491975,1.07214169639159
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_pc_nl_pre_oda,,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_total_neighbor_projs,0.286897873561819,0.373765584259591
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_treated_other_funder_n,0.00461779705248796,-0.0763341166666316
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,political_stability,0.0658323972065391,0.232987137855409
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,reg_quality,0.188998808460304,0.143531758155806
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,rule_of_law,-0.0281576587585718,-0.157996303347887
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_aligned_us,-0.416059699673104,-0.238212339646052
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_non_aligned_us,-0.125409076781937,-0.00589543828124642
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,voice_accountability,-0.0262659228593119,-0.170317171658402
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,corruption_control,,-0.0406932138864058
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,country_gini,,0.301686824927999
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,election_year,,0.0308372844873227
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,gov_effectiveness,,0.293529835812374
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,leader_birthplace,,-0.0519388659947096
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_3yr_pre_conflict_deaths,,0.280309537462587
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_min_to_city,,-0.408973747935591
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_pop_dens,,0.891011771994987
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_ch_loan_proj_n,,-0.0209365647283617
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_disasters,,-0.00055121556048002
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_dia,,0.91414545390933
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gems,,0.54710077984358
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gold,,0.050018557421766
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_petro,,0.0100022876682693
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_other_sect_n,,0.144430700590871
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_pc_nl_pre_oda,,
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_total_neighbor_projs,,0.288364757882872
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_treated_other_funder_n,,0.126362066536984
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,political_stability,,0.108155455583353
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,reg_quality,,-0.223584303637804
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,rule_of_law,,-0.0076849016756891
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_aligned_us,,0.0286126153907654
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_non_aligned_us,,-0.0115195064937487
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,voice_accountability,,-0.0180958364210557
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,corruption_control,,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,country_gini,,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,election_year,,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,gov_effectiveness,,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,leader_birthplace,,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_min_to_city,,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_pop_dens,,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_ch_loan_proj_n,,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_disasters,,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_dia,,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gems,,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gold,,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_petro,,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_other_sect_n,,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_pc_nl_pre_oda,,
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_total_neighbor_projs,,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_treated_other_funder_n,,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,political_stability,,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,reg_quality,,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,rule_of_law,,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_aligned_us,,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_non_aligned_us,,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,voice_accountability,,0.127826666584952
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,corruption_control,-0.145449192747477,-0.0406932138864058
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,country_gini,0.171653455570343,0.301686824927999
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,election_year,0.0103221615683303,0.0308372844873227
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,gov_effectiveness,0.286729081869126,0.293529835812374
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,leader_birthplace,-0.0491303107887602,-0.0519388659947096
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0454629014339244,0.280309537462587
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_min_to_city,-0.247089365255088,-0.408973747935591
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_pop_dens,0.190616786298342,0.891011771994987
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_ch_loan_proj_n,0.142253768170492,-0.0209365647283617
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_disasters,-0.143825435473115,-0.00055121556048002
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_dia,0.200702460482716,0.91414545390933
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gems,0.124509053272195,0.54710077984358
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gold,-0.0172469996660948,0.050018557421766
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_petro,0.00763570215553032,0.0100022876682693
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_other_sect_n,0.393609240278535,0.144430700590871
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_total_neighbor_projs,0.345834144614621,0.288364757882872
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_treated_other_funder_n,0.00467728367075151,0.126362066536984
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,political_stability,0.112780400514604,0.108155455583353
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,reg_quality,-0.0973130608070596,-0.223584303637804
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,rule_of_law,-0.144740285072488,-0.0076849016756891
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_aligned_us,0.0981984551250589,0.0286126153907654
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_non_aligned_us,-0.0792198182084089,-0.0115195064937487
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,voice_accountability,0.165952833332127,-0.0180958364210557
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,corruption_control,-0.0896935167908688,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,country_gini,-0.148184223026033,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,election_year,0.0548507161065926,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,gov_effectiveness,0.0183134598284962,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,leader_birthplace,-0.00810405895113985,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.202244328260421,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_min_to_city,-0.0790780629962686,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_pop_dens,0.00555231481790543,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_ch_loan_proj_n,0.346450469791871,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_disasters,0.0735859495401354,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_dia,-0.215097587183117,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gems,0.0460944549739361,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gold,0.0355400919914245,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_petro,-0.0110973584651948,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_other_sect_n,1.22751910924891,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_pc_nl_pre_oda,-0.0987023689597699,
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_total_neighbor_projs,0.353322445452186,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_treated_other_funder_n,-0.217247123867312,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,political_stability,-0.166899391710767,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,reg_quality,-0.0371787073835726,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,rule_of_law,0.0274161091446882,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_aligned_us,0.0178502650558857,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_non_aligned_us,0.0529510511457857,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,voice_accountability,-0.143404799252749,0.127826666584952
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,corruption_control,,-0.0406932138864058
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,country_gini,,0.301686824927999
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,election_year,,0.0308372844873227
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,gov_effectiveness,,0.293529835812374
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,leader_birthplace,,-0.0519388659947096
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.280309537462587
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_min_to_city,,-0.408973747935591
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_pop_dens,,0.891011771994987
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_ch_loan_proj_n,,-0.0209365647283617
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_disasters,,-0.00055121556048002
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_dia,,0.91414545390933
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gems,,0.54710077984358
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gold,,0.050018557421766
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_petro,,0.0100022876682693
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_other_sect_n,,0.144430700590871
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_total_neighbor_projs,,0.288364757882872
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_treated_other_funder_n,,0.126362066536984
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,political_stability,,0.108155455583353
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,reg_quality,,-0.223584303637804
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,rule_of_law,,-0.0076849016756891
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_aligned_us,,0.0286126153907654
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_non_aligned_us,,-0.0115195064937487
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,voice_accountability,,-0.0180958364210557
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,corruption_control,,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,country_gini,,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,election_year,,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,gov_effectiveness,,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,leader_birthplace,,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_min_to_city,,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_pop_dens,,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_ch_loan_proj_n,,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_disasters,,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_dia,,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gems,,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gold,,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_petro,,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_other_sect_n,,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_pc_nl_pre_oda,,
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_total_neighbor_projs,,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_treated_other_funder_n,,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,political_stability,,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,reg_quality,,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,rule_of_law,,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_aligned_us,,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_non_aligned_us,,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,voice_accountability,,0.127826666584952
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,corruption_control,0.00750115434639171,-0.0406932138864058
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,country_gini,0.0422837696806535,0.301686824927999
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,election_year,-0.00337127705570363,0.0308372844873227
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,gov_effectiveness,0.0555806754156949,0.293529835812374
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,leader_birthplace,-0.0148959009815036,-0.0519388659947096
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0180867865774759,0.280309537462587
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_min_to_city,-0.0103129021450877,-0.408973747935591
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_pop_dens,-0.0667198070662562,0.891011771994987
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0363579096621851,-0.0209365647283617
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_disasters,-0.0697461289539919,-0.00055121556048002
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_dia,0.0187547534704208,0.91414545390933
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gems,0.00184420826146378,0.54710077984358
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gold,-0.00533322928939015,0.050018557421766
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0177973924390969,0.0100022876682693
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_other_sect_n,0.0167737368307979,0.144430700590871
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_total_neighbor_projs,0.027683765357359,0.288364757882872
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_treated_other_funder_n,0.0363875585794314,0.126362066536984
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,political_stability,0.00938775815535346,0.108155455583353
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,reg_quality,-0.00608720452641108,-0.223584303637804
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,rule_of_law,-0.036131726054012,-0.0076849016756891
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_aligned_us,0.0451352353766402,0.0286126153907654
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_non_aligned_us,0.0361728024296656,-0.0115195064937487
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,voice_accountability,0.0292068997351463,-0.0180958364210557
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,corruption_control,0.150558777591216,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,country_gini,0.107787129357454,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,election_year,0.205515276072543,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,gov_effectiveness,0.00401359871029854,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,leader_birthplace,-0.0107861287519343,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.129483209457248,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_min_to_city,0.00832672303542498,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_pop_dens,0.0632741785852704,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0908683719113894,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_disasters,0.0764438140159454,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_dia,-0.203113626018166,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gems,0.023183661494404,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gold,0.137669903631322,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_petro,0.199584665782751,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_other_sect_n,0.998246614355134,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_total_neighbor_projs,0.316176120080007,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0806859112996137,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,political_stability,-0.097993934154516,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,reg_quality,-0.0334712039190342,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,rule_of_law,-0.356319822333763,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_aligned_us,0.0877237688377056,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_non_aligned_us,0.161414818409817,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,voice_accountability,0.0805081110820164,0.127826666584952
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,corruption_control,-0.000276462828915106,-0.0406932138864058
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,country_gini,0.00179416315280835,0.301686824927999
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,election_year,-0.00840128556243275,0.0308372844873227
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,gov_effectiveness,-0.00287658379413188,0.293529835812374
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,leader_birthplace,0.00106700786825989,-0.0519388659947096
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_3yr_pre_conflict_deaths,-0.000185764545858525,0.280309537462587
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_min_to_city,0.000492869936861099,-0.408973747935591
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_pop_dens,0.00469674140156713,0.891011771994987
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_ch_loan_proj_n,-0.00230748677917302,-0.0209365647283617
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_disasters,-0.00133236096771722,-0.00055121556048002
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_dia,0.000888845503613989,0.91414545390933
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gems,0.0111425798019627,0.54710077984358
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gold,0.000760868862125791,0.050018557421766
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_petro,-0.00175165944063334,0.0100022876682693
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_other_sect_n,0.00939570451404348,0.144430700590871
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_pc_nl_pre_oda,,
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_total_neighbor_projs,0.00280874873511481,0.288364757882872
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_treated_other_funder_n,0.0020789568522006,0.126362066536984
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,political_stability,-0.00094922048087029,0.108155455583353
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,reg_quality,-0.0021963113581295,-0.223584303637804
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,rule_of_law,-0.00227301880666364,-0.0076849016756891
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_aligned_us,-0.00263211601180863,0.0286126153907654
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_non_aligned_us,-0.00290976976699468,-0.0115195064937487
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,voice_accountability,-0.00678071117668903,-0.0180958364210557
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,corruption_control,0.0487946180440493,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,country_gini,0.145640799022508,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,election_year,0.0150803724629802,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,gov_effectiveness,0.118351825489663,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,leader_birthplace,-0.0850030016619766,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0520849403738975,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_min_to_city,-0.119196906387806,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_pop_dens,0.0484610742330551,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_ch_loan_proj_n,0.133764488920632,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_disasters,-0.0397639911063006,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_dia,0.018711832081899,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gems,0.0816714630927889,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gold,-0.117713175490499,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_petro,0.108593164812774,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_other_sect_n,0.810833305716141,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_pc_nl_pre_oda,,
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_total_neighbor_projs,0.252324911691211,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_treated_other_funder_n,0.126080287098811,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,political_stability,-0.158865712479464,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,reg_quality,0.0208564659580587,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,rule_of_law,-0.155114379003648,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_aligned_us,-0.0490159277617683,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_non_aligned_us,-0.0108531495556226,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,voice_accountability,-0.0744088913500299,0.127826666584952
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,corruption_control,,-0.0406932138864058
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,country_gini,,0.301686824927999
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,election_year,,0.0308372844873227
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,gov_effectiveness,,0.293529835812374
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,leader_birthplace,,-0.0519388659947096
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.280309537462587
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_min_to_city,,-0.408973747935591
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_pop_dens,,0.891011771994987
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_ch_loan_proj_n,,-0.0209365647283617
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_disasters,,-0.00055121556048002
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_dia,,0.91414545390933
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gems,,0.54710077984358
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gold,,0.050018557421766
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_petro,,0.0100022876682693
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_other_sect_n,,0.144430700590871
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_pc_nl_pre_oda,,
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_total_neighbor_projs,,0.288364757882872
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_treated_other_funder_n,,0.126362066536984
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,political_stability,,0.108155455583353
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,reg_quality,,-0.223584303637804
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,rule_of_law,,-0.0076849016756891
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_aligned_us,,0.0286126153907654
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_non_aligned_us,,-0.0115195064937487
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,voice_accountability,,-0.0180958364210557
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,corruption_control,,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,country_gini,,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,election_year,,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,gov_effectiveness,,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,leader_birthplace,,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_min_to_city,,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_pop_dens,,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_ch_loan_proj_n,,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_disasters,,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_dia,,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gems,,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gold,,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_petro,,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_other_sect_n,,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_pc_nl_pre_oda,,
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_total_neighbor_projs,,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_treated_other_funder_n,,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,political_stability,,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,reg_quality,,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,rule_of_law,,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_aligned_us,,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_non_aligned_us,,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,voice_accountability,,0.127826666584952
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,corruption_control,0.0308851645514375,-0.0406932138864058
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,country_gini,0.0149933660589161,0.301686824927999
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,election_year,-0.0620489027793616,0.0308372844873227
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,gov_effectiveness,0.0350260278698989,0.293529835812374
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,leader_birthplace,0.00534262627363308,-0.0519388659947096
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.139301193617268,0.280309537462587
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_min_to_city,-0.159555954262615,-0.408973747935591
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_pop_dens,0.0895484248921276,0.891011771994987
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_ch_loan_proj_n,0.0620786077575788,-0.0209365647283617
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_disasters,0.051129794884472,-0.00055121556048002
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_dia,0.10992395715788,0.91414545390933
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gems,0.0221429765992797,0.54710077984358
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gold,-0.0585409565782175,0.050018557421766
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_petro,0.0314713109284634,0.0100022876682693
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_other_sect_n,0.103348041698319,0.144430700590871
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_total_neighbor_projs,0.147677632607513,0.288364757882872
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_treated_other_funder_n,0.0358711995812931,0.126362066536984
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,political_stability,-0.0064752251282335,0.108155455583353
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,reg_quality,-0.01015961991623,-0.223584303637804
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,rule_of_law,-0.00961470790207465,-0.0076849016756891
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_aligned_us,-0.0817577403690378,0.0286126153907654
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_non_aligned_us,-0.0163437609805347,-0.0115195064937487
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,voice_accountability,-0.0181448443559936,-0.0180958364210557
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,corruption_control,-0.00801909209927557,-0.101204705648534
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,country_gini,-0.0580725387530385,-0.123481669360335
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,election_year,0.030662031793035,0.0476473783333575
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,gov_effectiveness,-0.0753268831362949,-0.113141300545953
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,leader_birthplace,-0.0209000651747933,0.0746412769103487
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0415384139239904,-0.0989219254333458
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_min_to_city,-0.013296806064318,-0.134679060438715
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_pop_dens,0.0372005144879222,-0.0214204952233944
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_ch_loan_proj_n,-0.0189137565810322,0.0390840010633863
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_disasters,-0.0219026057235891,-0.0194122063751057
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_dia,-0.0796987521043044,-0.228638714216721
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gems,0.0654873317200689,0.0170545516436657
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gold,0.0343324654031313,-0.0361499363179885
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_petro,0.0497562394873242,0.0673412799386751
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_other_sect_n,0.598087219074093,1.24279840541559
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_pc_nl_pre_oda,,
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_total_neighbor_projs,0.224333549123224,0.406104464383353
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_treated_other_funder_n,-0.0259028909052571,-0.0720145348032973
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,political_stability,0.0108255972861668,0.0516108755224844
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,reg_quality,0.0196359324362127,-0.114894693276977
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,rule_of_law,-0.0255898472853012,-0.198348200265628
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_aligned_us,0.0650022303469849,0.0868057443154471
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_non_aligned_us,-0.0217126644134969,0.00172988687540895
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,voice_accountability,0.0824317183252413,0.127826666584952
ch,220,Communications (220),Communications,vt_noX,.,corruption_control,,0.166458404746178
ch,220,Communications (220),Communications,vt_noX,.,country_gini,,0.0236439526499433
ch,220,Communications (220),Communications,vt_noX,.,election_year,,0.25810142907496
ch,220,Communications (220),Communications,vt_noX,.,gov_effectiveness,,0.120128639093287
ch,220,Communications (220),Communications,vt_noX,.,leader_birthplace,,0.176353550783525
ch,220,Communications (220),Communications,vt_noX,.,log_3yr_pre_conflict_deaths,,0.0082207623819951
ch,220,Communications (220),Communications,vt_noX,.,log_avg_min_to_city,,-0.0615877204415447
ch,220,Communications (220),Communications,vt_noX,.,log_avg_pop_dens,,0.50805093978775
ch,220,Communications (220),Communications,vt_noX,.,log_ch_loan_proj_n,,-0.063819523206271
ch,220,Communications (220),Communications,vt_noX,.,log_disasters,,-0.220502998978062
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_dia,,0.471301881883009
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gems,,0.0760774136694211
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gold,,0.266985443675895
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_petro,,0.334631328078387
ch,220,Communications (220),Communications,vt_noX,.,log_other_sect_n,,0.476807649740142
ch,220,Communications (220),Communications,vt_noX,.,log_pc_nl_pre_oda,,
ch,220,Communications (220),Communications,vt_noX,.,log_total_neighbor_projs,,0.130818316178451
ch,220,Communications (220),Communications,vt_noX,.,log_treated_other_funder_n,,0.411809883029305
ch,220,Communications (220),Communications,vt_noX,.,political_stability,,-0.274477349619183
ch,220,Communications (220),Communications,vt_noX,.,reg_quality,,-0.130099312935293
ch,220,Communications (220),Communications,vt_noX,.,rule_of_law,,-0.0689426143035254
ch,220,Communications (220),Communications,vt_noX,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_noX,.,unsc_non_aligned_us,,0.605949307780847
ch,220,Communications (220),Communications,vt_noX,.,voice_accountability,,0.0653526480346518
wb,220,Communications (220),Communications,vt_noX,.,corruption_control,,-0.105584631592638
wb,220,Communications (220),Communications,vt_noX,.,country_gini,,0.616743537550371
wb,220,Communications (220),Communications,vt_noX,.,election_year,,-0.254382829040223
wb,220,Communications (220),Communications,vt_noX,.,gov_effectiveness,,-0.945741742513498
wb,220,Communications (220),Communications,vt_noX,.,leader_birthplace,,-0.152919612527398
wb,220,Communications (220),Communications,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.35247371008496
wb,220,Communications (220),Communications,vt_noX,.,log_avg_min_to_city,,0.256917596617902
wb,220,Communications (220),Communications,vt_noX,.,log_avg_pop_dens,,0.419749195284372
wb,220,Communications (220),Communications,vt_noX,.,log_ch_loan_proj_n,,0.102210056678206
wb,220,Communications (220),Communications,vt_noX,.,log_disasters,,0.187634341744101
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_dia,,0.261829448784494
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gems,,0.594362950395395
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gold,,-0.296359941121693
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_petro,,-0.197764537884688
wb,220,Communications (220),Communications,vt_noX,.,log_other_sect_n,,0.581028697191446
wb,220,Communications (220),Communications,vt_noX,.,log_pc_nl_pre_oda,,
wb,220,Communications (220),Communications,vt_noX,.,log_total_neighbor_projs,,0.500591156058596
wb,220,Communications (220),Communications,vt_noX,.,log_treated_other_funder_n,,0.135540545103085
wb,220,Communications (220),Communications,vt_noX,.,political_stability,,-0.647599477285387
wb,220,Communications (220),Communications,vt_noX,.,reg_quality,,0.343567189016596
wb,220,Communications (220),Communications,vt_noX,.,rule_of_law,,1.2746171424734
wb,220,Communications (220),Communications,vt_noX,.,unsc_aligned_us,,-0.0402813946237982
wb,220,Communications (220),Communications,vt_noX,.,unsc_non_aligned_us,,-0.0527895599190939
wb,220,Communications (220),Communications,vt_noX,.,voice_accountability,,-0.342315096677981
ch,220,Communications (220),Communications,vt_onlyX,.,corruption_control,0.186880940347911,0.166458404746178
ch,220,Communications (220),Communications,vt_onlyX,.,country_gini,-0.0995398967410401,0.0236439526499433
ch,220,Communications (220),Communications,vt_onlyX,.,election_year,0.20229968210221,0.25810142907496
ch,220,Communications (220),Communications,vt_onlyX,.,gov_effectiveness,0.26788753456436,0.120128639093287
ch,220,Communications (220),Communications,vt_onlyX,.,leader_birthplace,0.133376466520136,0.176353550783525
ch,220,Communications (220),Communications,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0390151882206616,0.0082207623819951
ch,220,Communications (220),Communications,vt_onlyX,.,log_avg_min_to_city,-0.0775172629207375,-0.0615877204415447
ch,220,Communications (220),Communications,vt_onlyX,.,log_avg_pop_dens,0.112430983847007,0.50805093978775
ch,220,Communications (220),Communications,vt_onlyX,.,log_ch_loan_proj_n,0.049581529665741,-0.063819523206271
ch,220,Communications (220),Communications,vt_onlyX,.,log_disasters,-0.144789005676287,-0.220502998978062
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_dia,0.0789366738870739,0.471301881883009
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gems,0.109584163799882,0.0760774136694211
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gold,0.0694186140224338,0.266985443675895
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_petro,-0.0566845463216301,0.334631328078387
ch,220,Communications (220),Communications,vt_onlyX,.,log_other_sect_n,0.0235089387744666,0.476807649740142
ch,220,Communications (220),Communications,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,220,Communications (220),Communications,vt_onlyX,.,log_total_neighbor_projs,0.0831588153541018,0.130818316178451
ch,220,Communications (220),Communications,vt_onlyX,.,log_treated_other_funder_n,0.124306074529875,0.411809883029305
ch,220,Communications (220),Communications,vt_onlyX,.,political_stability,-0.191806197701955,-0.274477349619183
ch,220,Communications (220),Communications,vt_onlyX,.,reg_quality,-0.0385165234655142,-0.130099312935293
ch,220,Communications (220),Communications,vt_onlyX,.,rule_of_law,0.198656384348873,-0.0689426143035254
ch,220,Communications (220),Communications,vt_onlyX,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_onlyX,.,unsc_non_aligned_us,0.0380172955989936,0.605949307780847
ch,220,Communications (220),Communications,vt_onlyX,.,voice_accountability,0.076181141030976,0.0653526480346518
wb,220,Communications (220),Communications,vt_onlyX,.,corruption_control,-0.00747996425256139,-0.105584631592638
wb,220,Communications (220),Communications,vt_onlyX,.,country_gini,0.089698151668992,0.616743537550371
wb,220,Communications (220),Communications,vt_onlyX,.,election_year,-0.0205162665434198,-0.254382829040223
wb,220,Communications (220),Communications,vt_onlyX,.,gov_effectiveness,-0.220321593544209,-0.945741742513498
wb,220,Communications (220),Communications,vt_onlyX,.,leader_birthplace,-0.00909368477761911,-0.152919612527398
wb,220,Communications (220),Communications,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0791072520974679,-0.35247371008496
wb,220,Communications (220),Communications,vt_onlyX,.,log_avg_min_to_city,0.0920116452372168,0.256917596617902
wb,220,Communications (220),Communications,vt_onlyX,.,log_avg_pop_dens,0.0330755077837966,0.419749195284372
wb,220,Communications (220),Communications,vt_onlyX,.,log_ch_loan_proj_n,-0.0286662508174788,0.102210056678206
wb,220,Communications (220),Communications,vt_onlyX,.,log_disasters,0.00920891609042876,0.187634341744101
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_dia,0.0481824278132992,0.261829448784494
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gems,-0.0966083002462989,0.594362950395395
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gold,-0.0919278089608998,-0.296359941121693
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_petro,-0.00848916718736286,-0.197764537884688
wb,220,Communications (220),Communications,vt_onlyX,.,log_other_sect_n,0.394396114647511,0.581028697191446
wb,220,Communications (220),Communications,vt_onlyX,.,log_pc_nl_pre_oda,0.186017830967884,
wb,220,Communications (220),Communications,vt_onlyX,.,log_total_neighbor_projs,-0.0134726937906806,0.500591156058596
wb,220,Communications (220),Communications,vt_onlyX,.,log_treated_other_funder_n,-0.00487314250320264,0.135540545103085
wb,220,Communications (220),Communications,vt_onlyX,.,political_stability,-0.0198858525743697,-0.647599477285387
wb,220,Communications (220),Communications,vt_onlyX,.,reg_quality,-0.0563927025441065,0.343567189016596
wb,220,Communications (220),Communications,vt_onlyX,.,rule_of_law,0.338267303784229,1.2746171424734
wb,220,Communications (220),Communications,vt_onlyX,.,unsc_aligned_us,-0.0265436166524873,-0.0402813946237982
wb,220,Communications (220),Communications,vt_onlyX,.,unsc_non_aligned_us,0.0452049070503646,-0.0527895599190939
wb,220,Communications (220),Communications,vt_onlyX,.,voice_accountability,-0.142717663217334,-0.342315096677981
ch,220,Communications (220),Communications,vt_onlyFE,.,corruption_control,,0.166458404746178
ch,220,Communications (220),Communications,vt_onlyFE,.,country_gini,,0.0236439526499433
ch,220,Communications (220),Communications,vt_onlyFE,.,election_year,,0.25810142907496
ch,220,Communications (220),Communications,vt_onlyFE,.,gov_effectiveness,,0.120128639093287
ch,220,Communications (220),Communications,vt_onlyFE,.,leader_birthplace,,0.176353550783525
ch,220,Communications (220),Communications,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.0082207623819951
ch,220,Communications (220),Communications,vt_onlyFE,.,log_avg_min_to_city,,-0.0615877204415447
ch,220,Communications (220),Communications,vt_onlyFE,.,log_avg_pop_dens,,0.50805093978775
ch,220,Communications (220),Communications,vt_onlyFE,.,log_ch_loan_proj_n,,-0.063819523206271
ch,220,Communications (220),Communications,vt_onlyFE,.,log_disasters,,-0.220502998978062
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_dia,,0.471301881883009
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gems,,0.0760774136694211
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gold,,0.266985443675895
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_petro,,0.334631328078387
ch,220,Communications (220),Communications,vt_onlyFE,.,log_other_sect_n,,0.476807649740142
ch,220,Communications (220),Communications,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,220,Communications (220),Communications,vt_onlyFE,.,log_total_neighbor_projs,,0.130818316178451
ch,220,Communications (220),Communications,vt_onlyFE,.,log_treated_other_funder_n,,0.411809883029305
ch,220,Communications (220),Communications,vt_onlyFE,.,political_stability,,-0.274477349619183
ch,220,Communications (220),Communications,vt_onlyFE,.,reg_quality,,-0.130099312935293
ch,220,Communications (220),Communications,vt_onlyFE,.,rule_of_law,,-0.0689426143035254
ch,220,Communications (220),Communications,vt_onlyFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_onlyFE,.,unsc_non_aligned_us,,0.605949307780847
ch,220,Communications (220),Communications,vt_onlyFE,.,voice_accountability,,0.0653526480346518
wb,220,Communications (220),Communications,vt_onlyFE,.,corruption_control,,-0.105584631592638
wb,220,Communications (220),Communications,vt_onlyFE,.,country_gini,,0.616743537550371
wb,220,Communications (220),Communications,vt_onlyFE,.,election_year,,-0.254382829040223
wb,220,Communications (220),Communications,vt_onlyFE,.,gov_effectiveness,,-0.945741742513498
wb,220,Communications (220),Communications,vt_onlyFE,.,leader_birthplace,,-0.152919612527398
wb,220,Communications (220),Communications,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.35247371008496
wb,220,Communications (220),Communications,vt_onlyFE,.,log_avg_min_to_city,,0.256917596617902
wb,220,Communications (220),Communications,vt_onlyFE,.,log_avg_pop_dens,,0.419749195284372
wb,220,Communications (220),Communications,vt_onlyFE,.,log_ch_loan_proj_n,,0.102210056678206
wb,220,Communications (220),Communications,vt_onlyFE,.,log_disasters,,0.187634341744101
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_dia,,0.261829448784494
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gems,,0.594362950395395
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gold,,-0.296359941121693
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_petro,,-0.197764537884688
wb,220,Communications (220),Communications,vt_onlyFE,.,log_other_sect_n,,0.581028697191446
wb,220,Communications (220),Communications,vt_onlyFE,.,log_pc_nl_pre_oda,,
wb,220,Communications (220),Communications,vt_onlyFE,.,log_total_neighbor_projs,,0.500591156058596
wb,220,Communications (220),Communications,vt_onlyFE,.,log_treated_other_funder_n,,0.135540545103085
wb,220,Communications (220),Communications,vt_onlyFE,.,political_stability,,-0.647599477285387
wb,220,Communications (220),Communications,vt_onlyFE,.,reg_quality,,0.343567189016596
wb,220,Communications (220),Communications,vt_onlyFE,.,rule_of_law,,1.2746171424734
wb,220,Communications (220),Communications,vt_onlyFE,.,unsc_aligned_us,,-0.0402813946237982
wb,220,Communications (220),Communications,vt_onlyFE,.,unsc_non_aligned_us,,-0.0527895599190939
wb,220,Communications (220),Communications,vt_onlyFE,.,voice_accountability,,-0.342315096677981
ch,220,Communications (220),Communications,vt_onlyXandFE,.,corruption_control,0.0933895353414135,0.166458404746178
ch,220,Communications (220),Communications,vt_onlyXandFE,.,country_gini,-0.1353146047052,0.0236439526499433
ch,220,Communications (220),Communications,vt_onlyXandFE,.,election_year,0.207664530426255,0.25810142907496
ch,220,Communications (220),Communications,vt_onlyXandFE,.,gov_effectiveness,0.159407630227506,0.120128639093287
ch,220,Communications (220),Communications,vt_onlyXandFE,.,leader_birthplace,-0.196913852542604,0.176353550783525
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.022258042746689,0.0082207623819951
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_min_to_city,-0.0100510083325207,-0.0615877204415447
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_pop_dens,0.0609777002362534,0.50805093978775
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0312278103502478,-0.063819523206271
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_disasters,-0.242933567315364,-0.220502998978062
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_dia,-0.117577731087804,0.471301881883009
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0125840245746076,0.0760774136694211
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0475459603965281,0.266985443675895
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_petro,0.063083972335735,0.334631328078387
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_other_sect_n,0.128218940384657,0.476807649740142
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.139226470179846,
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_total_neighbor_projs,0.124455930031841,0.130818316178451
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_treated_other_funder_n,0.214675319166848,0.411809883029305
ch,220,Communications (220),Communications,vt_onlyXandFE,.,political_stability,-0.16832107871771,-0.274477349619183
ch,220,Communications (220),Communications,vt_onlyXandFE,.,reg_quality,0.0514130849018705,-0.130099312935293
ch,220,Communications (220),Communications,vt_onlyXandFE,.,rule_of_law,0.123640153966841,-0.0689426143035254
ch,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_non_aligned_us,0.124214450698364,0.605949307780847
ch,220,Communications (220),Communications,vt_onlyXandFE,.,voice_accountability,-0.142570433840157,0.0653526480346518
wb,220,Communications (220),Communications,vt_onlyXandFE,.,corruption_control,-0.109320741817356,-0.105584631592638
wb,220,Communications (220),Communications,vt_onlyXandFE,.,country_gini,0.122319320579981,0.616743537550371
wb,220,Communications (220),Communications,vt_onlyXandFE,.,election_year,0.0361536688031657,-0.254382829040223
wb,220,Communications (220),Communications,vt_onlyXandFE,.,gov_effectiveness,-0.187583037731234,-0.945741742513498
wb,220,Communications (220),Communications,vt_onlyXandFE,.,leader_birthplace,-0.0166515936423123,-0.152919612527398
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0736355523392671,-0.35247371008496
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_min_to_city,-0.126718094623648,0.256917596617902
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_pop_dens,-0.0402031759917736,0.419749195284372
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0263095200504187,0.102210056678206
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_disasters,0.0408663399051872,0.187634341744101
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_dia,0.0927013009786609,0.261829448784494
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gems,0.0282715533580633,0.594362950395395
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gold,0.000532392784953118,-0.296359941121693
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_petro,-0.000854958454146976,-0.197764537884688
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_other_sect_n,0.285528351320043,0.581028697191446
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.183202959224563,
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_total_neighbor_projs,0.10445885827764,0.500591156058596
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_treated_other_funder_n,0.110959937491004,0.135540545103085
wb,220,Communications (220),Communications,vt_onlyXandFE,.,political_stability,-0.128722616904408,-0.647599477285387
wb,220,Communications (220),Communications,vt_onlyXandFE,.,reg_quality,-0.0516234137117849,0.343567189016596
wb,220,Communications (220),Communications,vt_onlyXandFE,.,rule_of_law,0.340080696344372,1.2746171424734
wb,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_aligned_us,0.00297057393006964,-0.0402813946237982
wb,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0127920574322366,-0.0527895599190939
wb,220,Communications (220),Communications,vt_onlyXandFE,.,voice_accountability,-0.0411364497046446,-0.342315096677981
ch,220,Communications (220),Communications,vt_withX,.,corruption_control,0.036148351300508,0.166458404746178
ch,220,Communications (220),Communications,vt_withX,.,country_gini,-0.0917737581999939,0.0236439526499433
ch,220,Communications (220),Communications,vt_withX,.,election_year,-0.0470329119730844,0.25810142907496
ch,220,Communications (220),Communications,vt_withX,.,gov_effectiveness,0.0404013488162307,0.120128639093287
ch,220,Communications (220),Communications,vt_withX,.,leader_birthplace,-0.123904248781042,0.176353550783525
ch,220,Communications (220),Communications,vt_withX,.,log_3yr_pre_conflict_deaths,0.140579086039237,0.0082207623819951
ch,220,Communications (220),Communications,vt_withX,.,log_avg_min_to_city,-0.0959660485899079,-0.0615877204415447
ch,220,Communications (220),Communications,vt_withX,.,log_avg_pop_dens,0.0874195491569112,0.50805093978775
ch,220,Communications (220),Communications,vt_withX,.,log_ch_loan_proj_n,0.0294847624248375,-0.063819523206271
ch,220,Communications (220),Communications,vt_withX,.,log_disasters,-0.0164677202329043,-0.220502998978062
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_dia,0.12769111215719,0.471301881883009
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gems,-0.0402393392333761,0.0760774136694211
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gold,0.0522297929832712,0.266985443675895
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_petro,0.0766304677724833,0.334631328078387
ch,220,Communications (220),Communications,vt_withX,.,log_other_sect_n,0.0920529269799593,0.476807649740142
ch,220,Communications (220),Communications,vt_withX,.,log_pc_nl_pre_oda,,
ch,220,Communications (220),Communications,vt_withX,.,log_total_neighbor_projs,0.0303066930174802,0.130818316178451
ch,220,Communications (220),Communications,vt_withX,.,log_treated_other_funder_n,0.190675546787662,0.411809883029305
ch,220,Communications (220),Communications,vt_withX,.,political_stability,-0.130917420070619,-0.274477349619183
ch,220,Communications (220),Communications,vt_withX,.,reg_quality,0.0780375791154802,-0.130099312935293
ch,220,Communications (220),Communications,vt_withX,.,rule_of_law,0.0465105943847456,-0.0689426143035254
ch,220,Communications (220),Communications,vt_withX,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_withX,.,unsc_non_aligned_us,0.259207680895991,0.605949307780847
ch,220,Communications (220),Communications,vt_withX,.,voice_accountability,-0.0251038007065658,0.0653526480346518
wb,220,Communications (220),Communications,vt_withX,.,corruption_control,0.000274732663528996,-0.105584631592638
wb,220,Communications (220),Communications,vt_withX,.,country_gini,0.00177983742149066,0.616743537550371
wb,220,Communications (220),Communications,vt_withX,.,election_year,-0.000794290463381974,-0.254382829040223
wb,220,Communications (220),Communications,vt_withX,.,gov_effectiveness,0.000182550312601958,-0.945741742513498
wb,220,Communications (220),Communications,vt_withX,.,leader_birthplace,-0.000106844223919344,-0.152919612527398
wb,220,Communications (220),Communications,vt_withX,.,log_3yr_pre_conflict_deaths,-0.000311422407976399,-0.35247371008496
wb,220,Communications (220),Communications,vt_withX,.,log_avg_min_to_city,0.000925844660378062,0.256917596617902
wb,220,Communications (220),Communications,vt_withX,.,log_avg_pop_dens,0.000566060109995306,0.419749195284372
wb,220,Communications (220),Communications,vt_withX,.,log_ch_loan_proj_n,-0.000403965017758326,0.102210056678206
wb,220,Communications (220),Communications,vt_withX,.,log_disasters,0.000668038552976209,0.187634341744101
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_dia,0.00143326228717343,0.261829448784494
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gems,0.000531000776682052,0.594362950395395
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gold,-0.00102680423064157,-0.296359941121693
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_petro,0.00111735844140639,-0.197764537884688
wb,220,Communications (220),Communications,vt_withX,.,log_other_sect_n,0.00219827436027185,0.581028697191446
wb,220,Communications (220),Communications,vt_withX,.,log_pc_nl_pre_oda,0.000144697023788452,
wb,220,Communications (220),Communications,vt_withX,.,log_total_neighbor_projs,0.000449770068516918,0.500591156058596
wb,220,Communications (220),Communications,vt_withX,.,log_treated_other_funder_n,0.001119693121873,0.135540545103085
wb,220,Communications (220),Communications,vt_withX,.,political_stability,0.000244092223583708,-0.647599477285387
wb,220,Communications (220),Communications,vt_withX,.,reg_quality,-0.00018317890237085,0.343567189016596
wb,220,Communications (220),Communications,vt_withX,.,rule_of_law,-0.00107400426291859,1.2746171424734
wb,220,Communications (220),Communications,vt_withX,.,unsc_aligned_us,-0.00078285628580484,-0.0402813946237982
wb,220,Communications (220),Communications,vt_withX,.,unsc_non_aligned_us,0.000519028574053759,-0.0527895599190939
wb,220,Communications (220),Communications,vt_withX,.,voice_accountability,-0.000151982093229888,-0.342315096677981
ch,220,Communications (220),Communications,vt_withFE,.,corruption_control,,0.166458404746178
ch,220,Communications (220),Communications,vt_withFE,.,country_gini,,0.0236439526499433
ch,220,Communications (220),Communications,vt_withFE,.,election_year,,0.25810142907496
ch,220,Communications (220),Communications,vt_withFE,.,gov_effectiveness,,0.120128639093287
ch,220,Communications (220),Communications,vt_withFE,.,leader_birthplace,,0.176353550783525
ch,220,Communications (220),Communications,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.0082207623819951
ch,220,Communications (220),Communications,vt_withFE,.,log_avg_min_to_city,,-0.0615877204415447
ch,220,Communications (220),Communications,vt_withFE,.,log_avg_pop_dens,,0.50805093978775
ch,220,Communications (220),Communications,vt_withFE,.,log_ch_loan_proj_n,,-0.063819523206271
ch,220,Communications (220),Communications,vt_withFE,.,log_disasters,,-0.220502998978062
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_dia,,0.471301881883009
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gems,,0.0760774136694211
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gold,,0.266985443675895
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_petro,,0.334631328078387
ch,220,Communications (220),Communications,vt_withFE,.,log_other_sect_n,,0.476807649740142
ch,220,Communications (220),Communications,vt_withFE,.,log_pc_nl_pre_oda,,
ch,220,Communications (220),Communications,vt_withFE,.,log_total_neighbor_projs,,0.130818316178451
ch,220,Communications (220),Communications,vt_withFE,.,log_treated_other_funder_n,,0.411809883029305
ch,220,Communications (220),Communications,vt_withFE,.,political_stability,,-0.274477349619183
ch,220,Communications (220),Communications,vt_withFE,.,reg_quality,,-0.130099312935293
ch,220,Communications (220),Communications,vt_withFE,.,rule_of_law,,-0.0689426143035254
ch,220,Communications (220),Communications,vt_withFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_withFE,.,unsc_non_aligned_us,,0.605949307780847
ch,220,Communications (220),Communications,vt_withFE,.,voice_accountability,,0.0653526480346518
wb,220,Communications (220),Communications,vt_withFE,.,corruption_control,,-0.105584631592638
wb,220,Communications (220),Communications,vt_withFE,.,country_gini,,0.616743537550371
wb,220,Communications (220),Communications,vt_withFE,.,election_year,,-0.254382829040223
wb,220,Communications (220),Communications,vt_withFE,.,gov_effectiveness,,-0.945741742513498
wb,220,Communications (220),Communications,vt_withFE,.,leader_birthplace,,-0.152919612527398
wb,220,Communications (220),Communications,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.35247371008496
wb,220,Communications (220),Communications,vt_withFE,.,log_avg_min_to_city,,0.256917596617902
wb,220,Communications (220),Communications,vt_withFE,.,log_avg_pop_dens,,0.419749195284372
wb,220,Communications (220),Communications,vt_withFE,.,log_ch_loan_proj_n,,0.102210056678206
wb,220,Communications (220),Communications,vt_withFE,.,log_disasters,,0.187634341744101
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_dia,,0.261829448784494
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gems,,0.594362950395395
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gold,,-0.296359941121693
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_petro,,-0.197764537884688
wb,220,Communications (220),Communications,vt_withFE,.,log_other_sect_n,,0.581028697191446
wb,220,Communications (220),Communications,vt_withFE,.,log_pc_nl_pre_oda,,
wb,220,Communications (220),Communications,vt_withFE,.,log_total_neighbor_projs,,0.500591156058596
wb,220,Communications (220),Communications,vt_withFE,.,log_treated_other_funder_n,,0.135540545103085
wb,220,Communications (220),Communications,vt_withFE,.,political_stability,,-0.647599477285387
wb,220,Communications (220),Communications,vt_withFE,.,reg_quality,,0.343567189016596
wb,220,Communications (220),Communications,vt_withFE,.,rule_of_law,,1.2746171424734
wb,220,Communications (220),Communications,vt_withFE,.,unsc_aligned_us,,-0.0402813946237982
wb,220,Communications (220),Communications,vt_withFE,.,unsc_non_aligned_us,,-0.0527895599190939
wb,220,Communications (220),Communications,vt_withFE,.,voice_accountability,,-0.342315096677981
ch,220,Communications (220),Communications,vt_withXandFE,.,corruption_control,0.0123561848897953,0.166458404746178
ch,220,Communications (220),Communications,vt_withXandFE,.,country_gini,-0.0195820102212012,0.0236439526499433
ch,220,Communications (220),Communications,vt_withXandFE,.,election_year,-0.00506238963920734,0.25810142907496
ch,220,Communications (220),Communications,vt_withXandFE,.,gov_effectiveness,-0.00429995019931083,0.120128639093287
ch,220,Communications (220),Communications,vt_withXandFE,.,leader_birthplace,-0.00628731952980186,0.176353550783525
ch,220,Communications (220),Communications,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.00040597774437635,0.0082207623819951
ch,220,Communications (220),Communications,vt_withXandFE,.,log_avg_min_to_city,-0.00862066676883845,-0.0615877204415447
ch,220,Communications (220),Communications,vt_withXandFE,.,log_avg_pop_dens,0.00936637137376233,0.50805093978775
ch,220,Communications (220),Communications,vt_withXandFE,.,log_ch_loan_proj_n,-0.0048470288352112,-0.063819523206271
ch,220,Communications (220),Communications,vt_withXandFE,.,log_disasters,0.00916607234510612,-0.220502998978062
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_dia,0.0111958322318969,0.471301881883009
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gems,-0.0129435039870441,0.0760774136694211
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gold,-0.00163277347746771,0.266985443675895
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_petro,0.00643785208289041,0.334631328078387
ch,220,Communications (220),Communications,vt_withXandFE,.,log_other_sect_n,0.02025686425186,0.476807649740142
ch,220,Communications (220),Communications,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,220,Communications (220),Communications,vt_withXandFE,.,log_total_neighbor_projs,0.0100101338577216,0.130818316178451
ch,220,Communications (220),Communications,vt_withXandFE,.,log_treated_other_funder_n,0.0204387778689833,0.411809883029305
ch,220,Communications (220),Communications,vt_withXandFE,.,political_stability,-0.00930820590350784,-0.274477349619183
ch,220,Communications (220),Communications,vt_withXandFE,.,reg_quality,0.0063544406084111,-0.130099312935293
ch,220,Communications (220),Communications,vt_withXandFE,.,rule_of_law,0.0127453562081794,-0.0689426143035254
ch,220,Communications (220),Communications,vt_withXandFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_withXandFE,.,unsc_non_aligned_us,0.0242447405122283,0.605949307780847
ch,220,Communications (220),Communications,vt_withXandFE,.,voice_accountability,0.00492614503833474,0.0653526480346518
wb,220,Communications (220),Communications,vt_withXandFE,.,corruption_control,0.0291328462422828,-0.105584631592638
wb,220,Communications (220),Communications,vt_withXandFE,.,country_gini,0.0243464603228475,0.616743537550371
wb,220,Communications (220),Communications,vt_withXandFE,.,election_year,0.0130076480074796,-0.254382829040223
wb,220,Communications (220),Communications,vt_withXandFE,.,gov_effectiveness,0.0138658827240576,-0.945741742513498
wb,220,Communications (220),Communications,vt_withXandFE,.,leader_birthplace,-0.00709977737395222,-0.152919612527398
wb,220,Communications (220),Communications,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.00550552310625874,-0.35247371008496
wb,220,Communications (220),Communications,vt_withXandFE,.,log_avg_min_to_city,-0.00733557116356679,0.256917596617902
wb,220,Communications (220),Communications,vt_withXandFE,.,log_avg_pop_dens,0.028383762909798,0.419749195284372
wb,220,Communications (220),Communications,vt_withXandFE,.,log_ch_loan_proj_n,0.0439116110932099,0.102210056678206
wb,220,Communications (220),Communications,vt_withXandFE,.,log_disasters,0.0217401395269552,0.187634341744101
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_dia,0.0160619244049304,0.261829448784494
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gems,-0.0231960442222773,0.594362950395395
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gold,-0.0182547708193306,-0.296359941121693
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_petro,0.00560468318290074,-0.197764537884688
wb,220,Communications (220),Communications,vt_withXandFE,.,log_other_sect_n,0.0768238800298662,0.581028697191446
wb,220,Communications (220),Communications,vt_withXandFE,.,log_pc_nl_pre_oda,0.0292113565234438,
wb,220,Communications (220),Communications,vt_withXandFE,.,log_total_neighbor_projs,0.0604722993681158,0.500591156058596
wb,220,Communications (220),Communications,vt_withXandFE,.,log_treated_other_funder_n,0.0293187051592435,0.135540545103085
wb,220,Communications (220),Communications,vt_withXandFE,.,political_stability,-0.0117027894628694,-0.647599477285387
wb,220,Communications (220),Communications,vt_withXandFE,.,reg_quality,0.00716183139011245,0.343567189016596
wb,220,Communications (220),Communications,vt_withXandFE,.,rule_of_law,0.0341544651682485,1.2746171424734
wb,220,Communications (220),Communications,vt_withXandFE,.,unsc_aligned_us,0.00602419366768994,-0.0402813946237982
wb,220,Communications (220),Communications,vt_withXandFE,.,unsc_non_aligned_us,0.0170991440583052,-0.0527895599190939
wb,220,Communications (220),Communications,vt_withXandFE,.,voice_accountability,-0.017632386338664,-0.342315096677981
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,corruption_control,,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,country_gini,,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,election_year,,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,gov_effectiveness,,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,leader_birthplace,,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_min_to_city,,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_pop_dens,,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_ch_loan_proj_n,,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_disasters,,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_dia,,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gems,,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gold,,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_petro,,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_other_sect_n,,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_total_neighbor_projs,,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_treated_other_funder_n,,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,political_stability,,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,reg_quality,,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,rule_of_law,,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_aligned_us,,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,voice_accountability,,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,corruption_control,,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,country_gini,,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,election_year,,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,gov_effectiveness,,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,leader_birthplace,,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_3yr_pre_conflict_deaths,,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_min_to_city,,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_pop_dens,,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_ch_loan_proj_n,,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_disasters,,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_dia,,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gems,,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gold,,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_petro,,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_other_sect_n,,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_pc_nl_pre_oda,,
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_total_neighbor_projs,,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_treated_other_funder_n,,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,political_stability,,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,reg_quality,,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,rule_of_law,,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_aligned_us,,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_non_aligned_us,,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,voice_accountability,,0.31590655766475
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,corruption_control,0.57374498600139,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,country_gini,0.051257118657229,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,election_year,-0.12574067495765,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,gov_effectiveness,-0.110796415517106,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,leader_birthplace,0.11327891424298,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0291324997693304,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_min_to_city,-0.150609344562981,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_pop_dens,0.265848550759256,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_ch_loan_proj_n,0.157301538288565,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_disasters,-0.0121371272951362,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_dia,-0.197402280261739,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gems,-0.00515787648037077,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gold,-0.641137399375438,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_petro,0.145340970680117,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_other_sect_n,0.148557978495933,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_total_neighbor_projs,0.248264504820108,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_treated_other_funder_n,-0.153173360486975,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,political_stability,0.0640610151644793,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,reg_quality,-0.0334282749332485,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,rule_of_law,-0.175654562115669,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_aligned_us,0.044292712891479,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,voice_accountability,-0.0782143967598672,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,corruption_control,-0.415690014138819,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,country_gini,0.217270920053098,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,election_year,0.0244596727192321,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,gov_effectiveness,-0.127422485724088,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,leader_birthplace,-0.0457431689463344,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0800060397386267,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_min_to_city,-0.159809942804277,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_pop_dens,-0.0169833248481154,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_ch_loan_proj_n,-0.0695911774504762,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_disasters,-0.111679144576184,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_dia,0.0114759018272162,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gems,-0.0115171426534652,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gold,0.136343904733658,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_petro,0.0758193122595549,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_other_sect_n,0.63422200370562,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_pc_nl_pre_oda,0.245648818053242,
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_total_neighbor_projs,0.0736369322985565,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_treated_other_funder_n,0.0201767769455907,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,political_stability,-0.293904457129538,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,reg_quality,-0.0496138912811874,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,rule_of_law,0.0988098494708587,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_aligned_us,0.0267602134309717,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_non_aligned_us,0.0815978146344442,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,voice_accountability,0.406811231188471,0.31590655766475
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,corruption_control,,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,country_gini,,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,election_year,,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,gov_effectiveness,,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,leader_birthplace,,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_min_to_city,,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_pop_dens,,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_ch_loan_proj_n,,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_disasters,,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_dia,,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gems,,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gold,,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_petro,,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_other_sect_n,,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_total_neighbor_projs,,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_treated_other_funder_n,,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,political_stability,,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,reg_quality,,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,rule_of_law,,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_aligned_us,,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,voice_accountability,,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,corruption_control,,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,country_gini,,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,election_year,,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,gov_effectiveness,,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,leader_birthplace,,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_min_to_city,,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_pop_dens,,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_ch_loan_proj_n,,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_disasters,,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_dia,,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gems,,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gold,,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_petro,,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_other_sect_n,,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_pc_nl_pre_oda,,
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_total_neighbor_projs,,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_treated_other_funder_n,,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,political_stability,,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,reg_quality,,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,rule_of_law,,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_aligned_us,,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_non_aligned_us,,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,voice_accountability,,0.31590655766475
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,corruption_control,0.312037595063442,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,country_gini,-0.0140297431685024,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,election_year,-0.177220500428253,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,gov_effectiveness,-0.148435207195579,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,leader_birthplace,0.0526670355349764,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0767159456945966,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_min_to_city,-0.0412500110082328,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_pop_dens,0.100740531757474,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0908119140192705,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_disasters,0.0597038323152797,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_dia,0.024703778643161,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0752052650111729,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gold,-0.213299137242138,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0658205575868485,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_other_sect_n,-0.103818247076109,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_total_neighbor_projs,0.0277810491621494,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_treated_other_funder_n,-0.094277088521045,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,political_stability,0.141458307057618,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,reg_quality,-0.123974324911832,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,rule_of_law,-0.00562418974936007,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_aligned_us,-0.0131548742810278,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,voice_accountability,-0.164831520467996,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,corruption_control,-0.261117889136076,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,country_gini,0.0708489226922306,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,election_year,0.0676234157383219,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,gov_effectiveness,-0.102247962579129,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,leader_birthplace,-0.0976317156478311,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0549908342212243,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_min_to_city,0.0240701268613338,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_pop_dens,-0.103628265783191,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.158966400846801,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_disasters,0.0213774008303865,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_dia,0.00579180844128132,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gems,-0.150396234989165,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gold,0.221736411750316,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0198011392354965,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_other_sect_n,0.691401784717841,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.140409078299963,
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_total_neighbor_projs,0.145026752520383,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_treated_other_funder_n,-0.005113510005176,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,political_stability,-0.270420927703381,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,reg_quality,-0.127918311208486,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,rule_of_law,0.128398746997124,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_aligned_us,0.210147280544049,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_non_aligned_us,0.108403935134413,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,voice_accountability,0.433863256573671,0.31590655766475
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,corruption_control,0.095073023266157,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,country_gini,0.023983618307974,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,election_year,-0.0892862381460264,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,gov_effectiveness,-0.0705371361173452,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,leader_birthplace,-0.0517507182792164,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0272464961549853,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_min_to_city,-0.0728499524481594,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_pop_dens,0.0420083203725517,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_ch_loan_proj_n,0.0529771931003685,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_disasters,-0.0249966935871629,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_dia,-0.0718485546391455,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gems,-0.0506810461799615,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gold,-0.0672554164263418,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_petro,0.0621499511622822,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_other_sect_n,-0.00735149629996049,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_total_neighbor_projs,0.0275198027631267,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_treated_other_funder_n,0.0649757138988911,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,political_stability,0.0552002253205862,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,reg_quality,-0.0539505100849779,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,rule_of_law,-0.0435430867550893,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_aligned_us,-0.0430300251669587,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,voice_accountability,0.069112856846768,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,corruption_control,-0.31449874896556,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,country_gini,0.135625986354407,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,election_year,0.0147284549474668,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,gov_effectiveness,-0.157258992306886,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,leader_birthplace,-0.0437183284200527,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0580812431312893,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_min_to_city,-0.1034127073735,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_pop_dens,0.0291007464565335,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_ch_loan_proj_n,-0.0120769077073783,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_disasters,-0.0761113645788223,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_dia,0.0625278092082593,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gems,-0.302031490281224,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gold,-0.0317994390055535,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_petro,0.0852896475419406,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_other_sect_n,0.975515886246999,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_pc_nl_pre_oda,,
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_total_neighbor_projs,0.292326106023965,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_treated_other_funder_n,0.284992464305843,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,political_stability,-0.0510146561823781,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,reg_quality,-0.112397039320785,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,rule_of_law,-0.00333572793751975,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_aligned_us,0.179623286910361,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_non_aligned_us,0.0768769946938859,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,voice_accountability,0.279136607600371,0.31590655766475
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,corruption_control,,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,country_gini,,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,election_year,,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,gov_effectiveness,,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,leader_birthplace,,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_min_to_city,,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_pop_dens,,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_ch_loan_proj_n,,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_disasters,,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_dia,,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gems,,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gold,,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_petro,,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_other_sect_n,,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_total_neighbor_projs,,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_treated_other_funder_n,,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,political_stability,,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,reg_quality,,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,rule_of_law,,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_aligned_us,,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,voice_accountability,,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,corruption_control,,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,country_gini,,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,election_year,,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,gov_effectiveness,,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,leader_birthplace,,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_min_to_city,,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_pop_dens,,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_ch_loan_proj_n,,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_disasters,,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_dia,,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gems,,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gold,,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_petro,,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_other_sect_n,,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_pc_nl_pre_oda,,
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_total_neighbor_projs,,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_treated_other_funder_n,,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,political_stability,,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,reg_quality,,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,rule_of_law,,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_aligned_us,,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_non_aligned_us,,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,voice_accountability,,0.31590655766475
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,corruption_control,0.0767335991002603,1.52140051701677
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,country_gini,0.0253399827225792,0.0949261337091709
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,election_year,-0.0402658304758424,-0.29446241757732
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,gov_effectiveness,-0.034022370619932,-0.626455214483714
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,leader_birthplace,-0.0334115605830438,0.0847284149134564
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.138740280147178,-0.874531346422335
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_min_to_city,-0.0451863645660341,-0.259690147874657
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_pop_dens,0.0738124808971771,0.555331371246298
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_ch_loan_proj_n,0.144832713310581,0.155132030675949
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_disasters,0.0775544521631655,0.557156766020182
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_dia,0.0336183346505276,-0.195844550519061
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gems,-0.00693076982861386,-0.181859632736578
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gold,-0.073107042282354,-0.839367950748695
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_petro,0.00114630464052425,-0.265322763520481
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_other_sect_n,-0.064708437181825,-0.176409334820526
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_total_neighbor_projs,0.0232779190049041,0.118973619024921
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_treated_other_funder_n,0.112064418205987,0.0724473907953041
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,political_stability,0.0207926029904046,0.526539709626799
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,reg_quality,0.0553435745264865,-0.607295540624607
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,rule_of_law,-0.00185822917585028,-0.250871938385039
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_aligned_us,-0.047806459707213,0.21369043460513
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,voice_accountability,0.0779873426351691,-0.372395131137661
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,corruption_control,-0.128034091670997,-0.0995110040847978
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,country_gini,0.0701962258317413,0.00602404054447065
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,election_year,0.0114123756519947,-0.0336313459663568
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,gov_effectiveness,-0.0207632325950542,-0.290520093270254
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,leader_birthplace,-0.0363429854926486,0.111972983284606
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.023031516438342,0.0516559109305067
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_min_to_city,-0.0680361171392723,-0.232317213582235
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_pop_dens,-0.0102830646280199,0.145079551334567
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_ch_loan_proj_n,-0.0417920195637272,0.00589365498144969
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_disasters,-0.030796016764359,0.0528822461070339
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_dia,0.0410269554029221,0.00706925237652909
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gems,-0.0940064376720691,-0.0412915549052942
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gold,0.0388341852684968,0.142669908767506
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_petro,0.0412946203351023,-0.0921419977827151
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_other_sect_n,0.328518593683785,0.811908843429771
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_pc_nl_pre_oda,,
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_total_neighbor_projs,0.129225806079335,0.141083118662172
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_treated_other_funder_n,0.065109601512088,0.230247993188051
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,political_stability,-0.201869097696616,-0.285524005825835
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,reg_quality,-0.0304126063586408,-0.157743704264365
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,rule_of_law,0.0927056043269168,0.306364759869207
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_aligned_us,-0.0242854516353699,-0.0407771685382523
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_non_aligned_us,-0.00445701539516456,-0.0237670030973731
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,voice_accountability,0.148694660272447,0.31590655766475
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,corruption_control,,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,country_gini,,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,election_year,,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,gov_effectiveness,,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,leader_birthplace,,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_3yr_pre_conflict_deaths,,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_avg_min_to_city,,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_avg_pop_dens,,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_ch_loan_proj_n,,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_disasters,,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_dia,,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_gems,,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_gold,,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_petro,,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_other_sect_n,,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_pc_nl_pre_oda,,
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_total_neighbor_projs,,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_treated_other_funder_n,,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,political_stability,,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,reg_quality,,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,rule_of_law,,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,unsc_aligned_us,,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,unsc_non_aligned_us,,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,voice_accountability,,-0.164946913564893
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,corruption_control,0.0603671624697732,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,country_gini,-0.0157254196467691,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,election_year,-0.112533174557608,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,gov_effectiveness,0.0804192418046284,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,leader_birthplace,0.0103762827557502,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.102093853354484,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_avg_min_to_city,-0.0238559308182449,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_avg_pop_dens,0.019208635063842,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_ch_loan_proj_n,0.0255223876237806,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_disasters,0.00485210852231758,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_dia,-0.0160479017236502,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_gems,-0.0772385862038933,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_gold,0.114396561877803,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_petro,0.102323979185895,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_other_sect_n,0.157467400040475,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_pc_nl_pre_oda,0.0562798256427014,
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_total_neighbor_projs,-0.0669717614957991,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_treated_other_funder_n,-0.0336428862507404,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,political_stability,-0.0593682275712514,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,reg_quality,0.0661322376457971,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,rule_of_law,-0.0645896351709984,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,unsc_aligned_us,0.0318900639621946,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,unsc_non_aligned_us,0.0280013368808485,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,voice_accountability,0.0176259986823429,-0.164946913564893
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,corruption_control,,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,country_gini,,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,election_year,,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,gov_effectiveness,,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,leader_birthplace,,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_avg_min_to_city,,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_avg_pop_dens,,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_ch_loan_proj_n,,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_disasters,,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_dia,,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_gems,,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_gold,,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_petro,,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_other_sect_n,,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_pc_nl_pre_oda,,
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_total_neighbor_projs,,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_treated_other_funder_n,,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,political_stability,,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,reg_quality,,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,rule_of_law,,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,unsc_aligned_us,,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,unsc_non_aligned_us,,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,voice_accountability,,-0.164946913564893
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,corruption_control,0.307179375099965,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,country_gini,-0.309870582455758,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,election_year,-0.123976511759664,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,gov_effectiveness,0.294800536483532,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,leader_birthplace,0.100562463225828,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.135049807596978,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_avg_min_to_city,-0.021674358136952,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_avg_pop_dens,0.222503652982413,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.125581423882419,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_disasters,-0.122086537815649,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_dia,-0.19108653485775,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_gems,-0.150124813355507,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0257384566031395,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_petro,0.209101445013656,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_other_sect_n,0.471234179958596,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_total_neighbor_projs,-0.252786352410913,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_treated_other_funder_n,0.204268447225891,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,political_stability,-0.187843397818514,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,reg_quality,0.111536066774279,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,rule_of_law,0.0587904187943752,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,unsc_aligned_us,0.144851381774011,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,unsc_non_aligned_us,0.000554732568562218,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,voice_accountability,-0.0674820931628347,-0.164946913564893
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,corruption_control,0.218141619507235,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,country_gini,-0.0740667237713906,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,election_year,-0.131951535372043,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,gov_effectiveness,0.247650237474596,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,leader_birthplace,-0.065095003094777,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_3yr_pre_conflict_deaths,0.134202532786902,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_avg_min_to_city,-0.0322338218055666,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_avg_pop_dens,0.0977611106634138,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_ch_loan_proj_n,-0.0640351205854799,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_disasters,-0.114348517390917,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_dia,0.0996325005870315,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_gems,-0.133370577548632,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_gold,0.066395500305807,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_petro,0.118171601695939,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_other_sect_n,0.608057032674415,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_pc_nl_pre_oda,,
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_total_neighbor_projs,-0.0346345043554903,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_treated_other_funder_n,0.115943961669678,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,political_stability,-0.0571278019994524,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,reg_quality,0.25912114713341,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,rule_of_law,0.125766863869496,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,unsc_aligned_us,0.0817920156102346,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,unsc_non_aligned_us,-0.0283016150165445,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,voice_accountability,0.0750917664170265,-0.164946913564893
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,corruption_control,,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,country_gini,,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,election_year,,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,gov_effectiveness,,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,leader_birthplace,,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_avg_min_to_city,,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_avg_pop_dens,,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_ch_loan_proj_n,,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_disasters,,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_dia,,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_gems,,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_gold,,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_petro,,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_other_sect_n,,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_pc_nl_pre_oda,,
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_total_neighbor_projs,,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_treated_other_funder_n,,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,political_stability,,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,reg_quality,,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,rule_of_law,,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,unsc_aligned_us,,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,unsc_non_aligned_us,,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,voice_accountability,,-0.164946913564893
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,corruption_control,0.214972828794266,0.696370906946639
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,country_gini,-0.0228053922776596,-0.189427300111581
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,election_year,-0.038115576293311,-0.226722102072303
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,gov_effectiveness,0.198058353271333,0.465488394793681
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,leader_birthplace,-0.027179950003626,0.0149935522329343
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.136380497544346,0.350323113084977
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_avg_min_to_city,-0.00107329344347818,0.155299303251602
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_avg_pop_dens,-0.0111080884703552,0.132765190381435
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_ch_loan_proj_n,-0.0094157700335176,0.0405321663521521
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_disasters,-0.0616958462656384,-0.377840592980116
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_dia,-0.0822012388426808,0.225840008683132
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_gems,0.00973163752350951,0.0399943817635817
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_gold,0.0666062852414329,-0.0897366875241218
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_petro,-0.0269014421629256,0.0823333357198098
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_other_sect_n,0.361510548125947,1.10039141784949
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_pc_nl_pre_oda,0.0637480774335523,
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_total_neighbor_projs,0.0241835295595203,-0.033171849804213
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_treated_other_funder_n,0.103016046597607,0.198144343923466
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,political_stability,0.00237586133182058,-0.421453232996728
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,reg_quality,0.208623744882642,0.728119276623911
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,rule_of_law,0.0842094173096149,0.20455902685088
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,unsc_aligned_us,0.0892332602012734,-0.142180803244749
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,unsc_non_aligned_us,0.0635028740990796,-0.0327338771366215
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,voice_accountability,0.0114900772133845,-0.164946913564893
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,corruption_control,,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,country_gini,,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,election_year,,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,gov_effectiveness,,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,leader_birthplace,,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_3yr_pre_conflict_deaths,,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_min_to_city,,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_pop_dens,,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_ch_loan_proj_n,,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_disasters,,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_dia,,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gems,,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gold,,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_petro,,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_other_sect_n,,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_total_neighbor_projs,,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_treated_other_funder_n,,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,political_stability,,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,reg_quality,,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,rule_of_law,,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,voice_accountability,,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,corruption_control,,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,country_gini,,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,election_year,,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,gov_effectiveness,,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,leader_birthplace,,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_3yr_pre_conflict_deaths,,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_min_to_city,,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_pop_dens,,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_ch_loan_proj_n,,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_disasters,,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_dia,,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gems,,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gold,,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_petro,,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_other_sect_n,,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_pc_nl_pre_oda,,
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_total_neighbor_projs,,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_treated_other_funder_n,,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,political_stability,,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,reg_quality,,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,rule_of_law,,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_aligned_us,,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_non_aligned_us,,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,voice_accountability,,-0.0695730816709905
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,corruption_control,-0.277821845039723,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,country_gini,-0.344412651658087,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,election_year,0.298382209222749,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,gov_effectiveness,-0.0190299385227267,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,leader_birthplace,-0.23463829047983,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0175617000088114,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_min_to_city,-0.0514365880191324,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_pop_dens,-0.08574935272336,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_ch_loan_proj_n,0.000807072743773466,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_disasters,0.101447993163029,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_dia,-0.00843105431646111,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gems,0.474107961952687,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gold,-0.138327183509245,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_petro,-0.316893763542176,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_other_sect_n,0.114173106234539,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_total_neighbor_projs,-0.150647332221272,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_treated_other_funder_n,0.350975385904334,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,political_stability,0.111521901581438,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,reg_quality,-0.23871100082993,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,rule_of_law,-0.0975323715806017,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,voice_accountability,0.390515217781068,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,corruption_control,0.0399427658971407,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,country_gini,0.0271577412821366,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,election_year,0.0920034074410728,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,gov_effectiveness,0.09602457713336,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,leader_birthplace,-0.013689469015226,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_3yr_pre_conflict_deaths,0.1179140824452,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_min_to_city,-0.0788605379313223,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_pop_dens,0.136517779505812,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_ch_loan_proj_n,0.134106106571831,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_disasters,0.00468883397057483,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_dia,-0.0473695856425909,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gems,0.135523511096835,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gold,0.022544479817152,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_petro,0.131947151832282,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_other_sect_n,1.02962498821306,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_pc_nl_pre_oda,,
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_total_neighbor_projs,0.0342780240345706,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_treated_other_funder_n,-0.110087811946857,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,political_stability,-0.217959819845858,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,reg_quality,-0.060859564747661,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,rule_of_law,0.259339960021914,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_aligned_us,0.0597207239829131,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_non_aligned_us,-0.0879220365732448,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,voice_accountability,0.02784168239683,-0.0695730816709905
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,corruption_control,,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,country_gini,,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,election_year,,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,gov_effectiveness,,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,leader_birthplace,,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_min_to_city,,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_pop_dens,,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_ch_loan_proj_n,,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_disasters,,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_dia,,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gems,,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gold,,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_petro,,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_other_sect_n,,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_total_neighbor_projs,,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_treated_other_funder_n,,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,political_stability,,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,reg_quality,,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,rule_of_law,,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,voice_accountability,,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,corruption_control,,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,country_gini,,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,election_year,,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,gov_effectiveness,,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,leader_birthplace,,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_min_to_city,,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_pop_dens,,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_ch_loan_proj_n,,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_disasters,,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_dia,,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gems,,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gold,,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_petro,,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_other_sect_n,,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_pc_nl_pre_oda,,
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_total_neighbor_projs,,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_treated_other_funder_n,,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,political_stability,,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,reg_quality,,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,rule_of_law,,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_aligned_us,,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_non_aligned_us,,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,voice_accountability,,-0.0695730816709905
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,corruption_control,-0.0778624162822981,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,country_gini,0.00643398203988926,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,election_year,0.0958696464169625,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,gov_effectiveness,0.0203247807174913,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,leader_birthplace,-0.0738400514796245,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0815522188693142,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_min_to_city,0.0391398370364912,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_pop_dens,-0.0936712664365768,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_ch_loan_proj_n,0.0222754273284234,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_disasters,0.0436503688246014,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_dia,-0.00242306304979138,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gems,0.0421415281109511,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gold,0.0281551013328136,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_petro,-0.0579026404023169,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_other_sect_n,-0.0468515174090816,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_total_neighbor_projs,0.0195551822194831,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_treated_other_funder_n,0.0125132719799881,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,political_stability,-0.0517312077432866,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,reg_quality,-0.0643631582148388,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,rule_of_law,-0.114590428862719,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,voice_accountability,0.012222741255537,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,corruption_control,0.0448007067153239,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,country_gini,-0.0294058153964594,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,election_year,0.0240500080701877,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,gov_effectiveness,0.0372002030536542,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,leader_birthplace,-0.0383079095790168,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0334999684337515,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_min_to_city,0.0285176358441819,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_pop_dens,-0.0190998342819512,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_ch_loan_proj_n,0.0305316513590465,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_disasters,-0.0797524592349949,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_dia,-0.026309766769409,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gems,0.0207423496991396,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gold,-0.0092799709411338,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_petro,-0.0184523215331136,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_other_sect_n,0.126478744014151,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_pc_nl_pre_oda,,
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_total_neighbor_projs,-0.00352525607682723,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_treated_other_funder_n,-0.0166444253432546,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,political_stability,-0.0399642066820529,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,reg_quality,-0.00486456478945909,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,rule_of_law,0.0691024416848128,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_aligned_us,0.0486312011629447,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_non_aligned_us,-0.0164703315379943,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,voice_accountability,-0.00898700740188388,-0.0695730816709905
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,corruption_control,0.0127404290920825,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,country_gini,-0.0722078434121814,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,election_year,0.0241700021974939,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,gov_effectiveness,-0.050462443153372,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,leader_birthplace,0.00786806851625302,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_3yr_pre_conflict_deaths,0.0619088348001133,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_min_to_city,-0.0479814197914673,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_pop_dens,0.0155704325786792,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_ch_loan_proj_n,0.0173702589375904,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_disasters,0.0119305128714769,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_dia,-0.115830622734502,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gems,0.0449067447392735,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gold,-0.0670689364569264,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_petro,0.00283530769884237,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_other_sect_n,0.0864602528232996,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_total_neighbor_projs,0.102766437539832,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_treated_other_funder_n,0.162481167329831,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,political_stability,0.0267411301378158,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,reg_quality,-0.0733733682095788,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,rule_of_law,-0.0323028493684247,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,voice_accountability,0.00271703588310636,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,corruption_control,-0.0445175022701742,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,country_gini,-0.109129889279289,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,election_year,-0.0921542445430464,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,gov_effectiveness,-0.113586040623489,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,leader_birthplace,0.034523613704369,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_3yr_pre_conflict_deaths,0.0111597484163936,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_min_to_city,-0.0083973543076717,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_pop_dens,-0.0808311120094731,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_ch_loan_proj_n,-0.0804828954115378,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_disasters,0.111172175696079,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_dia,0.0338466018997131,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gems,0.06641068585217,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gold,-0.0750729793729261,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_petro,-0.100106180422007,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_other_sect_n,0.907092705219873,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_pc_nl_pre_oda,,
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_total_neighbor_projs,-0.0407290277071249,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_treated_other_funder_n,0.145859489040433,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,political_stability,-0.0310484771814666,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,reg_quality,-0.0401657681399954,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,rule_of_law,0.145848451221836,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_aligned_us,0.188232183978002,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_non_aligned_us,-0.133127221483668,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,voice_accountability,-0.0632236683554967,-0.0695730816709905
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,corruption_control,,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,country_gini,,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,election_year,,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,gov_effectiveness,,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,leader_birthplace,,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_3yr_pre_conflict_deaths,,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_min_to_city,,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_pop_dens,,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_ch_loan_proj_n,,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_disasters,,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_dia,,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gems,,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gold,,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_petro,,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_other_sect_n,,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_total_neighbor_projs,,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_treated_other_funder_n,,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,political_stability,,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,reg_quality,,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,rule_of_law,,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,voice_accountability,,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,corruption_control,,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,country_gini,,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,election_year,,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,gov_effectiveness,,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,leader_birthplace,,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_3yr_pre_conflict_deaths,,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_min_to_city,,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_pop_dens,,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_ch_loan_proj_n,,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_disasters,,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_dia,,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gems,,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gold,,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_petro,,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_other_sect_n,,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_pc_nl_pre_oda,,
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_total_neighbor_projs,,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_treated_other_funder_n,,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,political_stability,,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,reg_quality,,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,rule_of_law,,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_aligned_us,,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_non_aligned_us,,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,voice_accountability,,-0.0695730816709905
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,corruption_control,-0.000964112628716999,-0.112827843114065
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,country_gini,-0.00112756408983845,-0.572341288622876
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,election_year,0.00319328471668948,0.316190037691986
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,gov_effectiveness,0.000964606844354385,-0.433690606990384
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,leader_birthplace,0.00102520298445579,0.0498207490206773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0112675266200657,0.406180205851796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_min_to_city,-0.00160120228654704,-0.280364373827406
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_pop_dens,0.00194076398416655,0.125588312541127
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_ch_loan_proj_n,0.000810434466693578,-0.0252493327358643
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_disasters,0.000260001996066423,-0.158107898906698
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_dia,0.00199057908030227,-0.213964465288931
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gems,0.00332426502369343,0.406581709989539
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gold,-0.000651006674452221,0.0133248016822796
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_petro,-0.00381559387489687,-0.00809016739991352
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_other_sect_n,0.00618307406704783,0.338797194000857
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_total_neighbor_projs,0.00139799457240771,0.38375242223507
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_treated_other_funder_n,0.0035207800006357,0.258470081427764
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,political_stability,-0.0130750536825507,0.533283772170632
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,reg_quality,-0.015729268722935,-0.644046097555381
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,rule_of_law,-0.00674197500688015,0.197451733879963
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_non_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,voice_accountability,0.00308043613273193,0.397583070503169
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,corruption_control,0.192716884822589,0.321222813220724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,country_gini,-0.113274617651483,-0.312312204377523
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,election_year,-0.0364117542002323,0.060780659114724
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,gov_effectiveness,0.0552282642357764,-0.0396014949522497
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,leader_birthplace,0.0114370731636884,0.0184970496665439
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.104044798370447,0.139711397079425
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_min_to_city,-0.0545369245368051,0.016163730303852
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_pop_dens,0.0630921414395561,-0.0949147778539732
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_ch_loan_proj_n,0.0502238869672792,0.0361128551900315
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_disasters,0.000664966399781165,-0.0955882653718003
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_dia,0.0826868830458257,0.0574818060033884
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gems,0.0625626583816484,0.15189235575573
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gold,-0.0121109761251137,-0.0968305188603604
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_petro,0.0228935335995628,0.157478904977288
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_other_sect_n,0.596722734607683,1.12989627621373
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_pc_nl_pre_oda,,
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_total_neighbor_projs,0.2108346831321,0.259909450985378
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_treated_other_funder_n,0.0523814342415367,-0.113824622099636
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,political_stability,0.0625019522989176,-0.0388290009026855
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,reg_quality,0.0353748202288987,-0.0121569640950815
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,rule_of_law,0.190285907145601,0.501395760792546
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_aligned_us,0.0748660194780837,0.12983351323312
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_non_aligned_us,0.0244381643277902,-0.0482120883931918
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,voice_accountability,0.0297903004032569,-0.0695730816709905
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,corruption_control,,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,country_gini,,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,election_year,,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,gov_effectiveness,,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,leader_birthplace,,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_avg_min_to_city,,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_avg_pop_dens,,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_ch_loan_proj_n,,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_disasters,,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_dia,,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_gems,,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_gold,,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_petro,,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_other_sect_n,,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_pc_nl_pre_oda,,
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_total_neighbor_projs,,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_treated_other_funder_n,,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,political_stability,,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,reg_quality,,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,rule_of_law,,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,unsc_aligned_us,,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,unsc_non_aligned_us,,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,voice_accountability,,-0.404862318635325
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,corruption_control,-0.277229205667954,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,country_gini,-0.127247293647373,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,election_year,-0.165258733071414,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,gov_effectiveness,0.0983149408921614,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,leader_birthplace,0.0589336908236159,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0625772512704117,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_avg_min_to_city,0.00232011426240207,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_avg_pop_dens,-0.0970072524863643,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_ch_loan_proj_n,0.229522609412706,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_disasters,0.00363735768944004,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_dia,0.107296602204442,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_gems,0.0666255259630275,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_gold,-0.156225156234578,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_petro,0.0551683770492672,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_other_sect_n,0.554317704808212,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_pc_nl_pre_oda,,
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_total_neighbor_projs,-0.0369593821093496,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_treated_other_funder_n,0.138889626543916,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,political_stability,0.0568985987640891,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,reg_quality,0.109654945759104,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,rule_of_law,0.267275490490721,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,unsc_aligned_us,0.0433664496988021,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,unsc_non_aligned_us,-0.157003961426669,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,voice_accountability,-0.158054688379636,-0.404862318635325
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,corruption_control,,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,country_gini,,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,election_year,,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,gov_effectiveness,,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,leader_birthplace,,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_avg_min_to_city,,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_avg_pop_dens,,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_ch_loan_proj_n,,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_disasters,,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_dia,,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_gems,,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_gold,,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_petro,,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_other_sect_n,,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_pc_nl_pre_oda,,
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_total_neighbor_projs,,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_treated_other_funder_n,,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,political_stability,,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,reg_quality,,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,rule_of_law,,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,unsc_aligned_us,,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,unsc_non_aligned_us,,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,voice_accountability,,-0.404862318635325
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,corruption_control,-0.188522342424827,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,country_gini,-0.117862352696243,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,election_year,-0.107741538444552,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,gov_effectiveness,0.360683530233806,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,leader_birthplace,0.026320425290615,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0902450080972606,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_avg_min_to_city,-0.0179373244941235,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_avg_pop_dens,-0.00991146933985872,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_ch_loan_proj_n,0.247612942510788,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_disasters,-0.0622560784500057,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_dia,-0.082725750952959,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_gems,-0.0744429478701209,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_gold,-0.0311717888573186,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_petro,-0.162947499185102,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_other_sect_n,0.661433009207264,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_pc_nl_pre_oda,,
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_total_neighbor_projs,0.0488729855977073,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_treated_other_funder_n,0.0748035209346277,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,political_stability,-0.00185860857251092,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,reg_quality,0.302633090447638,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,rule_of_law,0.157886375277304,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,unsc_aligned_us,-0.121187359273307,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,unsc_non_aligned_us,-0.193797857719471,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,voice_accountability,0.134967692559587,-0.404862318635325
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,corruption_control,-0.0620653611794073,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,country_gini,-0.0667337520373958,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,election_year,-0.165247569945668,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,gov_effectiveness,0.159838327765467,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,leader_birthplace,0.00646407668478801,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_3yr_pre_conflict_deaths,0.0249581167579156,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_avg_min_to_city,0.00436580971581863,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_avg_pop_dens,0.0105028932006098,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_ch_loan_proj_n,0.105083472980203,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_disasters,-0.0253100990597144,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_dia,0.0252347994130105,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_gems,0.0140878260182218,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_gold,-0.0376944550313058,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_petro,0.0291817126097157,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_other_sect_n,1.03871982252228,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_pc_nl_pre_oda,,
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_total_neighbor_projs,0.294349587559745,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_treated_other_funder_n,0.0107678030850325,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,political_stability,0.035435875821857,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,reg_quality,0.159449460543694,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,rule_of_law,-0.0543005593493583,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,unsc_aligned_us,-0.0256281354278304,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,unsc_non_aligned_us,-0.216853048410264,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,voice_accountability,0.084483873024584,-0.404862318635325
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,corruption_control,,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,country_gini,,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,election_year,,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,gov_effectiveness,,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,leader_birthplace,,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_avg_min_to_city,,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_avg_pop_dens,,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_ch_loan_proj_n,,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_disasters,,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_dia,,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_gems,,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_gold,,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_petro,,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_other_sect_n,,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_pc_nl_pre_oda,,
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_total_neighbor_projs,,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_treated_other_funder_n,,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,political_stability,,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,reg_quality,,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,rule_of_law,,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,unsc_aligned_us,,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,unsc_non_aligned_us,,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,voice_accountability,,-0.404862318635325
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,corruption_control,0.0919180587597604,-0.169782503865889
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,country_gini,-0.143849784350014,-0.363414672413759
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,election_year,-0.055960469748834,-0.095982012324189
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,gov_effectiveness,0.265072884610855,0.173967316005884
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,leader_birthplace,-0.0608154847682467,0.164323413144161
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.00380468660965623,-0.0388296701015515
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_avg_min_to_city,-0.0724652623140722,0.15524319408798
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_avg_pop_dens,0.0190276305843145,-0.0207857161821349
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_ch_loan_proj_n,0.167679633069776,0.161892332952646
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_disasters,0.022374591922849,-0.0780080980626613
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_dia,0.00544336280319837,-0.016144786602903
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_gems,0.0326155230088627,0.0350127162247138
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_gold,0.0484265856957063,-0.0460203053110453
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_petro,-0.154762426060624,0.29685973449073
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_other_sect_n,0.670227138116197,0.981719127377608
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_pc_nl_pre_oda,0.0402714410028402,
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_total_neighbor_projs,0.0989151801122475,0.372292611010961
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_treated_other_funder_n,0.024704128305892,-0.0883036858390933
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,political_stability,0.0897024070611181,0.202441696767819
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,reg_quality,0.116486398744165,0.300294782660985
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,rule_of_law,0.206338626230136,0.132174786558949
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,unsc_aligned_us,0.017021420770323,-0.189781267725859
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,unsc_non_aligned_us,-0.164591378723266,-0.26951568967096
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,voice_accountability,0.0683860007696793,-0.404862318635325
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,corruption_control,,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,country_gini,,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,election_year,,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,gov_effectiveness,,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,leader_birthplace,,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_avg_min_to_city,,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_avg_pop_dens,,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_ch_loan_proj_n,,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_disasters,,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_dia,,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_gems,,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_gold,,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_petro,,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_other_sect_n,,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_pc_nl_pre_oda,,
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_total_neighbor_projs,,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_treated_other_funder_n,,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,political_stability,,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,reg_quality,,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,rule_of_law,,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,unsc_aligned_us,,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,unsc_non_aligned_us,,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,voice_accountability,,-0.00259447583785415
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,corruption_control,-0.194337833477183,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,country_gini,0.340356336878612,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,election_year,-0.274529224799457,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,gov_effectiveness,-0.274017069488763,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,leader_birthplace,-0.0510914079211909,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0907094262540352,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_avg_min_to_city,0.0681370399985465,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_avg_pop_dens,-0.226545350253582,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_ch_loan_proj_n,0.0132792391208933,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_disasters,-0.0370411112444698,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_dia,0.141549100540579,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_gems,-0.0923584644123914,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_gold,0.0285166955925524,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_petro,0.0678166961017998,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_other_sect_n,0.477273251656467,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_pc_nl_pre_oda,0.138330040480941,
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_total_neighbor_projs,0.0081837691133849,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_treated_other_funder_n,0.197076882645483,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,political_stability,0.0173306700214745,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,reg_quality,-0.00636037328513345,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,rule_of_law,0.078897672835736,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,unsc_aligned_us,-0.137218524757762,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,unsc_non_aligned_us,0.0808257161825833,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,voice_accountability,0.288093437105412,-0.00259447583785415
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,corruption_control,,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,country_gini,,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,election_year,,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,gov_effectiveness,,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,leader_birthplace,,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_avg_min_to_city,,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_avg_pop_dens,,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_ch_loan_proj_n,,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_disasters,,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_dia,,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_gems,,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_gold,,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_petro,,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_other_sect_n,,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_pc_nl_pre_oda,,
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_total_neighbor_projs,,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_treated_other_funder_n,,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,political_stability,,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,reg_quality,,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,rule_of_law,,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,unsc_aligned_us,,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,unsc_non_aligned_us,,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,voice_accountability,,-0.00259447583785415
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,corruption_control,-0.0356513522565364,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,country_gini,0.0591246672719716,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,election_year,-0.0896458874642774,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,gov_effectiveness,-0.0396350413747131,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,leader_birthplace,-0.0163368991576124,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0400662753358488,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_avg_min_to_city,-0.046644115932286,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_avg_pop_dens,-0.0752478676661848,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.00354187696240846,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_disasters,0.0181138634495432,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_dia,0.0290551775693894,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_gems,0.00030465541407466,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_gold,0.0377082411572337,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_petro,0.0946437065862123,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_other_sect_n,0.174183859191844,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.00392924290150402,
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0261089678853773,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_treated_other_funder_n,0.0819982661679368,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,political_stability,0.0449113454297188,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,reg_quality,-0.0133883003517987,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,rule_of_law,0.0468516379594794,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,unsc_aligned_us,0.0429696377366748,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,unsc_non_aligned_us,0.0416108976304499,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,voice_accountability,0.0426450876146547,-0.00259447583785415
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,corruption_control,-0.0804880201152988,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,country_gini,0.126538667879648,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,election_year,-0.262076769053221,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,gov_effectiveness,-0.0888230290406482,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,leader_birthplace,0.0255864526843633,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0183608514582741,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_avg_min_to_city,-0.101604155143723,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_avg_pop_dens,0.0649659635126591,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_ch_loan_proj_n,0.034456953061749,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_disasters,0.094860276479752,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_dia,-0.0137187887920299,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_gems,-0.00243255510227754,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_gold,0.0514522293256596,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_petro,0.135020885802805,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_other_sect_n,0.366377366110693,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_pc_nl_pre_oda,,
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_total_neighbor_projs,0.0899034731462608,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_treated_other_funder_n,0.0537579334666904,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,political_stability,-0.0157923229178414,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,reg_quality,-0.026368919699453,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,rule_of_law,-0.0311100207819246,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,unsc_aligned_us,0.0994156967941595,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,unsc_non_aligned_us,-0.0115534196048967,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,voice_accountability,0.0792549545422649,-0.00259447583785415
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,corruption_control,,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,country_gini,,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,election_year,,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,gov_effectiveness,,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,leader_birthplace,,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_avg_min_to_city,,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_avg_pop_dens,,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_ch_loan_proj_n,,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_disasters,,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_dia,,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_gems,,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_gold,,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_petro,,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_other_sect_n,,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_pc_nl_pre_oda,,
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_total_neighbor_projs,,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_treated_other_funder_n,,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,political_stability,,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,reg_quality,,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,rule_of_law,,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,unsc_aligned_us,,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,unsc_non_aligned_us,,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,voice_accountability,,-0.00259447583785415
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,corruption_control,-0.0493592128390444,-0.265053146945782
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,country_gini,0.0310235255886798,0.812118458378932
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,election_year,-0.0693623992567837,-0.602430261213532
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,gov_effectiveness,-0.0438547115726387,-0.238288051542531
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,leader_birthplace,-0.0365519864752396,0.0757232610545138
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0113101498177276,-0.138017923101446
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_avg_min_to_city,-0.0566208236222157,-0.19665273128718
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_avg_pop_dens,0.0681621637917124,-0.231836257352927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_ch_loan_proj_n,0.00187944742850983,0.157844527305524
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_disasters,0.0144567134697009,0.225734661231536
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_dia,-0.0523406741488725,0.316444501141236
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_gems,0.0236049941030796,-0.0323706277152819
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_gold,0.072577942693606,0.472435445410801
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_petro,0.0283161719795316,0.37654269459539
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_other_sect_n,0.126199535727504,0.904134748653807
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_pc_nl_pre_oda,,
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_total_neighbor_projs,0.0376420837966729,0.260930967873011
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_treated_other_funder_n,0.0137632528145319,0.38372882109139
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,political_stability,-0.0166396980639548,-0.121897469029688
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,reg_quality,-0.022565413201228,-0.0650785332187705
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,rule_of_law,-0.0308407716220237,0.329965962135788
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,unsc_aligned_us,0.0453809451358358,0.139660936625974
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,unsc_non_aligned_us,-0.0359955241018881,0.0637187211505282
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,voice_accountability,0.0479597511189051,-0.00259447583785415
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,corruption_control,,0.844995212150531
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,country_gini,,-0.366119138996561
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,election_year,,0.0591654953814343
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,gov_effectiveness,,-0.192411283443406
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,leader_birthplace,,0.0548729712488382
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_3yr_pre_conflict_deaths,,0.323060253445229
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_avg_min_to_city,,-0.039943980920661
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_avg_pop_dens,,0.397160455322004
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_ch_loan_proj_n,,0.091732434081023
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_disasters,,0.210932145824185
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_dia,,-0.195768425501815
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_gems,,-0.0970206511651385
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_gold,,-0.00283633797022848
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_petro,,0.0281311120187464
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_other_sect_n,,1.1016334965725
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_pc_nl_pre_oda,,
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_total_neighbor_projs,,0.057742569298999
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_treated_other_funder_n,,-0.0993266816003084
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,political_stability,,0.232191971961499
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,reg_quality,,0.131366630780473
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,rule_of_law,,-0.153054224066993
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,unsc_aligned_us,,-0.0569538989669857
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,unsc_non_aligned_us,,-0.0466944419951998
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,voice_accountability,,-0.69339561936418
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,corruption_control,0.09671558325179,0.844995212150531
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,country_gini,-0.1038024267368,-0.366119138996561
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,election_year,-0.00971277019940404,0.0591654953814343
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,gov_effectiveness,0.0494365797564373,-0.192411283443406
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,leader_birthplace,0.111932520088713,0.0548729712488382
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0574550557043428,0.323060253445229
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_avg_min_to_city,-0.0553429851494734,-0.039943980920661
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_avg_pop_dens,0.0192434439389035,0.397160455322004
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_ch_loan_proj_n,-0.0818911672849241,0.091732434081023
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_disasters,0.112137804031363,0.210932145824185
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_dia,-0.0430751523468644,-0.195768425501815
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_gems,0.0539712238166245,-0.0970206511651385
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_gold,0.0520081329054667,-0.00283633797022848
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_petro,-0.094758522394112,0.0281311120187464
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_other_sect_n,0.309111310634725,1.1016334965725
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_pc_nl_pre_oda,,
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_total_neighbor_projs,-0.0564180966187289,0.057742569298999
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_treated_other_funder_n,0.0171321235690226,-0.0993266816003084
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,political_stability,-0.043291166559792,0.232191971961499
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,reg_quality,0.143744121375492,0.131366630780473
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,rule_of_law,-0.120304243937135,-0.153054224066993
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,unsc_aligned_us,-0.00155897096730816,-0.0569538989669857
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,unsc_non_aligned_us,0.0341252355719933,-0.0466944419951998
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,voice_accountability,-0.141383732743563,-0.69339561936418
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,corruption_control,,0.844995212150531
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,country_gini,,-0.366119138996561
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,election_year,,0.0591654953814343
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,gov_effectiveness,,-0.192411283443406
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,leader_birthplace,,0.0548729712488382
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.323060253445229
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_avg_min_to_city,,-0.039943980920661
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_avg_pop_dens,,0.397160455322004
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_ch_loan_proj_n,,0.091732434081023
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_disasters,,0.210932145824185
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_dia,,-0.195768425501815
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_gems,,-0.0970206511651385
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_gold,,-0.00283633797022848
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_petro,,0.0281311120187464
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_other_sect_n,,1.1016334965725
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_pc_nl_pre_oda,,
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_total_neighbor_projs,,0.057742569298999
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_treated_other_funder_n,,-0.0993266816003084
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,political_stability,,0.232191971961499
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,reg_quality,,0.131366630780473
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,rule_of_law,,-0.153054224066993
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,unsc_aligned_us,,-0.0569538989669857
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,unsc_non_aligned_us,,-0.0466944419951998
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,voice_accountability,,-0.69339561936418
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,corruption_control,0.0167411132529379,0.844995212150531
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,country_gini,-0.031918091960252,-0.366119138996561
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,election_year,0.00823313795030234,0.0591654953814343
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,gov_effectiveness,0.0330518040247264,-0.192411283443406
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,leader_birthplace,-0.0207479183934636,0.0548729712488382
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.00824454792775293,0.323060253445229
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_avg_min_to_city,-0.00673593106679617,-0.039943980920661
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_avg_pop_dens,-0.0209615117497742,0.397160455322004
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0107193150371316,0.091732434081023
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_disasters,-0.0118808777257798,0.210932145824185
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_dia,0.0128710200730711,-0.195768425501815
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_gems,-0.00362904462963342,-0.0970206511651385
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_gold,0.0175393089279531,-0.00283633797022848
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0242672331072388,0.0281311120187464
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_other_sect_n,0.0775576546229503,1.1016334965725
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0164192745834574,
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0258917385898539,0.057742569298999
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_treated_other_funder_n,-0.00905798811465558,-0.0993266816003084
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,political_stability,0.0167002534680068,0.232191971961499
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,reg_quality,0.0400695794448259,0.131366630780473
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,rule_of_law,-0.00340690329670899,-0.153054224066993
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,unsc_aligned_us,0.0317414413252841,-0.0569538989669857
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,unsc_non_aligned_us,0.02587825329974,-0.0466944419951998
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,voice_accountability,-0.0549047629721455,-0.69339561936418
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,corruption_control,0.32263837758452,0.844995212150531
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,country_gini,-0.183943830598142,-0.366119138996561
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,election_year,-0.089700845591732,0.0591654953814343
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,gov_effectiveness,-0.03791981127113,-0.192411283443406
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,leader_birthplace,0.0595280647568726,0.0548729712488382
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_3yr_pre_conflict_deaths,0.0268363248009712,0.323060253445229
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_avg_min_to_city,-0.0350754022947515,-0.039943980920661
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_avg_pop_dens,0.0830946518620475,0.397160455322004
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_ch_loan_proj_n,-0.0616644694376762,0.091732434081023
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_disasters,0.222926455736142,0.210932145824185
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_dia,-0.0666704467916862,-0.195768425501815
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_gems,0.0531740408763286,-0.0970206511651385
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_gold,-0.10912201226689,-0.00283633797022848
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_petro,-0.119391082392538,0.0281311120187464
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_other_sect_n,1.02364648386824,1.1016334965725
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_pc_nl_pre_oda,,
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_total_neighbor_projs,0.112350896596913,0.057742569298999
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_treated_other_funder_n,0.129213545978971,-0.0993266816003084
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,political_stability,-0.0520814217766734,0.232191971961499
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,reg_quality,0.0642034675925962,0.131366630780473
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,rule_of_law,-0.0909402007469907,-0.153054224066993
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,unsc_aligned_us,0.164574107335115,-0.0569538989669857
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,unsc_non_aligned_us,0.0401263766735812,-0.0466944419951998
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,voice_accountability,-0.149799407074463,-0.69339561936418
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,corruption_control,,0.844995212150531
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,country_gini,,-0.366119138996561
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,election_year,,0.0591654953814343
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,gov_effectiveness,,-0.192411283443406
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,leader_birthplace,,0.0548729712488382
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.323060253445229
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_avg_min_to_city,,-0.039943980920661
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_avg_pop_dens,,0.397160455322004
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_ch_loan_proj_n,,0.091732434081023
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_disasters,,0.210932145824185
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_dia,,-0.195768425501815
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_gems,,-0.0970206511651385
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_gold,,-0.00283633797022848
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_petro,,0.0281311120187464
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_other_sect_n,,1.1016334965725
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_pc_nl_pre_oda,,
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_total_neighbor_projs,,0.057742569298999
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_treated_other_funder_n,,-0.0993266816003084
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,political_stability,,0.232191971961499
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,reg_quality,,0.131366630780473
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,rule_of_law,,-0.153054224066993
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,unsc_aligned_us,,-0.0569538989669857
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,unsc_non_aligned_us,,-0.0466944419951998
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,voice_accountability,,-0.69339561936418
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,corruption_control,0.0398225842432297,0.844995212150531
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,country_gini,-0.0291438284516329,-0.366119138996561
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,election_year,-0.0117832549056049,0.0591654953814343
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,gov_effectiveness,-0.0256331643916194,-0.192411283443406
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,leader_birthplace,0.023556061999983,0.0548729712488382
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.00378742978267853,0.323060253445229
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_avg_min_to_city,-0.000759793214383541,-0.039943980920661
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_avg_pop_dens,0.0125681481754873,0.397160455322004
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_ch_loan_proj_n,-0.00427834571033617,0.091732434081023
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_disasters,0.00809412565838944,0.210932145824185
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_dia,-0.000230990094569279,-0.195768425501815
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_gems,0.024968392101582,-0.0970206511651385
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_gold,-0.0457176426029766,-0.00283633797022848
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_petro,-0.0011114105558954,0.0281311120187464
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_other_sect_n,0.106135586653823,1.1016334965725
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_pc_nl_pre_oda,,
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_total_neighbor_projs,0.0368383537977948,0.057742569298999
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_treated_other_funder_n,0.0236793921584413,-0.0993266816003084
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,political_stability,-0.0315574017085593,0.232191971961499
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,reg_quality,-0.00551466937642538,0.131366630780473
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,rule_of_law,-0.0142127507505938,-0.153054224066993
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,unsc_aligned_us,0.0132030501734738,-0.0569538989669857
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,unsc_non_aligned_us,0.000214191181003127,-0.0466944419951998
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,voice_accountability,-0.0499475900758996,-0.69339561936418
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,corruption_control,,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,country_gini,,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,election_year,,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,gov_effectiveness,,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,leader_birthplace,,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_3yr_pre_conflict_deaths,,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_avg_min_to_city,,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_avg_pop_dens,,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_ch_loan_proj_n,,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_disasters,,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_dia,,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_gems,,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_gold,,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_petro,,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_other_sect_n,,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_pc_nl_pre_oda,,
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_total_neighbor_projs,,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_treated_other_funder_n,,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,political_stability,,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,reg_quality,,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,rule_of_law,,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,unsc_non_aligned_us,,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,voice_accountability,,11.0127701699262
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,corruption_control,0.0291437730239707,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,country_gini,0.0769901466369613,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,election_year,-0.0483268718048917,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,gov_effectiveness,0.0035836452414514,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,leader_birthplace,-0.0519754270184766,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0480718232272199,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_avg_min_to_city,0.0159530223347247,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_avg_pop_dens,0.0232063498720527,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_ch_loan_proj_n,0.129680476509968,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_disasters,-0.173350629992787,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_dia,0.0560026368824765,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_gems,-0.00727539186365902,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_gold,-0.000450533861294389,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_petro,0.0327504152432084,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_other_sect_n,0.0926312340423538,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_total_neighbor_projs,0.140367656573655,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_treated_other_funder_n,0.0312534919194888,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,political_stability,-0.0563859255425643,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,reg_quality,0.00222762995632363,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,rule_of_law,0.0380524455523118,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,unsc_non_aligned_us,0.0350446070444035,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,voice_accountability,-0.00627126105478966,11.0127701699262
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,corruption_control,,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,country_gini,,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,election_year,,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,gov_effectiveness,,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,leader_birthplace,,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_avg_min_to_city,,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_avg_pop_dens,,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_ch_loan_proj_n,,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_disasters,,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_dia,,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_gems,,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_gold,,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_petro,,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_other_sect_n,,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_total_neighbor_projs,,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_treated_other_funder_n,,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,political_stability,,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,reg_quality,,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,rule_of_law,,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,unsc_non_aligned_us,,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,voice_accountability,,11.0127701699262
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,corruption_control,-0.0333269545971419,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,country_gini,0.0195745237404476,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,election_year,-0.0208052857685829,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,gov_effectiveness,0.0264294264651831,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,leader_birthplace,-0.0318290011771011,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0420486031274782,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_avg_min_to_city,0.0097855350933969,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_avg_pop_dens,-0.0399316313490272,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0512036499939868,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_disasters,-0.115886046513918,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_dia,0.0547372680995613,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0584249420836567,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_gold,0.0524060478201137,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_petro,0.0830288739502428,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_other_sect_n,0.0114320243150005,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_total_neighbor_projs,0.103248319700362,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_treated_other_funder_n,0.09378074422479,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,political_stability,-0.0132706118770878,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,reg_quality,0.0263399189466142,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,rule_of_law,-0.0576158378645777,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,unsc_non_aligned_us,0.0174217064864944,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,voice_accountability,0.0344581146654674,11.0127701699262
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,corruption_control,0.00548412144999024,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,country_gini,0.00163802940049205,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,election_year,-0.0126873335200068,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,gov_effectiveness,0.00173484276048837,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,leader_birthplace,0.0100961048930181,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_3yr_pre_conflict_deaths,-0.00548179636622087,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_avg_min_to_city,0.000782262391439872,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_avg_pop_dens,-0.00146737978746387,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_ch_loan_proj_n,0.017970136587974,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_disasters,-0.0039186184509891,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_dia,0.0156876121321693,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_gems,0.00374502773585845,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_gold,-0.00189058791402204,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_petro,-0.00447013447876088,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_other_sect_n,0.0245982626042698,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_pc_nl_pre_oda,,
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_total_neighbor_projs,0.0188377525048784,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_treated_other_funder_n,0.0235933011304595,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,political_stability,0.00570491895894531,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,reg_quality,0.0132419085197761,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,rule_of_law,0.00352940426091663,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,unsc_non_aligned_us,-0.00370699328253999,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,voice_accountability,0.0153004751635672,11.0127701699262
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,corruption_control,,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,country_gini,,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,election_year,,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,gov_effectiveness,,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,leader_birthplace,,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_3yr_pre_conflict_deaths,,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_avg_min_to_city,,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_avg_pop_dens,,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_ch_loan_proj_n,,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_disasters,,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_dia,,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_gems,,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_gold,,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_petro,,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_other_sect_n,,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_pc_nl_pre_oda,,
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_total_neighbor_projs,,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_treated_other_funder_n,,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,political_stability,,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,reg_quality,,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,rule_of_law,,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,unsc_non_aligned_us,,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,voice_accountability,,11.0127701699262
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,corruption_control,0.00197272197343412,6.2339917613385
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,country_gini,-0.0058250492904335,-0.748815939600579
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,election_year,,0.620514187821218
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,gov_effectiveness,0.00183142182184389,7.25156478772641
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,leader_birthplace,0.00388408864688271,-11.9328417899296
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_3yr_pre_conflict_deaths,,-18.1430710602696
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_avg_min_to_city,0.00163476158908452,-6.92173307183428
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_avg_pop_dens,0.00251559692012961,6.20802694390878
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_ch_loan_proj_n,-0.00243638474115859,7.1260325715794
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_disasters,0.00142752406914958,1.53080207818834
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_dia,,0.761291356491741
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_gems,0.00286251825018553,3.34635435713855
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_gold,-0.000194237075738784,-0.27105662255481
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_petro,-0.00281488887732848,-4.4648211458023
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_other_sect_n,0.0022390250483293,11.532738835792
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_total_neighbor_projs,-0.00218923604232257,-4.21885303574445
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_treated_other_funder_n,0.00361152010293149,3.60993538894688
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,political_stability,0.00248883810709233,7.63965630341022
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,reg_quality,0.00226640472596054,11.0810581363002
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,rule_of_law,-0.000964395928313034,7.5646827126817
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,unsc_non_aligned_us,,1.00395125987945
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,voice_accountability,0.00201526854871189,11.0127701699262
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,corruption_control,0.292949073314667,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,country_gini,-0.0816201263503167,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,election_year,-0.0878649044968238,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,gov_effectiveness,-0.0522749440884221,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,leader_birthplace,0.0908069627312905,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0262665703473604,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_avg_min_to_city,0.0364394578896464,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_avg_pop_dens,0.155530096748844,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_ch_loan_proj_n,-0.044676493704319,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_disasters,0.000374003862962147,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_dia,-0.198397217551246,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_gems,0.000941999368369579,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_gold,-0.0283672028034926,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_petro,-0.0843666585022583,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_other_sect_n,0.159205721002081,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_total_neighbor_projs,-0.0534688009880481,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_treated_other_funder_n,-0.215213014483456,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,political_stability,-0.191175967678431,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,reg_quality,-0.0873004059493539,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,rule_of_law,0.0173076472617687,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,voice_accountability,0.00524382454343138,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,corruption_control,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,country_gini,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,election_year,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,gov_effectiveness,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,leader_birthplace,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_avg_min_to_city,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_avg_pop_dens,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_ch_loan_proj_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_disasters,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_dia,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_gems,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_gold,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_petro,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_other_sect_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_total_neighbor_projs,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_treated_other_funder_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,political_stability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,reg_quality,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,rule_of_law,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,voice_accountability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,corruption_control,0.114430687651038,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,country_gini,0.00213940569199621,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,election_year,-0.129303543930881,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,gov_effectiveness,0.00412934119594868,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,leader_birthplace,0.0313283795118319,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0891844607144566,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_avg_min_to_city,-0.0608927614334972,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_avg_pop_dens,0.0802337636554147,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.00224467060528696,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_disasters,-0.0537729656277254,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_dia,0.00941640498931519,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_gems,0.0270668724668212,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_gold,0.0185141151351855,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_petro,-0.051290376028046,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_other_sect_n,0.108038673428825,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_total_neighbor_projs,0.0294995449623092,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0650718353118293,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,political_stability,-0.0572440641000875,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,reg_quality,0.0296812484972178,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,rule_of_law,-0.027303961175494,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,voice_accountability,0.0718282971810546,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,corruption_control,7.9444362927461e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,country_gini,-9.88235935801635e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,election_year,-0.000459461308055351,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,gov_effectiveness,-0.000164836276526331,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,leader_birthplace,-8.48600146127829e-06,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_3yr_pre_conflict_deaths,-0.000206283492225332,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_avg_min_to_city,0.000238450706456206,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_avg_pop_dens,-0.000138176504115108,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_ch_loan_proj_n,-4.26066742511466e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_disasters,-0.000144848924283004,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_dia,-0.000152502893470228,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_gems,0.000365849772788351,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_gold,-0.000877604181878271,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_petro,-0.00035501657272107,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_other_sect_n,0.000194252384389995,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_total_neighbor_projs,-0.000293334812376996,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_treated_other_funder_n,0.000285979252876137,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,political_stability,0.000280459743808028,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,reg_quality,-4.35343931712849e-06,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,rule_of_law,3.64489443018103e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,voice_accountability,0.000329627050232374,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,corruption_control,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,country_gini,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,election_year,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,gov_effectiveness,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,leader_birthplace,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_avg_min_to_city,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_avg_pop_dens,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_ch_loan_proj_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_disasters,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_dia,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_gems,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_gold,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_petro,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_other_sect_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_total_neighbor_projs,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_treated_other_funder_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,political_stability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,reg_quality,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,rule_of_law,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,voice_accountability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,corruption_control,0.0043867378703726,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,country_gini,0.000538988254847934,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,election_year,-0.0013290409510956,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,gov_effectiveness,-0.0022200740761764,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,leader_birthplace,0.00344266343046897,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.000294552478007963,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_avg_min_to_city,0.000668219653671259,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_avg_pop_dens,0.00178859863241086,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_ch_loan_proj_n,0.000357175638127956,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_disasters,-0.000475875911652137,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_dia,-0.000904421156446914,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_gems,-0.0015741843599244,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_gold,-0.000820173364481891,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_petro,-0.00164403293889336,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_other_sect_n,0.00186059283420047,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_total_neighbor_projs,-0.00150455056056671,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_treated_other_funder_n,-0.00146833662161955,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,political_stability,-0.00295131601204052,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,reg_quality,0.000529624772425448,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,rule_of_law,-0.00191642584402872,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,voice_accountability,0.00282091211993246,
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,corruption_control,,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,country_gini,,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,election_year,,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,gov_effectiveness,,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,leader_birthplace,,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_3yr_pre_conflict_deaths,,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_avg_min_to_city,,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_avg_pop_dens,,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_ch_loan_proj_n,,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_disasters,,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_dia,,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_gems,,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_gold,,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_petro,,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_other_sect_n,,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_pc_nl_pre_oda,,
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_total_neighbor_projs,,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_treated_other_funder_n,,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,political_stability,,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,reg_quality,,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,rule_of_law,,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,voice_accountability,,-0.158707385922752
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,corruption_control,0.0738328136131169,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,country_gini,0.00122252673842018,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,election_year,-0.0781640761950981,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,gov_effectiveness,-0.01890826455201,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,leader_birthplace,-0.00245262917967914,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0564759877324111,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_avg_min_to_city,-0.0486368771363053,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_avg_pop_dens,0.0585673843324184,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_ch_loan_proj_n,-0.0130244201078303,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_disasters,-0.0844805447384645,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_dia,0.0207386419788235,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_gems,-0.0218343115970493,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_gold,0.0463375433441251,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_petro,-0.00611962478957137,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_other_sect_n,0.144377422686672,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_total_neighbor_projs,-0.0512878056801842,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_treated_other_funder_n,-0.0879653462022565,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,political_stability,-0.0535279257502395,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,reg_quality,-0.0157302219560367,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,rule_of_law,0.0211275844485496,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,voice_accountability,0.0276150896959003,-0.158707385922752
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,corruption_control,,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,country_gini,,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,election_year,,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,gov_effectiveness,,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,leader_birthplace,,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_avg_min_to_city,,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_avg_pop_dens,,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_ch_loan_proj_n,,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_disasters,,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_dia,,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_gems,,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_gold,,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_petro,,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_other_sect_n,,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_total_neighbor_projs,,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_treated_other_funder_n,,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,political_stability,,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,reg_quality,,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,rule_of_law,,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,voice_accountability,,-0.158707385922752
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,corruption_control,0.0141351206228137,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,country_gini,0.0501802299171705,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,election_year,-0.252456314861773,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,gov_effectiveness,-0.0180766209401188,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,leader_birthplace,-0.0395816756226109,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0645468924939642,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_avg_min_to_city,-0.0778437884896998,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_avg_pop_dens,0.0807192995399237,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0162891298905001,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_disasters,-0.103868794441225,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0470363806560635,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0318781551532448,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0522910443320871,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_petro,-0.134268564730883,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_other_sect_n,0.160682893097398,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0315625568106788,
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_total_neighbor_projs,-0.166141213551158,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0366255395114409,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,political_stability,0.0804177879542107,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,reg_quality,0.0213005810976025,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,rule_of_law,0.070185114517807,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,voice_accountability,0.0522667218744747,-0.158707385922752
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,corruption_control,0.00016012337335269,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,country_gini,0.0035794825968334,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,election_year,-0.00209713457821635,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,gov_effectiveness,-5.18939498579122e-05,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,leader_birthplace,-0.00189740364075982,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_3yr_pre_conflict_deaths,0.000287044822325701,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_avg_min_to_city,-0.00344274569884876,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_avg_pop_dens,0.00407101048447657,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_ch_loan_proj_n,0.000487673174939084,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_disasters,-0.00290361205756175,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_dia,-0.00285765382534009,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_gems,0.000872939682158178,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_gold,-0.000164093800703995,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_petro,-0.00238038633120595,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_other_sect_n,0.00382442892529085,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_pc_nl_pre_oda,,
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_total_neighbor_projs,-0.000274681027876788,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_treated_other_funder_n,-0.000812618574709652,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,political_stability,-0.000550346548261575,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,reg_quality,-0.000194054894236612,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,rule_of_law,-0.000946983026515211,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,voice_accountability,-0.00163183946526258,-0.158707385922752
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,corruption_control,,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,country_gini,,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,election_year,,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,gov_effectiveness,,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,leader_birthplace,,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_3yr_pre_conflict_deaths,,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_avg_min_to_city,,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_avg_pop_dens,,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_ch_loan_proj_n,,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_disasters,,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_dia,,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_gems,,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_gold,,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_petro,,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_other_sect_n,,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_pc_nl_pre_oda,,
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_total_neighbor_projs,,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_treated_other_funder_n,,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,political_stability,,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,reg_quality,,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,rule_of_law,,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,voice_accountability,,-0.158707385922752
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,corruption_control,0.000690913168946283,0.528678017591442
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,country_gini,9.50728173847929e-05,-7.33855239894598
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,election_year,0.000389215286049874,-10.1381629669136
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,gov_effectiveness,-0.00205177030176853,-10.7857320231996
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,leader_birthplace,-0.000356667053147238,-14.0420569668908
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.000394103875878504,5.00150768001241
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_avg_min_to_city,-0.00116031601050054,-26.9387321124137
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_avg_pop_dens,0.000275675688899355,22.3382534132998
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_ch_loan_proj_n,-0.00169953421747766,0.237021270220247
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_disasters,-0.0011070275426754,-1.46427475547774
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_dia,-4.07600920880213e-05,9.37022053596372
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_gems,-0.000774308938780452,-2.48205311917244
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_gold,0.000380037883587647,-2.08528179988518
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_petro,-0.000990906364895633,-8.60967452669726
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_other_sect_n,0.00303233494079916,22.5302697581803
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_total_neighbor_projs,-0.00154382047403483,3.87938277856235
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_treated_other_funder_n,0.000393809605379839,3.75670021497533
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,political_stability,0.000349332827026948,-7.387564361117
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,reg_quality,0.000717405543400662,-7.54153255620425
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,rule_of_law,0.000947550971613949,-10.640072156082
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,voice_accountability,-0.000169463273086874,-0.158707385922752


==> Figures/Salience_vt_emb_3yr_2013_StrictPrec.csv <==
funder,sector,sec_pre_name,ad_sector_names,run_short,ridge_est..,term,SalienceX,ridge_est
ch,110,Education (110),Education,vt_noX,.,corruption_control,,4.46648215829713
ch,110,Education (110),Education,vt_noX,.,country_gini,,2.91960485455105
ch,110,Education (110),Education,vt_noX,.,election_year,,-3.44152273029048
ch,110,Education (110),Education,vt_noX,.,gov_effectiveness,,6.35332260309137
ch,110,Education (110),Education,vt_noX,.,leader_birthplace,,-10.0254110719484
ch,110,Education (110),Education,vt_noX,.,log_3yr_pre_conflict_deaths,,-16.6067640590893
ch,110,Education (110),Education,vt_noX,.,log_avg_min_to_city,,-5.56786635221108
ch,110,Education (110),Education,vt_noX,.,log_avg_pop_dens,,-0.467057498276714
ch,110,Education (110),Education,vt_noX,.,log_ch_loan_proj_n,,-15.7549206049661
ch,110,Education (110),Education,vt_noX,.,log_disasters,,4.94473227766542
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_dia,,9.2560578057942
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_gems,,-8.21302221342538
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_gold,,-3.52033804181062
ch,110,Education (110),Education,vt_noX,.,log_dist_km_to_petro,,-0.856969537936887
ch,110,Education (110),Education,vt_noX,.,log_other_sect_n,,-6.71246707585633
ch,110,Education (110),Education,vt_noX,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_noX,.,log_total_neighbor_projs,,3.70562309620659
ch,110,Education (110),Education,vt_noX,.,log_treated_other_funder_n,,-9.85861710056902
ch,110,Education (110),Education,vt_noX,.,political_stability,,6.893756189511
ch,110,Education (110),Education,vt_noX,.,reg_quality,,8.31496002863129
ch,110,Education (110),Education,vt_noX,.,rule_of_law,,7.66427717706414
ch,110,Education (110),Education,vt_noX,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_noX,.,unsc_non_aligned_us,,0.790854383760423
ch,110,Education (110),Education,vt_noX,.,voice_accountability,,6.03833033064784
wb,110,Education (110),Education,vt_noX,.,corruption_control,,-7.4025348481761
wb,110,Education (110),Education,vt_noX,.,country_gini,,-4.30244340869782
wb,110,Education (110),Education,vt_noX,.,election_year,,-0.265820903760809
wb,110,Education (110),Education,vt_noX,.,gov_effectiveness,,-7.08631538346976
wb,110,Education (110),Education,vt_noX,.,leader_birthplace,,0.422947284749622
wb,110,Education (110),Education,vt_noX,.,log_3yr_pre_conflict_deaths,,2.16372031121832
wb,110,Education (110),Education,vt_noX,.,log_avg_min_to_city,,-9.30000844860388
wb,110,Education (110),Education,vt_noX,.,log_avg_pop_dens,,10.4783421245563
wb,110,Education (110),Education,vt_noX,.,log_ch_loan_proj_n,,3.22388786786326
wb,110,Education (110),Education,vt_noX,.,log_disasters,,-0.493970253903954
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_dia,,3.88520900192985
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_gems,,-0.0749088451202059
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_gold,,-2.06040916640605
wb,110,Education (110),Education,vt_noX,.,log_dist_km_to_petro,,-2.49300456195115
wb,110,Education (110),Education,vt_noX,.,log_other_sect_n,,11.1714577161974
wb,110,Education (110),Education,vt_noX,.,log_pc_nl_pre_oda,,2.66575509742394
wb,110,Education (110),Education,vt_noX,.,log_total_neighbor_projs,,-0.346075686099388
wb,110,Education (110),Education,vt_noX,.,log_treated_other_funder_n,,6.23960614302057
wb,110,Education (110),Education,vt_noX,.,political_stability,,-3.75991076441134
wb,110,Education (110),Education,vt_noX,.,reg_quality,,-4.98114670489386
wb,110,Education (110),Education,vt_noX,.,rule_of_law,,-7.05596295005317
wb,110,Education (110),Education,vt_noX,.,unsc_aligned_us,,-2.42402560023625
wb,110,Education (110),Education,vt_noX,.,unsc_non_aligned_us,,0.144536867124743
wb,110,Education (110),Education,vt_noX,.,voice_accountability,,-4.89426597362566
ch,110,Education (110),Education,vt_onlyX,.,corruption_control,-0.00692814942449346,4.46648215829713
ch,110,Education (110),Education,vt_onlyX,.,country_gini,-0.43365831244733,2.91960485455105
ch,110,Education (110),Education,vt_onlyX,.,election_year,-0.11622635527049,-3.44152273029048
ch,110,Education (110),Education,vt_onlyX,.,gov_effectiveness,0.216379439458247,6.35332260309137
ch,110,Education (110),Education,vt_onlyX,.,leader_birthplace,0.0891504371538847,-10.0254110719484
ch,110,Education (110),Education,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.070214866690792,-16.6067640590893
ch,110,Education (110),Education,vt_onlyX,.,log_avg_min_to_city,-0.033065367639065,-5.56786635221108
ch,110,Education (110),Education,vt_onlyX,.,log_avg_pop_dens,0.21900419563055,-0.467057498276714
ch,110,Education (110),Education,vt_onlyX,.,log_ch_loan_proj_n,0.0229506864771159,-15.7549206049661
ch,110,Education (110),Education,vt_onlyX,.,log_disasters,-0.0282510810345332,4.94473227766542
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_dia,-0.0152886879444123,9.2560578057942
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gems,0.0361527097225186,-8.21302221342538
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gold,-0.0369617575593295,-3.52033804181062
ch,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_petro,-0.0389003920881081,-0.856969537936887
ch,110,Education (110),Education,vt_onlyX,.,log_other_sect_n,0.213994501978186,-6.71246707585633
ch,110,Education (110),Education,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_onlyX,.,log_total_neighbor_projs,0.324530813470447,3.70562309620659
ch,110,Education (110),Education,vt_onlyX,.,log_treated_other_funder_n,0.0150133966328573,-9.85861710056902
ch,110,Education (110),Education,vt_onlyX,.,political_stability,-0.0218295777589087,6.893756189511
ch,110,Education (110),Education,vt_onlyX,.,reg_quality,-0.174456952214233,8.31496002863129
ch,110,Education (110),Education,vt_onlyX,.,rule_of_law,0.108595412075515,7.66427717706414
ch,110,Education (110),Education,vt_onlyX,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_onlyX,.,unsc_non_aligned_us,-0.323279260992833,0.790854383760423
ch,110,Education (110),Education,vt_onlyX,.,voice_accountability,0.467135608494295,6.03833033064784
wb,110,Education (110),Education,vt_onlyX,.,corruption_control,0.0065466393530368,-7.4025348481761
wb,110,Education (110),Education,vt_onlyX,.,country_gini,0.044784613624218,-4.30244340869782
wb,110,Education (110),Education,vt_onlyX,.,election_year,0.00334693219512724,-0.265820903760809
wb,110,Education (110),Education,vt_onlyX,.,gov_effectiveness,0.0479060572048208,-7.08631538346976
wb,110,Education (110),Education,vt_onlyX,.,leader_birthplace,-0.0159053916484177,0.422947284749622
wb,110,Education (110),Education,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.13393170222636,2.16372031121832
wb,110,Education (110),Education,vt_onlyX,.,log_avg_min_to_city,-0.0803037866950033,-9.30000844860388
wb,110,Education (110),Education,vt_onlyX,.,log_avg_pop_dens,0.287703741788864,10.4783421245563
wb,110,Education (110),Education,vt_onlyX,.,log_ch_loan_proj_n,-0.00807797159999533,3.22388786786326
wb,110,Education (110),Education,vt_onlyX,.,log_disasters,-0.0804277709871448,-0.493970253903954
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_dia,0.0842090086638927,3.88520900192985
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gems,0.199302710320334,-0.0749088451202059
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_gold,-0.101269803233445,-2.06040916640605
wb,110,Education (110),Education,vt_onlyX,.,log_dist_km_to_petro,0.131511299749835,-2.49300456195115
wb,110,Education (110),Education,vt_onlyX,.,log_other_sect_n,0.577216398715919,11.1714577161974
wb,110,Education (110),Education,vt_onlyX,.,log_pc_nl_pre_oda,0.0135579092893734,2.66575509742394
wb,110,Education (110),Education,vt_onlyX,.,log_total_neighbor_projs,0.0370532981446025,-0.346075686099388
wb,110,Education (110),Education,vt_onlyX,.,log_treated_other_funder_n,-0.0256909163482569,6.23960614302057
wb,110,Education (110),Education,vt_onlyX,.,political_stability,0.0831208644108832,-3.75991076441134
wb,110,Education (110),Education,vt_onlyX,.,reg_quality,0.0307885314896688,-4.98114670489386
wb,110,Education (110),Education,vt_onlyX,.,rule_of_law,0.090214417108799,-7.05596295005317
wb,110,Education (110),Education,vt_onlyX,.,unsc_aligned_us,-0.106519562602074,-2.42402560023625
wb,110,Education (110),Education,vt_onlyX,.,unsc_non_aligned_us,0.199090988337922,0.144536867124743
wb,110,Education (110),Education,vt_onlyX,.,voice_accountability,-0.00434495556633924,-4.89426597362566
ch,110,Education (110),Education,vt_onlyFE,.,corruption_control,,4.46648215829713
ch,110,Education (110),Education,vt_onlyFE,.,country_gini,,2.91960485455105
ch,110,Education (110),Education,vt_onlyFE,.,election_year,,-3.44152273029048
ch,110,Education (110),Education,vt_onlyFE,.,gov_effectiveness,,6.35332260309137
ch,110,Education (110),Education,vt_onlyFE,.,leader_birthplace,,-10.0254110719484
ch,110,Education (110),Education,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-16.6067640590893
ch,110,Education (110),Education,vt_onlyFE,.,log_avg_min_to_city,,-5.56786635221108
ch,110,Education (110),Education,vt_onlyFE,.,log_avg_pop_dens,,-0.467057498276714
ch,110,Education (110),Education,vt_onlyFE,.,log_ch_loan_proj_n,,-15.7549206049661
ch,110,Education (110),Education,vt_onlyFE,.,log_disasters,,4.94473227766542
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_dia,,9.2560578057942
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gems,,-8.21302221342538
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gold,,-3.52033804181062
ch,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_petro,,-0.856969537936887
ch,110,Education (110),Education,vt_onlyFE,.,log_other_sect_n,,-6.71246707585633
ch,110,Education (110),Education,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_onlyFE,.,log_total_neighbor_projs,,3.70562309620659
ch,110,Education (110),Education,vt_onlyFE,.,log_treated_other_funder_n,,-9.85861710056902
ch,110,Education (110),Education,vt_onlyFE,.,political_stability,,6.893756189511
ch,110,Education (110),Education,vt_onlyFE,.,reg_quality,,8.31496002863129
ch,110,Education (110),Education,vt_onlyFE,.,rule_of_law,,7.66427717706414
ch,110,Education (110),Education,vt_onlyFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_onlyFE,.,unsc_non_aligned_us,,0.790854383760423
ch,110,Education (110),Education,vt_onlyFE,.,voice_accountability,,6.03833033064784
wb,110,Education (110),Education,vt_onlyFE,.,corruption_control,,-7.4025348481761
wb,110,Education (110),Education,vt_onlyFE,.,country_gini,,-4.30244340869782
wb,110,Education (110),Education,vt_onlyFE,.,election_year,,-0.265820903760809
wb,110,Education (110),Education,vt_onlyFE,.,gov_effectiveness,,-7.08631538346976
wb,110,Education (110),Education,vt_onlyFE,.,leader_birthplace,,0.422947284749622
wb,110,Education (110),Education,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,2.16372031121832
wb,110,Education (110),Education,vt_onlyFE,.,log_avg_min_to_city,,-9.30000844860388
wb,110,Education (110),Education,vt_onlyFE,.,log_avg_pop_dens,,10.4783421245563
wb,110,Education (110),Education,vt_onlyFE,.,log_ch_loan_proj_n,,3.22388786786326
wb,110,Education (110),Education,vt_onlyFE,.,log_disasters,,-0.493970253903954
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_dia,,3.88520900192985
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gems,,-0.0749088451202059
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_gold,,-2.06040916640605
wb,110,Education (110),Education,vt_onlyFE,.,log_dist_km_to_petro,,-2.49300456195115
wb,110,Education (110),Education,vt_onlyFE,.,log_other_sect_n,,11.1714577161974
wb,110,Education (110),Education,vt_onlyFE,.,log_pc_nl_pre_oda,,2.66575509742394
wb,110,Education (110),Education,vt_onlyFE,.,log_total_neighbor_projs,,-0.346075686099388
wb,110,Education (110),Education,vt_onlyFE,.,log_treated_other_funder_n,,6.23960614302057
wb,110,Education (110),Education,vt_onlyFE,.,political_stability,,-3.75991076441134
wb,110,Education (110),Education,vt_onlyFE,.,reg_quality,,-4.98114670489386
wb,110,Education (110),Education,vt_onlyFE,.,rule_of_law,,-7.05596295005317
wb,110,Education (110),Education,vt_onlyFE,.,unsc_aligned_us,,-2.42402560023625
wb,110,Education (110),Education,vt_onlyFE,.,unsc_non_aligned_us,,0.144536867124743
wb,110,Education (110),Education,vt_onlyFE,.,voice_accountability,,-4.89426597362566
ch,110,Education (110),Education,vt_onlyXandFE,.,corruption_control,-0.0233730779588228,4.46648215829713
ch,110,Education (110),Education,vt_onlyXandFE,.,country_gini,-0.056205672994251,2.91960485455105
ch,110,Education (110),Education,vt_onlyXandFE,.,election_year,-0.0087424306571489,-3.44152273029048
ch,110,Education (110),Education,vt_onlyXandFE,.,gov_effectiveness,-0.0151331457495687,6.35332260309137
ch,110,Education (110),Education,vt_onlyXandFE,.,leader_birthplace,-0.058684822116053,-10.0254110719484
ch,110,Education (110),Education,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0240773524716458,-16.6067640590893
ch,110,Education (110),Education,vt_onlyXandFE,.,log_avg_min_to_city,0.0505396192148331,-5.56786635221108
ch,110,Education (110),Education,vt_onlyXandFE,.,log_avg_pop_dens,0.0277699538879096,-0.467057498276714
ch,110,Education (110),Education,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.102461521923503,-15.7549206049661
ch,110,Education (110),Education,vt_onlyXandFE,.,log_disasters,-0.0407169412635267,4.94473227766542
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0423877352103591,9.2560578057942
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gems,0.0380015215184538,-8.21302221342538
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gold,0.0249404983967545,-3.52033804181062
ch,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_petro,0.0531580543331807,-0.856969537936887
ch,110,Education (110),Education,vt_onlyXandFE,.,log_other_sect_n,0.0260793071240263,-6.71246707585633
ch,110,Education (110),Education,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_onlyXandFE,.,log_total_neighbor_projs,0.0191573793813618,3.70562309620659
ch,110,Education (110),Education,vt_onlyXandFE,.,log_treated_other_funder_n,0.0568204180896344,-9.85861710056902
ch,110,Education (110),Education,vt_onlyXandFE,.,political_stability,-0.023086558580399,6.893756189511
ch,110,Education (110),Education,vt_onlyXandFE,.,reg_quality,-0.0292963677458451,8.31496002863129
ch,110,Education (110),Education,vt_onlyXandFE,.,rule_of_law,0.0165996420569711,7.66427717706414
ch,110,Education (110),Education,vt_onlyXandFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0246393793262411,0.790854383760423
ch,110,Education (110),Education,vt_onlyXandFE,.,voice_accountability,0.0732231215201339,6.03833033064784
wb,110,Education (110),Education,vt_onlyXandFE,.,corruption_control,-0.0539001581985206,-7.4025348481761
wb,110,Education (110),Education,vt_onlyXandFE,.,country_gini,0.137591409026654,-4.30244340869782
wb,110,Education (110),Education,vt_onlyXandFE,.,election_year,0.0216895810153816,-0.265820903760809
wb,110,Education (110),Education,vt_onlyXandFE,.,gov_effectiveness,-0.197073465114237,-7.08631538346976
wb,110,Education (110),Education,vt_onlyXandFE,.,leader_birthplace,-0.0717637406918489,0.422947284749622
wb,110,Education (110),Education,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0218372916057641,2.16372031121832
wb,110,Education (110),Education,vt_onlyXandFE,.,log_avg_min_to_city,-0.00218230019323527,-9.30000844860388
wb,110,Education (110),Education,vt_onlyXandFE,.,log_avg_pop_dens,-0.0155355512362439,10.4783421245563
wb,110,Education (110),Education,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.12089609581976,3.22388786786326
wb,110,Education (110),Education,vt_onlyXandFE,.,log_disasters,-0.032706353301179,-0.493970253903954
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_dia,-0.00253821310587227,3.88520900192985
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gems,0.0894902039680161,-0.0749088451202059
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_gold,-0.165926959842909,-2.06040916640605
wb,110,Education (110),Education,vt_onlyXandFE,.,log_dist_km_to_petro,0.0723706045537248,-2.49300456195115
wb,110,Education (110),Education,vt_onlyXandFE,.,log_other_sect_n,0.483719060644462,11.1714577161974
wb,110,Education (110),Education,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.186659146677681,2.66575509742394
wb,110,Education (110),Education,vt_onlyXandFE,.,log_total_neighbor_projs,-0.164542422899982,-0.346075686099388
wb,110,Education (110),Education,vt_onlyXandFE,.,log_treated_other_funder_n,-0.00174673685804065,6.23960614302057
wb,110,Education (110),Education,vt_onlyXandFE,.,political_stability,-0.0430861872620873,-3.75991076441134
wb,110,Education (110),Education,vt_onlyXandFE,.,reg_quality,0.00742648538667673,-4.98114670489386
wb,110,Education (110),Education,vt_onlyXandFE,.,rule_of_law,-0.107059117145835,-7.05596295005317
wb,110,Education (110),Education,vt_onlyXandFE,.,unsc_aligned_us,0.26164550947033,-2.42402560023625
wb,110,Education (110),Education,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0570776010863278,0.144536867124743
wb,110,Education (110),Education,vt_onlyXandFE,.,voice_accountability,0.00059621779248119,-4.89426597362566
ch,110,Education (110),Education,vt_withX,.,corruption_control,0.030291485196795,4.46648215829713
ch,110,Education (110),Education,vt_withX,.,country_gini,-0.0752748204267051,2.91960485455105
ch,110,Education (110),Education,vt_withX,.,election_year,0.0972254792787194,-3.44152273029048
ch,110,Education (110),Education,vt_withX,.,gov_effectiveness,0.0225049383472647,6.35332260309137
ch,110,Education (110),Education,vt_withX,.,leader_birthplace,0.0171753531182202,-10.0254110719484
ch,110,Education (110),Education,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0149269381724274,-16.6067640590893
ch,110,Education (110),Education,vt_withX,.,log_avg_min_to_city,-0.117508843946271,-5.56786635221108
ch,110,Education (110),Education,vt_withX,.,log_avg_pop_dens,0.124537355341017,-0.467057498276714
ch,110,Education (110),Education,vt_withX,.,log_ch_loan_proj_n,-0.016336954347783,-15.7549206049661
ch,110,Education (110),Education,vt_withX,.,log_disasters,0.00140035849530211,4.94473227766542
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_dia,-0.0314955794997514,9.2560578057942
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_gems,-0.00387349194847044,-8.21302221342538
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_gold,-0.0470910054259006,-3.52033804181062
ch,110,Education (110),Education,vt_withX,.,log_dist_km_to_petro,0.0305086160930026,-0.856969537936887
ch,110,Education (110),Education,vt_withX,.,log_other_sect_n,0.128810011123148,-6.71246707585633
ch,110,Education (110),Education,vt_withX,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_withX,.,log_total_neighbor_projs,0.157704090517928,3.70562309620659
ch,110,Education (110),Education,vt_withX,.,log_treated_other_funder_n,0.0161893739039075,-9.85861710056902
ch,110,Education (110),Education,vt_withX,.,political_stability,0.00147896877402675,6.893756189511
ch,110,Education (110),Education,vt_withX,.,reg_quality,0.00620870887418249,8.31496002863129
ch,110,Education (110),Education,vt_withX,.,rule_of_law,0.0555376214580589,7.66427717706414
ch,110,Education (110),Education,vt_withX,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_withX,.,unsc_non_aligned_us,-0.0391317034046891,0.790854383760423
ch,110,Education (110),Education,vt_withX,.,voice_accountability,0.0922701843490384,6.03833033064784
wb,110,Education (110),Education,vt_withX,.,corruption_control,0.0128185426001435,-7.4025348481761
wb,110,Education (110),Education,vt_withX,.,country_gini,0.00859192005416899,-4.30244340869782
wb,110,Education (110),Education,vt_withX,.,election_year,0.0140656305663297,-0.265820903760809
wb,110,Education (110),Education,vt_withX,.,gov_effectiveness,0.00996125630888906,-7.08631538346976
wb,110,Education (110),Education,vt_withX,.,leader_birthplace,-0.00858656599419513,0.422947284749622
wb,110,Education (110),Education,vt_withX,.,log_3yr_pre_conflict_deaths,-0.00744920389260874,2.16372031121832
wb,110,Education (110),Education,vt_withX,.,log_avg_min_to_city,-0.0126533480826765,-9.30000844860388
wb,110,Education (110),Education,vt_withX,.,log_avg_pop_dens,0.0227468544233125,10.4783421245563
wb,110,Education (110),Education,vt_withX,.,log_ch_loan_proj_n,-0.00283125355083003,3.22388786786326
wb,110,Education (110),Education,vt_withX,.,log_disasters,0.0111009223898861,-0.493970253903954
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_dia,0.00800852223066612,3.88520900192985
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_gems,0.00937789032381257,-0.0749088451202059
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_gold,-0.0107073031156324,-2.06040916640605
wb,110,Education (110),Education,vt_withX,.,log_dist_km_to_petro,0.00402682506937704,-2.49300456195115
wb,110,Education (110),Education,vt_withX,.,log_other_sect_n,0.0272735435666956,11.1714577161974
wb,110,Education (110),Education,vt_withX,.,log_pc_nl_pre_oda,0.00885555227985503,2.66575509742394
wb,110,Education (110),Education,vt_withX,.,log_total_neighbor_projs,0.00586383663234321,-0.346075686099388
wb,110,Education (110),Education,vt_withX,.,log_treated_other_funder_n,-0.00159239795000808,6.23960614302057
wb,110,Education (110),Education,vt_withX,.,political_stability,0.0118257120158521,-3.75991076441134
wb,110,Education (110),Education,vt_withX,.,reg_quality,0.00843475960224128,-4.98114670489386
wb,110,Education (110),Education,vt_withX,.,rule_of_law,0.00704089806778928,-7.05596295005317
wb,110,Education (110),Education,vt_withX,.,unsc_aligned_us,-0.00597210310778055,-2.42402560023625
wb,110,Education (110),Education,vt_withX,.,unsc_non_aligned_us,-0.00425091339158673,0.144536867124743
wb,110,Education (110),Education,vt_withX,.,voice_accountability,-0.011228952915044,-4.89426597362566
ch,110,Education (110),Education,vt_withFE,.,corruption_control,,4.46648215829713
ch,110,Education (110),Education,vt_withFE,.,country_gini,,2.91960485455105
ch,110,Education (110),Education,vt_withFE,.,election_year,,-3.44152273029048
ch,110,Education (110),Education,vt_withFE,.,gov_effectiveness,,6.35332260309137
ch,110,Education (110),Education,vt_withFE,.,leader_birthplace,,-10.0254110719484
ch,110,Education (110),Education,vt_withFE,.,log_3yr_pre_conflict_deaths,,-16.6067640590893
ch,110,Education (110),Education,vt_withFE,.,log_avg_min_to_city,,-5.56786635221108
ch,110,Education (110),Education,vt_withFE,.,log_avg_pop_dens,,-0.467057498276714
ch,110,Education (110),Education,vt_withFE,.,log_ch_loan_proj_n,,-15.7549206049661
ch,110,Education (110),Education,vt_withFE,.,log_disasters,,4.94473227766542
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_dia,,9.2560578057942
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gems,,-8.21302221342538
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gold,,-3.52033804181062
ch,110,Education (110),Education,vt_withFE,.,log_dist_km_to_petro,,-0.856969537936887
ch,110,Education (110),Education,vt_withFE,.,log_other_sect_n,,-6.71246707585633
ch,110,Education (110),Education,vt_withFE,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_withFE,.,log_total_neighbor_projs,,3.70562309620659
ch,110,Education (110),Education,vt_withFE,.,log_treated_other_funder_n,,-9.85861710056902
ch,110,Education (110),Education,vt_withFE,.,political_stability,,6.893756189511
ch,110,Education (110),Education,vt_withFE,.,reg_quality,,8.31496002863129
ch,110,Education (110),Education,vt_withFE,.,rule_of_law,,7.66427717706414
ch,110,Education (110),Education,vt_withFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_withFE,.,unsc_non_aligned_us,,0.790854383760423
ch,110,Education (110),Education,vt_withFE,.,voice_accountability,,6.03833033064784
wb,110,Education (110),Education,vt_withFE,.,corruption_control,,-7.4025348481761
wb,110,Education (110),Education,vt_withFE,.,country_gini,,-4.30244340869782
wb,110,Education (110),Education,vt_withFE,.,election_year,,-0.265820903760809
wb,110,Education (110),Education,vt_withFE,.,gov_effectiveness,,-7.08631538346976
wb,110,Education (110),Education,vt_withFE,.,leader_birthplace,,0.422947284749622
wb,110,Education (110),Education,vt_withFE,.,log_3yr_pre_conflict_deaths,,2.16372031121832
wb,110,Education (110),Education,vt_withFE,.,log_avg_min_to_city,,-9.30000844860388
wb,110,Education (110),Education,vt_withFE,.,log_avg_pop_dens,,10.4783421245563
wb,110,Education (110),Education,vt_withFE,.,log_ch_loan_proj_n,,3.22388786786326
wb,110,Education (110),Education,vt_withFE,.,log_disasters,,-0.493970253903954
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_dia,,3.88520900192985
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gems,,-0.0749088451202059
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_gold,,-2.06040916640605
wb,110,Education (110),Education,vt_withFE,.,log_dist_km_to_petro,,-2.49300456195115
wb,110,Education (110),Education,vt_withFE,.,log_other_sect_n,,11.1714577161974
wb,110,Education (110),Education,vt_withFE,.,log_pc_nl_pre_oda,,2.66575509742394
wb,110,Education (110),Education,vt_withFE,.,log_total_neighbor_projs,,-0.346075686099388
wb,110,Education (110),Education,vt_withFE,.,log_treated_other_funder_n,,6.23960614302057
wb,110,Education (110),Education,vt_withFE,.,political_stability,,-3.75991076441134
wb,110,Education (110),Education,vt_withFE,.,reg_quality,,-4.98114670489386
wb,110,Education (110),Education,vt_withFE,.,rule_of_law,,-7.05596295005317
wb,110,Education (110),Education,vt_withFE,.,unsc_aligned_us,,-2.42402560023625
wb,110,Education (110),Education,vt_withFE,.,unsc_non_aligned_us,,0.144536867124743
wb,110,Education (110),Education,vt_withFE,.,voice_accountability,,-4.89426597362566
ch,110,Education (110),Education,vt_withXandFE,.,corruption_control,-0.00128238189034167,4.46648215829713
ch,110,Education (110),Education,vt_withXandFE,.,country_gini,-0.0540773198008489,2.91960485455105
ch,110,Education (110),Education,vt_withXandFE,.,election_year,0.109493961269043,-3.44152273029048
ch,110,Education (110),Education,vt_withXandFE,.,gov_effectiveness,-0.000570766692981113,6.35332260309137
ch,110,Education (110),Education,vt_withXandFE,.,leader_birthplace,0.00870981286279944,-10.0254110719484
ch,110,Education (110),Education,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0284050757356408,-16.6067640590893
ch,110,Education (110),Education,vt_withXandFE,.,log_avg_min_to_city,-0.109725391699468,-5.56786635221108
ch,110,Education (110),Education,vt_withXandFE,.,log_avg_pop_dens,0.146783069707453,-0.467057498276714
ch,110,Education (110),Education,vt_withXandFE,.,log_ch_loan_proj_n,0.0323918312729677,-15.7549206049661
ch,110,Education (110),Education,vt_withXandFE,.,log_disasters,0.0458982255728787,4.94473227766542
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_dia,-0.0321081275236793,9.2560578057942
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gems,-0.0321612202608955,-8.21302221342538
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gold,-0.0782775005139416,-3.52033804181062
ch,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_petro,0.123485221713783,-0.856969537936887
ch,110,Education (110),Education,vt_withXandFE,.,log_other_sect_n,0.151809596717377,-6.71246707585633
ch,110,Education (110),Education,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,110,Education (110),Education,vt_withXandFE,.,log_total_neighbor_projs,0.169608625844102,3.70562309620659
ch,110,Education (110),Education,vt_withXandFE,.,log_treated_other_funder_n,0.0681415326666307,-9.85861710056902
ch,110,Education (110),Education,vt_withXandFE,.,political_stability,-0.00877524763927811,6.893756189511
ch,110,Education (110),Education,vt_withXandFE,.,reg_quality,-0.0346447506820534,8.31496002863129
ch,110,Education (110),Education,vt_withXandFE,.,rule_of_law,0.0182281632022925,7.66427717706414
ch,110,Education (110),Education,vt_withXandFE,.,unsc_aligned_us,,
ch,110,Education (110),Education,vt_withXandFE,.,unsc_non_aligned_us,-0.0518998388875934,0.790854383760423
ch,110,Education (110),Education,vt_withXandFE,.,voice_accountability,0.0729686044435969,6.03833033064784
wb,110,Education (110),Education,vt_withXandFE,.,corruption_control,0.000145622356212697,-7.4025348481761
wb,110,Education (110),Education,vt_withXandFE,.,country_gini,0.0059603207482727,-4.30244340869782
wb,110,Education (110),Education,vt_withXandFE,.,election_year,0.0106340427143739,-0.265820903760809
wb,110,Education (110),Education,vt_withXandFE,.,gov_effectiveness,-0.000741887202020774,-7.08631538346976
wb,110,Education (110),Education,vt_withXandFE,.,leader_birthplace,0.00286322621919788,0.422947284749622
wb,110,Education (110),Education,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.00150961061357475,2.16372031121832
wb,110,Education (110),Education,vt_withXandFE,.,log_avg_min_to_city,-0.00490158885251732,-9.30000844860388
wb,110,Education (110),Education,vt_withXandFE,.,log_avg_pop_dens,0.00723949462611927,10.4783421245563
wb,110,Education (110),Education,vt_withXandFE,.,log_ch_loan_proj_n,-0.00806204661959711,3.22388786786326
wb,110,Education (110),Education,vt_withXandFE,.,log_disasters,-0.00753288042382406,-0.493970253903954
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_dia,0.00696303395612625,3.88520900192985
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gems,0.00889396205660889,-0.0749088451202059
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_gold,-0.0197700869222172,-2.06040916640605
wb,110,Education (110),Education,vt_withXandFE,.,log_dist_km_to_petro,0.00881028074712945,-2.49300456195115
wb,110,Education (110),Education,vt_withXandFE,.,log_other_sect_n,0.0538106261962057,11.1714577161974
wb,110,Education (110),Education,vt_withXandFE,.,log_pc_nl_pre_oda,0.000503142147790571,2.66575509742394
wb,110,Education (110),Education,vt_withXandFE,.,log_total_neighbor_projs,0.00680030724324864,-0.346075686099388
wb,110,Education (110),Education,vt_withXandFE,.,log_treated_other_funder_n,0.000757187450071673,6.23960614302057
wb,110,Education (110),Education,vt_withXandFE,.,political_stability,-0.00129648202913811,-3.75991076441134
wb,110,Education (110),Education,vt_withXandFE,.,reg_quality,-0.00363354766508543,-4.98114670489386
wb,110,Education (110),Education,vt_withXandFE,.,rule_of_law,-0.00261849397676993,-7.05596295005317
wb,110,Education (110),Education,vt_withXandFE,.,unsc_aligned_us,0.00501460199128055,-2.42402560023625
wb,110,Education (110),Education,vt_withXandFE,.,unsc_non_aligned_us,-0.00157562818610984,0.144536867124743
wb,110,Education (110),Education,vt_withXandFE,.,voice_accountability,0.00231869869981895,-4.89426597362566
ch,120,Health (120),Health,vt_noX,.,corruption_control,,-21.3783632057876
ch,120,Health (120),Health,vt_noX,.,country_gini,,-27.1074470794715
ch,120,Health (120),Health,vt_noX,.,election_year,,-2.36621054523737
ch,120,Health (120),Health,vt_noX,.,gov_effectiveness,,-22.4071019027894
ch,120,Health (120),Health,vt_noX,.,leader_birthplace,,-1.39082835677042
ch,120,Health (120),Health,vt_noX,.,log_3yr_pre_conflict_deaths,,2.54757094398754
ch,120,Health (120),Health,vt_noX,.,log_avg_min_to_city,,-5.33640628157326
ch,120,Health (120),Health,vt_noX,.,log_avg_pop_dens,,7.74965272732898
ch,120,Health (120),Health,vt_noX,.,log_ch_loan_proj_n,,7.36447781473612
ch,120,Health (120),Health,vt_noX,.,log_disasters,,-0.7538326584819
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_dia,,0.371220266509084
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_gems,,0.434511635746122
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_gold,,1.80626864687112
ch,120,Health (120),Health,vt_noX,.,log_dist_km_to_petro,,-10.2089174000249
ch,120,Health (120),Health,vt_noX,.,log_other_sect_n,,12.5790965616525
ch,120,Health (120),Health,vt_noX,.,log_pc_nl_pre_oda,,-2.51330050729622
ch,120,Health (120),Health,vt_noX,.,log_total_neighbor_projs,,10.4867233782024
ch,120,Health (120),Health,vt_noX,.,log_treated_other_funder_n,,10.1791977353461
ch,120,Health (120),Health,vt_noX,.,political_stability,,-4.46262698255427
ch,120,Health (120),Health,vt_noX,.,reg_quality,,-21.2298359561296
ch,120,Health (120),Health,vt_noX,.,rule_of_law,,-13.4304295663396
ch,120,Health (120),Health,vt_noX,.,unsc_aligned_us,,4.32228078140543
ch,120,Health (120),Health,vt_noX,.,unsc_non_aligned_us,,-17.5788419303454
ch,120,Health (120),Health,vt_noX,.,voice_accountability,,-16.353667633673
wb,120,Health (120),Health,vt_noX,.,corruption_control,,5.32275909369651
wb,120,Health (120),Health,vt_noX,.,country_gini,,2.20927329349557
wb,120,Health (120),Health,vt_noX,.,election_year,,3.57978334603569
wb,120,Health (120),Health,vt_noX,.,gov_effectiveness,,6.87171554011329
wb,120,Health (120),Health,vt_noX,.,leader_birthplace,,-1.61633251521534
wb,120,Health (120),Health,vt_noX,.,log_3yr_pre_conflict_deaths,,-11.0410946451398
wb,120,Health (120),Health,vt_noX,.,log_avg_min_to_city,,11.3043250304694
wb,120,Health (120),Health,vt_noX,.,log_avg_pop_dens,,-10.7923810372594
wb,120,Health (120),Health,vt_noX,.,log_ch_loan_proj_n,,-12.3930272533577
wb,120,Health (120),Health,vt_noX,.,log_disasters,,0.540080033035514
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_dia,,-1.61263131894343
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_gems,,-1.7559283895753
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_gold,,7.58915728388616
wb,120,Health (120),Health,vt_noX,.,log_dist_km_to_petro,,4.3068936880177
wb,120,Health (120),Health,vt_noX,.,log_other_sect_n,,-6.08347434458476
wb,120,Health (120),Health,vt_noX,.,log_pc_nl_pre_oda,,-1.63651881245128
wb,120,Health (120),Health,vt_noX,.,log_total_neighbor_projs,,-4.7549976179979
wb,120,Health (120),Health,vt_noX,.,log_treated_other_funder_n,,-13.6620114889048
wb,120,Health (120),Health,vt_noX,.,political_stability,,7.69821039437202
wb,120,Health (120),Health,vt_noX,.,reg_quality,,8.67878163338792
wb,120,Health (120),Health,vt_noX,.,rule_of_law,,7.21546524972547
wb,120,Health (120),Health,vt_noX,.,unsc_aligned_us,,-1.83964879027699
wb,120,Health (120),Health,vt_noX,.,unsc_non_aligned_us,,-0.573556914697386
wb,120,Health (120),Health,vt_noX,.,voice_accountability,,6.75719010063678
ch,120,Health (120),Health,vt_onlyX,.,corruption_control,-0.268606020808225,-21.3783632057876
ch,120,Health (120),Health,vt_onlyX,.,country_gini,0.0633268925547647,-27.1074470794715
ch,120,Health (120),Health,vt_onlyX,.,election_year,-0.143866386889693,-2.36621054523737
ch,120,Health (120),Health,vt_onlyX,.,gov_effectiveness,-0.46877078229561,-22.4071019027894
ch,120,Health (120),Health,vt_onlyX,.,leader_birthplace,0.0171552070369896,-1.39082835677042
ch,120,Health (120),Health,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.14096996916456,2.54757094398754
ch,120,Health (120),Health,vt_onlyX,.,log_avg_min_to_city,-0.382261278741061,-5.33640628157326
ch,120,Health (120),Health,vt_onlyX,.,log_avg_pop_dens,0.322345751002429,7.74965272732898
ch,120,Health (120),Health,vt_onlyX,.,log_ch_loan_proj_n,-0.000185330770909781,7.36447781473612
ch,120,Health (120),Health,vt_onlyX,.,log_disasters,-0.120021521509583,-0.7538326584819
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_dia,-0.161180358305573,0.371220266509084
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gems,0.118188502155244,0.434511635746122
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gold,0.194977604765447,1.80626864687112
ch,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_petro,0.106227261070163,-10.2089174000249
ch,120,Health (120),Health,vt_onlyX,.,log_other_sect_n,0.407497877590427,12.5790965616525
ch,120,Health (120),Health,vt_onlyX,.,log_pc_nl_pre_oda,0.310774821490073,-2.51330050729622
ch,120,Health (120),Health,vt_onlyX,.,log_total_neighbor_projs,0.398790058940641,10.4867233782024
ch,120,Health (120),Health,vt_onlyX,.,log_treated_other_funder_n,0.1608572052978,10.1791977353461
ch,120,Health (120),Health,vt_onlyX,.,political_stability,0.207393647506832,-4.46262698255427
ch,120,Health (120),Health,vt_onlyX,.,reg_quality,0.15585022948682,-21.2298359561296
ch,120,Health (120),Health,vt_onlyX,.,rule_of_law,0.326651605889194,-13.4304295663396
ch,120,Health (120),Health,vt_onlyX,.,unsc_aligned_us,-0.250642782971237,4.32228078140543
ch,120,Health (120),Health,vt_onlyX,.,unsc_non_aligned_us,0.118960523568068,-17.5788419303454
ch,120,Health (120),Health,vt_onlyX,.,voice_accountability,0.0958767382800503,-16.353667633673
wb,120,Health (120),Health,vt_onlyX,.,corruption_control,-0.105822341693563,5.32275909369651
wb,120,Health (120),Health,vt_onlyX,.,country_gini,0.0120008481293929,2.20927329349557
wb,120,Health (120),Health,vt_onlyX,.,election_year,-0.0513805665820783,3.57978334603569
wb,120,Health (120),Health,vt_onlyX,.,gov_effectiveness,-0.1327946973592,6.87171554011329
wb,120,Health (120),Health,vt_onlyX,.,leader_birthplace,-0.00307106508873389,-1.61633251521534
wb,120,Health (120),Health,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0750770695880272,-11.0410946451398
wb,120,Health (120),Health,vt_onlyX,.,log_avg_min_to_city,-0.0391426953996417,11.3043250304694
wb,120,Health (120),Health,vt_onlyX,.,log_avg_pop_dens,-0.0587758530350402,-10.7923810372594
wb,120,Health (120),Health,vt_onlyX,.,log_ch_loan_proj_n,0.0117402281984701,-12.3930272533577
wb,120,Health (120),Health,vt_onlyX,.,log_disasters,0.0102962378784993,0.540080033035514
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_dia,0.0256660966575148,-1.61263131894343
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gems,0.00840325737372038,-1.7559283895753
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_gold,-0.0289384418592088,7.58915728388616
wb,120,Health (120),Health,vt_onlyX,.,log_dist_km_to_petro,-0.0264364571869376,4.3068936880177
wb,120,Health (120),Health,vt_onlyX,.,log_other_sect_n,0.353615457806779,-6.08347434458476
wb,120,Health (120),Health,vt_onlyX,.,log_pc_nl_pre_oda,-0.0207983394712189,-1.63651881245128
wb,120,Health (120),Health,vt_onlyX,.,log_total_neighbor_projs,-0.0111811893712736,-4.7549976179979
wb,120,Health (120),Health,vt_onlyX,.,log_treated_other_funder_n,0.0162688001431521,-13.6620114889048
wb,120,Health (120),Health,vt_onlyX,.,political_stability,0.0940585215948554,7.69821039437202
wb,120,Health (120),Health,vt_onlyX,.,reg_quality,-0.0119682934973386,8.67878163338792
wb,120,Health (120),Health,vt_onlyX,.,rule_of_law,0.0221894652023915,7.21546524972547
wb,120,Health (120),Health,vt_onlyX,.,unsc_aligned_us,-0.0623196537653006,-1.83964879027699
wb,120,Health (120),Health,vt_onlyX,.,unsc_non_aligned_us,-0.0095882296981315,-0.573556914697386
wb,120,Health (120),Health,vt_onlyX,.,voice_accountability,-0.0240784319117662,6.75719010063678
ch,120,Health (120),Health,vt_onlyFE,.,corruption_control,,-21.3783632057876
ch,120,Health (120),Health,vt_onlyFE,.,country_gini,,-27.1074470794715
ch,120,Health (120),Health,vt_onlyFE,.,election_year,,-2.36621054523737
ch,120,Health (120),Health,vt_onlyFE,.,gov_effectiveness,,-22.4071019027894
ch,120,Health (120),Health,vt_onlyFE,.,leader_birthplace,,-1.39082835677042
ch,120,Health (120),Health,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,2.54757094398754
ch,120,Health (120),Health,vt_onlyFE,.,log_avg_min_to_city,,-5.33640628157326
ch,120,Health (120),Health,vt_onlyFE,.,log_avg_pop_dens,,7.74965272732898
ch,120,Health (120),Health,vt_onlyFE,.,log_ch_loan_proj_n,,7.36447781473612
ch,120,Health (120),Health,vt_onlyFE,.,log_disasters,,-0.7538326584819
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_dia,,0.371220266509084
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gems,,0.434511635746122
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gold,,1.80626864687112
ch,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_petro,,-10.2089174000249
ch,120,Health (120),Health,vt_onlyFE,.,log_other_sect_n,,12.5790965616525
ch,120,Health (120),Health,vt_onlyFE,.,log_pc_nl_pre_oda,,-2.51330050729622
ch,120,Health (120),Health,vt_onlyFE,.,log_total_neighbor_projs,,10.4867233782024
ch,120,Health (120),Health,vt_onlyFE,.,log_treated_other_funder_n,,10.1791977353461
ch,120,Health (120),Health,vt_onlyFE,.,political_stability,,-4.46262698255427
ch,120,Health (120),Health,vt_onlyFE,.,reg_quality,,-21.2298359561296
ch,120,Health (120),Health,vt_onlyFE,.,rule_of_law,,-13.4304295663396
ch,120,Health (120),Health,vt_onlyFE,.,unsc_aligned_us,,4.32228078140543
ch,120,Health (120),Health,vt_onlyFE,.,unsc_non_aligned_us,,-17.5788419303454
ch,120,Health (120),Health,vt_onlyFE,.,voice_accountability,,-16.353667633673
wb,120,Health (120),Health,vt_onlyFE,.,corruption_control,,5.32275909369651
wb,120,Health (120),Health,vt_onlyFE,.,country_gini,,2.20927329349557
wb,120,Health (120),Health,vt_onlyFE,.,election_year,,3.57978334603569
wb,120,Health (120),Health,vt_onlyFE,.,gov_effectiveness,,6.87171554011329
wb,120,Health (120),Health,vt_onlyFE,.,leader_birthplace,,-1.61633251521534
wb,120,Health (120),Health,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-11.0410946451398
wb,120,Health (120),Health,vt_onlyFE,.,log_avg_min_to_city,,11.3043250304694
wb,120,Health (120),Health,vt_onlyFE,.,log_avg_pop_dens,,-10.7923810372594
wb,120,Health (120),Health,vt_onlyFE,.,log_ch_loan_proj_n,,-12.3930272533577
wb,120,Health (120),Health,vt_onlyFE,.,log_disasters,,0.540080033035514
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_dia,,-1.61263131894343
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gems,,-1.7559283895753
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_gold,,7.58915728388616
wb,120,Health (120),Health,vt_onlyFE,.,log_dist_km_to_petro,,4.3068936880177
wb,120,Health (120),Health,vt_onlyFE,.,log_other_sect_n,,-6.08347434458476
wb,120,Health (120),Health,vt_onlyFE,.,log_pc_nl_pre_oda,,-1.63651881245128
wb,120,Health (120),Health,vt_onlyFE,.,log_total_neighbor_projs,,-4.7549976179979
wb,120,Health (120),Health,vt_onlyFE,.,log_treated_other_funder_n,,-13.6620114889048
wb,120,Health (120),Health,vt_onlyFE,.,political_stability,,7.69821039437202
wb,120,Health (120),Health,vt_onlyFE,.,reg_quality,,8.67878163338792
wb,120,Health (120),Health,vt_onlyFE,.,rule_of_law,,7.21546524972547
wb,120,Health (120),Health,vt_onlyFE,.,unsc_aligned_us,,-1.83964879027699
wb,120,Health (120),Health,vt_onlyFE,.,unsc_non_aligned_us,,-0.573556914697386
wb,120,Health (120),Health,vt_onlyFE,.,voice_accountability,,6.75719010063678
ch,120,Health (120),Health,vt_onlyXandFE,.,corruption_control,-0.124661861658098,-21.3783632057876
ch,120,Health (120),Health,vt_onlyXandFE,.,country_gini,-0.154206305257987,-27.1074470794715
ch,120,Health (120),Health,vt_onlyXandFE,.,election_year,-0.0536945506930277,-2.36621054523737
ch,120,Health (120),Health,vt_onlyXandFE,.,gov_effectiveness,-0.308189234733578,-22.4071019027894
ch,120,Health (120),Health,vt_onlyXandFE,.,leader_birthplace,-0.0686052390932843,-1.39082835677042
ch,120,Health (120),Health,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.00301985621452288,2.54757094398754
ch,120,Health (120),Health,vt_onlyXandFE,.,log_avg_min_to_city,-0.198463649190962,-5.33640628157326
ch,120,Health (120),Health,vt_onlyXandFE,.,log_avg_pop_dens,0.427579801976682,7.74965272732898
ch,120,Health (120),Health,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0294670626521102,7.36447781473612
ch,120,Health (120),Health,vt_onlyXandFE,.,log_disasters,-0.179495961070089,-0.7538326584819
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0240756884589791,0.371220266509084
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gems,-0.116663564145565,0.434511635746122
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gold,0.0754731184989219,1.80626864687112
ch,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0598354181647306,-10.2089174000249
ch,120,Health (120),Health,vt_onlyXandFE,.,log_other_sect_n,0.119464787244746,12.5790965616525
ch,120,Health (120),Health,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.119114350900064,-2.51330050729622
ch,120,Health (120),Health,vt_onlyXandFE,.,log_total_neighbor_projs,0.120563200153414,10.4867233782024
ch,120,Health (120),Health,vt_onlyXandFE,.,log_treated_other_funder_n,0.136095108985958,10.1791977353461
ch,120,Health (120),Health,vt_onlyXandFE,.,political_stability,0.144508083052932,-4.46262698255427
ch,120,Health (120),Health,vt_onlyXandFE,.,reg_quality,0.0105736948922275,-21.2298359561296
ch,120,Health (120),Health,vt_onlyXandFE,.,rule_of_law,-0.0140676976740358,-13.4304295663396
ch,120,Health (120),Health,vt_onlyXandFE,.,unsc_aligned_us,-0.148080221861586,4.32228078140543
ch,120,Health (120),Health,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0715025085955708,-17.5788419303454
ch,120,Health (120),Health,vt_onlyXandFE,.,voice_accountability,0.0738618453964529,-16.353667633673
wb,120,Health (120),Health,vt_onlyXandFE,.,corruption_control,0.132594837639478,5.32275909369651
wb,120,Health (120),Health,vt_onlyXandFE,.,country_gini,0.0302333872579069,2.20927329349557
wb,120,Health (120),Health,vt_onlyXandFE,.,election_year,-0.0185350265912692,3.57978334603569
wb,120,Health (120),Health,vt_onlyXandFE,.,gov_effectiveness,-0.0441298430412994,6.87171554011329
wb,120,Health (120),Health,vt_onlyXandFE,.,leader_birthplace,-0.0869423309154769,-1.61633251521534
wb,120,Health (120),Health,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0629194958880725,-11.0410946451398
wb,120,Health (120),Health,vt_onlyXandFE,.,log_avg_min_to_city,-0.0438815816957505,11.3043250304694
wb,120,Health (120),Health,vt_onlyXandFE,.,log_avg_pop_dens,0.0473228728258982,-10.7923810372594
wb,120,Health (120),Health,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.158501830101032,-12.3930272533577
wb,120,Health (120),Health,vt_onlyXandFE,.,log_disasters,-0.153814545366882,0.540080033035514
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0937265049107381,-1.61263131894343
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gems,0.0438165179872884,-1.7559283895753
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_gold,0.0210133314994163,7.58915728388616
wb,120,Health (120),Health,vt_onlyXandFE,.,log_dist_km_to_petro,0.0539684482384477,4.3068936880177
wb,120,Health (120),Health,vt_onlyXandFE,.,log_other_sect_n,1.22537482380882,-6.08347434458476
wb,120,Health (120),Health,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.124690597169089,-1.63651881245128
wb,120,Health (120),Health,vt_onlyXandFE,.,log_total_neighbor_projs,0.0761594720091716,-4.7549976179979
wb,120,Health (120),Health,vt_onlyXandFE,.,log_treated_other_funder_n,0.256699874550097,-13.6620114889048
wb,120,Health (120),Health,vt_onlyXandFE,.,political_stability,0.132094794847076,7.69821039437202
wb,120,Health (120),Health,vt_onlyXandFE,.,reg_quality,-0.191802269825707,8.67878163338792
wb,120,Health (120),Health,vt_onlyXandFE,.,rule_of_law,0.216061285547916,7.21546524972547
wb,120,Health (120),Health,vt_onlyXandFE,.,unsc_aligned_us,-0.131792846694593,-1.83964879027699
wb,120,Health (120),Health,vt_onlyXandFE,.,unsc_non_aligned_us,0.0701116687787181,-0.573556914697386
wb,120,Health (120),Health,vt_onlyXandFE,.,voice_accountability,-0.189769458994267,6.75719010063678
ch,120,Health (120),Health,vt_withX,.,corruption_control,-0.080961626414211,-21.3783632057876
ch,120,Health (120),Health,vt_withX,.,country_gini,-0.0166549213766133,-27.1074470794715
ch,120,Health (120),Health,vt_withX,.,election_year,-0.0287081837374677,-2.36621054523737
ch,120,Health (120),Health,vt_withX,.,gov_effectiveness,-0.0732560606603503,-22.4071019027894
ch,120,Health (120),Health,vt_withX,.,leader_birthplace,0.0528763232193741,-1.39082835677042
ch,120,Health (120),Health,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0101824580179513,2.54757094398754
ch,120,Health (120),Health,vt_withX,.,log_avg_min_to_city,-0.144074304327368,-5.33640628157326
ch,120,Health (120),Health,vt_withX,.,log_avg_pop_dens,0.144167868606745,7.74965272732898
ch,120,Health (120),Health,vt_withX,.,log_ch_loan_proj_n,0.0454759903345244,7.36447781473612
ch,120,Health (120),Health,vt_withX,.,log_disasters,0.042343440963872,-0.7538326584819
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_dia,0.0390425557363778,0.371220266509084
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_gems,-0.0521017346158624,0.434511635746122
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_gold,-0.0473656376893637,1.80626864687112
ch,120,Health (120),Health,vt_withX,.,log_dist_km_to_petro,-0.0042332119122148,-10.2089174000249
ch,120,Health (120),Health,vt_withX,.,log_other_sect_n,0.16345519557598,12.5790965616525
ch,120,Health (120),Health,vt_withX,.,log_pc_nl_pre_oda,-0.00753398874774633,-2.51330050729622
ch,120,Health (120),Health,vt_withX,.,log_total_neighbor_projs,0.132453802209345,10.4867233782024
ch,120,Health (120),Health,vt_withX,.,log_treated_other_funder_n,0.0651114990958022,10.1791977353461
ch,120,Health (120),Health,vt_withX,.,political_stability,0.0129734264686703,-4.46262698255427
ch,120,Health (120),Health,vt_withX,.,reg_quality,-0.068763040769844,-21.2298359561296
ch,120,Health (120),Health,vt_withX,.,rule_of_law,-0.0197321861400265,-13.4304295663396
ch,120,Health (120),Health,vt_withX,.,unsc_aligned_us,-0.071569795683019,4.32228078140543
ch,120,Health (120),Health,vt_withX,.,unsc_non_aligned_us,-0.0484964966960145,-17.5788419303454
ch,120,Health (120),Health,vt_withX,.,voice_accountability,-0.105462015653021,-16.353667633673
wb,120,Health (120),Health,vt_withX,.,corruption_control,0.0177013729803726,5.32275909369651
wb,120,Health (120),Health,vt_withX,.,country_gini,-0.0192866283166233,2.20927329349557
wb,120,Health (120),Health,vt_withX,.,election_year,-0.0334740033961097,3.57978334603569
wb,120,Health (120),Health,vt_withX,.,gov_effectiveness,-0.0200955297471949,6.87171554011329
wb,120,Health (120),Health,vt_withX,.,leader_birthplace,-0.0136875409283669,-1.61633251521534
wb,120,Health (120),Health,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0368918990728083,-11.0410946451398
wb,120,Health (120),Health,vt_withX,.,log_avg_min_to_city,0.00358831571647898,11.3043250304694
wb,120,Health (120),Health,vt_withX,.,log_avg_pop_dens,0.0385243715590334,-10.7923810372594
wb,120,Health (120),Health,vt_withX,.,log_ch_loan_proj_n,-0.0272414306178722,-12.3930272533577
wb,120,Health (120),Health,vt_withX,.,log_disasters,0.0323256096243821,0.540080033035514
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_dia,0.0233825595327654,-1.61263131894343
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_gems,0.05141143173445,-1.7559283895753
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_gold,0.031501759062521,7.58915728388616
wb,120,Health (120),Health,vt_withX,.,log_dist_km_to_petro,0.0370826937537645,4.3068936880177
wb,120,Health (120),Health,vt_withX,.,log_other_sect_n,0.250161146572836,-6.08347434458476
wb,120,Health (120),Health,vt_withX,.,log_pc_nl_pre_oda,-0.0158684481424269,-1.63651881245128
wb,120,Health (120),Health,vt_withX,.,log_total_neighbor_projs,-0.0476453161844996,-4.7549976179979
wb,120,Health (120),Health,vt_withX,.,log_treated_other_funder_n,0.0153611409757296,-13.6620114889048
wb,120,Health (120),Health,vt_withX,.,political_stability,0.0169920535170246,7.69821039437202
wb,120,Health (120),Health,vt_withX,.,reg_quality,-0.025502548865042,8.67878163338792
wb,120,Health (120),Health,vt_withX,.,rule_of_law,0.0450274196849206,7.21546524972547
wb,120,Health (120),Health,vt_withX,.,unsc_aligned_us,-0.0343793419993029,-1.83964879027699
wb,120,Health (120),Health,vt_withX,.,unsc_non_aligned_us,-0.0257854005147372,-0.573556914697386
wb,120,Health (120),Health,vt_withX,.,voice_accountability,-0.0230236204806712,6.75719010063678
ch,120,Health (120),Health,vt_withFE,.,corruption_control,,-21.3783632057876
ch,120,Health (120),Health,vt_withFE,.,country_gini,,-27.1074470794715
ch,120,Health (120),Health,vt_withFE,.,election_year,,-2.36621054523737
ch,120,Health (120),Health,vt_withFE,.,gov_effectiveness,,-22.4071019027894
ch,120,Health (120),Health,vt_withFE,.,leader_birthplace,,-1.39082835677042
ch,120,Health (120),Health,vt_withFE,.,log_3yr_pre_conflict_deaths,,2.54757094398754
ch,120,Health (120),Health,vt_withFE,.,log_avg_min_to_city,,-5.33640628157326
ch,120,Health (120),Health,vt_withFE,.,log_avg_pop_dens,,7.74965272732898
ch,120,Health (120),Health,vt_withFE,.,log_ch_loan_proj_n,,7.36447781473612
ch,120,Health (120),Health,vt_withFE,.,log_disasters,,-0.7538326584819
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_dia,,0.371220266509084
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gems,,0.434511635746122
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gold,,1.80626864687112
ch,120,Health (120),Health,vt_withFE,.,log_dist_km_to_petro,,-10.2089174000249
ch,120,Health (120),Health,vt_withFE,.,log_other_sect_n,,12.5790965616525
ch,120,Health (120),Health,vt_withFE,.,log_pc_nl_pre_oda,,-2.51330050729622
ch,120,Health (120),Health,vt_withFE,.,log_total_neighbor_projs,,10.4867233782024
ch,120,Health (120),Health,vt_withFE,.,log_treated_other_funder_n,,10.1791977353461
ch,120,Health (120),Health,vt_withFE,.,political_stability,,-4.46262698255427
ch,120,Health (120),Health,vt_withFE,.,reg_quality,,-21.2298359561296
ch,120,Health (120),Health,vt_withFE,.,rule_of_law,,-13.4304295663396
ch,120,Health (120),Health,vt_withFE,.,unsc_aligned_us,,4.32228078140543
ch,120,Health (120),Health,vt_withFE,.,unsc_non_aligned_us,,-17.5788419303454
ch,120,Health (120),Health,vt_withFE,.,voice_accountability,,-16.353667633673
wb,120,Health (120),Health,vt_withFE,.,corruption_control,,5.32275909369651
wb,120,Health (120),Health,vt_withFE,.,country_gini,,2.20927329349557
wb,120,Health (120),Health,vt_withFE,.,election_year,,3.57978334603569
wb,120,Health (120),Health,vt_withFE,.,gov_effectiveness,,6.87171554011329
wb,120,Health (120),Health,vt_withFE,.,leader_birthplace,,-1.61633251521534
wb,120,Health (120),Health,vt_withFE,.,log_3yr_pre_conflict_deaths,,-11.0410946451398
wb,120,Health (120),Health,vt_withFE,.,log_avg_min_to_city,,11.3043250304694
wb,120,Health (120),Health,vt_withFE,.,log_avg_pop_dens,,-10.7923810372594
wb,120,Health (120),Health,vt_withFE,.,log_ch_loan_proj_n,,-12.3930272533577
wb,120,Health (120),Health,vt_withFE,.,log_disasters,,0.540080033035514
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_dia,,-1.61263131894343
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gems,,-1.7559283895753
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_gold,,7.58915728388616
wb,120,Health (120),Health,vt_withFE,.,log_dist_km_to_petro,,4.3068936880177
wb,120,Health (120),Health,vt_withFE,.,log_other_sect_n,,-6.08347434458476
wb,120,Health (120),Health,vt_withFE,.,log_pc_nl_pre_oda,,-1.63651881245128
wb,120,Health (120),Health,vt_withFE,.,log_total_neighbor_projs,,-4.7549976179979
wb,120,Health (120),Health,vt_withFE,.,log_treated_other_funder_n,,-13.6620114889048
wb,120,Health (120),Health,vt_withFE,.,political_stability,,7.69821039437202
wb,120,Health (120),Health,vt_withFE,.,reg_quality,,8.67878163338792
wb,120,Health (120),Health,vt_withFE,.,rule_of_law,,7.21546524972547
wb,120,Health (120),Health,vt_withFE,.,unsc_aligned_us,,-1.83964879027699
wb,120,Health (120),Health,vt_withFE,.,unsc_non_aligned_us,,-0.573556914697386
wb,120,Health (120),Health,vt_withFE,.,voice_accountability,,6.75719010063678
ch,120,Health (120),Health,vt_withXandFE,.,corruption_control,-0.0621346073143661,-21.3783632057876
ch,120,Health (120),Health,vt_withXandFE,.,country_gini,-0.00348848838824805,-27.1074470794715
ch,120,Health (120),Health,vt_withXandFE,.,election_year,-0.0430676332069501,-2.36621054523737
ch,120,Health (120),Health,vt_withXandFE,.,gov_effectiveness,-0.00302095245569941,-22.4071019027894
ch,120,Health (120),Health,vt_withXandFE,.,leader_birthplace,0.130841235651133,-1.39082835677042
ch,120,Health (120),Health,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0084702758840273,2.54757094398754
ch,120,Health (120),Health,vt_withXandFE,.,log_avg_min_to_city,-0.197581572382186,-5.33640628157326
ch,120,Health (120),Health,vt_withXandFE,.,log_avg_pop_dens,0.176021265918388,7.74965272732898
ch,120,Health (120),Health,vt_withXandFE,.,log_ch_loan_proj_n,0.212555519004812,7.36447781473612
ch,120,Health (120),Health,vt_withXandFE,.,log_disasters,0.0640066442661697,-0.7538326584819
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_dia,-0.0113174384403828,0.371220266509084
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gems,-0.0557397256209515,0.434511635746122
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gold,-0.0162433014786804,1.80626864687112
ch,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_petro,-0.11050978276413,-10.2089174000249
ch,120,Health (120),Health,vt_withXandFE,.,log_other_sect_n,0.196553393015671,12.5790965616525
ch,120,Health (120),Health,vt_withXandFE,.,log_pc_nl_pre_oda,0.127833565608608,-2.51330050729622
ch,120,Health (120),Health,vt_withXandFE,.,log_total_neighbor_projs,0.247323788243952,10.4867233782024
ch,120,Health (120),Health,vt_withXandFE,.,log_treated_other_funder_n,0.0397144613391725,10.1791977353461
ch,120,Health (120),Health,vt_withXandFE,.,political_stability,0.11939078504336,-4.46262698255427
ch,120,Health (120),Health,vt_withXandFE,.,reg_quality,0.00994022690691035,-21.2298359561296
ch,120,Health (120),Health,vt_withXandFE,.,rule_of_law,0.0624396150512608,-13.4304295663396
ch,120,Health (120),Health,vt_withXandFE,.,unsc_aligned_us,-0.0809670285275124,4.32228078140543
ch,120,Health (120),Health,vt_withXandFE,.,unsc_non_aligned_us,-0.0599249657499472,-17.5788419303454
ch,120,Health (120),Health,vt_withXandFE,.,voice_accountability,0.106053361475925,-16.353667633673
wb,120,Health (120),Health,vt_withXandFE,.,corruption_control,0.0180765144684116,5.32275909369651
wb,120,Health (120),Health,vt_withXandFE,.,country_gini,-0.0244381798914426,2.20927329349557
wb,120,Health (120),Health,vt_withXandFE,.,election_year,0.00870489106746298,3.57978334603569
wb,120,Health (120),Health,vt_withXandFE,.,gov_effectiveness,-0.0208479256131971,6.87171554011329
wb,120,Health (120),Health,vt_withXandFE,.,leader_birthplace,0.00160479778889559,-1.61633251521534
wb,120,Health (120),Health,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0221791358914989,-11.0410946451398
wb,120,Health (120),Health,vt_withXandFE,.,log_avg_min_to_city,-0.0314049627975329,11.3043250304694
wb,120,Health (120),Health,vt_withXandFE,.,log_avg_pop_dens,-0.0105947891599499,-10.7923810372594
wb,120,Health (120),Health,vt_withXandFE,.,log_ch_loan_proj_n,-0.000407203400973278,-12.3930272533577
wb,120,Health (120),Health,vt_withXandFE,.,log_disasters,-0.0558988147310333,0.540080033035514
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_dia,-0.0588062372803693,-1.61263131894343
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gems,-0.0175221798283564,-1.7559283895753
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_gold,-0.02727337423712,7.58915728388616
wb,120,Health (120),Health,vt_withXandFE,.,log_dist_km_to_petro,0.00059737629257143,4.3068936880177
wb,120,Health (120),Health,vt_withXandFE,.,log_other_sect_n,0.155828524995614,-6.08347434458476
wb,120,Health (120),Health,vt_withXandFE,.,log_pc_nl_pre_oda,0.0239646800281456,-1.63651881245128
wb,120,Health (120),Health,vt_withXandFE,.,log_total_neighbor_projs,0.0275147080805635,-4.7549976179979
wb,120,Health (120),Health,vt_withXandFE,.,log_treated_other_funder_n,0.0724557262065336,-13.6620114889048
wb,120,Health (120),Health,vt_withXandFE,.,political_stability,0.006687491356279,7.69821039437202
wb,120,Health (120),Health,vt_withXandFE,.,reg_quality,-0.0203871260373848,8.67878163338792
wb,120,Health (120),Health,vt_withXandFE,.,rule_of_law,0.00515398388961339,7.21546524972547
wb,120,Health (120),Health,vt_withXandFE,.,unsc_aligned_us,4.46482191910051e-05,-1.83964879027699
wb,120,Health (120),Health,vt_withXandFE,.,unsc_non_aligned_us,0.0188543478795376,-0.573556914697386
wb,120,Health (120),Health,vt_withXandFE,.,voice_accountability,0.00778121185721819,6.75719010063678
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,corruption_control,,-0.36718195518368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,country_gini,,0.210634798600751
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,election_year,,0.211962079044429
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,gov_effectiveness,,-0.472398822183769
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,leader_birthplace,,0.374437748650625
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_3yr_pre_conflict_deaths,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_min_to_city,,0.0392955074868594
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_pop_dens,,0.903313165032438
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_ch_loan_proj_n,,0.0017682523620917
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_disasters,,0.476885091915846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_dia,,-0.267856200645356
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gems,,-0.0814777161829349
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gold,,-0.0852864861963405
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_petro,,0.232644040195368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_other_sect_n,,0.0876208190094677
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_pc_nl_pre_oda,,0.228669153036821
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_total_neighbor_projs,,0.282704673362823
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_treated_other_funder_n,,0.671187154606059
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,political_stability,,-0.0610731867321043
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,reg_quality,,0.0371733729409889
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,rule_of_law,,-0.0963861554581213
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_non_aligned_us,,-0.138815919611907
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,voice_accountability,,0.0588377272531071
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,corruption_control,,-0.0216367520874891
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,country_gini,,-0.0120360411431883
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,election_year,,-0.0401008014623973
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,gov_effectiveness,,0.239428329064856
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,leader_birthplace,,-0.0685557756947162
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_3yr_pre_conflict_deaths,,0.11005498882254
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_min_to_city,,-0.206978343856605
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_avg_pop_dens,,0.318999537731552
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_ch_loan_proj_n,,-0.144590083223916
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_disasters,,0.117753803694749
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_dia,,-0.049742057772388
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gems,,0.0516166360314673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_gold,,0.0528269212279372
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_dist_km_to_petro,,-0.0256480550177542
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_other_sect_n,,0.993411867366401
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_pc_nl_pre_oda,,0.122173466913564
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_total_neighbor_projs,,0.0121813527563788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,log_treated_other_funder_n,,0.183327652540137
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,political_stability,,0.0693703504256062
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,reg_quality,,-0.0573551029165764
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,rule_of_law,,0.0717182719258788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_aligned_us,,-0.0328764007922673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,unsc_non_aligned_us,,0.0919031086907444
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_noX,.,voice_accountability,,0.0665546575068479
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,corruption_control,-0.044064726931975,-0.36718195518368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,country_gini,-0.0817157565057272,0.210634798600751
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,election_year,0.0751270931586581,0.211962079044429
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,gov_effectiveness,0.157121587768193,-0.472398822183769
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,leader_birthplace,0.0592666338197833,0.374437748650625
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_3yr_pre_conflict_deaths,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_min_to_city,-0.120013931542635,0.0392955074868594
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_pop_dens,0.183540103261767,0.903313165032438
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_ch_loan_proj_n,0.0161871135979888,0.0017682523620917
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_disasters,0.0582367116701776,0.476885091915846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_dia,0.0618144852668049,-0.267856200645356
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gems,-0.075559417158365,-0.0814777161829349
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gold,0.260344096571208,-0.0852864861963405
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_petro,-0.154220586363226,0.232644040195368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_other_sect_n,0.0748333511315307,0.0876208190094677
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_pc_nl_pre_oda,0.121299268305294,0.228669153036821
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_total_neighbor_projs,0.202279871446077,0.282704673362823
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_treated_other_funder_n,0.0752023335511342,0.671187154606059
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,political_stability,-0.0336903518997129,-0.0610731867321043
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,reg_quality,0.153120215982196,0.0371733729409889
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,rule_of_law,0.20521102322266,-0.0963861554581213
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_non_aligned_us,-0.270641859173763,-0.138815919611907
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,voice_accountability,-0.12810669183731,0.0588377272531071
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,corruption_control,0.0108570301625881,-0.0216367520874891
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,country_gini,-0.113993552457541,-0.0120360411431883
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,election_year,0.0116102068684964,-0.0401008014623973
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,gov_effectiveness,0.265849209399901,0.239428329064856
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,leader_birthplace,-0.028548937384032,-0.0685557756947162
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0900605828687774,0.11005498882254
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_min_to_city,-0.112891381904483,-0.206978343856605
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_avg_pop_dens,0.369974566102029,0.318999537731552
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_ch_loan_proj_n,-0.11852411631501,-0.144590083223916
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_disasters,0.114872493427255,0.117753803694749
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_dia,-0.0942719445098195,-0.049742057772388
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gems,-0.0680591798573734,0.0516166360314673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_gold,0.18930874134414,0.0528269212279372
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_dist_km_to_petro,-0.022871090639383,-0.0256480550177542
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_other_sect_n,1.20491603851312,0.993411867366401
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_pc_nl_pre_oda,0.2151287696511,0.122173466913564
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_total_neighbor_projs,-0.0389587578177545,0.0121813527563788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,log_treated_other_funder_n,0.0411879801843197,0.183327652540137
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,political_stability,0.0123079284932461,0.0693703504256062
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,reg_quality,-0.0229868308082217,-0.0573551029165764
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,rule_of_law,0.13703461483122,0.0717182719258788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_aligned_us,0.0282617240119778,-0.0328764007922673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,unsc_non_aligned_us,-0.0265587901882795,0.0919031086907444
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyX,.,voice_accountability,0.255992608964447,0.0665546575068479
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,corruption_control,,-0.36718195518368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,country_gini,,0.210634798600751
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,election_year,,0.211962079044429
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,gov_effectiveness,,-0.472398822183769
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,leader_birthplace,,0.374437748650625
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_min_to_city,,0.0392955074868594
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_pop_dens,,0.903313165032438
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_ch_loan_proj_n,,0.0017682523620917
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_disasters,,0.476885091915846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_dia,,-0.267856200645356
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gems,,-0.0814777161829349
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gold,,-0.0852864861963405
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_petro,,0.232644040195368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_other_sect_n,,0.0876208190094677
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_pc_nl_pre_oda,,0.228669153036821
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_total_neighbor_projs,,0.282704673362823
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_treated_other_funder_n,,0.671187154606059
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,political_stability,,-0.0610731867321043
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,reg_quality,,0.0371733729409889
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,rule_of_law,,-0.0963861554581213
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_non_aligned_us,,-0.138815919611907
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,voice_accountability,,0.0588377272531071
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,corruption_control,,-0.0216367520874891
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,country_gini,,-0.0120360411431883
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,election_year,,-0.0401008014623973
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,gov_effectiveness,,0.239428329064856
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,leader_birthplace,,-0.0685557756947162
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.11005498882254
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_min_to_city,,-0.206978343856605
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_avg_pop_dens,,0.318999537731552
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_ch_loan_proj_n,,-0.144590083223916
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_disasters,,0.117753803694749
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_dia,,-0.049742057772388
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gems,,0.0516166360314673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_gold,,0.0528269212279372
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_dist_km_to_petro,,-0.0256480550177542
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_other_sect_n,,0.993411867366401
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_pc_nl_pre_oda,,0.122173466913564
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_total_neighbor_projs,,0.0121813527563788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,log_treated_other_funder_n,,0.183327652540137
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,political_stability,,0.0693703504256062
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,reg_quality,,-0.0573551029165764
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,rule_of_law,,0.0717182719258788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_aligned_us,,-0.0328764007922673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,unsc_non_aligned_us,,0.0919031086907444
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyFE,.,voice_accountability,,0.0665546575068479
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,corruption_control,-0.0968768238835052,-0.36718195518368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,country_gini,0.0246420240821315,0.210634798600751
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,election_year,0.106379970777774,0.211962079044429
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,gov_effectiveness,-0.123183442279693,-0.472398822183769
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,leader_birthplace,0.0666727450862466,0.374437748650625
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_min_to_city,0.0543011543899775,0.0392955074868594
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_pop_dens,0.0499937884206884,0.903313165032438
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0224149661418046,0.0017682523620917
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_disasters,-0.107142095547167,0.476885091915846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_dia,-0.00339628637768329,-0.267856200645356
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gems,-0.111060140915215,-0.0814777161829349
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gold,0.13707803208381,-0.0852864861963405
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0289377533458172,0.232644040195368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_other_sect_n,-0.139910362102095,0.0876208190094677
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.149470853060474,0.228669153036821
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_total_neighbor_projs,0.155960531979797,0.282704673362823
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_treated_other_funder_n,0.116258570253851,0.671187154606059
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,political_stability,0.0211277029290793,-0.0610731867321043
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,reg_quality,0.0727174133807408,0.0371733729409889
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,rule_of_law,-0.00506722064863438,-0.0963861554581213
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0485454917512813,-0.138815919611907
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,voice_accountability,-0.0182644412573425,0.0588377272531071
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,corruption_control,-0.0208051178744069,-0.0216367520874891
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,country_gini,0.0181065995432435,-0.0120360411431883
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,election_year,0.0919685156550015,-0.0401008014623973
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,gov_effectiveness,0.157838485985999,0.239428329064856
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,leader_birthplace,-0.00226537024602237,-0.0685557756947162
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0542565858550506,0.11005498882254
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_min_to_city,-0.0716220338642597,-0.206978343856605
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_avg_pop_dens,0.299137793052942,0.318999537731552
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0497695967927837,-0.144590083223916
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_disasters,0.0113737254962333,0.117753803694749
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0924371571070518,-0.049742057772388
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gems,-0.216994229331613,0.0516166360314673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_gold,0.0261488380702214,0.0528269212279372
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_dist_km_to_petro,0.157101460397246,-0.0256480550177542
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_other_sect_n,1.28762575507157,0.993411867366401
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.167003335766529,0.122173466913564
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_total_neighbor_projs,-0.00826845839619834,0.0121813527563788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,log_treated_other_funder_n,0.064264294430595,0.183327652540137
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,political_stability,0.0463226940482843,0.0693703504256062
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,reg_quality,0.0242397307977074,-0.0573551029165764
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,rule_of_law,0.171927043497577,0.0717182719258788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_aligned_us,0.0338727957010332,-0.0328764007922673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,unsc_non_aligned_us,-0.109006176782991,0.0919031086907444
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_onlyXandFE,.,voice_accountability,0.19913533844054,0.0665546575068479
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,corruption_control,-0.0111996178285337,-0.36718195518368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,country_gini,0.0102654198743402,0.210634798600751
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,election_year,0.0185347382025783,0.211962079044429
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,gov_effectiveness,-0.0247947400363039,-0.472398822183769
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,leader_birthplace,-0.0153592400928014,0.374437748650625
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_3yr_pre_conflict_deaths,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_min_to_city,-0.0292689325672109,0.0392955074868594
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_pop_dens,0.02592724282993,0.903313165032438
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_ch_loan_proj_n,0.000712668867199669,0.0017682523620917
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_disasters,0.0094984664255751,0.476885091915846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_dia,-0.0322404312854634,-0.267856200645356
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gems,0.0102234488702379,-0.0814777161829349
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gold,-0.00881106011336674,-0.0852864861963405
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_petro,0.00244482628535479,0.232644040195368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_other_sect_n,-0.000555570423603073,0.0876208190094677
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_pc_nl_pre_oda,0.00432940263766766,0.228669153036821
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_total_neighbor_projs,-0.00657978936796997,0.282704673362823
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_treated_other_funder_n,0.0231644936255183,0.671187154606059
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,political_stability,-0.00925343303882971,-0.0610731867321043
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,reg_quality,-0.0300642093573692,0.0371733729409889
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,rule_of_law,-0.0211518832133157,-0.0963861554581213
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_non_aligned_us,-0.0106505218060915,-0.138815919611907
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,voice_accountability,-0.00829875306342721,0.0588377272531071
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,corruption_control,-0.00800327406679595,-0.0216367520874891
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,country_gini,-0.017299070416775,-0.0120360411431883
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,election_year,0.0323836110226608,-0.0401008014623973
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,gov_effectiveness,0.067869553641378,0.239428329064856
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,leader_birthplace,0.0312700125103505,-0.0685557756947162
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_3yr_pre_conflict_deaths,-0.00276414775595255,0.11005498882254
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_min_to_city,-0.0298181353823748,-0.206978343856605
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_avg_pop_dens,0.10316694665351,0.318999537731552
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_ch_loan_proj_n,-0.0526216762161043,-0.144590083223916
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_disasters,0.0437449560131095,0.117753803694749
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_dia,-0.0202792062575464,-0.049742057772388
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gems,0.01009437192115,0.0516166360314673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_gold,0.0691450283583256,0.0528269212279372
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_dist_km_to_petro,-0.030973121906864,-0.0256480550177542
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_other_sect_n,0.380985289412244,0.993411867366401
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_pc_nl_pre_oda,0.0371228080522346,0.122173466913564
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_total_neighbor_projs,-0.0173762078426121,0.0121813527563788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,log_treated_other_funder_n,0.00568857619189493,0.183327652540137
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,political_stability,-0.00166509932401819,0.0693703504256062
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,reg_quality,-0.00143575880618297,-0.0573551029165764
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,rule_of_law,0.01101073920203,0.0717182719258788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_aligned_us,-0.00718177099712327,-0.0328764007922673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,unsc_non_aligned_us,0.0146670798468386,0.0919031086907444
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withX,.,voice_accountability,0.071011608660193,0.0665546575068479
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,corruption_control,,-0.36718195518368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,country_gini,,0.210634798600751
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,election_year,,0.211962079044429
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,gov_effectiveness,,-0.472398822183769
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,leader_birthplace,,0.374437748650625
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_3yr_pre_conflict_deaths,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_min_to_city,,0.0392955074868594
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_pop_dens,,0.903313165032438
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_ch_loan_proj_n,,0.0017682523620917
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_disasters,,0.476885091915846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_dia,,-0.267856200645356
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gems,,-0.0814777161829349
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gold,,-0.0852864861963405
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_petro,,0.232644040195368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_other_sect_n,,0.0876208190094677
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_pc_nl_pre_oda,,0.228669153036821
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_total_neighbor_projs,,0.282704673362823
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_treated_other_funder_n,,0.671187154606059
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,political_stability,,-0.0610731867321043
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,reg_quality,,0.0371733729409889
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,rule_of_law,,-0.0963861554581213
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_non_aligned_us,,-0.138815919611907
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,voice_accountability,,0.0588377272531071
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,corruption_control,,-0.0216367520874891
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,country_gini,,-0.0120360411431883
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,election_year,,-0.0401008014623973
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,gov_effectiveness,,0.239428329064856
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,leader_birthplace,,-0.0685557756947162
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.11005498882254
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_min_to_city,,-0.206978343856605
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_avg_pop_dens,,0.318999537731552
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_ch_loan_proj_n,,-0.144590083223916
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_disasters,,0.117753803694749
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_dia,,-0.049742057772388
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gems,,0.0516166360314673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_gold,,0.0528269212279372
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_dist_km_to_petro,,-0.0256480550177542
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_other_sect_n,,0.993411867366401
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_pc_nl_pre_oda,,0.122173466913564
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_total_neighbor_projs,,0.0121813527563788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,log_treated_other_funder_n,,0.183327652540137
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,political_stability,,0.0693703504256062
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,reg_quality,,-0.0573551029165764
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,rule_of_law,,0.0717182719258788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_aligned_us,,-0.0328764007922673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,unsc_non_aligned_us,,0.0919031086907444
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withFE,.,voice_accountability,,0.0665546575068479
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,corruption_control,-0.0259805435989987,-0.36718195518368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,country_gini,0.00712514784740046,0.210634798600751
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,election_year,0.00766235954128163,0.211962079044429
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,gov_effectiveness,-0.0331557377750859,-0.472398822183769
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,leader_birthplace,0.00458271638897672,0.374437748650625
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_3yr_pre_conflict_deaths,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_min_to_city,-0.0250413998193108,0.0392955074868594
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_pop_dens,0.0305645628791535,0.903313165032438
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_ch_loan_proj_n,-0.0289709418499837,0.0017682523620917
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_disasters,0.0476443184696825,0.476885091915846
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_dia,-0.0290733081114014,-0.267856200645356
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gems,-0.00560226538567802,-0.0814777161829349
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gold,-0.0266880948957988,-0.0852864861963405
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_petro,0.0155110294488258,0.232644040195368
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_other_sect_n,0.0233269260149252,0.0876208190094677
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_pc_nl_pre_oda,0.0133242669503661,0.228669153036821
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_total_neighbor_projs,0.00808212744959732,0.282704673362823
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_treated_other_funder_n,0.0543819648167127,0.671187154606059
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,political_stability,-0.0161439158488063,-0.0610731867321043
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,reg_quality,-0.0184015482362153,0.0371733729409889
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,rule_of_law,-0.0209361768047716,-0.0963861554581213
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_aligned_us,,
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_non_aligned_us,0.00230556340073225,-0.138815919611907
ch,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,voice_accountability,-0.0179126300290225,0.0588377272531071
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,corruption_control,0.00517704122466982,-0.0216367520874891
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,country_gini,-0.0127566801651846,-0.0120360411431883
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,election_year,0.00333763823844404,-0.0401008014623973
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,gov_effectiveness,0.00209996098652488,0.239428329064856
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,leader_birthplace,-0.00167365231965918,-0.0685557756947162
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.00125644070605662,0.11005498882254
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_min_to_city,-0.0124153334373841,-0.206978343856605
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_avg_pop_dens,0.0164877037826227,0.318999537731552
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_ch_loan_proj_n,-0.00391790771362345,-0.144590083223916
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_disasters,0.00806728635405366,0.117753803694749
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_dia,-0.00183420968416613,-0.049742057772388
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gems,-0.010020894415211,0.0516166360314673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_gold,0.00118616890220438,0.0528269212279372
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_dist_km_to_petro,-0.00217056276509542,-0.0256480550177542
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_other_sect_n,0.0588495065418796,0.993411867366401
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_pc_nl_pre_oda,0.0103502411977409,0.122173466913564
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_total_neighbor_projs,-0.00368351513170725,0.0121813527563788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,log_treated_other_funder_n,0.00700624199962274,0.183327652540137
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,political_stability,0.00779124906352062,0.0693703504256062
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,reg_quality,0.00187436465454079,-0.0573551029165764
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,rule_of_law,0.00580647830727732,0.0717182719258788
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_aligned_us,-0.00710402799304707,-0.0328764007922673
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,unsc_non_aligned_us,0.00363676747365345,0.0919031086907444
wb,140,Water Supply and Sanitation (140),Water Supply and Sanitation,vt_withXandFE,.,voice_accountability,0.0145741130213721,0.0665546575068479
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,corruption_control,,330.849256114465
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,country_gini,,428.658485582585
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,election_year,,-47.9392022242467
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,gov_effectiveness,,332.118820462806
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,leader_birthplace,,-63.8189930357654
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_3yr_pre_conflict_deaths,,-61.5882337192095
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_min_to_city,,63.6390198956558
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_pop_dens,,58.5763480572077
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_ch_loan_proj_n,,-29.824332096993
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_disasters,,-72.6999620645872
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_dia,,-32.0526770920708
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gems,,-186.945518376057
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gold,,-31.362833160121
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_petro,,80.0734890530348
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_other_sect_n,,-39.2865107006897
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_total_neighbor_projs,,-44.5804380715904
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_treated_other_funder_n,,-50.9261729485019
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,political_stability,,231.541135324521
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,reg_quality,,285.453804636997
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,rule_of_law,,270.114156447464
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_aligned_us,,-26.7932426978576
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_non_aligned_us,,-35.9090315790304
ch,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,voice_accountability,,262.89403389502
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,corruption_control,,-0.056950344022347
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,country_gini,,0.0419732134007113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,election_year,,-0.0121769956025484
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,gov_effectiveness,,0.0676308403623985
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,leader_birthplace,,-0.0975761501109848
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0545917486350367
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_min_to_city,,-0.280642786289487
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_avg_pop_dens,,0.332918447451669
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_ch_loan_proj_n,,-0.0710325082920323
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_disasters,,-0.129297714972264
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_dia,,0.121684397973406
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gems,,0.0504313008095689
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_gold,,-0.0320129413596593
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_dist_km_to_petro,,0.132925125952251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_other_sect_n,,1.22222527036007
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_pc_nl_pre_oda,,0.0284902572494147
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_total_neighbor_projs,,0.273680783162165
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,log_treated_other_funder_n,,0.163251536553243
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,political_stability,,-0.0320918934491563
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,reg_quality,,0.0695645350704495
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,rule_of_law,,-0.00840643052689195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_aligned_us,,-0.00791820656971887
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,unsc_non_aligned_us,,0.132815823017559
wb,150,Government and Civil Society (150),Government and Civil Society,vt_noX,.,voice_accountability,,-0.0150789955956827
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,corruption_control,0.101209364971147,330.849256114465
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,country_gini,0.0206862001679847,428.658485582585
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,election_year,-0.00846562629565371,-47.9392022242467
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,gov_effectiveness,-0.0537829012237492,332.118820462806
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,leader_birthplace,0.0534368889592822,-63.8189930357654
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0585330515355121,-61.5882337192095
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_min_to_city,-0.101825270038098,63.6390198956558
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_pop_dens,-0.0416744784638284,58.5763480572077
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_ch_loan_proj_n,0.00829826977104043,-29.824332096993
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_disasters,0.0148533167317511,-72.6999620645872
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_dia,0.0532187745627014,-32.0526770920708
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gems,0.0580910113640129,-186.945518376057
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gold,0.0510974019765856,-31.362833160121
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_petro,0.045748688522726,80.0734890530348
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_other_sect_n,0.113706567753069,-39.2865107006897
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_total_neighbor_projs,0.0202622299455068,-44.5804380715904
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_treated_other_funder_n,0.00924544719979114,-50.9261729485019
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,political_stability,-0.0720398455485659,231.541135324521
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,reg_quality,0.0425579543039232,285.453804636997
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,rule_of_law,-0.0313309191539878,270.114156447464
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_aligned_us,0.0217083327286048,-26.7932426978576
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_non_aligned_us,-0.0880205197632363,-35.9090315790304
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,voice_accountability,0.0189818756654861,262.89403389502
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,corruption_control,-0.018587559349835,-0.056950344022347
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,country_gini,0.0229589595040323,0.0419732134007113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,election_year,-0.0164212525822186,-0.0121769956025484
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,gov_effectiveness,-0.0319003092870124,0.0676308403623985
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,leader_birthplace,0.0245063205622164,-0.0975761501109848
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0866460568510372,-0.0545917486350367
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_min_to_city,-0.0990825632773334,-0.280642786289487
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_avg_pop_dens,0.103159804528113,0.332918447451669
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_ch_loan_proj_n,-0.0202366518648273,-0.0710325082920323
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_disasters,-0.000133694461546884,-0.129297714972264
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_dia,-0.0109806071780622,0.121684397973406
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gems,-0.0615985431522133,0.0504313008095689
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_gold,-0.0221101812273264,-0.0320129413596593
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_dist_km_to_petro,0.0207513074949384,0.132925125952251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_other_sect_n,1.07444223135725,1.22222527036007
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_pc_nl_pre_oda,0.0349148435541544,0.0284902572494147
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_total_neighbor_projs,0.0611278557032362,0.273680783162165
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,log_treated_other_funder_n,0.0258068186067967,0.163251536553243
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,political_stability,0.0467475660843782,-0.0320918934491563
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,reg_quality,-0.063127933358775,0.0695645350704495
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,rule_of_law,0.0676929431967441,-0.00840643052689195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_aligned_us,-0.15426972847433,-0.00791820656971887
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,unsc_non_aligned_us,-0.0153237182646909,0.132815823017559
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyX,.,voice_accountability,-0.016531760743819,-0.0150789955956827
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,corruption_control,,330.849256114465
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,country_gini,,428.658485582585
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,election_year,,-47.9392022242467
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,gov_effectiveness,,332.118820462806
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,leader_birthplace,,-63.8189930357654
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-61.5882337192095
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_min_to_city,,63.6390198956558
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_pop_dens,,58.5763480572077
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_ch_loan_proj_n,,-29.824332096993
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_disasters,,-72.6999620645872
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_dia,,-32.0526770920708
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gems,,-186.945518376057
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gold,,-31.362833160121
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_petro,,80.0734890530348
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_other_sect_n,,-39.2865107006897
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_total_neighbor_projs,,-44.5804380715904
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_treated_other_funder_n,,-50.9261729485019
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,political_stability,,231.541135324521
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,reg_quality,,285.453804636997
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,rule_of_law,,270.114156447464
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_aligned_us,,-26.7932426978576
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_non_aligned_us,,-35.9090315790304
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,voice_accountability,,262.89403389502
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,corruption_control,,-0.056950344022347
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,country_gini,,0.0419732134007113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,election_year,,-0.0121769956025484
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,gov_effectiveness,,0.0676308403623985
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,leader_birthplace,,-0.0975761501109848
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0545917486350367
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_min_to_city,,-0.280642786289487
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_avg_pop_dens,,0.332918447451669
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_ch_loan_proj_n,,-0.0710325082920323
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_disasters,,-0.129297714972264
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_dia,,0.121684397973406
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gems,,0.0504313008095689
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_gold,,-0.0320129413596593
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_dist_km_to_petro,,0.132925125952251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_other_sect_n,,1.22222527036007
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_pc_nl_pre_oda,,0.0284902572494147
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_total_neighbor_projs,,0.273680783162165
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,log_treated_other_funder_n,,0.163251536553243
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,political_stability,,-0.0320918934491563
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,reg_quality,,0.0695645350704495
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,rule_of_law,,-0.00840643052689195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_aligned_us,,-0.00791820656971887
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,unsc_non_aligned_us,,0.132815823017559
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyFE,.,voice_accountability,,-0.0150789955956827
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,corruption_control,0.00811605975031858,330.849256114465
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,country_gini,0.100643057618291,428.658485582585
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,election_year,0.0147793583525305,-47.9392022242467
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,gov_effectiveness,0.020554475095123,332.118820462806
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,leader_birthplace,-0.0858898374066137,-63.8189930357654
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0918290784210352,-61.5882337192095
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_min_to_city,-0.0454171159304679,63.6390198956558
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_pop_dens,0.0229644728347194,58.5763480572077
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0747193994373182,-29.824332096993
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_disasters,0.0863824835792397,-72.6999620645872
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_dia,0.0449841627478597,-32.0526770920708
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gems,0.0099261543620378,-186.945518376057
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gold,-0.059800950270146,-31.362833160121
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0160491618188097,80.0734890530348
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_other_sect_n,0.00183800017461148,-39.2865107006897
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_total_neighbor_projs,0.079542300328602,-44.5804380715904
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_treated_other_funder_n,0.0631792998220526,-50.9261729485019
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,political_stability,-0.0423284148424846,231.541135324521
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,reg_quality,0.00855307406745909,285.453804636997
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,rule_of_law,-0.0162864247988903,270.114156447464
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_aligned_us,-0.0194347630068761,-26.7932426978576
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_non_aligned_us,-0.060411542523655,-35.9090315790304
ch,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,voice_accountability,0.0567043505772022,262.89403389502
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,corruption_control,-0.177088648974896,-0.056950344022347
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,country_gini,0.0132184060662994,0.0419732134007113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,election_year,-0.0208638300257689,-0.0121769956025484
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,gov_effectiveness,0.0592408870160594,0.0676308403623985
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,leader_birthplace,-0.0549166638590456,-0.0975761501109848
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0929120147414659,-0.0545917486350367
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_min_to_city,-0.123145988987525,-0.280642786289487
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_avg_pop_dens,0.0975000185379759,0.332918447451669
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0294423578120668,-0.0710325082920323
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_disasters,-0.0466619562870052,-0.129297714972264
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_dia,-0.160667594373226,0.121684397973406
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gems,0.0113450246257708,0.0504313008095689
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_gold,0.0516830077767371,-0.0320129413596593
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_dist_km_to_petro,0.223880760930479,0.132925125952251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_other_sect_n,1.84570872545269,1.22222527036007
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.00381436999887354,0.0284902572494147
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_total_neighbor_projs,0.302436534017332,0.273680783162165
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0618230251967886,0.163251536553243
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,political_stability,-0.0468226591870196,-0.0320918934491563
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,reg_quality,0.282205670773989,0.0695645350704495
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,rule_of_law,0.188418830409647,-0.00840643052689195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_aligned_us,-0.0929153725877474,-0.00791820656971887
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,unsc_non_aligned_us,0.0576869843108274,0.132815823017559
wb,150,Government and Civil Society (150),Government and Civil Society,vt_onlyXandFE,.,voice_accountability,-0.118617849275468,-0.0150789955956827
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,corruption_control,0.0500178335525565,330.849256114465
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,country_gini,0.0740182268735962,428.658485582585
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,election_year,0.0679382893326511,-47.9392022242467
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,gov_effectiveness,-0.077580368783092,332.118820462806
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,leader_birthplace,-0.0601987079435178,-63.8189930357654
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_3yr_pre_conflict_deaths,0.100807362304228,-61.5882337192095
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_min_to_city,-0.078317031696206,63.6390198956558
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_pop_dens,0.112228440460749,58.5763480572077
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_ch_loan_proj_n,0.0518902000424055,-29.824332096993
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_disasters,0.0888635447586641,-72.6999620645872
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_dia,0.0254516476076968,-32.0526770920708
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gems,0.0271202636766248,-186.945518376057
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gold,-0.198206498787621,-31.362833160121
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_petro,-0.0105506047955713,80.0734890530348
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_other_sect_n,0.156847940596171,-39.2865107006897
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_total_neighbor_projs,0.139858427601848,-44.5804380715904
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_treated_other_funder_n,0.0552988781593525,-50.9261729485019
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,political_stability,-0.0774427338456703,231.541135324521
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,reg_quality,0.00907167540630387,285.453804636997
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,rule_of_law,-0.0818616119492769,270.114156447464
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_aligned_us,0.0854275560449323,-26.7932426978576
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_non_aligned_us,-0.0814324910379982,-35.9090315790304
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,voice_accountability,-0.00942795371171096,262.89403389502
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,corruption_control,-0.0175934252326989,-0.056950344022347
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,country_gini,-0.0017405081226026,0.0419732134007113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,election_year,0.00508131472393758,-0.0121769956025484
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,gov_effectiveness,0.00062900347216784,0.0676308403623985
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,leader_birthplace,0.00545393708627731,-0.0975761501109848
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0115763652743791,-0.0545917486350367
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_min_to_city,-0.00512993414216905,-0.280642786289487
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_avg_pop_dens,0.0495823908550665,0.332918447451669
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_ch_loan_proj_n,-0.0296932420378916,-0.0710325082920323
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_disasters,-0.00396775053348529,-0.129297714972264
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_dia,0.00707794644942621,0.121684397973406
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gems,0.00605325315613302,0.0504313008095689
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_gold,0.00899006681691388,-0.0320129413596593
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_dist_km_to_petro,-0.0110602340719197,0.132925125952251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_other_sect_n,0.336933347767965,1.22222527036007
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_pc_nl_pre_oda,-0.00548873057472701,0.0284902572494147
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_total_neighbor_projs,0.0150915862436527,0.273680783162165
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,log_treated_other_funder_n,0.0160695236828173,0.163251536553243
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,political_stability,-0.00963051700382508,-0.0320918934491563
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,reg_quality,0.0189624270144854,0.0695645350704495
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,rule_of_law,0.00569399079686266,-0.00840643052689195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_aligned_us,-0.0322387712774822,-0.00791820656971887
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,unsc_non_aligned_us,0.0196702621033078,0.132815823017559
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withX,.,voice_accountability,-0.00707766248029648,-0.0150789955956827
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,corruption_control,,330.849256114465
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,country_gini,,428.658485582585
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,election_year,,-47.9392022242467
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,gov_effectiveness,,332.118820462806
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,leader_birthplace,,-63.8189930357654
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_3yr_pre_conflict_deaths,,-61.5882337192095
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_min_to_city,,63.6390198956558
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_pop_dens,,58.5763480572077
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_ch_loan_proj_n,,-29.824332096993
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_disasters,,-72.6999620645872
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_dia,,-32.0526770920708
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gems,,-186.945518376057
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gold,,-31.362833160121
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_petro,,80.0734890530348
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_other_sect_n,,-39.2865107006897
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_total_neighbor_projs,,-44.5804380715904
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_treated_other_funder_n,,-50.9261729485019
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,political_stability,,231.541135324521
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,reg_quality,,285.453804636997
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,rule_of_law,,270.114156447464
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_aligned_us,,-26.7932426978576
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_non_aligned_us,,-35.9090315790304
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,voice_accountability,,262.89403389502
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,corruption_control,,-0.056950344022347
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,country_gini,,0.0419732134007113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,election_year,,-0.0121769956025484
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,gov_effectiveness,,0.0676308403623985
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,leader_birthplace,,-0.0975761501109848
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0545917486350367
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_min_to_city,,-0.280642786289487
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_avg_pop_dens,,0.332918447451669
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_ch_loan_proj_n,,-0.0710325082920323
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_disasters,,-0.129297714972264
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_dia,,0.121684397973406
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gems,,0.0504313008095689
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_gold,,-0.0320129413596593
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_dist_km_to_petro,,0.132925125952251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_other_sect_n,,1.22222527036007
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_pc_nl_pre_oda,,0.0284902572494147
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_total_neighbor_projs,,0.273680783162165
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,log_treated_other_funder_n,,0.163251536553243
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,political_stability,,-0.0320918934491563
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,reg_quality,,0.0695645350704495
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,rule_of_law,,-0.00840643052689195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_aligned_us,,-0.00791820656971887
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,unsc_non_aligned_us,,0.132815823017559
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withFE,.,voice_accountability,,-0.0150789955956827
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,corruption_control,0.000382840490492529,330.849256114465
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,country_gini,0.00785797117976481,428.658485582585
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,election_year,-0.000343546549865913,-47.9392022242467
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,gov_effectiveness,-0.000679906453879083,332.118820462806
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,leader_birthplace,0.0107060534766108,-63.8189930357654
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.000596146044554439,-61.5882337192095
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_min_to_city,0.00173217123141512,63.6390198956558
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_pop_dens,0.00753782242769377,58.5763480572077
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_ch_loan_proj_n,0.0053065381491622,-29.824332096993
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_disasters,0.00224148406239748,-72.6999620645872
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_dia,0.00352223428082651,-32.0526770920708
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gems,0.000611356629233343,-186.945518376057
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gold,0.00364216171758016,-31.362833160121
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_petro,0.0007101657691237,80.0734890530348
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_other_sect_n,0.0120868261868578,-39.2865107006897
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_total_neighbor_projs,-0.000826912224947484,-44.5804380715904
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_treated_other_funder_n,0.00251130040389301,-50.9261729485019
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,political_stability,-9.54072712920566e-05,231.541135324521
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,reg_quality,-0.00352023106519506,285.453804636997
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,rule_of_law,-0.00310548323323007,270.114156447464
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_aligned_us,0.00241575679334472,-26.7932426978576
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_non_aligned_us,-0.00445652889902723,-35.9090315790304
ch,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,voice_accountability,-0.00179018655733673,262.89403389502
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,corruption_control,-0.0160794042624185,-0.056950344022347
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,country_gini,0.00899235803866822,0.0419732134007113
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,election_year,0.00578705166815653,-0.0121769956025484
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,gov_effectiveness,0.000536220474168672,0.0676308403623985
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,leader_birthplace,-0.00520280389115271,-0.0975761501109848
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0412400294747272,-0.0545917486350367
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_min_to_city,-0.0490336303145156,-0.280642786289487
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_avg_pop_dens,0.0490345834789332,0.332918447451669
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_ch_loan_proj_n,-0.012738919714516,-0.0710325082920323
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_disasters,-0.0372474110554086,-0.129297714972264
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_dia,0.00490107020654248,0.121684397973406
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gems,0.0264094578498044,0.0504313008095689
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_gold,0.0020455816789763,-0.0320129413596593
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_dist_km_to_petro,0.0191289173671976,0.132925125952251
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_other_sect_n,0.436023959294023,1.22222527036007
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_pc_nl_pre_oda,0.0217180259485102,0.0284902572494147
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_total_neighbor_projs,0.0335083775036045,0.273680783162165
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,log_treated_other_funder_n,0.00759122230403565,0.163251536553243
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,political_stability,0.00457388762501075,-0.0320918934491563
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,reg_quality,0.00688722418504783,0.0695645350704495
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,rule_of_law,-0.0161313052894548,-0.00840643052689195
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_aligned_us,-0.0340923904674153,-0.00791820656971887
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,unsc_non_aligned_us,-0.00993679825798082,0.132815823017559
wb,150,Government and Civil Society (150),Government and Civil Society,vt_withXandFE,.,voice_accountability,-0.0152331734285688,-0.0150789955956827
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,corruption_control,,41.1117250604516
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,country_gini,,20.864428587495
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,election_year,,-4.29678629010597
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,gov_effectiveness,,61.5865883122021
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,leader_birthplace,,-11.0924608592836
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_3yr_pre_conflict_deaths,,-89.929273663098
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_min_to_city,,2.07396314195127
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_pop_dens,,42.8296835842866
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_ch_loan_proj_n,,-33.9930349546928
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_disasters,,46.602910839694
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_dia,,-4.40538801283887
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gems,,-1.388300654598
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gold,,13.1188056987239
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_petro,,2.83919867507977
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_other_sect_n,,-40.0436391826628
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_pc_nl_pre_oda,,0.441250438293728
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_total_neighbor_projs,,30.6056935204209
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_treated_other_funder_n,,22.9313080805798
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,political_stability,,36.0099885256958
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,reg_quality,,65.9231847155944
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,rule_of_law,,37.7713167132867
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_non_aligned_us,,16.6838876951027
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,voice_accountability,,24.2133561967222
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,corruption_control,,-7.29203824887784
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,country_gini,,0.563252858920467
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,election_year,,-0.0515090185054976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,gov_effectiveness,,-6.85396515783659
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,leader_birthplace,,0.248026146385796
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_3yr_pre_conflict_deaths,,2.56845531812412
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_min_to_city,,-3.2524505931994
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_avg_pop_dens,,3.98562956663377
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_ch_loan_proj_n,,2.50835739067238
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_disasters,,-2.8880106654743
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_dia,,0.384235711819519
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gems,,-0.740650911964993
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_gold,,-2.53825845419465
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_dist_km_to_petro,,2.81473066269392
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_other_sect_n,,9.42706942806388
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_pc_nl_pre_oda,,0.637174647035508
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_total_neighbor_projs,,0.652775858169447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,log_treated_other_funder_n,,3.99614510241808
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,political_stability,,-2.85081469305759
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,reg_quality,,-5.27222465500224
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,rule_of_law,,-7.38970889294598
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_aligned_us,,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,unsc_non_aligned_us,,-1.58618802573304
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_noX,.,voice_accountability,,-7.30527158467618
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,corruption_control,-0.0354824158549315,41.1117250604516
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,country_gini,0.0144430453481613,20.864428587495
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,election_year,0.0175007011182599,-4.29678629010597
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,gov_effectiveness,0.0262848822306828,61.5865883122021
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,leader_birthplace,0.0767489334941129,-11.0924608592836
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0379395470768263,-89.929273663098
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_min_to_city,0.0470083141274517,2.07396314195127
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_pop_dens,0.258742082491517,42.8296835842866
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_ch_loan_proj_n,-0.020751706194131,-33.9930349546928
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_disasters,0.02058671456296,46.602910839694
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_dia,-0.0789043724536895,-4.40538801283887
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gems,-0.00678503715666011,-1.388300654598
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gold,0.0436585768953955,13.1188056987239
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_petro,-0.0592739425599576,2.83919867507977
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_other_sect_n,0.15512566018852,-40.0436391826628
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_pc_nl_pre_oda,0.0204563411045849,0.441250438293728
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_total_neighbor_projs,-0.112519207051951,30.6056935204209
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_treated_other_funder_n,0.0678205292671808,22.9313080805798
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,political_stability,-0.149158877376473,36.0099885256958
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,reg_quality,0.00969898731214958,65.9231847155944
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,rule_of_law,0.065909213671333,37.7713167132867
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_non_aligned_us,-0.0627907467447074,16.6838876951027
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,voice_accountability,-0.0900645323656478,24.2133561967222
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,corruption_control,0.0801956138387301,-7.29203824887784
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,country_gini,0.00613761348999154,0.563252858920467
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,election_year,0.0257903161458687,-0.0515090185054976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,gov_effectiveness,-0.25450256168842,-6.85396515783659
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,leader_birthplace,0.0822280411794521,0.248026146385796
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.102929930128119,2.56845531812412
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_min_to_city,-0.0189856117218731,-3.2524505931994
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_avg_pop_dens,0.0951148036285303,3.98562956663377
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_ch_loan_proj_n,0.0435635117255049,2.50835739067238
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_disasters,0.0565258414205163,-2.8880106654743
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_dia,0.0117285824706778,0.384235711819519
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gems,0.0743786782771346,-0.740650911964993
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_gold,0.0776525644678623,-2.53825845419465
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_dist_km_to_petro,-0.0393122282437977,2.81473066269392
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_other_sect_n,0.584915315359915,9.42706942806388
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_pc_nl_pre_oda,-0.00747986132977462,0.637174647035508
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_total_neighbor_projs,-0.0688353674719071,0.652775858169447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,log_treated_other_funder_n,-0.0211435765307333,3.99614510241808
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,political_stability,0.184619077444067,-2.85081469305759
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,reg_quality,0.0592542145657336,-5.27222465500224
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,rule_of_law,0.093734966027547,-7.38970889294598
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_aligned_us,,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,unsc_non_aligned_us,-0.0150768226943869,-1.58618802573304
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyX,.,voice_accountability,-0.0594744145870218,-7.30527158467618
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,corruption_control,,41.1117250604516
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,country_gini,,20.864428587495
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,election_year,,-4.29678629010597
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,gov_effectiveness,,61.5865883122021
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,leader_birthplace,,-11.0924608592836
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-89.929273663098
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_min_to_city,,2.07396314195127
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_pop_dens,,42.8296835842866
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_ch_loan_proj_n,,-33.9930349546928
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_disasters,,46.602910839694
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_dia,,-4.40538801283887
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gems,,-1.388300654598
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gold,,13.1188056987239
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_petro,,2.83919867507977
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_other_sect_n,,-40.0436391826628
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_pc_nl_pre_oda,,0.441250438293728
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_total_neighbor_projs,,30.6056935204209
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_treated_other_funder_n,,22.9313080805798
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,political_stability,,36.0099885256958
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,reg_quality,,65.9231847155944
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,rule_of_law,,37.7713167132867
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_non_aligned_us,,16.6838876951027
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,voice_accountability,,24.2133561967222
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,corruption_control,,-7.29203824887784
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,country_gini,,0.563252858920467
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,election_year,,-0.0515090185054976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,gov_effectiveness,,-6.85396515783659
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,leader_birthplace,,0.248026146385796
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,2.56845531812412
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_min_to_city,,-3.2524505931994
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_avg_pop_dens,,3.98562956663377
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_ch_loan_proj_n,,2.50835739067238
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_disasters,,-2.8880106654743
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_dia,,0.384235711819519
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gems,,-0.740650911964993
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_gold,,-2.53825845419465
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_dist_km_to_petro,,2.81473066269392
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_other_sect_n,,9.42706942806388
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_pc_nl_pre_oda,,0.637174647035508
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_total_neighbor_projs,,0.652775858169447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,log_treated_other_funder_n,,3.99614510241808
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,political_stability,,-2.85081469305759
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,reg_quality,,-5.27222465500224
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,rule_of_law,,-7.38970889294598
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_aligned_us,,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,unsc_non_aligned_us,,-1.58618802573304
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyFE,.,voice_accountability,,-7.30527158467618
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,corruption_control,-0.225745684280996,41.1117250604516
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,country_gini,0.251457459479562,20.864428587495
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,election_year,0.21024039708077,-4.29678629010597
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,gov_effectiveness,-0.230479442402708,61.5865883122021
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,leader_birthplace,0.00595173196867278,-11.0924608592836
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.194469670057323,-89.929273663098
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_min_to_city,-0.190768960416317,2.07396314195127
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_pop_dens,0.22320504197618,42.8296835842866
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_ch_loan_proj_n,0.11438284719362,-33.9930349546928
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_disasters,-0.0162677075713828,46.602910839694
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_dia,0.0199079362116754,-4.40538801283887
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gems,0.130121477460488,-1.388300654598
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0533592127216983,13.1188056987239
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_petro,-0.137255899230951,2.83919867507977
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_other_sect_n,0.350836068242728,-40.0436391826628
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0227789436094495,0.441250438293728
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_total_neighbor_projs,0.0559434668626684,30.6056935204209
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_treated_other_funder_n,0.0846640674490516,22.9313080805798
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,political_stability,-0.0325349427200868,36.0099885256958
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,reg_quality,0.527009766101855,65.9231847155944
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,rule_of_law,-0.0939986268070107,37.7713167132867
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_non_aligned_us,-0.115922758243951,16.6838876951027
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,voice_accountability,-0.258371622860425,24.2133561967222
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,corruption_control,0.114738756222647,-7.29203824887784
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,country_gini,-0.047723944187168,0.563252858920467
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,election_year,0.0390480610355759,-0.0515090185054976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,gov_effectiveness,-0.0372566548548634,-6.85396515783659
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,leader_birthplace,0.0720767511799704,0.248026146385796
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0262802217155592,2.56845531812412
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_min_to_city,-0.0804113868996497,-3.2524505931994
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_avg_pop_dens,0.0423654708266258,3.98562956663377
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.00246557373553457,2.50835739067238
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_disasters,-0.00511155638843742,-2.8880106654743
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_dia,-0.028869826309383,0.384235711819519
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gems,0.0827165912091731,-0.740650911964993
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_gold,0.0222703538276257,-2.53825845419465
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_dist_km_to_petro,0.0115266493707894,2.81473066269392
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_other_sect_n,0.315280948243931,9.42706942806388
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0502997433394153,0.637174647035508
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_total_neighbor_projs,0.00549455076456033,0.652775858169447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0560298301093376,3.99614510241808
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,political_stability,0.0387212879210692,-2.85081469305759
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,reg_quality,0.00163029536604877,-5.27222465500224
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,rule_of_law,0.00429513482376911,-7.38970889294598
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_aligned_us,,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0309246526192795,-1.58618802573304
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_onlyXandFE,.,voice_accountability,-0.111571632539856,-7.30527158467618
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,corruption_control,-0.0192618487565782,41.1117250604516
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,country_gini,0.0108846508711573,20.864428587495
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,election_year,0.0272843979432934,-4.29678629010597
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,gov_effectiveness,0.00358244921546411,61.5865883122021
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,leader_birthplace,-0.0222374960780207,-11.0924608592836
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_3yr_pre_conflict_deaths,-0.00558820573729537,-89.929273663098
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_min_to_city,-0.0170050516026094,2.07396314195127
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_pop_dens,0.02797584067157,42.8296835842866
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_ch_loan_proj_n,0.0936595614021572,-33.9930349546928
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_disasters,-0.0283407911984172,46.602910839694
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_dia,0.0144557898724452,-4.40538801283887
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gems,0.00091940375510603,-1.388300654598
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gold,-0.0240619580068962,13.1188056987239
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_petro,-0.0111403473792599,2.83919867507977
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_other_sect_n,0.0410065547685302,-40.0436391826628
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_pc_nl_pre_oda,-0.00676516775041915,0.441250438293728
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_total_neighbor_projs,-0.0146051044820355,30.6056935204209
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_treated_other_funder_n,0.0471812818804775,22.9313080805798
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,political_stability,-0.00290611269534578,36.0099885256958
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,reg_quality,-0.0146573228645143,65.9231847155944
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,rule_of_law,-0.0138101013191051,37.7713167132867
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_non_aligned_us,-0.00670468197669677,16.6838876951027
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,voice_accountability,-0.00933618733659364,24.2133561967222
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,corruption_control,0.0248545991355778,-7.29203824887784
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,country_gini,0.0117180912522608,0.563252858920467
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,election_year,0.0176533781562477,-0.0515090185054976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,gov_effectiveness,0.0244888841680946,-6.85396515783659
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,leader_birthplace,-0.0351654830376972,0.248026146385796
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_3yr_pre_conflict_deaths,0.0219343676697377,2.56845531812412
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_min_to_city,-0.00406536319409495,-3.2524505931994
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_avg_pop_dens,0.00206082056509331,3.98562956663377
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_ch_loan_proj_n,0.0126081320265046,2.50835739067238
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_disasters,-0.00550263165117904,-2.8880106654743
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_dia,0.0185741054965184,0.384235711819519
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gems,0.00359989999094978,-0.740650911964993
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_gold,-0.00222438640892507,-2.53825845419465
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_dist_km_to_petro,-0.000650310843484469,2.81473066269392
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_other_sect_n,0.162156828846729,9.42706942806388
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_pc_nl_pre_oda,0.0357809653296106,0.637174647035508
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_total_neighbor_projs,0.00766300438903221,0.652775858169447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,log_treated_other_funder_n,0.00814300997881357,3.99614510241808
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,political_stability,-0.00556279833894196,-2.85081469305759
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,reg_quality,-0.0043548356834798,-5.27222465500224
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,rule_of_law,-0.0125548325083212,-7.38970889294598
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_aligned_us,,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,unsc_non_aligned_us,-0.00262722074985437,-1.58618802573304
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withX,.,voice_accountability,-0.0118468825379389,-7.30527158467618
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,corruption_control,,41.1117250604516
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,country_gini,,20.864428587495
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,election_year,,-4.29678629010597
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,gov_effectiveness,,61.5865883122021
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,leader_birthplace,,-11.0924608592836
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_3yr_pre_conflict_deaths,,-89.929273663098
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_min_to_city,,2.07396314195127
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_pop_dens,,42.8296835842866
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_ch_loan_proj_n,,-33.9930349546928
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_disasters,,46.602910839694
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_dia,,-4.40538801283887
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gems,,-1.388300654598
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gold,,13.1188056987239
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_petro,,2.83919867507977
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_other_sect_n,,-40.0436391826628
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_pc_nl_pre_oda,,0.441250438293728
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_total_neighbor_projs,,30.6056935204209
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_treated_other_funder_n,,22.9313080805798
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,political_stability,,36.0099885256958
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,reg_quality,,65.9231847155944
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,rule_of_law,,37.7713167132867
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_non_aligned_us,,16.6838876951027
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,voice_accountability,,24.2133561967222
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,corruption_control,,-7.29203824887784
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,country_gini,,0.563252858920467
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,election_year,,-0.0515090185054976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,gov_effectiveness,,-6.85396515783659
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,leader_birthplace,,0.248026146385796
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_3yr_pre_conflict_deaths,,2.56845531812412
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_min_to_city,,-3.2524505931994
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_avg_pop_dens,,3.98562956663377
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_ch_loan_proj_n,,2.50835739067238
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_disasters,,-2.8880106654743
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_dia,,0.384235711819519
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gems,,-0.740650911964993
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_gold,,-2.53825845419465
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_dist_km_to_petro,,2.81473066269392
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_other_sect_n,,9.42706942806388
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_pc_nl_pre_oda,,0.637174647035508
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_total_neighbor_projs,,0.652775858169447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,log_treated_other_funder_n,,3.99614510241808
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,political_stability,,-2.85081469305759
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,reg_quality,,-5.27222465500224
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,rule_of_law,,-7.38970889294598
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_aligned_us,,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,unsc_non_aligned_us,,-1.58618802573304
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withFE,.,voice_accountability,,-7.30527158467618
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,corruption_control,-0.016644511506893,41.1117250604516
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,country_gini,0.0136884090566304,20.864428587495
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,election_year,7.78965622885119e-05,-4.29678629010597
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,gov_effectiveness,-0.0115477376361371,61.5865883122021
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,leader_birthplace,-0.0145561972167384,-11.0924608592836
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.00874637626198935,-89.929273663098
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_min_to_city,-0.0191692330602382,2.07396314195127
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_pop_dens,0.0192330806990503,42.8296835842866
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_ch_loan_proj_n,0.0295170677988767,-33.9930349546928
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_disasters,-0.00642390790977338,46.602910839694
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_dia,-0.00308407121396158,-4.40538801283887
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gems,-0.00268069260986521,-1.388300654598
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gold,-0.0220241231432739,13.1188056987239
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_petro,0.000896851703291768,2.83919867507977
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_other_sect_n,0.0245400359237059,-40.0436391826628
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_pc_nl_pre_oda,-0.00377640035003478,0.441250438293728
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_total_neighbor_projs,-0.00634495279780876,30.6056935204209
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_treated_other_funder_n,0.021629301283393,22.9313080805798
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,political_stability,0.000567758737888677,36.0099885256958
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,reg_quality,-0.00857710899115801,65.9231847155944
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,rule_of_law,-0.0101159707875927,37.7713167132867
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_aligned_us,,
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_non_aligned_us,-0.00560629422950893,16.6838876951027
ch,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,voice_accountability,-0.00390176441149369,24.2133561967222
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,corruption_control,0.0363336358964433,-7.29203824887784
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,country_gini,-0.00520228653098498,0.563252858920467
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,election_year,0.00759197282139258,-0.0515090185054976
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,gov_effectiveness,-0.0438184451847332,-6.85396515783659
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,leader_birthplace,0.0129535249934956,0.248026146385796
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0413733659690325,2.56845531812412
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_min_to_city,-0.0441401797533032,-3.2524505931994
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_avg_pop_dens,-0.00598281681654043,3.98562956663377
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_ch_loan_proj_n,-0.0255813484080076,2.50835739067238
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_disasters,0.0351332212262786,-2.8880106654743
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_dia,0.0232512904371833,0.384235711819519
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gems,0.0388251304440199,-0.740650911964993
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_gold,0.00517901511862875,-2.53825845419465
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_dist_km_to_petro,-0.000678138071962161,2.81473066269392
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_other_sect_n,0.295561240296853,9.42706942806388
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_pc_nl_pre_oda,0.0433077719295358,0.637174647035508
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_total_neighbor_projs,0.0117576101934531,0.652775858169447
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,log_treated_other_funder_n,-0.000139033246086869,3.99614510241808
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,political_stability,0.000248376395929868,-2.85081469305759
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,reg_quality,0.0231127436333911,-5.27222465500224
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,rule_of_law,0.014011502139328,-7.38970889294598
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_aligned_us,,
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,unsc_non_aligned_us,-0.0389506864957988,-1.58618802573304
wb,160,Other Social Infrastructure and Services (160),Other Social Infrastructure and Services,vt_withXandFE,.,voice_accountability,-0.0539360623259571,-7.30527158467618
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,corruption_control,,0.0305456353129212
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,country_gini,,0.469675447581279
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,election_year,,-0.034528747019814
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,gov_effectiveness,,0.314526804317712
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,leader_birthplace,,-0.000573789920866539
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_3yr_pre_conflict_deaths,,0.330882271551456
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_min_to_city,,-0.316110965502718
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_pop_dens,,0.79267724940835
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_ch_loan_proj_n,,0.0141525944286749
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_disasters,,0.00936689047410291
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_dia,,0.62436633681279
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gems,,0.37870026111943
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gold,,0.0705437835643708
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_petro,,-0.0452364347322354
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_other_sect_n,,0.12749765802418
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_pc_nl_pre_oda,,0.210882382000696
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_total_neighbor_projs,,0.214433093041836
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_treated_other_funder_n,,0.354715443052248
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,political_stability,,-0.0229798826450711
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,reg_quality,,-0.16661405736036
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,rule_of_law,,-0.0019377515384224
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_aligned_us,,0.04888119584826
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_non_aligned_us,,0.0241901355588509
ch,210,Transport and Storage (210),Transport and Storage,vt_noX,.,voice_accountability,,-0.0587005447487961
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,corruption_control,,-0.00705457494411874
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,country_gini,,0.0740753784557665
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,election_year,,0.0055609171492791
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,gov_effectiveness,,-0.00538332330901346
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,leader_birthplace,,0.0999188939152749
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0620920159154473
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_min_to_city,,-0.226706524003192
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_avg_pop_dens,,0.276519196030109
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_ch_loan_proj_n,,-0.0355588988544981
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_disasters,,-0.104391163618451
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_dia,,-0.00783022833524102
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gems,,0.0519379038947046
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_gold,,0.0080200183755953
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_dist_km_to_petro,,0.0191490629009381
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_other_sect_n,,1.13483661228823
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_pc_nl_pre_oda,,0.111551466248568
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_total_neighbor_projs,,0.277574717961728
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,log_treated_other_funder_n,,-0.122895893249502
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,political_stability,,-0.189443539656481
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,reg_quality,,0.0658474172603957
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,rule_of_law,,-0.0669330442371541
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_aligned_us,,0.012708018932381
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,unsc_non_aligned_us,,0.145303077796773
wb,210,Transport and Storage (210),Transport and Storage,vt_noX,.,voice_accountability,,-0.0314533882448894
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,corruption_control,-0.00538893662393107,0.0305456353129212
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,country_gini,0.272678034259011,0.469675447581279
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,election_year,0.00811845879070589,-0.034528747019814
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,gov_effectiveness,0.268902400135996,0.314526804317712
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,leader_birthplace,-0.000723620578646802,-0.000573789920866539
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.306259927973113,0.330882271551456
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_min_to_city,0.0119273786246777,-0.316110965502718
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_pop_dens,0.542821867614983,0.79267724940835
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_ch_loan_proj_n,-0.0575943101383771,0.0141525944286749
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_disasters,0.0460702179092885,0.00936689047410291
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_dia,0.14016500269994,0.62436633681279
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gems,0.251034051813185,0.37870026111943
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gold,0.0828148193843659,0.0705437835643708
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_petro,0.17068605661392,-0.0452364347322354
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_other_sect_n,0.036123605687184,0.12749765802418
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_pc_nl_pre_oda,0.229933480395119,0.210882382000696
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_total_neighbor_projs,0.181435161866261,0.214433093041836
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_treated_other_funder_n,-0.0112758423388007,0.354715443052248
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,political_stability,0.00489942162297667,-0.0229798826450711
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,reg_quality,-0.184559601596549,-0.16661405736036
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,rule_of_law,0.0306570887239674,-0.0019377515384224
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_aligned_us,-0.0521774127706707,0.04888119584826
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_non_aligned_us,-0.166089274250047,0.0241901355588509
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,voice_accountability,0.0759407979523922,-0.0587005447487961
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,corruption_control,0.080416169550737,-0.00705457494411874
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,country_gini,-0.151543930452313,0.0740753784557665
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,election_year,0.128555609416215,0.0055609171492791
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,gov_effectiveness,0.244162170141938,-0.00538332330901346
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,leader_birthplace,-0.00460512463003423,0.0999188939152749
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.123971188515422,-0.0620920159154473
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_min_to_city,-0.157485732734203,-0.226706524003192
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_avg_pop_dens,0.342994879707692,0.276519196030109
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_ch_loan_proj_n,-0.206769095470758,-0.0355588988544981
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_disasters,0.163422469105553,-0.104391163618451
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_dia,-0.15964297549799,-0.00783022833524102
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gems,0.0186418380588294,0.0519379038947046
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_gold,0.0918479932285839,0.0080200183755953
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_dist_km_to_petro,0.04579589644447,0.0191490629009381
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_other_sect_n,1.44680255360902,1.13483661228823
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_pc_nl_pre_oda,0.34721381328064,0.111551466248568
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_total_neighbor_projs,0.338073247037827,0.277574717961728
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,log_treated_other_funder_n,-0.171986989015705,-0.122895893249502
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,political_stability,-0.384364679753802,-0.189443539656481
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,reg_quality,0.289791140904414,0.0658474172603957
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,rule_of_law,-0.237047658953821,-0.0669330442371541
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_aligned_us,-0.254134475923947,0.012708018932381
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,unsc_non_aligned_us,0.136662626168676,0.145303077796773
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyX,.,voice_accountability,-0.192042907821012,-0.0314533882448894
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,corruption_control,,0.0305456353129212
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,country_gini,,0.469675447581279
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,election_year,,-0.034528747019814
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,gov_effectiveness,,0.314526804317712
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,leader_birthplace,,-0.000573789920866539
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.330882271551456
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_min_to_city,,-0.316110965502718
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_pop_dens,,0.79267724940835
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_ch_loan_proj_n,,0.0141525944286749
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_disasters,,0.00936689047410291
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_dia,,0.62436633681279
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gems,,0.37870026111943
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gold,,0.0705437835643708
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_petro,,-0.0452364347322354
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_other_sect_n,,0.12749765802418
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_pc_nl_pre_oda,,0.210882382000696
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_total_neighbor_projs,,0.214433093041836
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_treated_other_funder_n,,0.354715443052248
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,political_stability,,-0.0229798826450711
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,reg_quality,,-0.16661405736036
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,rule_of_law,,-0.0019377515384224
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_aligned_us,,0.04888119584826
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_non_aligned_us,,0.0241901355588509
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,voice_accountability,,-0.0587005447487961
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,corruption_control,,-0.00705457494411874
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,country_gini,,0.0740753784557665
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,election_year,,0.0055609171492791
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,gov_effectiveness,,-0.00538332330901346
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,leader_birthplace,,0.0999188939152749
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0620920159154473
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_min_to_city,,-0.226706524003192
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_avg_pop_dens,,0.276519196030109
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_ch_loan_proj_n,,-0.0355588988544981
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_disasters,,-0.104391163618451
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_dia,,-0.00783022833524102
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gems,,0.0519379038947046
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_gold,,0.0080200183755953
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_dist_km_to_petro,,0.0191490629009381
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_other_sect_n,,1.13483661228823
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_pc_nl_pre_oda,,0.111551466248568
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_total_neighbor_projs,,0.277574717961728
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,log_treated_other_funder_n,,-0.122895893249502
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,political_stability,,-0.189443539656481
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,reg_quality,,0.0658474172603957
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,rule_of_law,,-0.0669330442371541
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_aligned_us,,0.012708018932381
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,unsc_non_aligned_us,,0.145303077796773
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyFE,.,voice_accountability,,-0.0314533882448894
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,corruption_control,0.013819959033281,0.0305456353129212
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,country_gini,-0.00557825643452826,0.469675447581279
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,election_year,-0.0180908374115853,-0.034528747019814
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,gov_effectiveness,0.0281632794579493,0.314526804317712
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,leader_birthplace,0.0673298902996017,-0.000573789920866539
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.183645148309856,0.330882271551456
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_min_to_city,0.0099614704260603,-0.316110965502718
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_pop_dens,0.0683177228644489,0.79267724940835
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0438035982102175,0.0141525944286749
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_disasters,-0.00031647075433282,0.00936689047410291
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_dia,0.0030578342080116,0.62436633681279
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gems,0.12655773867853,0.37870026111943
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gold,-0.031980481231585,0.0705437835643708
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0233134342159607,-0.0452364347322354
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_other_sect_n,0.0385291952267426,0.12749765802418
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0153350027278065,0.210882382000696
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_total_neighbor_projs,0.0012099639623194,0.214433093041836
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0538104276359092,0.354715443052248
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,political_stability,0.00205820892006159,-0.0229798826450711
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,reg_quality,-0.0741091285971893,-0.16661405736036
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,rule_of_law,-0.0620387162920136,-0.0019377515384224
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_aligned_us,0.0421345330122715,0.04888119584826
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_non_aligned_us,0.129447346516013,0.0241901355588509
ch,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,voice_accountability,0.0465474532451498,-0.0587005447487961
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,corruption_control,0.0546606473217267,-0.00705457494411874
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,country_gini,0.0238554820930581,0.0740753784557665
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,election_year,0.00922826685011374,0.0055609171492791
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,gov_effectiveness,0.100515395756813,-0.00538332330901346
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,leader_birthplace,-0.0660521281138096,0.0999188939152749
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0768771609291416,-0.0620920159154473
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_min_to_city,-0.021450062613003,-0.226706524003192
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_avg_pop_dens,0.168370749335737,0.276519196030109
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.018940915770372,-0.0355588988544981
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_disasters,-0.0306910815834992,-0.104391163618451
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0255238562775774,-0.00783022833524102
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0569339512661103,0.0519379038947046
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_gold,0.00555922693107274,0.0080200183755953
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_dist_km_to_petro,0.00778775854036214,0.0191490629009381
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_other_sect_n,0.824642349146312,1.13483661228823
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.18373724923117,0.111551466248568
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_total_neighbor_projs,0.145231270380322,0.277574717961728
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0432152521051501,-0.122895893249502
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,political_stability,-0.227957433499408,-0.189443539656481
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,reg_quality,0.0461199114192271,0.0658474172603957
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,rule_of_law,-0.145965961404147,-0.0669330442371541
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_aligned_us,0.0066933861095423,0.012708018932381
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,unsc_non_aligned_us,0.0200895043648764,0.145303077796773
wb,210,Transport and Storage (210),Transport and Storage,vt_onlyXandFE,.,voice_accountability,-0.00541714165825392,-0.0314533882448894
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,corruption_control,-0.00479741483344705,0.0305456353129212
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,country_gini,0.0344013237871702,0.469675447581279
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,election_year,-0.069210378457803,-0.034528747019814
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,gov_effectiveness,0.0240553387998809,0.314526804317712
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,leader_birthplace,-0.00605358738364999,-0.000573789920866539
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_3yr_pre_conflict_deaths,0.0257191190478594,0.330882271551456
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_min_to_city,-0.0642545923450962,-0.316110965502718
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_pop_dens,0.0733166686093682,0.79267724940835
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_ch_loan_proj_n,0.0128358364757156,0.0141525944286749
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_disasters,0.0175331288325862,0.00936689047410291
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_dia,0.00932920417806598,0.62436633681279
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gems,-0.0192253115196945,0.37870026111943
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gold,-0.0340268991125048,0.0705437835643708
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_petro,0.0252971502725265,-0.0452364347322354
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_other_sect_n,0.125136721159826,0.12749765802418
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_pc_nl_pre_oda,-0.00802634607593119,0.210882382000696
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_total_neighbor_projs,0.0782147017726676,0.214433093041836
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_treated_other_funder_n,0.0444852092769029,0.354715443052248
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,political_stability,0.0444692072761248,-0.0229798826450711
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,reg_quality,-0.0149151807226003,-0.16661405736036
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,rule_of_law,0.0373406510578959,-0.0019377515384224
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_aligned_us,-0.00708993340260074,0.04888119584826
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_non_aligned_us,0.0119667621998878,0.0241901355588509
ch,210,Transport and Storage (210),Transport and Storage,vt_withX,.,voice_accountability,-0.0299944667692773,-0.0587005447487961
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,corruption_control,0.00269434955902405,-0.00705457494411874
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,country_gini,0.00485755812725975,0.0740753784557665
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,election_year,0.0301674832469139,0.0055609171492791
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,gov_effectiveness,0.0402140316320591,-0.00538332330901346
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,leader_birthplace,-0.049577152532295,0.0999188939152749
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0134379243012515,-0.0620920159154473
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_min_to_city,-0.0420310318470002,-0.226706524003192
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_avg_pop_dens,0.0797715530521239,0.276519196030109
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_ch_loan_proj_n,-0.0372628702363176,-0.0355588988544981
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_disasters,0.0384337642457094,-0.104391163618451
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_dia,0.0106069822702556,-0.00783022833524102
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gems,0.0133359204804584,0.0519379038947046
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_gold,-0.0121550504420883,0.0080200183755953
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_dist_km_to_petro,0.00652987165725792,0.0191490629009381
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_other_sect_n,0.340724714519458,1.13483661228823
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_pc_nl_pre_oda,0.0175283261045088,0.111551466248568
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_total_neighbor_projs,0.0556869263015703,0.277574717961728
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,log_treated_other_funder_n,-0.0273577620100718,-0.122895893249502
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,political_stability,-0.0459511152817893,-0.189443539656481
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,reg_quality,0.0285076777962964,0.0658474172603957
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,rule_of_law,-0.00581834511831413,-0.0669330442371541
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_aligned_us,0.0335231976606707,0.012708018932381
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,unsc_non_aligned_us,0.0328361452055081,0.145303077796773
wb,210,Transport and Storage (210),Transport and Storage,vt_withX,.,voice_accountability,0.0179362930729983,-0.0314533882448894
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,corruption_control,,0.0305456353129212
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,country_gini,,0.469675447581279
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,election_year,,-0.034528747019814
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,gov_effectiveness,,0.314526804317712
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,leader_birthplace,,-0.000573789920866539
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.330882271551456
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_min_to_city,,-0.316110965502718
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_pop_dens,,0.79267724940835
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_ch_loan_proj_n,,0.0141525944286749
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_disasters,,0.00936689047410291
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_dia,,0.62436633681279
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gems,,0.37870026111943
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gold,,0.0705437835643708
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_petro,,-0.0452364347322354
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_other_sect_n,,0.12749765802418
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_pc_nl_pre_oda,,0.210882382000696
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_total_neighbor_projs,,0.214433093041836
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_treated_other_funder_n,,0.354715443052248
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,political_stability,,-0.0229798826450711
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,reg_quality,,-0.16661405736036
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,rule_of_law,,-0.0019377515384224
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_aligned_us,,0.04888119584826
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_non_aligned_us,,0.0241901355588509
ch,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,voice_accountability,,-0.0587005447487961
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,corruption_control,,-0.00705457494411874
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,country_gini,,0.0740753784557665
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,election_year,,0.0055609171492791
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,gov_effectiveness,,-0.00538332330901346
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,leader_birthplace,,0.0999188939152749
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0620920159154473
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_min_to_city,,-0.226706524003192
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_avg_pop_dens,,0.276519196030109
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_ch_loan_proj_n,,-0.0355588988544981
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_disasters,,-0.104391163618451
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_dia,,-0.00783022833524102
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gems,,0.0519379038947046
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_gold,,0.0080200183755953
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_dist_km_to_petro,,0.0191490629009381
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_other_sect_n,,1.13483661228823
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_pc_nl_pre_oda,,0.111551466248568
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_total_neighbor_projs,,0.277574717961728
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,log_treated_other_funder_n,,-0.122895893249502
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,political_stability,,-0.189443539656481
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,reg_quality,,0.0658474172603957
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,rule_of_law,,-0.0669330442371541
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_aligned_us,,0.012708018932381
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,unsc_non_aligned_us,,0.145303077796773
wb,210,Transport and Storage (210),Transport and Storage,vt_withFE,.,voice_accountability,,-0.0314533882448894
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,corruption_control,0.0344930577490604,0.0305456353129212
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,country_gini,0.0179124950489498,0.469675447581279
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,election_year,-0.0169356592453577,-0.034528747019814
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,gov_effectiveness,0.0212991316290574,0.314526804317712
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,leader_birthplace,-0.00908720187377363,-0.000573789920866539
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0180011280358281,0.330882271551456
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_min_to_city,-0.0200773518247298,-0.316110965502718
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_pop_dens,0.0159544156002812,0.79267724940835
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_ch_loan_proj_n,0.0187213234859527,0.0141525944286749
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_disasters,0.019162784554063,0.00936689047410291
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_dia,0.0268988869921302,0.62436633681279
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gems,0.00140610132861184,0.37870026111943
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gold,-0.0237609349552075,0.0705437835643708
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_petro,0.0164831666821553,-0.0452364347322354
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_other_sect_n,0.0046481147728644,0.12749765802418
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_pc_nl_pre_oda,0.00160771541646681,0.210882382000696
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_total_neighbor_projs,0.019512601619355,0.214433093041836
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_treated_other_funder_n,0.0255402807183423,0.354715443052248
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,political_stability,-0.00301747512130533,-0.0229798826450711
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,reg_quality,-0.00485542984562905,-0.16661405736036
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,rule_of_law,0.00601607598597231,-0.0019377515384224
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_aligned_us,0.00145525933301492,0.04888119584826
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_non_aligned_us,-0.00137399459112265,0.0241901355588509
ch,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,voice_accountability,-0.0241533110605096,-0.0587005447487961
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,corruption_control,-0.0667230214308092,-0.00705457494411874
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,country_gini,0.0520524100074535,0.0740753784557665
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,election_year,0.0566687371894651,0.0055609171492791
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,gov_effectiveness,0.0270392901683232,-0.00538332330901346
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,leader_birthplace,0.00562604948878317,0.0999188939152749
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0276749417261447,-0.0620920159154473
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_min_to_city,-0.0549701237422415,-0.226706524003192
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_avg_pop_dens,0.115859083202668,0.276519196030109
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_ch_loan_proj_n,-0.0689446242119046,-0.0355588988544981
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_disasters,0.0137135182041672,-0.104391163618451
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_dia,-0.0302246082178315,-0.00783022833524102
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gems,-0.00294987554603724,0.0519379038947046
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_gold,-0.0196551244625879,0.0080200183755953
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_dist_km_to_petro,-0.00782064486644233,0.0191490629009381
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_other_sect_n,0.52694288038649,1.13483661228823
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_pc_nl_pre_oda,0.112278195871023,0.111551466248568
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_total_neighbor_projs,0.123110412070531,0.277574717961728
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,log_treated_other_funder_n,-0.0562245012761605,-0.122895893249502
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,political_stability,-0.143971729334452,-0.189443539656481
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,reg_quality,0.0552770769092597,0.0658474172603957
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,rule_of_law,-0.0757518714757875,-0.0669330442371541
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_aligned_us,0.0282012686040104,0.012708018932381
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,unsc_non_aligned_us,0.0679867232288182,0.145303077796773
wb,210,Transport and Storage (210),Transport and Storage,vt_withXandFE,.,voice_accountability,-0.00112202703487127,-0.0314533882448894
ch,220,Communications (220),Communications,vt_noX,.,corruption_control,,-0.163883780562865
ch,220,Communications (220),Communications,vt_noX,.,country_gini,,2.33853595219287
ch,220,Communications (220),Communications,vt_noX,.,election_year,,-4.42408396768019
ch,220,Communications (220),Communications,vt_noX,.,gov_effectiveness,,2.00628733338657
ch,220,Communications (220),Communications,vt_noX,.,leader_birthplace,,2.66038436055395
ch,220,Communications (220),Communications,vt_noX,.,log_3yr_pre_conflict_deaths,,-3.02255686584011
ch,220,Communications (220),Communications,vt_noX,.,log_avg_min_to_city,,-14.0260926787264
ch,220,Communications (220),Communications,vt_noX,.,log_avg_pop_dens,,17.6808782264957
ch,220,Communications (220),Communications,vt_noX,.,log_ch_loan_proj_n,,4.7392902496507
ch,220,Communications (220),Communications,vt_noX,.,log_disasters,,1.81106971480637
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_dia,,8.47689081700675
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gems,,-4.15549852852737
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gold,,-8.78117162831184
ch,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_petro,,-4.21062491060125
ch,220,Communications (220),Communications,vt_noX,.,log_other_sect_n,,11.1611646070933
ch,220,Communications (220),Communications,vt_noX,.,log_pc_nl_pre_oda,,4.86819260612124
ch,220,Communications (220),Communications,vt_noX,.,log_total_neighbor_projs,,8.48915630688301
ch,220,Communications (220),Communications,vt_noX,.,log_treated_other_funder_n,,11.891902671172
ch,220,Communications (220),Communications,vt_noX,.,political_stability,,-5.18281387885742
ch,220,Communications (220),Communications,vt_noX,.,reg_quality,,-3.43685705533021
ch,220,Communications (220),Communications,vt_noX,.,rule_of_law,,-4.61557159866843
ch,220,Communications (220),Communications,vt_noX,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_noX,.,unsc_non_aligned_us,,5.42530463675096
ch,220,Communications (220),Communications,vt_noX,.,voice_accountability,,-3.834991487845
wb,220,Communications (220),Communications,vt_noX,.,corruption_control,,-3.65693197941121
wb,220,Communications (220),Communications,vt_noX,.,country_gini,,2.34801933120791
wb,220,Communications (220),Communications,vt_noX,.,election_year,,-4.7107209952086
wb,220,Communications (220),Communications,vt_noX,.,gov_effectiveness,,-6.24546249308358
wb,220,Communications (220),Communications,vt_noX,.,leader_birthplace,,1.09137991019582
wb,220,Communications (220),Communications,vt_noX,.,log_3yr_pre_conflict_deaths,,2.02851202934948
wb,220,Communications (220),Communications,vt_noX,.,log_avg_min_to_city,,3.62331992976476
wb,220,Communications (220),Communications,vt_noX,.,log_avg_pop_dens,,-1.02644800909343
wb,220,Communications (220),Communications,vt_noX,.,log_ch_loan_proj_n,,5.00056364099481
wb,220,Communications (220),Communications,vt_noX,.,log_disasters,,1.09028180138312
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_dia,,-0.672052516757268
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gems,,2.00219305385194
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_gold,,-2.65681123674971
wb,220,Communications (220),Communications,vt_noX,.,log_dist_km_to_petro,,10.7393995129179
wb,220,Communications (220),Communications,vt_noX,.,log_other_sect_n,,-5.64674730013249
wb,220,Communications (220),Communications,vt_noX,.,log_pc_nl_pre_oda,,-8.86265913075768
wb,220,Communications (220),Communications,vt_noX,.,log_total_neighbor_projs,,-2.55753492835108
wb,220,Communications (220),Communications,vt_noX,.,log_treated_other_funder_n,,-3.43069535560449
wb,220,Communications (220),Communications,vt_noX,.,political_stability,,-6.23703569685919
wb,220,Communications (220),Communications,vt_noX,.,reg_quality,,-5.12936458504009
wb,220,Communications (220),Communications,vt_noX,.,rule_of_law,,-5.95108540002998
wb,220,Communications (220),Communications,vt_noX,.,unsc_aligned_us,,-0.508016684273002
wb,220,Communications (220),Communications,vt_noX,.,unsc_non_aligned_us,,-13.3284429032146
wb,220,Communications (220),Communications,vt_noX,.,voice_accountability,,-7.7209859601456
ch,220,Communications (220),Communications,vt_onlyX,.,corruption_control,0.0596321724425065,-0.163883780562865
ch,220,Communications (220),Communications,vt_onlyX,.,country_gini,-0.0572752816602566,2.33853595219287
ch,220,Communications (220),Communications,vt_onlyX,.,election_year,0.126560516622877,-4.42408396768019
ch,220,Communications (220),Communications,vt_onlyX,.,gov_effectiveness,0.371375117897984,2.00628733338657
ch,220,Communications (220),Communications,vt_onlyX,.,leader_birthplace,0.0324878316372649,2.66038436055395
ch,220,Communications (220),Communications,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.133703092038652,-3.02255686584011
ch,220,Communications (220),Communications,vt_onlyX,.,log_avg_min_to_city,-0.0995119686238461,-14.0260926787264
ch,220,Communications (220),Communications,vt_onlyX,.,log_avg_pop_dens,0.307612782642244,17.6808782264957
ch,220,Communications (220),Communications,vt_onlyX,.,log_ch_loan_proj_n,0.000391066558659108,4.7392902496507
ch,220,Communications (220),Communications,vt_onlyX,.,log_disasters,-0.167166810203347,1.81106971480637
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_dia,0.0503000437468291,8.47689081700675
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gems,0.335498329550028,-4.15549852852737
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gold,-0.0274763512983917,-8.78117162831184
ch,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_petro,-0.031186000164598,-4.21062491060125
ch,220,Communications (220),Communications,vt_onlyX,.,log_other_sect_n,0.360239998809941,11.1611646070933
ch,220,Communications (220),Communications,vt_onlyX,.,log_pc_nl_pre_oda,0.0440569926518951,4.86819260612124
ch,220,Communications (220),Communications,vt_onlyX,.,log_total_neighbor_projs,0.00659583630040358,8.48915630688301
ch,220,Communications (220),Communications,vt_onlyX,.,log_treated_other_funder_n,0.268128847386697,11.891902671172
ch,220,Communications (220),Communications,vt_onlyX,.,political_stability,-0.211418444775046,-5.18281387885742
ch,220,Communications (220),Communications,vt_onlyX,.,reg_quality,-0.0320114697143438,-3.43685705533021
ch,220,Communications (220),Communications,vt_onlyX,.,rule_of_law,0.0899945545630201,-4.61557159866843
ch,220,Communications (220),Communications,vt_onlyX,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_onlyX,.,unsc_non_aligned_us,0.292760881446374,5.42530463675096
ch,220,Communications (220),Communications,vt_onlyX,.,voice_accountability,0.033689216058702,-3.834991487845
wb,220,Communications (220),Communications,vt_onlyX,.,corruption_control,-0.117190815098591,-3.65693197941121
wb,220,Communications (220),Communications,vt_onlyX,.,country_gini,-0.0445214628428214,2.34801933120791
wb,220,Communications (220),Communications,vt_onlyX,.,election_year,-0.302898726090769,-4.7107209952086
wb,220,Communications (220),Communications,vt_onlyX,.,gov_effectiveness,-0.278577279597532,-6.24546249308358
wb,220,Communications (220),Communications,vt_onlyX,.,leader_birthplace,0.00997505021281497,1.09137991019582
wb,220,Communications (220),Communications,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.0942619087547032,2.02851202934948
wb,220,Communications (220),Communications,vt_onlyX,.,log_avg_min_to_city,-0.0179694439843296,3.62331992976476
wb,220,Communications (220),Communications,vt_onlyX,.,log_avg_pop_dens,-0.107996723949909,-1.02644800909343
wb,220,Communications (220),Communications,vt_onlyX,.,log_ch_loan_proj_n,0.11536181496457,5.00056364099481
wb,220,Communications (220),Communications,vt_onlyX,.,log_disasters,0.184702501688147,1.09028180138312
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_dia,0.0640120629034934,-0.672052516757268
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gems,-0.08834302611649,2.00219305385194
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_gold,-0.0343046641629189,-2.65681123674971
wb,220,Communications (220),Communications,vt_onlyX,.,log_dist_km_to_petro,-0.0743884851783518,10.7393995129179
wb,220,Communications (220),Communications,vt_onlyX,.,log_other_sect_n,0.781628019809431,-5.64674730013249
wb,220,Communications (220),Communications,vt_onlyX,.,log_pc_nl_pre_oda,0.18392185702919,-8.86265913075768
wb,220,Communications (220),Communications,vt_onlyX,.,log_total_neighbor_projs,0.0369831272866625,-2.55753492835108
wb,220,Communications (220),Communications,vt_onlyX,.,log_treated_other_funder_n,0.0302812194637961,-3.43069535560449
wb,220,Communications (220),Communications,vt_onlyX,.,political_stability,0.197834553075946,-6.23703569685919
wb,220,Communications (220),Communications,vt_onlyX,.,reg_quality,-0.060960479220375,-5.12936458504009
wb,220,Communications (220),Communications,vt_onlyX,.,rule_of_law,0.225961686968803,-5.95108540002998
wb,220,Communications (220),Communications,vt_onlyX,.,unsc_aligned_us,0.219227926880069,-0.508016684273002
wb,220,Communications (220),Communications,vt_onlyX,.,unsc_non_aligned_us,0.103984748348562,-13.3284429032146
wb,220,Communications (220),Communications,vt_onlyX,.,voice_accountability,-0.145016973018656,-7.7209859601456
ch,220,Communications (220),Communications,vt_onlyFE,.,corruption_control,,-0.163883780562865
ch,220,Communications (220),Communications,vt_onlyFE,.,country_gini,,2.33853595219287
ch,220,Communications (220),Communications,vt_onlyFE,.,election_year,,-4.42408396768019
ch,220,Communications (220),Communications,vt_onlyFE,.,gov_effectiveness,,2.00628733338657
ch,220,Communications (220),Communications,vt_onlyFE,.,leader_birthplace,,2.66038436055395
ch,220,Communications (220),Communications,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-3.02255686584011
ch,220,Communications (220),Communications,vt_onlyFE,.,log_avg_min_to_city,,-14.0260926787264
ch,220,Communications (220),Communications,vt_onlyFE,.,log_avg_pop_dens,,17.6808782264957
ch,220,Communications (220),Communications,vt_onlyFE,.,log_ch_loan_proj_n,,4.7392902496507
ch,220,Communications (220),Communications,vt_onlyFE,.,log_disasters,,1.81106971480637
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_dia,,8.47689081700675
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gems,,-4.15549852852737
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gold,,-8.78117162831184
ch,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_petro,,-4.21062491060125
ch,220,Communications (220),Communications,vt_onlyFE,.,log_other_sect_n,,11.1611646070933
ch,220,Communications (220),Communications,vt_onlyFE,.,log_pc_nl_pre_oda,,4.86819260612124
ch,220,Communications (220),Communications,vt_onlyFE,.,log_total_neighbor_projs,,8.48915630688301
ch,220,Communications (220),Communications,vt_onlyFE,.,log_treated_other_funder_n,,11.891902671172
ch,220,Communications (220),Communications,vt_onlyFE,.,political_stability,,-5.18281387885742
ch,220,Communications (220),Communications,vt_onlyFE,.,reg_quality,,-3.43685705533021
ch,220,Communications (220),Communications,vt_onlyFE,.,rule_of_law,,-4.61557159866843
ch,220,Communications (220),Communications,vt_onlyFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_onlyFE,.,unsc_non_aligned_us,,5.42530463675096
ch,220,Communications (220),Communications,vt_onlyFE,.,voice_accountability,,-3.834991487845
wb,220,Communications (220),Communications,vt_onlyFE,.,corruption_control,,-3.65693197941121
wb,220,Communications (220),Communications,vt_onlyFE,.,country_gini,,2.34801933120791
wb,220,Communications (220),Communications,vt_onlyFE,.,election_year,,-4.7107209952086
wb,220,Communications (220),Communications,vt_onlyFE,.,gov_effectiveness,,-6.24546249308358
wb,220,Communications (220),Communications,vt_onlyFE,.,leader_birthplace,,1.09137991019582
wb,220,Communications (220),Communications,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,2.02851202934948
wb,220,Communications (220),Communications,vt_onlyFE,.,log_avg_min_to_city,,3.62331992976476
wb,220,Communications (220),Communications,vt_onlyFE,.,log_avg_pop_dens,,-1.02644800909343
wb,220,Communications (220),Communications,vt_onlyFE,.,log_ch_loan_proj_n,,5.00056364099481
wb,220,Communications (220),Communications,vt_onlyFE,.,log_disasters,,1.09028180138312
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_dia,,-0.672052516757268
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gems,,2.00219305385194
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_gold,,-2.65681123674971
wb,220,Communications (220),Communications,vt_onlyFE,.,log_dist_km_to_petro,,10.7393995129179
wb,220,Communications (220),Communications,vt_onlyFE,.,log_other_sect_n,,-5.64674730013249
wb,220,Communications (220),Communications,vt_onlyFE,.,log_pc_nl_pre_oda,,-8.86265913075768
wb,220,Communications (220),Communications,vt_onlyFE,.,log_total_neighbor_projs,,-2.55753492835108
wb,220,Communications (220),Communications,vt_onlyFE,.,log_treated_other_funder_n,,-3.43069535560449
wb,220,Communications (220),Communications,vt_onlyFE,.,political_stability,,-6.23703569685919
wb,220,Communications (220),Communications,vt_onlyFE,.,reg_quality,,-5.12936458504009
wb,220,Communications (220),Communications,vt_onlyFE,.,rule_of_law,,-5.95108540002998
wb,220,Communications (220),Communications,vt_onlyFE,.,unsc_aligned_us,,-0.508016684273002
wb,220,Communications (220),Communications,vt_onlyFE,.,unsc_non_aligned_us,,-13.3284429032146
wb,220,Communications (220),Communications,vt_onlyFE,.,voice_accountability,,-7.7209859601456
ch,220,Communications (220),Communications,vt_onlyXandFE,.,corruption_control,0.166990846395491,-0.163883780562865
ch,220,Communications (220),Communications,vt_onlyXandFE,.,country_gini,-0.0129345877561713,2.33853595219287
ch,220,Communications (220),Communications,vt_onlyXandFE,.,election_year,0.0796408689487901,-4.42408396768019
ch,220,Communications (220),Communications,vt_onlyXandFE,.,gov_effectiveness,0.106285204403102,2.00628733338657
ch,220,Communications (220),Communications,vt_onlyXandFE,.,leader_birthplace,-0.0552917665988234,2.66038436055395
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.165062047392155,-3.02255686584011
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_min_to_city,-0.125397788882255,-14.0260926787264
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_pop_dens,-0.00325456153601407,17.6808782264957
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0679149644821937,4.7392902496507
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_disasters,-0.0878239507554118,1.81106971480637
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_dia,0.0243357736663893,8.47689081700675
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gems,0.244991768598557,-4.15549852852737
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0426852698717265,-8.78117162831184
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_petro,0.081107931057922,-4.21062491060125
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_other_sect_n,0.254679023157768,11.1611646070933
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0417031356319789,4.86819260612124
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_total_neighbor_projs,0.139760199645549,8.48915630688301
ch,220,Communications (220),Communications,vt_onlyXandFE,.,log_treated_other_funder_n,0.339278770051908,11.891902671172
ch,220,Communications (220),Communications,vt_onlyXandFE,.,political_stability,-0.122514146193863,-5.18281387885742
ch,220,Communications (220),Communications,vt_onlyXandFE,.,reg_quality,0.131679219359068,-3.43685705533021
ch,220,Communications (220),Communications,vt_onlyXandFE,.,rule_of_law,0.05611841896549,-4.61557159866843
ch,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_non_aligned_us,0.214529974740051,5.42530463675096
ch,220,Communications (220),Communications,vt_onlyXandFE,.,voice_accountability,-0.0126734627899717,-3.834991487845
wb,220,Communications (220),Communications,vt_onlyXandFE,.,corruption_control,-0.0256873771548288,-3.65693197941121
wb,220,Communications (220),Communications,vt_onlyXandFE,.,country_gini,-0.11439158439636,2.34801933120791
wb,220,Communications (220),Communications,vt_onlyXandFE,.,election_year,-0.16392256617545,-4.7107209952086
wb,220,Communications (220),Communications,vt_onlyXandFE,.,gov_effectiveness,-0.244063962847004,-6.24546249308358
wb,220,Communications (220),Communications,vt_onlyXandFE,.,leader_birthplace,-0.0691348336730122,1.09137991019582
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0159019777178759,2.02851202934948
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_min_to_city,0.00995146308094255,3.62331992976476
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_avg_pop_dens,-0.10498988673091,-1.02644800909343
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_ch_loan_proj_n,0.123333167284735,5.00056364099481
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_disasters,0.152082189880307,1.09028180138312
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0388059053383766,-0.672052516757268
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0629228227958081,2.00219305385194
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0343476621247827,-2.65681123674971
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0127572203287855,10.7393995129179
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_other_sect_n,0.371920218467574,-5.64674730013249
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.19472321704029,-8.86265913075768
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_total_neighbor_projs,0.0576745321694836,-2.55753492835108
wb,220,Communications (220),Communications,vt_onlyXandFE,.,log_treated_other_funder_n,-0.0196049166750168,-3.43069535560449
wb,220,Communications (220),Communications,vt_onlyXandFE,.,political_stability,0.0531909660622457,-6.23703569685919
wb,220,Communications (220),Communications,vt_onlyXandFE,.,reg_quality,0.116141037531196,-5.12936458504009
wb,220,Communications (220),Communications,vt_onlyXandFE,.,rule_of_law,0.0409858535323291,-5.95108540002998
wb,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_aligned_us,0.219145973324723,-0.508016684273002
wb,220,Communications (220),Communications,vt_onlyXandFE,.,unsc_non_aligned_us,0.0225696769263527,-13.3284429032146
wb,220,Communications (220),Communications,vt_onlyXandFE,.,voice_accountability,-0.0156816638695102,-7.7209859601456
ch,220,Communications (220),Communications,vt_withX,.,corruption_control,0.000314343367936087,-0.163883780562865
ch,220,Communications (220),Communications,vt_withX,.,country_gini,-0.00104460189468223,2.33853595219287
ch,220,Communications (220),Communications,vt_withX,.,election_year,0.000184177149203647,-4.42408396768019
ch,220,Communications (220),Communications,vt_withX,.,gov_effectiveness,-0.00102761650457977,2.00628733338657
ch,220,Communications (220),Communications,vt_withX,.,leader_birthplace,0.000241299736080703,2.66038436055395
ch,220,Communications (220),Communications,vt_withX,.,log_3yr_pre_conflict_deaths,0.00134957151924047,-3.02255686584011
ch,220,Communications (220),Communications,vt_withX,.,log_avg_min_to_city,-0.00232809601613552,-14.0260926787264
ch,220,Communications (220),Communications,vt_withX,.,log_avg_pop_dens,-0.00067434364769724,17.6808782264957
ch,220,Communications (220),Communications,vt_withX,.,log_ch_loan_proj_n,-0.000419047573814202,4.7392902496507
ch,220,Communications (220),Communications,vt_withX,.,log_disasters,0.000156255667679955,1.81106971480637
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_dia,0.000439684829616456,8.47689081700675
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gems,0.000313550573191606,-4.15549852852737
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gold,0.000315864662406964,-8.78117162831184
ch,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_petro,-5.16869244165717e-06,-4.21062491060125
ch,220,Communications (220),Communications,vt_withX,.,log_other_sect_n,0.00160096364561503,11.1611646070933
ch,220,Communications (220),Communications,vt_withX,.,log_pc_nl_pre_oda,0.000416949284845035,4.86819260612124
ch,220,Communications (220),Communications,vt_withX,.,log_total_neighbor_projs,0.000821028774662353,8.48915630688301
ch,220,Communications (220),Communications,vt_withX,.,log_treated_other_funder_n,0.00180310113006227,11.891902671172
ch,220,Communications (220),Communications,vt_withX,.,political_stability,5.92198595404629e-05,-5.18281387885742
ch,220,Communications (220),Communications,vt_withX,.,reg_quality,-0.000554729282157501,-3.43685705533021
ch,220,Communications (220),Communications,vt_withX,.,rule_of_law,-0.00112347770016643,-4.61557159866843
ch,220,Communications (220),Communications,vt_withX,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_withX,.,unsc_non_aligned_us,0.00129372718220143,5.42530463675096
ch,220,Communications (220),Communications,vt_withX,.,voice_accountability,-7.77749516419153e-05,-3.834991487845
wb,220,Communications (220),Communications,vt_withX,.,corruption_control,-0.00286498519999459,-3.65693197941121
wb,220,Communications (220),Communications,vt_withX,.,country_gini,0.00210667044564612,2.34801933120791
wb,220,Communications (220),Communications,vt_withX,.,election_year,-0.00476075598271533,-4.7107209952086
wb,220,Communications (220),Communications,vt_withX,.,gov_effectiveness,0.00238205449044481,-6.24546249308358
wb,220,Communications (220),Communications,vt_withX,.,leader_birthplace,-0.00380840576312026,1.09137991019582
wb,220,Communications (220),Communications,vt_withX,.,log_3yr_pre_conflict_deaths,0.000387803454796073,2.02851202934948
wb,220,Communications (220),Communications,vt_withX,.,log_avg_min_to_city,0.000105610699974931,3.62331992976476
wb,220,Communications (220),Communications,vt_withX,.,log_avg_pop_dens,-0.00094985209609149,-1.02644800909343
wb,220,Communications (220),Communications,vt_withX,.,log_ch_loan_proj_n,0.00333642666460975,5.00056364099481
wb,220,Communications (220),Communications,vt_withX,.,log_disasters,-0.00217395538609738,1.09028180138312
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_dia,0.00133904815404093,-0.672052516757268
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gems,-0.00462574002973269,2.00219305385194
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_gold,-0.0030954522205866,-2.65681123674971
wb,220,Communications (220),Communications,vt_withX,.,log_dist_km_to_petro,-0.00378964203584476,10.7393995129179
wb,220,Communications (220),Communications,vt_withX,.,log_other_sect_n,0.0134525032248322,-5.64674730013249
wb,220,Communications (220),Communications,vt_withX,.,log_pc_nl_pre_oda,0.00405517425504492,-8.86265913075768
wb,220,Communications (220),Communications,vt_withX,.,log_total_neighbor_projs,-0.00175970135256658,-2.55753492835108
wb,220,Communications (220),Communications,vt_withX,.,log_treated_other_funder_n,0.000517416483780844,-3.43069535560449
wb,220,Communications (220),Communications,vt_withX,.,political_stability,0.005306299079675,-6.23703569685919
wb,220,Communications (220),Communications,vt_withX,.,reg_quality,-0.001263694074878,-5.12936458504009
wb,220,Communications (220),Communications,vt_withX,.,rule_of_law,0.00247619870599009,-5.95108540002998
wb,220,Communications (220),Communications,vt_withX,.,unsc_aligned_us,0.00103000098868482,-0.508016684273002
wb,220,Communications (220),Communications,vt_withX,.,unsc_non_aligned_us,-0.000959738956516684,-13.3284429032146
wb,220,Communications (220),Communications,vt_withX,.,voice_accountability,0.00440497415780586,-7.7209859601456
ch,220,Communications (220),Communications,vt_withFE,.,corruption_control,,-0.163883780562865
ch,220,Communications (220),Communications,vt_withFE,.,country_gini,,2.33853595219287
ch,220,Communications (220),Communications,vt_withFE,.,election_year,,-4.42408396768019
ch,220,Communications (220),Communications,vt_withFE,.,gov_effectiveness,,2.00628733338657
ch,220,Communications (220),Communications,vt_withFE,.,leader_birthplace,,2.66038436055395
ch,220,Communications (220),Communications,vt_withFE,.,log_3yr_pre_conflict_deaths,,-3.02255686584011
ch,220,Communications (220),Communications,vt_withFE,.,log_avg_min_to_city,,-14.0260926787264
ch,220,Communications (220),Communications,vt_withFE,.,log_avg_pop_dens,,17.6808782264957
ch,220,Communications (220),Communications,vt_withFE,.,log_ch_loan_proj_n,,4.7392902496507
ch,220,Communications (220),Communications,vt_withFE,.,log_disasters,,1.81106971480637
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_dia,,8.47689081700675
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gems,,-4.15549852852737
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gold,,-8.78117162831184
ch,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_petro,,-4.21062491060125
ch,220,Communications (220),Communications,vt_withFE,.,log_other_sect_n,,11.1611646070933
ch,220,Communications (220),Communications,vt_withFE,.,log_pc_nl_pre_oda,,4.86819260612124
ch,220,Communications (220),Communications,vt_withFE,.,log_total_neighbor_projs,,8.48915630688301
ch,220,Communications (220),Communications,vt_withFE,.,log_treated_other_funder_n,,11.891902671172
ch,220,Communications (220),Communications,vt_withFE,.,political_stability,,-5.18281387885742
ch,220,Communications (220),Communications,vt_withFE,.,reg_quality,,-3.43685705533021
ch,220,Communications (220),Communications,vt_withFE,.,rule_of_law,,-4.61557159866843
ch,220,Communications (220),Communications,vt_withFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_withFE,.,unsc_non_aligned_us,,5.42530463675096
ch,220,Communications (220),Communications,vt_withFE,.,voice_accountability,,-3.834991487845
wb,220,Communications (220),Communications,vt_withFE,.,corruption_control,,-3.65693197941121
wb,220,Communications (220),Communications,vt_withFE,.,country_gini,,2.34801933120791
wb,220,Communications (220),Communications,vt_withFE,.,election_year,,-4.7107209952086
wb,220,Communications (220),Communications,vt_withFE,.,gov_effectiveness,,-6.24546249308358
wb,220,Communications (220),Communications,vt_withFE,.,leader_birthplace,,1.09137991019582
wb,220,Communications (220),Communications,vt_withFE,.,log_3yr_pre_conflict_deaths,,2.02851202934948
wb,220,Communications (220),Communications,vt_withFE,.,log_avg_min_to_city,,3.62331992976476
wb,220,Communications (220),Communications,vt_withFE,.,log_avg_pop_dens,,-1.02644800909343
wb,220,Communications (220),Communications,vt_withFE,.,log_ch_loan_proj_n,,5.00056364099481
wb,220,Communications (220),Communications,vt_withFE,.,log_disasters,,1.09028180138312
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_dia,,-0.672052516757268
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gems,,2.00219305385194
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_gold,,-2.65681123674971
wb,220,Communications (220),Communications,vt_withFE,.,log_dist_km_to_petro,,10.7393995129179
wb,220,Communications (220),Communications,vt_withFE,.,log_other_sect_n,,-5.64674730013249
wb,220,Communications (220),Communications,vt_withFE,.,log_pc_nl_pre_oda,,-8.86265913075768
wb,220,Communications (220),Communications,vt_withFE,.,log_total_neighbor_projs,,-2.55753492835108
wb,220,Communications (220),Communications,vt_withFE,.,log_treated_other_funder_n,,-3.43069535560449
wb,220,Communications (220),Communications,vt_withFE,.,political_stability,,-6.23703569685919
wb,220,Communications (220),Communications,vt_withFE,.,reg_quality,,-5.12936458504009
wb,220,Communications (220),Communications,vt_withFE,.,rule_of_law,,-5.95108540002998
wb,220,Communications (220),Communications,vt_withFE,.,unsc_aligned_us,,-0.508016684273002
wb,220,Communications (220),Communications,vt_withFE,.,unsc_non_aligned_us,,-13.3284429032146
wb,220,Communications (220),Communications,vt_withFE,.,voice_accountability,,-7.7209859601456
ch,220,Communications (220),Communications,vt_withXandFE,.,corruption_control,-0.000944531551212996,-0.163883780562865
ch,220,Communications (220),Communications,vt_withXandFE,.,country_gini,0.00158486377185903,2.33853595219287
ch,220,Communications (220),Communications,vt_withXandFE,.,election_year,0.00515197527245732,-4.42408396768019
ch,220,Communications (220),Communications,vt_withXandFE,.,gov_effectiveness,-0.00010576125467196,2.00628733338657
ch,220,Communications (220),Communications,vt_withXandFE,.,leader_birthplace,0.00486637128342432,2.66038436055395
ch,220,Communications (220),Communications,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.00690966217836935,-3.02255686584011
ch,220,Communications (220),Communications,vt_withXandFE,.,log_avg_min_to_city,-0.00406009919737696,-14.0260926787264
ch,220,Communications (220),Communications,vt_withXandFE,.,log_avg_pop_dens,0.000720128915272651,17.6808782264957
ch,220,Communications (220),Communications,vt_withXandFE,.,log_ch_loan_proj_n,-0.00230276185087878,4.7392902496507
ch,220,Communications (220),Communications,vt_withXandFE,.,log_disasters,-0.00235518709931062,1.81106971480637
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_dia,-0.00401728583266959,8.47689081700675
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gems,-0.00158453920739703,-4.15549852852737
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gold,-0.00287233632872812,-8.78117162831184
ch,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_petro,-0.00150064334535272,-4.21062491060125
ch,220,Communications (220),Communications,vt_withXandFE,.,log_other_sect_n,0.00834482129313861,11.1611646070933
ch,220,Communications (220),Communications,vt_withXandFE,.,log_pc_nl_pre_oda,0.00247436093311992,4.86819260612124
ch,220,Communications (220),Communications,vt_withXandFE,.,log_total_neighbor_projs,0.00846910789430784,8.48915630688301
ch,220,Communications (220),Communications,vt_withXandFE,.,log_treated_other_funder_n,0.0134437169101152,11.891902671172
ch,220,Communications (220),Communications,vt_withXandFE,.,political_stability,-0.00159151767904406,-5.18281387885742
ch,220,Communications (220),Communications,vt_withXandFE,.,reg_quality,0.00358367266773715,-3.43685705533021
ch,220,Communications (220),Communications,vt_withXandFE,.,rule_of_law,0.00142862820706799,-4.61557159866843
ch,220,Communications (220),Communications,vt_withXandFE,.,unsc_aligned_us,,
ch,220,Communications (220),Communications,vt_withXandFE,.,unsc_non_aligned_us,0.00464205006312227,5.42530463675096
ch,220,Communications (220),Communications,vt_withXandFE,.,voice_accountability,-0.00418473834375627,-3.834991487845
wb,220,Communications (220),Communications,vt_withXandFE,.,corruption_control,-0.00768739509861965,-3.65693197941121
wb,220,Communications (220),Communications,vt_withXandFE,.,country_gini,0.0108444065251385,2.34801933120791
wb,220,Communications (220),Communications,vt_withXandFE,.,election_year,-0.00183216188102949,-4.7107209952086
wb,220,Communications (220),Communications,vt_withXandFE,.,gov_effectiveness,0.0142475827294407,-6.24546249308358
wb,220,Communications (220),Communications,vt_withXandFE,.,leader_birthplace,-0.0178024672786699,1.09137991019582
wb,220,Communications (220),Communications,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.00252863537287332,2.02851202934948
wb,220,Communications (220),Communications,vt_withXandFE,.,log_avg_min_to_city,-0.0124098772997967,3.62331992976476
wb,220,Communications (220),Communications,vt_withXandFE,.,log_avg_pop_dens,0.00742490818724036,-1.02644800909343
wb,220,Communications (220),Communications,vt_withXandFE,.,log_ch_loan_proj_n,0.000600541858002595,5.00056364099481
wb,220,Communications (220),Communications,vt_withXandFE,.,log_disasters,0.00197995625319918,1.09028180138312
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_dia,-0.00217314541107043,-0.672052516757268
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gems,-0.0110604234575294,2.00219305385194
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_gold,-0.00612196639965989,-2.65681123674971
wb,220,Communications (220),Communications,vt_withXandFE,.,log_dist_km_to_petro,0.00241005958290772,10.7393995129179
wb,220,Communications (220),Communications,vt_withXandFE,.,log_other_sect_n,0.0359891291701864,-5.64674730013249
wb,220,Communications (220),Communications,vt_withXandFE,.,log_pc_nl_pre_oda,0.0133910798537538,-8.86265913075768
wb,220,Communications (220),Communications,vt_withXandFE,.,log_total_neighbor_projs,0.00724241515039508,-2.55753492835108
wb,220,Communications (220),Communications,vt_withXandFE,.,log_treated_other_funder_n,0.00096342601580547,-3.43069535560449
wb,220,Communications (220),Communications,vt_withXandFE,.,political_stability,0.00769039889331874,-6.23703569685919
wb,220,Communications (220),Communications,vt_withXandFE,.,reg_quality,0.00313402411993591,-5.12936458504009
wb,220,Communications (220),Communications,vt_withXandFE,.,rule_of_law,0.0133624809444882,-5.95108540002998
wb,220,Communications (220),Communications,vt_withXandFE,.,unsc_aligned_us,-0.00481677506642768,-0.508016684273002
wb,220,Communications (220),Communications,vt_withXandFE,.,unsc_non_aligned_us,8.99103493429464e-05,-13.3284429032146
wb,220,Communications (220),Communications,vt_withXandFE,.,voice_accountability,0.00629821734677577,-7.7209859601456
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,corruption_control,,1.26774272447606
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,country_gini,,0.271742238341281
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,election_year,,-0.215358887943355
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,gov_effectiveness,,-0.362179255113245
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,leader_birthplace,,0.024288293959671
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.543678596865176
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_min_to_city,,-0.172366623658229
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_pop_dens,,0.740873885651964
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_ch_loan_proj_n,,0.207274725618483
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_disasters,,0.497855519115396
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_dia,,-0.150293440472351
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gems,,-0.0882584608389341
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gold,,-0.657246511933042
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_petro,,-0.198138388777826
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_other_sect_n,,-0.251532246557321
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_total_neighbor_projs,,0.241571722647509
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_treated_other_funder_n,,0.322026594273482
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,political_stability,,0.638872294026285
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,reg_quality,,-0.529836863745512
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,rule_of_law,,0.00862115213942424
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_aligned_us,,0.16479035331931
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,voice_accountability,,-0.708530822406999
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,corruption_control,,5.79132747672826
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,country_gini,,-0.173856682086963
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,election_year,,4.89326101950823
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,gov_effectiveness,,6.47527158978142
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,leader_birthplace,,-0.299602445368154
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_3yr_pre_conflict_deaths,,-1.71455998153686
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_min_to_city,,-0.104481816896408
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_avg_pop_dens,,-2.76578545347007
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_ch_loan_proj_n,,2.71998390710994
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_disasters,,4.43923849384452
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_dia,,1.42374267171449
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gems,,-0.0817313309868971
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_gold,,9.9404959997293
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_dist_km_to_petro,,-2.3414670095445
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_other_sect_n,,-1.44453994950948
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_pc_nl_pre_oda,,0.955106194618342
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_total_neighbor_projs,,-5.09708819860705
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,log_treated_other_funder_n,,-6.95254311257438
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,political_stability,,7.97965316718258
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,reg_quality,,7.05687111170388
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,rule_of_law,,7.91921029411113
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_aligned_us,,0.807793164063265
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,unsc_non_aligned_us,,1.12994626554622
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_noX,.,voice_accountability,,6.90921493055486
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,corruption_control,0.230171358559742,1.26774272447606
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,country_gini,0.19842961933463,0.271742238341281
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,election_year,-0.1535668307543,-0.215358887943355
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,gov_effectiveness,0.145102752777748,-0.362179255113245
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,leader_birthplace,-0.0750818506628254,0.024288293959671
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.151665572673085,-0.543678596865176
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_min_to_city,0.0414485549926757,-0.172366623658229
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_pop_dens,0.154273989875801,0.740873885651964
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_ch_loan_proj_n,0.0200454428978226,0.207274725618483
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_disasters,0.169065675726156,0.497855519115396
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_dia,-0.0467880804557353,-0.150293440472351
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gems,0.101957761812955,-0.0882584608389341
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gold,-0.462739646434782,-0.657246511933042
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_petro,-0.134048879723996,-0.198138388777826
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_other_sect_n,0.0311241814680411,-0.251532246557321
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_total_neighbor_projs,0.0721473449096036,0.241571722647509
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_treated_other_funder_n,0.18081556871533,0.322026594273482
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,political_stability,-0.0690354926325379,0.638872294026285
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,reg_quality,-0.184349069599989,-0.529836863745512
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,rule_of_law,0.0775772501900793,0.00862115213942424
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_aligned_us,0.0779079250745499,0.16479035331931
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,voice_accountability,-0.227330857403576,-0.708530822406999
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,corruption_control,-0.404061450213191,5.79132747672826
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,country_gini,0.237456182483552,-0.173856682086963
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,election_year,0.246082437578508,4.89326101950823
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,gov_effectiveness,-0.250425232723354,6.47527158978142
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,leader_birthplace,0.0313132597319638,-0.299602445368154
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.00881864498019821,-1.71455998153686
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_min_to_city,-0.203236222192646,-0.104481816896408
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_avg_pop_dens,0.0693854179978369,-2.76578545347007
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_ch_loan_proj_n,-0.0420518271252515,2.71998390710994
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_disasters,-0.0337109769135685,4.43923849384452
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_dia,-0.0390228834189473,1.42374267171449
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gems,-0.109845388913527,-0.0817313309868971
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_gold,0.100821199286729,9.9404959997293
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_dist_km_to_petro,0.10992999285576,-2.3414670095445
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_other_sect_n,0.991180579065885,-1.44453994950948
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_pc_nl_pre_oda,0.173408295661168,0.955106194618342
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_total_neighbor_projs,0.201453958047751,-5.09708819860705
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,log_treated_other_funder_n,0.0947902444470949,-6.95254311257438
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,political_stability,-0.1288665679557,7.97965316718258
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,reg_quality,-0.171886454075574,7.05687111170388
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,rule_of_law,0.216610353291046,7.91921029411113
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_aligned_us,0.0520414731092767,0.807793164063265
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,unsc_non_aligned_us,0.136528227627282,1.12994626554622
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyX,.,voice_accountability,0.327634278349574,6.90921493055486
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,corruption_control,,1.26774272447606
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,country_gini,,0.271742238341281
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,election_year,,-0.215358887943355
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,gov_effectiveness,,-0.362179255113245
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,leader_birthplace,,0.024288293959671
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.543678596865176
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_min_to_city,,-0.172366623658229
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_pop_dens,,0.740873885651964
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_ch_loan_proj_n,,0.207274725618483
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_disasters,,0.497855519115396
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_dia,,-0.150293440472351
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gems,,-0.0882584608389341
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gold,,-0.657246511933042
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_petro,,-0.198138388777826
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_other_sect_n,,-0.251532246557321
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_total_neighbor_projs,,0.241571722647509
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_treated_other_funder_n,,0.322026594273482
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,political_stability,,0.638872294026285
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,reg_quality,,-0.529836863745512
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,rule_of_law,,0.00862115213942424
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_aligned_us,,0.16479035331931
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,voice_accountability,,-0.708530822406999
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,corruption_control,,5.79132747672826
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,country_gini,,-0.173856682086963
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,election_year,,4.89326101950823
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,gov_effectiveness,,6.47527158978142
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,leader_birthplace,,-0.299602445368154
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-1.71455998153686
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_min_to_city,,-0.104481816896408
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_avg_pop_dens,,-2.76578545347007
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_ch_loan_proj_n,,2.71998390710994
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_disasters,,4.43923849384452
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_dia,,1.42374267171449
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gems,,-0.0817313309868971
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_gold,,9.9404959997293
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_dist_km_to_petro,,-2.3414670095445
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_other_sect_n,,-1.44453994950948
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_pc_nl_pre_oda,,0.955106194618342
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_total_neighbor_projs,,-5.09708819860705
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,log_treated_other_funder_n,,-6.95254311257438
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,political_stability,,7.97965316718258
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,reg_quality,,7.05687111170388
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,rule_of_law,,7.91921029411113
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_aligned_us,,0.807793164063265
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,unsc_non_aligned_us,,1.12994626554622
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyFE,.,voice_accountability,,6.90921493055486
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,corruption_control,0.143448270596561,1.26774272447606
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,country_gini,0.0068787313019854,0.271742238341281
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,election_year,-0.0891459020413577,-0.215358887943355
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,gov_effectiveness,-0.00506188550498335,-0.362179255113245
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,leader_birthplace,0.0127006911160421,0.024288293959671
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0693449794175117,-0.543678596865176
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_min_to_city,-0.0176045596599579,-0.172366623658229
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_pop_dens,0.00279057631269098,0.740873885651964
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_ch_loan_proj_n,0.0286589594418128,0.207274725618483
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_disasters,0.0747624273970705,0.497855519115396
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_dia,0.000666162110865115,-0.150293440472351
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0385367644786312,-0.0882584608389341
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gold,-0.0332965090405195,-0.657246511933042
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0614984446018932,-0.198138388777826
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_other_sect_n,0.0268724791333091,-0.251532246557321
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_total_neighbor_projs,0.0226300855772555,0.241571722647509
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_treated_other_funder_n,0.0957794385123975,0.322026594273482
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,political_stability,-0.0602494535595177,0.638872294026285
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,reg_quality,-0.17945371240377,-0.529836863745512
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,rule_of_law,-0.0375226984964684,0.00862115213942424
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_aligned_us,0.0568066939641782,0.16479035331931
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,voice_accountability,-0.0614195189997552,-0.708530822406999
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,corruption_control,-0.309723238348959,5.79132747672826
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,country_gini,0.150073805302362,-0.173856682086963
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,election_year,0.20904927160584,4.89326101950823
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,gov_effectiveness,-0.156780718602239,6.47527158978142
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,leader_birthplace,0.229375163577392,-0.299602445368154
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0957399571679351,-1.71455998153686
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_min_to_city,-0.0949446696788078,-0.104481816896408
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_avg_pop_dens,0.213032205179333,-2.76578545347007
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.132845704182983,2.71998390710994
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_disasters,0.051217528004195,4.43923849384452
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0116401369404047,1.42374267171449
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gems,-0.273622043952345,-0.0817313309868971
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_gold,0.111100661093368,9.9404959997293
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_dist_km_to_petro,0.0530386710353197,-2.3414670095445
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_other_sect_n,0.998225215375029,-1.44453994950948
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.198150064870666,0.955106194618342
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_total_neighbor_projs,0.181073690783201,-5.09708819860705
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,log_treated_other_funder_n,0.328939061164951,-6.95254311257438
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,political_stability,-0.022094950340688,7.97965316718258
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,reg_quality,0.086473502553999,7.05687111170388
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,rule_of_law,0.0285371592687458,7.91921029411113
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_aligned_us,0.126029763910923,0.807793164063265
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,unsc_non_aligned_us,0.0560098433750701,1.12994626554622
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_onlyXandFE,.,voice_accountability,0.578427810668937,6.90921493055486
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,corruption_control,0.00748651390837025,1.26774272447606
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,country_gini,0.00630398133034734,0.271742238341281
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,election_year,-0.00900383639747935,-0.215358887943355
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,gov_effectiveness,-0.000104578684549779,-0.362179255113245
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,leader_birthplace,-0.010497877327725,0.024288293959671
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_3yr_pre_conflict_deaths,-0.00836209385423006,-0.543678596865176
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_min_to_city,-0.00315606398537056,-0.172366623658229
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_pop_dens,0.00622057056287305,0.740873885651964
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_ch_loan_proj_n,0.00639472223454381,0.207274725618483
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_disasters,0.00315033965103786,0.497855519115396
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_dia,-0.00999834121488674,-0.150293440472351
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gems,-0.0078019290440716,-0.0882584608389341
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gold,-0.0104052681149915,-0.657246511933042
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_petro,-0.000960644483566281,-0.198138388777826
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_other_sect_n,-0.0014931743056514,-0.251532246557321
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_total_neighbor_projs,0.00786038954989583,0.241571722647509
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_treated_other_funder_n,0.0132895630493291,0.322026594273482
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,political_stability,0.0130321700731292,0.638872294026285
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,reg_quality,-0.000284389646258199,-0.529836863745512
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,rule_of_law,0.00725530676252675,0.00862115213942424
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_aligned_us,0.0038446197367743,0.16479035331931
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,voice_accountability,0.00593031390802933,-0.708530822406999
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,corruption_control,-0.213150029834358,5.79132747672826
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,country_gini,0.172648987427797,-0.173856682086963
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,election_year,0.0289313740795383,4.89326101950823
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,gov_effectiveness,-0.150259388615376,6.47527158978142
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,leader_birthplace,0.103509194352616,-0.299602445368154
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0214623766601937,-1.71455998153686
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_min_to_city,-0.0722756433649924,-0.104481816896408
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_avg_pop_dens,0.0938767807860857,-2.76578545347007
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_ch_loan_proj_n,-0.0896915526688102,2.71998390710994
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_disasters,-0.0146906642243254,4.43923849384452
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_dia,0.124915072268813,1.42374267171449
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gems,-0.190397556505631,-0.0817313309868971
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_gold,0.0137071111937984,9.9404959997293
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_dist_km_to_petro,0.116094497453887,-2.3414670095445
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_other_sect_n,0.651416818876494,-1.44453994950948
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_pc_nl_pre_oda,0.0603004086360884,0.955106194618342
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_total_neighbor_projs,0.181886651507198,-5.09708819860705
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,log_treated_other_funder_n,0.160258759708423,-6.95254311257438
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,political_stability,-0.0500282329646865,7.97965316718258
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,reg_quality,-0.0275134296226314,7.05687111170388
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,rule_of_law,0.0123391391703633,7.91921029411113
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_aligned_us,0.0207077852450318,0.807793164063265
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,unsc_non_aligned_us,-0.120845509273936,1.12994626554622
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withX,.,voice_accountability,0.215280736222336,6.90921493055486
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,corruption_control,,1.26774272447606
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,country_gini,,0.271742238341281
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,election_year,,-0.215358887943355
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,gov_effectiveness,,-0.362179255113245
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,leader_birthplace,,0.024288293959671
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.543678596865176
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_min_to_city,,-0.172366623658229
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_pop_dens,,0.740873885651964
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_ch_loan_proj_n,,0.207274725618483
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_disasters,,0.497855519115396
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_dia,,-0.150293440472351
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gems,,-0.0882584608389341
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gold,,-0.657246511933042
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_petro,,-0.198138388777826
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_other_sect_n,,-0.251532246557321
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_total_neighbor_projs,,0.241571722647509
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_treated_other_funder_n,,0.322026594273482
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,political_stability,,0.638872294026285
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,reg_quality,,-0.529836863745512
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,rule_of_law,,0.00862115213942424
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_aligned_us,,0.16479035331931
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,voice_accountability,,-0.708530822406999
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,corruption_control,,5.79132747672826
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,country_gini,,-0.173856682086963
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,election_year,,4.89326101950823
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,gov_effectiveness,,6.47527158978142
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,leader_birthplace,,-0.299602445368154
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_3yr_pre_conflict_deaths,,-1.71455998153686
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_min_to_city,,-0.104481816896408
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_avg_pop_dens,,-2.76578545347007
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_ch_loan_proj_n,,2.71998390710994
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_disasters,,4.43923849384452
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_dia,,1.42374267171449
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gems,,-0.0817313309868971
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_gold,,9.9404959997293
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_dist_km_to_petro,,-2.3414670095445
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_other_sect_n,,-1.44453994950948
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_pc_nl_pre_oda,,0.955106194618342
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_total_neighbor_projs,,-5.09708819860705
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,log_treated_other_funder_n,,-6.95254311257438
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,political_stability,,7.97965316718258
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,reg_quality,,7.05687111170388
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,rule_of_law,,7.91921029411113
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_aligned_us,,0.807793164063265
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,unsc_non_aligned_us,,1.12994626554622
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withFE,.,voice_accountability,,6.90921493055486
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,corruption_control,0.00961307360208575,1.26774272447606
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,country_gini,0.0126716423034663,0.271742238341281
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,election_year,0.00156957774959686,-0.215358887943355
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,gov_effectiveness,0.0134758588211843,-0.362179255113245
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,leader_birthplace,-0.00241569171514123,0.024288293959671
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0127042961958798,-0.543678596865176
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_min_to_city,-0.00941932124318554,-0.172366623658229
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_pop_dens,0.0152288254478481,0.740873885651964
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_ch_loan_proj_n,0.0240626834239764,0.207274725618483
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_disasters,0.0199272115319031,0.497855519115396
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_dia,-0.00283413952216506,-0.150293440472351
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gems,-0.0169932392938063,-0.0882584608389341
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gold,-0.0249202635209075,-0.657246511933042
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_petro,0.00378243294486309,-0.198138388777826
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_other_sect_n,-0.00583015189782626,-0.251532246557321
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_pc_nl_pre_oda,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_total_neighbor_projs,0.01384730302554,0.241571722647509
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_treated_other_funder_n,0.0258304495195619,0.322026594273482
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,political_stability,0.00815361011074853,0.638872294026285
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,reg_quality,0.00549455403001035,-0.529836863745512
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,rule_of_law,0.00619269745482599,0.00862115213942424
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_aligned_us,0.00813695223420013,0.16479035331931
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_non_aligned_us,,
ch,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,voice_accountability,0.00881453472031351,-0.708530822406999
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,corruption_control,-0.166376301902345,5.79132747672826
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,country_gini,0.0346128759742669,-0.173856682086963
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,election_year,0.0593136458936883,4.89326101950823
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,gov_effectiveness,-0.0567571821788439,6.47527158978142
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,leader_birthplace,0.0676076185179098,-0.299602445368154
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.00363472077529742,-1.71455998153686
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_min_to_city,-0.20509238309227,-0.104481816896408
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_avg_pop_dens,0.222038964795065,-2.76578545347007
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_ch_loan_proj_n,-0.0416314427659383,2.71998390710994
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_disasters,-0.0244038328039439,4.43923849384452
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_dia,0.141058935706969,1.42374267171449
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gems,-0.265094764754175,-0.0817313309868971
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_gold,-0.103968377737328,9.9404959997293
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_dist_km_to_petro,0.121663560660091,-2.3414670095445
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_other_sect_n,0.539609641860958,-1.44453994950948
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_pc_nl_pre_oda,0.0887762351589988,0.955106194618342
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_total_neighbor_projs,0.249618389215277,-5.09708819860705
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,log_treated_other_funder_n,0.252626275383009,-6.95254311257438
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,political_stability,0.0097750416205962,7.97965316718258
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,reg_quality,-0.033382335177448,7.05687111170388
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,rule_of_law,-0.0674283662764392,7.91921029411113
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_aligned_us,0.0157581260288139,0.807793164063265
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,unsc_non_aligned_us,-0.0778843545157023,1.12994626554622
wb,230,Energy Generation and Supply (230),Energy Generation and Supply,vt_withXandFE,.,voice_accountability,0.0763497019279737,6.90921493055486
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,corruption_control,,393.120782349382
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,country_gini,,9.35405949833656
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,election_year,,-289.950903214153
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,gov_effectiveness,,496.286535507961
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,leader_birthplace,,49.823520756428
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_3yr_pre_conflict_deaths,,-130.094403744604
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_avg_min_to_city,,-136.864122340329
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_avg_pop_dens,,173.259838591638
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_ch_loan_proj_n,,33.8531859789016
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_disasters,,-51.3859615794982
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_dia,,-479.202034398914
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_gems,,292.900305047504
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_gold,,-459.491680338077
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_dist_km_to_petro,,-307.050789569418
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_other_sect_n,,-105.416174967634
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_pc_nl_pre_oda,,144.926798483863
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_total_neighbor_projs,,-175.586671897764
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,log_treated_other_funder_n,,-76.4435764330668
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,political_stability,,197.707489470222
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,reg_quality,,365.47958954686
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,rule_of_law,,401.86461407492
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,unsc_aligned_us,,2359.60188625164
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,unsc_non_aligned_us,,1292.0785398614
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_noX,.,voice_accountability,,446.613422724525
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,corruption_control,0.100541313514108,393.120782349382
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,country_gini,0.00815553702414032,9.35405949833656
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,election_year,-0.137902509309326,-289.950903214153
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,gov_effectiveness,0.0942854967713348,496.286535507961
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,leader_birthplace,0.0501679397467504,49.823520756428
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.178991594277317,-130.094403744604
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_avg_min_to_city,0.0457014611363416,-136.864122340329
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_avg_pop_dens,-0.0153749709017575,173.259838591638
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_ch_loan_proj_n,0.0189026577211924,33.8531859789016
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_disasters,0.0110347396694134,-51.3859615794982
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_dia,-0.00661012897733593,-479.202034398914
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_gems,-0.0215751062706112,292.900305047504
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_gold,-0.0477699448354543,-459.491680338077
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_dist_km_to_petro,0.102261021509766,-307.050789569418
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_other_sect_n,0.183362941741942,-105.416174967634
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_pc_nl_pre_oda,0.0402362050139392,144.926798483863
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_total_neighbor_projs,-0.100670288568362,-175.586671897764
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,log_treated_other_funder_n,0.0211805997567713,-76.4435764330668
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,political_stability,-0.0303485527820876,197.707489470222
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,reg_quality,-0.0374480956327174,365.47958954686
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,rule_of_law,0.000657297912985079,401.86461407492
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,unsc_aligned_us,0.0253340011835096,2359.60188625164
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,unsc_non_aligned_us,0.100232491917,1292.0785398614
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyX,.,voice_accountability,0.0410511118173586,446.613422724525
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,corruption_control,,393.120782349382
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,country_gini,,9.35405949833656
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,election_year,,-289.950903214153
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,gov_effectiveness,,496.286535507961
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,leader_birthplace,,49.823520756428
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-130.094403744604
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_avg_min_to_city,,-136.864122340329
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_avg_pop_dens,,173.259838591638
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_ch_loan_proj_n,,33.8531859789016
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_disasters,,-51.3859615794982
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_dia,,-479.202034398914
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_gems,,292.900305047504
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_gold,,-459.491680338077
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_dist_km_to_petro,,-307.050789569418
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_other_sect_n,,-105.416174967634
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_pc_nl_pre_oda,,144.926798483863
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_total_neighbor_projs,,-175.586671897764
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,log_treated_other_funder_n,,-76.4435764330668
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,political_stability,,197.707489470222
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,reg_quality,,365.47958954686
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,rule_of_law,,401.86461407492
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,unsc_aligned_us,,2359.60188625164
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,unsc_non_aligned_us,,1292.0785398614
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyFE,.,voice_accountability,,446.613422724525
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,corruption_control,0.0113748204801225,393.120782349382
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,country_gini,0.0120069279707968,9.35405949833656
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,election_year,-0.0521479110862034,-289.950903214153
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,gov_effectiveness,0.0661364815011615,496.286535507961
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,leader_birthplace,0.0922015410545246,49.823520756428
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0336717501282683,-130.094403744604
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_avg_min_to_city,0.0449451243666413,-136.864122340329
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_avg_pop_dens,0.000211002342402936,173.259838591638
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.0610286025796109,33.8531859789016
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_disasters,-0.0454060661140872,-51.3859615794982
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0326926766196263,-479.202034398914
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0122102762791473,292.900305047504
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_gold,0.00199968970089685,-459.491680338077
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_dist_km_to_petro,0.0483438004546041,-307.050789569418
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_other_sect_n,0.155284205973147,-105.416174967634
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0828679250367081,144.926798483863
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0706022410094736,-175.586671897764
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,log_treated_other_funder_n,0.0680928935459803,-76.4435764330668
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,political_stability,-0.0431753416452545,197.707489470222
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,reg_quality,0.00538734808564192,365.47958954686
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,rule_of_law,0.0122659891983493,401.86461407492
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,unsc_aligned_us,0.0468326577426338,2359.60188625164
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,unsc_non_aligned_us,0.0961165042221773,1292.0785398614
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_onlyXandFE,.,voice_accountability,-0.0292757561244061,446.613422724525
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,corruption_control,0.084733278779308,393.120782349382
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,country_gini,0.0177028521720785,9.35405949833656
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,election_year,-0.00375324783381006,-289.950903214153
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,gov_effectiveness,0.0464566059224304,496.286535507961
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,leader_birthplace,0.0534743961924666,49.823520756428
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0270331798118415,-130.094403744604
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_avg_min_to_city,-0.025660980868852,-136.864122340329
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_avg_pop_dens,0.0415251464559698,173.259838591638
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_ch_loan_proj_n,-0.0511448406381552,33.8531859789016
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_disasters,-0.0914471459761347,-51.3859615794982
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_dia,0.0375656538456675,-479.202034398914
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_gems,-0.0343280586600303,292.900305047504
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_gold,-0.0258926027000416,-459.491680338077
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_dist_km_to_petro,0.0391379233391489,-307.050789569418
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_other_sect_n,0.323070097621528,-105.416174967634
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_pc_nl_pre_oda,-0.0211799384839857,144.926798483863
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_total_neighbor_projs,0.0736206034023778,-175.586671897764
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,log_treated_other_funder_n,0.0782992704585181,-76.4435764330668
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,political_stability,0.0204674983909348,197.707489470222
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,reg_quality,0.100322551988066,365.47958954686
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,rule_of_law,0.0167632095981388,401.86461407492
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,unsc_aligned_us,0.124685892891138,2359.60188625164
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,unsc_non_aligned_us,0.0972606227640292,1292.0785398614
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withX,.,voice_accountability,-0.0403782018925981,446.613422724525
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,corruption_control,,393.120782349382
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,country_gini,,9.35405949833656
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,election_year,,-289.950903214153
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,gov_effectiveness,,496.286535507961
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,leader_birthplace,,49.823520756428
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_3yr_pre_conflict_deaths,,-130.094403744604
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_avg_min_to_city,,-136.864122340329
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_avg_pop_dens,,173.259838591638
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_ch_loan_proj_n,,33.8531859789016
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_disasters,,-51.3859615794982
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_dia,,-479.202034398914
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_gems,,292.900305047504
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_gold,,-459.491680338077
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_dist_km_to_petro,,-307.050789569418
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_other_sect_n,,-105.416174967634
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_pc_nl_pre_oda,,144.926798483863
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_total_neighbor_projs,,-175.586671897764
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,log_treated_other_funder_n,,-76.4435764330668
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,political_stability,,197.707489470222
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,reg_quality,,365.47958954686
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,rule_of_law,,401.86461407492
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,unsc_aligned_us,,2359.60188625164
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,unsc_non_aligned_us,,1292.0785398614
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withFE,.,voice_accountability,,446.613422724525
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,corruption_control,0.00183637419337163,393.120782349382
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,country_gini,-0.00393698208150452,9.35405949833656
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,election_year,0.00142774132196766,-289.950903214153
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,gov_effectiveness,0.0181768803624435,496.286535507961
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,leader_birthplace,-0.00115891214809376,49.823520756428
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.00693601758146523,-130.094403744604
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_avg_min_to_city,-0.00914589290157902,-136.864122340329
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_avg_pop_dens,0.0367319283168764,173.259838591638
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_ch_loan_proj_n,0.00554603927943411,33.8531859789016
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_disasters,-0.0221140829636736,-51.3859615794982
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_dia,0.0029090340179391,-479.202034398914
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_gems,-0.00394089894980424,292.900305047504
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_gold,-0.0144394274614751,-459.491680338077
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_dist_km_to_petro,0.0132269841153174,-307.050789569418
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_other_sect_n,0.0527956041879949,-105.416174967634
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_pc_nl_pre_oda,0.0225707970745888,144.926798483863
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_total_neighbor_projs,0.0130404788511805,-175.586671897764
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,log_treated_other_funder_n,0.0366278098337346,-76.4435764330668
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,political_stability,0.00383354136953119,197.707489470222
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,reg_quality,0.0322535778116438,365.47958954686
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,rule_of_law,0.000965139598119994,401.86461407492
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,unsc_aligned_us,0.00838982417946675,2359.60188625164
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,unsc_non_aligned_us,0.0149746453133447,1292.0785398614
wb,240,Banking and Financial Services (240),Banking and Financial Services,vt_withXandFE,.,voice_accountability,-0.000526233729906363,446.613422724525
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,corruption_control,,-369.20115317477
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,country_gini,,-69.7668570957116
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,election_year,,71.7318495390683
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,gov_effectiveness,,-274.124851851818
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,leader_birthplace,,-102.358497496013
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_3yr_pre_conflict_deaths,,-44.4386340244769
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_min_to_city,,190.209369621976
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_pop_dens,,-332.95511448968
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_ch_loan_proj_n,,-48.2573072661545
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_disasters,,-169.148513824288
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_dia,,-274.593636786773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gems,,-337.178998305906
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gold,,-318.917858433736
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_petro,,41.8316368166427
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_other_sect_n,,-62.0189918439515
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_pc_nl_pre_oda,,-87.1004796247563
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_total_neighbor_projs,,-217.838052440181
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_treated_other_funder_n,,-86.423348836074
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,political_stability,,-152.733161438981
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,reg_quality,,-545.726384659097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,rule_of_law,,-450.215345093572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_non_aligned_us,,-36.3979427855739
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,voice_accountability,,-318.453836769784
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,corruption_control,,0.231371335681461
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,country_gini,,-0.159262266728668
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,election_year,,-0.0463112461955659
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,gov_effectiveness,,0.150114038909195
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,leader_birthplace,,0.0803835822303032
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0646096794980074
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_min_to_city,,-0.00975011306796721
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_avg_pop_dens,,0.101281871440657
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_ch_loan_proj_n,,0.160624563607828
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_disasters,,0.0322917478341698
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_dia,,0.397133722508521
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gems,,0.16203042301714
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_gold,,-0.0451541662648151
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_dist_km_to_petro,,0.114230330528822
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_other_sect_n,,0.958771346501131
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_pc_nl_pre_oda,,0.000716153123311931
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_total_neighbor_projs,,0.0228405078152259
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,log_treated_other_funder_n,,-0.0644473312839943
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,political_stability,,0.0213350808401464
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,reg_quality,,-0.257990385120156
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,rule_of_law,,0.255638437801767
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_aligned_us,,0.0360999774052007
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,unsc_non_aligned_us,,-0.151272884161379
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_noX,.,voice_accountability,,-0.00762572047279419
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,corruption_control,0.0293887165375057,-369.20115317477
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,country_gini,-0.161239007906993,-69.7668570957116
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,election_year,-0.0664674508990659,71.7318495390683
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,gov_effectiveness,-0.0382800785871219,-274.124851851818
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,leader_birthplace,0.10366838611663,-102.358497496013
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.154045163989092,-44.4386340244769
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_min_to_city,0.0431391928344963,190.209369621976
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_pop_dens,0.169675164958462,-332.95511448968
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_ch_loan_proj_n,-0.168965907245895,-48.2573072661545
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_disasters,0.039935766384004,-169.148513824288
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_dia,0.0534778901934621,-274.593636786773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gems,-0.0163635704666377,-337.178998305906
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gold,-0.0601108268601818,-318.917858433736
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_petro,-0.110752896212507,41.8316368166427
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_other_sect_n,0.140401726965768,-62.0189918439515
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_pc_nl_pre_oda,-0.114576116800314,-87.1004796247563
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_total_neighbor_projs,0.0926851986721177,-217.838052440181
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_treated_other_funder_n,0.268338904567107,-86.423348836074
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,political_stability,0.0183563464228062,-152.733161438981
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,reg_quality,-0.0716865891451027,-545.726384659097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,rule_of_law,-0.0741133390367032,-450.215345093572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_non_aligned_us,0.0668611614406154,-36.3979427855739
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,voice_accountability,0.0920267920941095,-318.453836769784
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,corruption_control,0.0375416701659536,0.231371335681461
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,country_gini,-0.0162184550380355,-0.159262266728668
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,election_year,-0.127577259242544,-0.0463112461955659
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,gov_effectiveness,-0.159253566451365,0.150114038909195
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,leader_birthplace,-0.0240270360559307,0.0803835822303032
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.10348408554216,-0.0646096794980074
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_min_to_city,0.0281355939991774,-0.00975011306796721
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_avg_pop_dens,0.0792013004422185,0.101281871440657
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_ch_loan_proj_n,0.0765745428577103,0.160624563607828
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_disasters,0.124533320646735,0.0322917478341698
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_dia,-0.176476514143869,0.397133722508521
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gems,0.195540383122861,0.16203042301714
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_gold,-0.0222824813984336,-0.0451541662648151
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_dist_km_to_petro,0.138774265628308,0.114230330528822
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_other_sect_n,0.778338696956668,0.958771346501131
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_pc_nl_pre_oda,0.00145458191633199,0.000716153123311931
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_total_neighbor_projs,-0.104006932880741,0.0228405078152259
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,log_treated_other_funder_n,0.237636526264311,-0.0644473312839943
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,political_stability,-0.0620240989513691,0.0213350808401464
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,reg_quality,-0.0795777446916314,-0.257990385120156
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,rule_of_law,0.148480519733856,0.255638437801767
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_aligned_us,-0.121231540497381,0.0360999774052007
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,unsc_non_aligned_us,-0.175205827169188,-0.151272884161379
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyX,.,voice_accountability,0.117698860350053,-0.00762572047279419
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,corruption_control,,-369.20115317477
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,country_gini,,-69.7668570957116
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,election_year,,71.7318495390683
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,gov_effectiveness,,-274.124851851818
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,leader_birthplace,,-102.358497496013
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-44.4386340244769
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_min_to_city,,190.209369621976
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_pop_dens,,-332.95511448968
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_ch_loan_proj_n,,-48.2573072661545
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_disasters,,-169.148513824288
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_dia,,-274.593636786773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gems,,-337.178998305906
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gold,,-318.917858433736
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_petro,,41.8316368166427
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_other_sect_n,,-62.0189918439515
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_pc_nl_pre_oda,,-87.1004796247563
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_total_neighbor_projs,,-217.838052440181
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_treated_other_funder_n,,-86.423348836074
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,political_stability,,-152.733161438981
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,reg_quality,,-545.726384659097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,rule_of_law,,-450.215345093572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_non_aligned_us,,-36.3979427855739
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,voice_accountability,,-318.453836769784
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,corruption_control,,0.231371335681461
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,country_gini,,-0.159262266728668
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,election_year,,-0.0463112461955659
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,gov_effectiveness,,0.150114038909195
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,leader_birthplace,,0.0803835822303032
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0646096794980074
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_min_to_city,,-0.00975011306796721
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_avg_pop_dens,,0.101281871440657
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_ch_loan_proj_n,,0.160624563607828
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_disasters,,0.0322917478341698
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_dia,,0.397133722508521
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gems,,0.16203042301714
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_gold,,-0.0451541662648151
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_dist_km_to_petro,,0.114230330528822
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_other_sect_n,,0.958771346501131
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_pc_nl_pre_oda,,0.000716153123311931
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_total_neighbor_projs,,0.0228405078152259
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,log_treated_other_funder_n,,-0.0644473312839943
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,political_stability,,0.0213350808401464
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,reg_quality,,-0.257990385120156
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,rule_of_law,,0.255638437801767
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_aligned_us,,0.0360999774052007
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,unsc_non_aligned_us,,-0.151272884161379
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyFE,.,voice_accountability,,-0.00762572047279419
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,corruption_control,0.0924472382781107,-369.20115317477
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,country_gini,-0.103223619693893,-69.7668570957116
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,election_year,0.0367618994740736,71.7318495390683
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,gov_effectiveness,-0.0059390339214587,-274.124851851818
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,leader_birthplace,-0.00593598161824084,-102.358497496013
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0248782566480845,-44.4386340244769
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_min_to_city,0.0714198273792859,190.209369621976
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_pop_dens,0.162384235840728,-332.95511448968
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_ch_loan_proj_n,-0.166398289650699,-48.2573072661545
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_disasters,0.105048317778852,-169.148513824288
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_dia,0.0313597651473536,-274.593636786773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gems,-0.054565387181938,-337.178998305906
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gold,-0.0492984970891847,-318.917858433736
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_petro,-0.11042188804131,41.8316368166427
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_other_sect_n,0.0571136321220449,-62.0189918439515
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0726949805766382,-87.1004796247563
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_total_neighbor_projs,0.0423108242638418,-217.838052440181
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_treated_other_funder_n,0.0843356096744675,-86.423348836074
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,political_stability,0.0715190273709587,-152.733161438981
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,reg_quality,-0.119504423886539,-545.726384659097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,rule_of_law,-0.0919974279310555,-450.215345093572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_non_aligned_us,0.0480030954256687,-36.3979427855739
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,voice_accountability,0.0229910649079825,-318.453836769784
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,corruption_control,0.028982670158146,0.231371335681461
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,country_gini,0.017221823222937,-0.159262266728668
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,election_year,0.192749047651901,-0.0463112461955659
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,gov_effectiveness,0.123437536954875,0.150114038909195
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,leader_birthplace,-0.0997441611439329,0.0803835822303032
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.136287549659623,-0.0646096794980074
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_min_to_city,0.100947195887566,-0.00975011306796721
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_avg_pop_dens,0.0375312473624946,0.101281871440657
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_ch_loan_proj_n,0.0419083559885634,0.160624563607828
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_disasters,-0.0629410488158453,0.0322917478341698
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_dia,0.15831809580326,0.397133722508521
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gems,0.180300233475863,0.16203042301714
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_gold,-0.017512516900897,-0.0451541662648151
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_dist_km_to_petro,0.0167719736695291,0.114230330528822
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_other_sect_n,1.06170847952355,0.958771346501131
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0129436820000389,0.000716153123311931
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_total_neighbor_projs,0.173483895957449,0.0228405078152259
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,log_treated_other_funder_n,-0.099658755958083,-0.0644473312839943
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,political_stability,0.0504140637069934,0.0213350808401464
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,reg_quality,-0.249539127647873,-0.257990385120156
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,rule_of_law,0.151820771247147,0.255638437801767
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_aligned_us,0.0719720017909928,0.0360999774052007
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,unsc_non_aligned_us,-0.0752749873325516,-0.151272884161379
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_onlyXandFE,.,voice_accountability,0.0408721952512824,-0.00762572047279419
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,corruption_control,-0.0223365328344519,-369.20115317477
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,country_gini,-0.0113291034509897,-69.7668570957116
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,election_year,-0.0546452814986646,71.7318495390683
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,gov_effectiveness,-0.00826979262347768,-274.124851851818
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,leader_birthplace,-0.00563821380579646,-102.358497496013
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_3yr_pre_conflict_deaths,0.0184296881832445,-44.4386340244769
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_min_to_city,-0.0126160824636462,190.209369621976
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_pop_dens,0.0209824063337874,-332.95511448968
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_ch_loan_proj_n,0.0249624157383763,-48.2573072661545
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_disasters,0.0680858041578878,-169.148513824288
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_dia,0.0272089219602275,-274.593636786773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gems,0.00908775396645074,-337.178998305906
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gold,-0.00693707783124408,-318.917858433736
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_petro,-0.101748376647301,41.8316368166427
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_other_sect_n,0.0366810088837456,-62.0189918439515
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_pc_nl_pre_oda,-0.0389570510981159,-87.1004796247563
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_total_neighbor_projs,0.0208098048833203,-217.838052440181
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_treated_other_funder_n,0.0164906995871597,-86.423348836074
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,political_stability,-0.0144881134305613,-152.733161438981
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,reg_quality,0.0156839577105714,-545.726384659097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,rule_of_law,-0.0421587223937968,-450.215345093572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_non_aligned_us,-0.00621740786824418,-36.3979427855739
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,voice_accountability,-0.00763139832066356,-318.453836769784
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,corruption_control,0.0355495312204562,0.231371335681461
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,country_gini,-0.0388090738048826,-0.159262266728668
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,election_year,0.00915929682087219,-0.0463112461955659
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,gov_effectiveness,0.0260067104420149,0.150114038909195
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,leader_birthplace,-0.0159658107999766,0.0803835822303032
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_3yr_pre_conflict_deaths,-0.0329677543509785,-0.0646096794980074
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_min_to_city,0.0206757903180552,-0.00975011306796721
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_avg_pop_dens,-0.0150585268763825,0.101281871440657
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_ch_loan_proj_n,0.016447919658386,0.160624563607828
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_disasters,0.0126937738363633,0.0322917478341698
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_dia,0.0128427508950699,0.397133722508521
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gems,0.0427530128939542,0.16203042301714
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_gold,0.0159162808698603,-0.0451541662648151
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_dist_km_to_petro,0.0522805017093196,0.114230330528822
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_other_sect_n,0.147652773484594,0.958771346501131
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_pc_nl_pre_oda,0.0135221830499334,0.000716153123311931
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_total_neighbor_projs,-0.00826147634536119,0.0228405078152259
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,log_treated_other_funder_n,0.011641532285142,-0.0644473312839943
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,political_stability,-0.00933497822377824,0.0213350808401464
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,reg_quality,-0.0168643062608314,-0.257990385120156
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,rule_of_law,0.0549066677712831,0.255638437801767
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_aligned_us,-0.0275935959303726,0.0360999774052007
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,unsc_non_aligned_us,0.00453666067915212,-0.151272884161379
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withX,.,voice_accountability,0.0286563508305669,-0.00762572047279419
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,corruption_control,,-369.20115317477
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,country_gini,,-69.7668570957116
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,election_year,,71.7318495390683
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,gov_effectiveness,,-274.124851851818
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,leader_birthplace,,-102.358497496013
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_3yr_pre_conflict_deaths,,-44.4386340244769
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_min_to_city,,190.209369621976
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_pop_dens,,-332.95511448968
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_ch_loan_proj_n,,-48.2573072661545
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_disasters,,-169.148513824288
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_dia,,-274.593636786773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gems,,-337.178998305906
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gold,,-318.917858433736
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_petro,,41.8316368166427
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_other_sect_n,,-62.0189918439515
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_pc_nl_pre_oda,,-87.1004796247563
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_total_neighbor_projs,,-217.838052440181
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_treated_other_funder_n,,-86.423348836074
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,political_stability,,-152.733161438981
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,reg_quality,,-545.726384659097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,rule_of_law,,-450.215345093572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_non_aligned_us,,-36.3979427855739
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,voice_accountability,,-318.453836769784
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,corruption_control,,0.231371335681461
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,country_gini,,-0.159262266728668
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,election_year,,-0.0463112461955659
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,gov_effectiveness,,0.150114038909195
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,leader_birthplace,,0.0803835822303032
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0646096794980074
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_min_to_city,,-0.00975011306796721
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_avg_pop_dens,,0.101281871440657
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_ch_loan_proj_n,,0.160624563607828
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_disasters,,0.0322917478341698
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_dia,,0.397133722508521
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gems,,0.16203042301714
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_gold,,-0.0451541662648151
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_dist_km_to_petro,,0.114230330528822
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_other_sect_n,,0.958771346501131
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_pc_nl_pre_oda,,0.000716153123311931
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_total_neighbor_projs,,0.0228405078152259
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,log_treated_other_funder_n,,-0.0644473312839943
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,political_stability,,0.0213350808401464
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,reg_quality,,-0.257990385120156
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,rule_of_law,,0.255638437801767
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_aligned_us,,0.0360999774052007
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,unsc_non_aligned_us,,-0.151272884161379
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withFE,.,voice_accountability,,-0.00762572047279419
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,corruption_control,-0.0173682209884284,-369.20115317477
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,country_gini,-0.0458675733557917,-69.7668570957116
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,election_year,-0.000371348001062836,71.7318495390683
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,gov_effectiveness,-0.0108835355343762,-274.124851851818
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,leader_birthplace,-0.0176128483377408,-102.358497496013
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.019494150655813,-44.4386340244769
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_min_to_city,-0.0284490833157905,190.209369621976
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_pop_dens,0.02458707123762,-332.95511448968
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_ch_loan_proj_n,0.0488801837398264,-48.2573072661545
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_disasters,-0.0366526389087071,-169.148513824288
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_dia,-0.0312297508469781,-274.593636786773
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gems,0.0427394532662586,-337.178998305906
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gold,-0.0215351662575267,-318.917858433736
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_petro,-0.00223231826908886,41.8316368166427
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_other_sect_n,0.0681970175867783,-62.0189918439515
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_pc_nl_pre_oda,-0.0290639098198168,-87.1004796247563
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_total_neighbor_projs,0.0572009321505914,-217.838052440181
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_treated_other_funder_n,0.0837851322104826,-86.423348836074
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,political_stability,0.0078883232222869,-152.733161438981
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,reg_quality,-0.049626759542153,-545.726384659097
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,rule_of_law,-0.0457210577544175,-450.215345093572
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_aligned_us,,
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_non_aligned_us,-0.0154598196258313,-36.3979427855739
ch,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,voice_accountability,0.0140791393723336,-318.453836769784
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,corruption_control,0.0545723912754294,0.231371335681461
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,country_gini,-0.0521838054619795,-0.159262266728668
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,election_year,0.0674800931476105,-0.0463112461955659
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,gov_effectiveness,0.0303379988647054,0.150114038909195
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,leader_birthplace,-0.050498353522288,0.0803835822303032
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.0084212425909945,-0.0646096794980074
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_min_to_city,-0.0745694558229303,-0.00975011306796721
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_avg_pop_dens,0.0719459971738977,0.101281871440657
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_ch_loan_proj_n,0.0674193565407801,0.160624563607828
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_disasters,0.0138320729136469,0.0322917478341698
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_dia,0.031993833836168,0.397133722508521
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gems,-0.00837899784673935,0.16203042301714
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_gold,0.051151248076931,-0.0451541662648151
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_dist_km_to_petro,-0.0430799070128705,0.114230330528822
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_other_sect_n,0.428358161831293,0.958771346501131
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_pc_nl_pre_oda,0.115542304851094,0.000716153123311931
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_total_neighbor_projs,0.0942697631195291,0.0228405078152259
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,log_treated_other_funder_n,0.0896223218273601,-0.0644473312839943
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,political_stability,0.0349280399410051,0.0213350808401464
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,reg_quality,-0.0461071389325654,-0.257990385120156
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,rule_of_law,0.0465155492653135,0.255638437801767
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_aligned_us,0.0109537574928244,0.0360999774052007
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,unsc_non_aligned_us,0.0358530820184525,-0.151272884161379
wb,310,"Agriculture, Forestry and Fishing (310)","Agriculture, Forestry and Fishing",vt_withXandFE,.,voice_accountability,-0.0135235103126601,-0.00762572047279419
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,corruption_control,,37.5340145028824
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,country_gini,,-9.6378707706428
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,election_year,,-157.001167950712
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,gov_effectiveness,,150.33902014685
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,leader_birthplace,,-60.564575274471
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_3yr_pre_conflict_deaths,,-84.5710450621377
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_avg_min_to_city,,264.970067128497
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_avg_pop_dens,,-421.733034994118
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_ch_loan_proj_n,,-31.8393924757829
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_disasters,,-124.327853364201
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_dia,,-118.296145067294
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_gems,,166.726645174469
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_gold,,104.917130276771
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_dist_km_to_petro,,-634.75732732058
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_other_sect_n,,-56.0075252554677
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_pc_nl_pre_oda,,5421.40167674607
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_total_neighbor_projs,,-164.432948971188
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,log_treated_other_funder_n,,-48.8060761916766
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,political_stability,,252.181921886369
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,reg_quality,,302.699577583114
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,rule_of_law,,199.942082816172
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,unsc_aligned_us,,716.049883264482
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,unsc_non_aligned_us,,-42.1132046727986
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_noX,.,voice_accountability,,61.1192305185865
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,corruption_control,-0.153862254945562,37.5340145028824
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,country_gini,-0.0305375939235084,-9.6378707706428
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,election_year,-0.0763553930446589,-157.001167950712
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,gov_effectiveness,-0.0110144430818036,150.33902014685
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,leader_birthplace,0.044143458157774,-60.564575274471
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0186025371658618,-84.5710450621377
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_avg_min_to_city,0.0168734000250697,264.970067128497
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_avg_pop_dens,-0.0959723745891826,-421.733034994118
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_ch_loan_proj_n,0.0950318525359367,-31.8393924757829
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_disasters,0.0342793025448875,-124.327853364201
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_dia,-0.0846074891090399,-118.296145067294
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_gems,0.0322383476048709,166.726645174469
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_gold,-0.0513548656366766,104.917130276771
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_dist_km_to_petro,0.0166142342984676,-634.75732732058
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_other_sect_n,0.324383886866261,-56.0075252554677
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_pc_nl_pre_oda,0.0904762300802476,5421.40167674607
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_total_neighbor_projs,0.0024682440422475,-164.432948971188
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,log_treated_other_funder_n,-0.110627722963685,-48.8060761916766
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,political_stability,-0.0103774544029147,252.181921886369
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,reg_quality,-0.00729578889906428,302.699577583114
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,rule_of_law,0.075137748969719,199.942082816172
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,unsc_aligned_us,0.0329667509067798,716.049883264482
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,unsc_non_aligned_us,-0.00125848134979623,-42.1132046727986
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyX,.,voice_accountability,0.0161320161120967,61.1192305185865
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,corruption_control,,37.5340145028824
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,country_gini,,-9.6378707706428
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,election_year,,-157.001167950712
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,gov_effectiveness,,150.33902014685
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,leader_birthplace,,-60.564575274471
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-84.5710450621377
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_avg_min_to_city,,264.970067128497
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_avg_pop_dens,,-421.733034994118
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_ch_loan_proj_n,,-31.8393924757829
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_disasters,,-124.327853364201
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_dia,,-118.296145067294
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_gems,,166.726645174469
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_gold,,104.917130276771
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_dist_km_to_petro,,-634.75732732058
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_other_sect_n,,-56.0075252554677
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_pc_nl_pre_oda,,5421.40167674607
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_total_neighbor_projs,,-164.432948971188
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,log_treated_other_funder_n,,-48.8060761916766
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,political_stability,,252.181921886369
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,reg_quality,,302.699577583114
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,rule_of_law,,199.942082816172
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,unsc_aligned_us,,716.049883264482
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,unsc_non_aligned_us,,-42.1132046727986
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyFE,.,voice_accountability,,61.1192305185865
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,corruption_control,-0.0259521804749966,37.5340145028824
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,country_gini,-0.0530804225848975,-9.6378707706428
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,election_year,-0.0126859971857644,-157.001167950712
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,gov_effectiveness,0.0235552749224006,150.33902014685
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,leader_birthplace,-0.0242831022478619,-60.564575274471
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0743405966460712,-84.5710450621377
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_avg_min_to_city,0.0731003189086915,264.970067128497
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_avg_pop_dens,-0.0632116943597795,-421.733034994118
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_ch_loan_proj_n,0.076058491542962,-31.8393924757829
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_disasters,0.0491142260935095,-124.327853364201
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_dia,-0.0271608312637547,-118.296145067294
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_gems,-0.00710587564855816,166.726645174469
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_gold,-0.0252934064529836,104.917130276771
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_dist_km_to_petro,0.0786573727149515,-634.75732732058
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_other_sect_n,0.221897427178912,-56.0075252554677
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0140249791555119,5421.40167674607
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_total_neighbor_projs,0.0202840315923092,-164.432948971188
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,log_treated_other_funder_n,-0.0227240070048707,-48.8060761916766
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,political_stability,0.0529569269041527,252.181921886369
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,reg_quality,-0.0392195247618668,302.699577583114
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,rule_of_law,-0.0039447190379724,199.942082816172
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,unsc_aligned_us,-0.109976960159836,716.049883264482
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,unsc_non_aligned_us,0.0150471111340469,-42.1132046727986
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_onlyXandFE,.,voice_accountability,0.0152694598655217,61.1192305185865
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,corruption_control,-0.0156086071836762,37.5340145028824
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,country_gini,-0.0544449892034741,-9.6378707706428
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,election_year,-0.0321489901689382,-157.001167950712
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,gov_effectiveness,-0.0240750773029866,150.33902014685
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,leader_birthplace,-0.00990984534379009,-60.564575274471
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_3yr_pre_conflict_deaths,-0.00803828254167464,-84.5710450621377
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_avg_min_to_city,-0.00236923846154241,264.970067128497
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_avg_pop_dens,-0.0203137921584858,-421.733034994118
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_ch_loan_proj_n,0.0275089115795077,-31.8393924757829
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_disasters,0.010646740790688,-124.327853364201
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_dia,0.00549004672095184,-118.296145067294
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_gems,0.0286389388068347,166.726645174469
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_gold,0.0220477604912594,104.917130276771
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_dist_km_to_petro,0.0178481707628816,-634.75732732058
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_other_sect_n,0.272272280068128,-56.0075252554677
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_pc_nl_pre_oda,0.00726489587687021,5421.40167674607
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_total_neighbor_projs,-0.0129117008065803,-164.432948971188
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,log_treated_other_funder_n,-0.0152305325877379,-48.8060761916766
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,political_stability,-0.0147134444102993,252.181921886369
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,reg_quality,0.00413309443742049,302.699577583114
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,rule_of_law,0.0347672558878549,199.942082816172
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,unsc_aligned_us,-0.0337366755440593,716.049883264482
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,unsc_non_aligned_us,-0.0199709106690743,-42.1132046727986
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withX,.,voice_accountability,0.0230916836578401,61.1192305185865
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,corruption_control,,37.5340145028824
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,country_gini,,-9.6378707706428
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,election_year,,-157.001167950712
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,gov_effectiveness,,150.33902014685
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,leader_birthplace,,-60.564575274471
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_3yr_pre_conflict_deaths,,-84.5710450621377
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_avg_min_to_city,,264.970067128497
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_avg_pop_dens,,-421.733034994118
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_ch_loan_proj_n,,-31.8393924757829
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_disasters,,-124.327853364201
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_dia,,-118.296145067294
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_gems,,166.726645174469
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_gold,,104.917130276771
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_dist_km_to_petro,,-634.75732732058
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_other_sect_n,,-56.0075252554677
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_pc_nl_pre_oda,,5421.40167674607
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_total_neighbor_projs,,-164.432948971188
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,log_treated_other_funder_n,,-48.8060761916766
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,political_stability,,252.181921886369
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,reg_quality,,302.699577583114
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,rule_of_law,,199.942082816172
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,unsc_aligned_us,,716.049883264482
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,unsc_non_aligned_us,,-42.1132046727986
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withFE,.,voice_accountability,,61.1192305185865
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,corruption_control,-0.062446181215346,37.5340145028824
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,country_gini,0.053654011590405,-9.6378707706428
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,election_year,-0.136738205871094,-157.001167950712
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,gov_effectiveness,0.0636629411485043,150.33902014685
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,leader_birthplace,0.025492207391651,-60.564575274471
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.04748158368122,-84.5710450621377
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_avg_min_to_city,-0.106233622874133,264.970067128497
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_avg_pop_dens,-0.00878989770892078,-421.733034994118
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_ch_loan_proj_n,0.0741710315272471,-31.8393924757829
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_disasters,-0.00194404679583361,-124.327853364201
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_dia,0.0628573749074717,-118.296145067294
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_gems,-0.0661007153056564,166.726645174469
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_gold,0.00242953293491155,104.917130276771
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_dist_km_to_petro,0.0346202416298911,-634.75732732058
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_other_sect_n,0.408058422459276,-56.0075252554677
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_pc_nl_pre_oda,0.0818373790942206,5421.40167674607
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_total_neighbor_projs,0.0983898425847279,-164.432948971188
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,log_treated_other_funder_n,0.0466532160993639,-48.8060761916766
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,political_stability,0.0371615993604061,252.181921886369
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,reg_quality,0.0419352458789957,302.699577583114
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,rule_of_law,0.0529842348955573,199.942082816172
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,unsc_aligned_us,-0.0268803093023594,716.049883264482
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,unsc_non_aligned_us,-0.00514563323929976,-42.1132046727986
wb,320,"Industry, Mining, Construction (320)","Industry, Mining, Construction",vt_withXandFE,.,voice_accountability,-0.0282833111914808,61.1192305185865
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,corruption_control,,161.314914044542
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,country_gini,,-90.5448088986629
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,election_year,,259.133188596466
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,gov_effectiveness,,376.45240803885
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,leader_birthplace,,-84.5822502854205
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_3yr_pre_conflict_deaths,,-186.154246294408
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_avg_min_to_city,,-98.7614769702609
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_avg_pop_dens,,145.720896133023
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_ch_loan_proj_n,,-62.2647964958927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_disasters,,-206.959436891064
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_dia,,-31.4515749655283
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_gems,,-5.06127403579683
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_gold,,158.605383637409
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_dist_km_to_petro,,-328.092867845221
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_other_sect_n,,20.6569713486657
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_pc_nl_pre_oda,,37.1066720309963
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_total_neighbor_projs,,320.993295033288
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,log_treated_other_funder_n,,706.618863331569
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,political_stability,,507.42166151785
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,reg_quality,,468.955731499405
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,rule_of_law,,647.603298189873
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,unsc_aligned_us,,-57.7237403260925
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,unsc_non_aligned_us,,5.21058125625291
wb,330,Trade and Tourism (330),Trade and Tourism,vt_noX,.,voice_accountability,,600.262952460309
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,corruption_control,-0.247319847955369,161.314914044542
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,country_gini,0.159934719805603,-90.5448088986629
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,election_year,-0.618709364943166,259.133188596466
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,gov_effectiveness,-0.477733106166121,376.45240803885
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,leader_birthplace,0.355793889327298,-84.5822502854205
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_3yr_pre_conflict_deaths,-0.155042927488687,-186.154246294408
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_avg_min_to_city,0.00738572085276249,-98.7614769702609
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_avg_pop_dens,0.0992523768870162,145.720896133023
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_ch_loan_proj_n,0.134143100306407,-62.2647964958927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_disasters,-0.350288565261336,-206.959436891064
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_dia,-0.136093315053731,-31.4515749655283
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_gems,-0.047869445644319,-5.06127403579683
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_gold,-0.00165192076936364,158.605383637409
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_dist_km_to_petro,-0.180404064049946,-328.092867845221
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_other_sect_n,1.38493470132344,20.6569713486657
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_pc_nl_pre_oda,-0.000101276449859144,37.1066720309963
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_total_neighbor_projs,0.143820866718897,320.993295033288
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,log_treated_other_funder_n,0.245666678547856,706.618863331569
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,political_stability,-0.147422872204334,507.42166151785
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,reg_quality,-0.0679377625975765,468.955731499405
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,rule_of_law,0.128009639456866,647.603298189873
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,unsc_aligned_us,-0.00497236153110823,-57.7237403260925
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,unsc_non_aligned_us,0.262105655521136,5.21058125625291
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyX,.,voice_accountability,0.315324064940209,600.262952460309
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,corruption_control,,161.314914044542
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,country_gini,,-90.5448088986629
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,election_year,,259.133188596466
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,gov_effectiveness,,376.45240803885
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,leader_birthplace,,-84.5822502854205
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-186.154246294408
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_avg_min_to_city,,-98.7614769702609
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_avg_pop_dens,,145.720896133023
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_ch_loan_proj_n,,-62.2647964958927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_disasters,,-206.959436891064
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_dia,,-31.4515749655283
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_gems,,-5.06127403579683
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_gold,,158.605383637409
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_dist_km_to_petro,,-328.092867845221
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_other_sect_n,,20.6569713486657
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_pc_nl_pre_oda,,37.1066720309963
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_total_neighbor_projs,,320.993295033288
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,log_treated_other_funder_n,,706.618863331569
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,political_stability,,507.42166151785
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,reg_quality,,468.955731499405
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,rule_of_law,,647.603298189873
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,unsc_aligned_us,,-57.7237403260925
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,unsc_non_aligned_us,,5.21058125625291
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyFE,.,voice_accountability,,600.262952460309
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,corruption_control,-0.0822978775948287,161.314914044542
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,country_gini,0.0656626595649857,-90.5448088986629
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,election_year,-0.0605747165367899,259.133188596466
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,gov_effectiveness,-0.128336825198493,376.45240803885
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,leader_birthplace,0.0762607155507374,-84.5822502854205
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.026068084458821,-186.154246294408
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_avg_min_to_city,0.0497172580100598,-98.7614769702609
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_avg_pop_dens,0.0231127080321312,145.720896133023
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.105154114738119,-62.2647964958927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_disasters,0.0872581779398141,-206.959436891064
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_dia,0.0653372469730675,-31.4515749655283
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_gems,0.0685366452776361,-5.06127403579683
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_gold,0.0563777594640852,158.605383637409
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_dist_km_to_petro,0.0628219634680141,-328.092867845221
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_other_sect_n,0.335094008073193,20.6569713486657
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0257523340824996,37.1066720309963
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0542456131335381,320.993295033288
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,log_treated_other_funder_n,0.190258439448659,706.618863331569
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,political_stability,0.00747556899674238,507.42166151785
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,reg_quality,-0.0246233007987032,468.955731499405
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,rule_of_law,0.00417345553461921,647.603298189873
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,unsc_aligned_us,0.075510295177804,-57.7237403260925
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,unsc_non_aligned_us,0.130747697651377,5.21058125625291
wb,330,Trade and Tourism (330),Trade and Tourism,vt_onlyXandFE,.,voice_accountability,0.0125516325188799,600.262952460309
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,corruption_control,-0.00224278625799343,161.314914044542
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,country_gini,0.0510177963133892,-90.5448088986629
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,election_year,-0.0662151177320586,259.133188596466
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,gov_effectiveness,-0.00479282861575481,376.45240803885
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,leader_birthplace,-0.0188088319601943,-84.5822502854205
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_3yr_pre_conflict_deaths,-0.0204955266794426,-186.154246294408
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_avg_min_to_city,-0.0205915439408273,-98.7614769702609
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_avg_pop_dens,0.0244945990387351,145.720896133023
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_ch_loan_proj_n,0.0163009612209881,-62.2647964958927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_disasters,0.0166318333195545,-206.959436891064
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_dia,-0.0243897098815068,-31.4515749655283
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_gems,0.00121098157134838,-5.06127403579683
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_gold,-0.00751786680892111,158.605383637409
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_dist_km_to_petro,0.0303846689127388,-328.092867845221
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_other_sect_n,0.125664518615224,20.6569713486657
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_pc_nl_pre_oda,-0.0204578744131144,37.1066720309963
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_total_neighbor_projs,0.00883777292445355,320.993295033288
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,log_treated_other_funder_n,0.0790751898032601,706.618863331569
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,political_stability,-0.0186531925038435,507.42166151785
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,reg_quality,-0.0199321019867786,468.955731499405
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,rule_of_law,-0.0233787906239737,647.603298189873
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,unsc_aligned_us,-0.00780975060537396,-57.7237403260925
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,unsc_non_aligned_us,0.0336638358759204,5.21058125625291
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withX,.,voice_accountability,-0.0161184584302825,600.262952460309
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,corruption_control,,161.314914044542
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,country_gini,,-90.5448088986629
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,election_year,,259.133188596466
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,gov_effectiveness,,376.45240803885
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,leader_birthplace,,-84.5822502854205
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_3yr_pre_conflict_deaths,,-186.154246294408
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_avg_min_to_city,,-98.7614769702609
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_avg_pop_dens,,145.720896133023
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_ch_loan_proj_n,,-62.2647964958927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_disasters,,-206.959436891064
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_dia,,-31.4515749655283
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_gems,,-5.06127403579683
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_gold,,158.605383637409
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_dist_km_to_petro,,-328.092867845221
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_other_sect_n,,20.6569713486657
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_pc_nl_pre_oda,,37.1066720309963
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_total_neighbor_projs,,320.993295033288
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,log_treated_other_funder_n,,706.618863331569
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,political_stability,,507.42166151785
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,reg_quality,,468.955731499405
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,rule_of_law,,647.603298189873
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,unsc_aligned_us,,-57.7237403260925
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,unsc_non_aligned_us,,5.21058125625291
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withFE,.,voice_accountability,,600.262952460309
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,corruption_control,-0.000540288103293279,161.314914044542
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,country_gini,0.00131480366108006,-90.5448088986629
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,election_year,-0.000963497834527434,259.133188596466
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,gov_effectiveness,-0.00146789836488094,376.45240803885
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,leader_birthplace,-0.000387135129421921,-84.5822502854205
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_3yr_pre_conflict_deaths,-0.000211217209871397,-186.154246294408
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_avg_min_to_city,-0.000750091450354377,-98.7614769702609
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_avg_pop_dens,0.00120957154931603,145.720896133023
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_ch_loan_proj_n,-2.73943107458797e-06,-62.2647964958927
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_disasters,-0.000457920205226444,-206.959436891064
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_dia,-0.00194753738123836,-31.4515749655283
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_gems,-0.000656511286979367,-5.06127403579683
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_gold,-0.000426187267548812,158.605383637409
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_dist_km_to_petro,0.00033424123641453,-328.092867845221
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_other_sect_n,0.00165777480899131,20.6569713486657
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_pc_nl_pre_oda,-0.000325849927321544,37.1066720309963
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_total_neighbor_projs,-0.00119382014541777,320.993295033288
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,log_treated_other_funder_n,0.000710648271353869,706.618863331569
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,political_stability,0.000346511129610009,507.42166151785
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,reg_quality,-0.00212555889946091,468.955731499405
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,rule_of_law,-0.00160174503871528,647.603298189873
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,unsc_aligned_us,0.00112065541587063,-57.7237403260925
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,unsc_non_aligned_us,-0.00110312820241225,5.21058125625291
wb,330,Trade and Tourism (330),Trade and Tourism,vt_withXandFE,.,voice_accountability,-0.000419118684076231,600.262952460309
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,corruption_control,,7.34818261557233
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,country_gini,,-0.0522718775746861
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,election_year,,3.85506142678513
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,gov_effectiveness,,7.11447079479755
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,leader_birthplace,,-3.06850284823578
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_3yr_pre_conflict_deaths,,-11.3006371353582
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_avg_min_to_city,,-4.88610668481344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_avg_pop_dens,,5.77874279302158
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_ch_loan_proj_n,,5.16383538478315
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_disasters,,4.28979882564546
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_dia,,-4.25074772143413
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_gems,,-1.78862437403064
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_gold,,0.494188604121813
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_dist_km_to_petro,,-6.13202284412443
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_other_sect_n,,8.71734284957724
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_pc_nl_pre_oda,,-7.28340786382463
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_total_neighbor_projs,,-5.17857858126354
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,log_treated_other_funder_n,,6.0535864037109
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,political_stability,,7.65981649627026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,reg_quality,,10.0374375549912
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,rule_of_law,,7.79783124925901
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,unsc_aligned_us,,0.218114784671365
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,unsc_non_aligned_us,,0.79589333219898
wb,410,General Environmental Protection (410),General Environmental Protection,vt_noX,.,voice_accountability,,6.44434878885017
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,corruption_control,0.103962969770658,7.34818261557233
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,country_gini,-0.0355852262116984,-0.0522718775746861
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,election_year,0.0681916655320745,3.85506142678513
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,gov_effectiveness,-0.0330825146567062,7.11447079479755
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,leader_birthplace,0.0169588777422932,-3.06850284823578
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.020140394493934,-11.3006371353582
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_avg_min_to_city,0.0844100107625129,-4.88610668481344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_avg_pop_dens,-0.0163671960309148,5.77874279302158
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_ch_loan_proj_n,0.00329330362379611,5.16383538478315
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_disasters,0.0785312440618815,4.28979882564546
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_dia,-0.175462122410538,-4.25074772143413
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_gems,-0.042727563045919,-1.78862437403064
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_gold,-0.0401309797540308,0.494188604121813
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_dist_km_to_petro,0.0857290615048265,-6.13202284412443
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_other_sect_n,0.208723377650579,8.71734284957724
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_pc_nl_pre_oda,0.050287914630032,-7.28340786382463
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_total_neighbor_projs,0.0854244147054899,-5.17857858126354
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,log_treated_other_funder_n,0.0058746354281896,6.0535864037109
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,political_stability,-0.0256389703461897,7.65981649627026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,reg_quality,0.0638252043910323,10.0374375549912
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,rule_of_law,-0.0646136446017767,7.79783124925901
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,unsc_aligned_us,-0.0879985046014092,0.218114784671365
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,unsc_non_aligned_us,0.11636048967019,0.79589333219898
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyX,.,voice_accountability,-0.103675113115458,6.44434878885017
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,corruption_control,,7.34818261557233
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,country_gini,,-0.0522718775746861
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,election_year,,3.85506142678513
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,gov_effectiveness,,7.11447079479755
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,leader_birthplace,,-3.06850284823578
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-11.3006371353582
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_avg_min_to_city,,-4.88610668481344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_avg_pop_dens,,5.77874279302158
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_ch_loan_proj_n,,5.16383538478315
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_disasters,,4.28979882564546
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_dia,,-4.25074772143413
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_gems,,-1.78862437403064
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_gold,,0.494188604121813
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_dist_km_to_petro,,-6.13202284412443
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_other_sect_n,,8.71734284957724
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_pc_nl_pre_oda,,-7.28340786382463
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_total_neighbor_projs,,-5.17857858126354
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,log_treated_other_funder_n,,6.0535864037109
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,political_stability,,7.65981649627026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,reg_quality,,10.0374375549912
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,rule_of_law,,7.79783124925901
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,unsc_aligned_us,,0.218114784671365
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,unsc_non_aligned_us,,0.79589333219898
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyFE,.,voice_accountability,,6.44434878885017
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,corruption_control,0.193441742006695,7.34818261557233
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,country_gini,-0.178553747590639,-0.0522718775746861
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,election_year,0.105777161056187,3.85506142678513
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,gov_effectiveness,0.0964594548288691,7.11447079479755
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,leader_birthplace,-0.0626285236887735,-3.06850284823578
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0945670900307431,-11.3006371353582
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_avg_min_to_city,0.0229749477282167,-4.88610668481344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_avg_pop_dens,-0.0585082127340137,5.77874279302158
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.100626863511298,5.16383538478315
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_disasters,0.0319008628651477,4.28979882564546
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0200953722838314,-4.25074772143413
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_gems,0.0663604854419829,-1.78862437403064
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_gold,0.0459134261123837,0.494188604121813
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0226934538222851,-6.13202284412443
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_other_sect_n,0.319698448535017,8.71734284957724
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0188691230327846,-7.28340786382463
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_total_neighbor_projs,0.0254049381549717,-5.17857858126354
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,log_treated_other_funder_n,0.0976510210614547,6.0535864037109
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,political_stability,0.0394847331568593,7.65981649627026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,reg_quality,0.0514109297841786,10.0374375549912
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,rule_of_law,-0.0282487148419021,7.79783124925901
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,unsc_aligned_us,0.0452712841983834,0.218114784671365
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,unsc_non_aligned_us,-0.0506379777286214,0.79589333219898
wb,410,General Environmental Protection (410),General Environmental Protection,vt_onlyXandFE,.,voice_accountability,-0.121100412644444,6.44434878885017
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,corruption_control,0.0456973502028285,7.34818261557233
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,country_gini,-0.0473442814918253,-0.0522718775746861
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,election_year,-0.0139279045211166,3.85506142678513
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,gov_effectiveness,-0.0134523569585502,7.11447079479755
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,leader_birthplace,-0.0375216109750967,-3.06850284823578
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_3yr_pre_conflict_deaths,0.020736634625806,-11.3006371353582
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_avg_min_to_city,-0.0217504681320862,-4.88610668481344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_avg_pop_dens,0.0261289778332866,5.77874279302158
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_ch_loan_proj_n,0.0227242598775807,5.16383538478315
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_disasters,0.023558055633913,4.28979882564546
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_dia,-0.030522945513949,-4.25074772143413
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_gems,0.00914040689123798,-1.78862437403064
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_gold,-0.0144396399607649,0.494188604121813
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_dist_km_to_petro,-0.0160801798384638,-6.13202284412443
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_other_sect_n,0.163693868890432,8.71734284957724
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_pc_nl_pre_oda,0.0180427195900142,-7.28340786382463
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_total_neighbor_projs,0.0206425742199665,-5.17857858126354
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,log_treated_other_funder_n,0.0394701941683877,6.0535864037109
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,political_stability,0.0142658866918643,7.65981649627026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,reg_quality,0.014598246690075,10.0374375549912
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,rule_of_law,0.00857612249557856,7.79783124925901
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,unsc_aligned_us,-0.0199293107511746,0.218114784671365
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,unsc_non_aligned_us,0.00198931966442615,0.79589333219898
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withX,.,voice_accountability,-0.00844982880997105,6.44434878885017
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,corruption_control,,7.34818261557233
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,country_gini,,-0.0522718775746861
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,election_year,,3.85506142678513
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,gov_effectiveness,,7.11447079479755
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,leader_birthplace,,-3.06850284823578
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_3yr_pre_conflict_deaths,,-11.3006371353582
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_avg_min_to_city,,-4.88610668481344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_avg_pop_dens,,5.77874279302158
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_ch_loan_proj_n,,5.16383538478315
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_disasters,,4.28979882564546
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_dia,,-4.25074772143413
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_gems,,-1.78862437403064
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_gold,,0.494188604121813
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_dist_km_to_petro,,-6.13202284412443
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_other_sect_n,,8.71734284957724
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_pc_nl_pre_oda,,-7.28340786382463
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_total_neighbor_projs,,-5.17857858126354
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,log_treated_other_funder_n,,6.0535864037109
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,political_stability,,7.65981649627026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,reg_quality,,10.0374375549912
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,rule_of_law,,7.79783124925901
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,unsc_aligned_us,,0.218114784671365
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,unsc_non_aligned_us,,0.79589333219898
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withFE,.,voice_accountability,,6.44434878885017
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,corruption_control,0.102237159695946,7.34818261557233
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,country_gini,-0.169354170772137,-0.0522718775746861
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,election_year,0.0677673381078127,3.85506142678513
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,gov_effectiveness,-0.025460612901951,7.11447079479755
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,leader_birthplace,-0.0758514160430177,-3.06850284823578
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.0583320388421899,-11.3006371353582
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_avg_min_to_city,-0.0423685353476323,-4.88610668481344
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_avg_pop_dens,0.0725801318325101,5.77874279302158
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_ch_loan_proj_n,0.0326546002547595,5.16383538478315
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_disasters,0.2019500543282,4.28979882564546
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_dia,-0.0979242203070323,-4.25074772143413
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_gems,0.0286207480583108,-1.78862437403064
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_gold,-0.165963828924578,0.494188604121813
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_dist_km_to_petro,-0.0262187902150619,-6.13202284412443
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_other_sect_n,0.442037437027394,8.71734284957724
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_pc_nl_pre_oda,0.0887590562191436,-7.28340786382463
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_total_neighbor_projs,0.108632544433942,-5.17857858126354
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,log_treated_other_funder_n,0.0317161798535372,6.0535864037109
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,political_stability,-0.017108744709403,7.65981649627026
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,reg_quality,-0.0303086505766259,10.0374375549912
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,rule_of_law,-0.0288350001367506,7.79783124925901
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,unsc_aligned_us,-0.00971598351745241,0.218114784671365
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,unsc_non_aligned_us,0.0301833202096168,0.79589333219898
wb,410,General Environmental Protection (410),General Environmental Protection,vt_withXandFE,.,voice_accountability,-0.051260374142438,6.44434878885017
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,corruption_control,,-6.99125538805113
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,country_gini,,1.79784659437461
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,election_year,,-7.23619329425668
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,gov_effectiveness,,-7.53647450003642
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,leader_birthplace,,0.652163967775442
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_3yr_pre_conflict_deaths,,0.12250186059491
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_avg_min_to_city,,-11.1736977479184
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_avg_pop_dens,,13.1562363179154
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_ch_loan_proj_n,,6.7214040557232
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_disasters,,2.77084123241057
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_dia,,-4.84948006099358
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_gems,,9.16703405166099
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_gold,,-4.10077595749319
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_dist_km_to_petro,,-1.70167490660357
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_other_sect_n,,11.4979895099866
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_pc_nl_pre_oda,,1.34571751010411
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_total_neighbor_projs,,7.12609175426382
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,log_treated_other_funder_n,,9.99823674830737
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,political_stability,,-1.17826005371462
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,reg_quality,,-4.58969583769777
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,rule_of_law,,-5.14941599047693
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,unsc_non_aligned_us,,-22.2532114409047
ch,430,Other Multisector (430),Other Multisector,vt_noX,.,voice_accountability,,-2.21296782413265
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,corruption_control,-0.0194652706058698,-6.99125538805113
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,country_gini,-0.0143210713844751,1.79784659437461
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,election_year,,-7.23619329425668
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,gov_effectiveness,-0.0145734341815111,-7.53647450003642
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,leader_birthplace,0.0194894098653459,0.652163967775442
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_3yr_pre_conflict_deaths,,0.12250186059491
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_avg_min_to_city,0.00482599807903171,-11.1736977479184
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_avg_pop_dens,0.000286807011580095,13.1562363179154
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_ch_loan_proj_n,0.0409700221754611,6.7214040557232
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_disasters,0.00805602546548489,2.77084123241057
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_dia,,-4.84948006099358
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_gems,0.0485932184010744,9.16703405166099
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_gold,0.0182016621064394,-4.10077595749319
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_dist_km_to_petro,-0.00130028246552683,-1.70167490660357
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_other_sect_n,0.0203522023814721,11.4979895099866
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_pc_nl_pre_oda,,1.34571751010411
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_total_neighbor_projs,-0.0278880845755334,7.12609175426382
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,log_treated_other_funder_n,0.0536631044745474,9.99823674830737
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,political_stability,-0.00704229976166973,-1.17826005371462
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,reg_quality,0.00902562231756746,-4.58969583769777
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,rule_of_law,0.0206297811330298,-5.14941599047693
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,unsc_non_aligned_us,,-22.2532114409047
ch,430,Other Multisector (430),Other Multisector,vt_onlyX,.,voice_accountability,-0.021604115094524,-2.21296782413265
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,corruption_control,,-6.99125538805113
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,country_gini,,1.79784659437461
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,election_year,,-7.23619329425668
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,gov_effectiveness,,-7.53647450003642
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,leader_birthplace,,0.652163967775442
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,0.12250186059491
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_avg_min_to_city,,-11.1736977479184
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_avg_pop_dens,,13.1562363179154
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_ch_loan_proj_n,,6.7214040557232
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_disasters,,2.77084123241057
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_dia,,-4.84948006099358
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_gems,,9.16703405166099
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_gold,,-4.10077595749319
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_dist_km_to_petro,,-1.70167490660357
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_other_sect_n,,11.4979895099866
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_pc_nl_pre_oda,,1.34571751010411
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_total_neighbor_projs,,7.12609175426382
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,log_treated_other_funder_n,,9.99823674830737
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,political_stability,,-1.17826005371462
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,reg_quality,,-4.58969583769777
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,rule_of_law,,-5.14941599047693
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,unsc_non_aligned_us,,-22.2532114409047
ch,430,Other Multisector (430),Other Multisector,vt_onlyFE,.,voice_accountability,,-2.21296782413265
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,corruption_control,0.122500285441057,-6.99125538805113
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,country_gini,0.079022309771388,1.79784659437461
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,election_year,-0.215219483524555,-7.23619329425668
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,gov_effectiveness,0.142636727318166,-7.53647450003642
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,leader_birthplace,-0.0213879376323886,0.652163967775442
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.136947070062162,0.12250186059491
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_avg_min_to_city,0.0841487140208483,-11.1736977479184
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_avg_pop_dens,0.0708147371001543,13.1562363179154
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_ch_loan_proj_n,0.194091672170911,6.7214040557232
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_disasters,-0.283011756092316,2.77084123241057
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_dia,0.192353323996067,-4.84948006099358
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_gems,0.14622039405629,9.16703405166099
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_gold,-0.024775377213955,-4.10077595749319
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_dist_km_to_petro,-0.069412347273901,-1.70167490660357
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_other_sect_n,0.207343370039003,11.4979895099866
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_pc_nl_pre_oda,-0.0206941767479306,1.34571751010411
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_total_neighbor_projs,0.254307901263227,7.12609175426382
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,log_treated_other_funder_n,0.26168920129537,9.99823674830737
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,political_stability,0.0748005454917453,-1.17826005371462
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,reg_quality,0.133238725960253,-4.58969583769777
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,rule_of_law,-0.138968476653099,-5.14941599047693
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,unsc_non_aligned_us,0.0328412656206657,-22.2532114409047
ch,430,Other Multisector (430),Other Multisector,vt_onlyXandFE,.,voice_accountability,0.0692313496023418,-2.21296782413265
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,corruption_control,0.00177001905714862,-6.99125538805113
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,country_gini,0.0024779257155023,1.79784659437461
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,election_year,-0.00173337717074896,-7.23619329425668
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,gov_effectiveness,0.000504308067320373,-7.53647450003642
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,leader_birthplace,-0.00712779571535039,0.652163967775442
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_3yr_pre_conflict_deaths,-0.00187928691477284,0.12250186059491
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_avg_min_to_city,-0.00246940116090627,-11.1736977479184
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_avg_pop_dens,0.00239627066112007,13.1562363179154
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_ch_loan_proj_n,-0.000552626383068865,6.7214040557232
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_disasters,-0.00399438197026038,2.77084123241057
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_dia,0.00109559415475815,-4.84948006099358
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_gems,-0.00311829225873225,9.16703405166099
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_gold,-0.0067011541008833,-4.10077595749319
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_dist_km_to_petro,8.56005685636772e-05,-1.70167490660357
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_other_sect_n,0.0062203563906947,11.4979895099866
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_pc_nl_pre_oda,0.000543552664603372,1.34571751010411
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_total_neighbor_projs,0.00241812340973401,7.12609175426382
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,log_treated_other_funder_n,0.00465356007844083,9.99823674830737
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,political_stability,-0.00323628953228769,-1.17826005371462
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,reg_quality,0.00197329880320465,-4.58969583769777
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,rule_of_law,-0.00364465444057714,-5.14941599047693
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,unsc_non_aligned_us,0.00316514592515906,-22.2532114409047
ch,430,Other Multisector (430),Other Multisector,vt_withX,.,voice_accountability,0.000203155513445382,-2.21296782413265
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,corruption_control,,-6.99125538805113
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,country_gini,,1.79784659437461
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,election_year,,-7.23619329425668
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,gov_effectiveness,,-7.53647450003642
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,leader_birthplace,,0.652163967775442
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_3yr_pre_conflict_deaths,,0.12250186059491
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_avg_min_to_city,,-11.1736977479184
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_avg_pop_dens,,13.1562363179154
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_ch_loan_proj_n,,6.7214040557232
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_disasters,,2.77084123241057
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_dia,,-4.84948006099358
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_gems,,9.16703405166099
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_gold,,-4.10077595749319
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_dist_km_to_petro,,-1.70167490660357
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_other_sect_n,,11.4979895099866
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_pc_nl_pre_oda,,1.34571751010411
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_total_neighbor_projs,,7.12609175426382
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,log_treated_other_funder_n,,9.99823674830737
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,political_stability,,-1.17826005371462
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,reg_quality,,-4.58969583769777
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,rule_of_law,,-5.14941599047693
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,unsc_non_aligned_us,,-22.2532114409047
ch,430,Other Multisector (430),Other Multisector,vt_withFE,.,voice_accountability,,-2.21296782413265
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,corruption_control,0.00104129264131189,-6.99125538805113
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,country_gini,-0.0013019917666679,1.79784659437461
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,election_year,-0.00308920562398263,-7.23619329425668
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,gov_effectiveness,-0.00417702843100408,-7.53647450003642
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,leader_birthplace,-0.0036058935493928,0.652163967775442
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.00342627758742314,0.12250186059491
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_avg_min_to_city,-0.00134436530526727,-11.1736977479184
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_avg_pop_dens,0.00304383166949265,13.1562363179154
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_ch_loan_proj_n,-0.000236305288417502,6.7214040557232
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_disasters,-0.00363794177363169,2.77084123241057
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_dia,-0.000763278600643388,-4.84948006099358
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_gems,0.0057589489093516,9.16703405166099
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_gold,-0.00537448690622114,-4.10077595749319
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_dist_km_to_petro,-0.000935122812225016,-1.70167490660357
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_other_sect_n,0.00619164254399909,11.4979895099866
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_pc_nl_pre_oda,-0.00226382741238936,1.34571751010411
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_total_neighbor_projs,0.0045600191477568,7.12609175426382
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,log_treated_other_funder_n,0.00281915428960922,9.99823674830737
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,political_stability,-0.00104939367294721,-1.17826005371462
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,reg_quality,0.000636119894916186,-4.58969583769777
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,rule_of_law,-0.0077707931632176,-5.14941599047693
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,unsc_aligned_us,,
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,unsc_non_aligned_us,0.00265984007666718,-22.2532114409047
ch,430,Other Multisector (430),Other Multisector,vt_withXandFE,.,voice_accountability,0.00259360039257445,-2.21296782413265
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,corruption_control,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,country_gini,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,election_year,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,gov_effectiveness,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,leader_birthplace,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_avg_min_to_city,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_avg_pop_dens,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_ch_loan_proj_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_disasters,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_dist_km_to_dia,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_dist_km_to_gems,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_dist_km_to_gold,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_dist_km_to_petro,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_other_sect_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_total_neighbor_projs,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,log_treated_other_funder_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,political_stability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,reg_quality,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,rule_of_law,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_noX,.,voice_accountability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,corruption_control,0.0473018761258572,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,country_gini,-0.031061509978026,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,election_year,0.0190736871422279,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,gov_effectiveness,0.018988595493138,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,leader_birthplace,0.0584761620312904,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0607654978468762,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_avg_min_to_city,0.102229074388743,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_avg_pop_dens,-0.0404197869822382,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_ch_loan_proj_n,-0.0597564566059737,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_disasters,0.059839858785275,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_dia,0.00803869497496634,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_gems,-0.0172960141068324,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_gold,0.0780938431248071,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_dist_km_to_petro,0.011539756427519,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_other_sect_n,-0.00279216494411231,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_pc_nl_pre_oda,0.163584269434212,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_total_neighbor_projs,-0.0751458077412103,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,log_treated_other_funder_n,-0.162553981170056,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,political_stability,-0.161435484966498,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,reg_quality,-0.0300395377445965,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,rule_of_law,0.00133965697837994,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyX,.,voice_accountability,0.0209579167095943,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,corruption_control,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,country_gini,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,election_year,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,gov_effectiveness,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,leader_birthplace,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_avg_min_to_city,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_avg_pop_dens,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_ch_loan_proj_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_disasters,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_dia,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_gems,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_gold,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_dist_km_to_petro,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_other_sect_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_total_neighbor_projs,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,log_treated_other_funder_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,political_stability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,reg_quality,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,rule_of_law,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyFE,.,voice_accountability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,corruption_control,0.0419460857193917,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,country_gini,-0.0225079902028664,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,election_year,0.0358739106357118,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,gov_effectiveness,0.00862285122508188,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,leader_birthplace,0.0600357549265002,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,-0.0449178328219554,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_avg_min_to_city,-0.0863987372256817,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_avg_pop_dens,0.0579471033695153,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.00387537110131234,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_disasters,-0.0389028704259566,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_dia,-0.0245729890675284,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_gems,0.0289959852863103,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_gold,0.0424535683728755,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0863426642492413,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_other_sect_n,0.0901415103906768,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.0371497050300236,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_total_neighbor_projs,0.0682980619370941,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,log_treated_other_funder_n,-0.156500735878943,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,political_stability,-0.0951206467201715,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,reg_quality,0.0191330188792198,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,rule_of_law,0.0213376615941525,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_onlyXandFE,.,voice_accountability,0.0396606321120633,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,corruption_control,0.00123353741379105,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,country_gini,0.000442245069134513,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,election_year,0.000276254429481939,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,gov_effectiveness,0.000343145941442346,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,leader_birthplace,-0.000834570738952572,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_3yr_pre_conflict_deaths,-0.000569690635893476,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_avg_min_to_city,8.74982855748387e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_avg_pop_dens,0.000475921781908254,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_ch_loan_proj_n,0.00110275102313608,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_disasters,0.000299551833886652,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_dia,-0.00166286496634712,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_gems,0.000536558316089215,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_gold,9.3519966176246e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_dist_km_to_petro,-0.000206652740598656,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_other_sect_n,-0.000203006389929221,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_pc_nl_pre_oda,0.000698337896028524,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_total_neighbor_projs,-0.000235306113609112,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,log_treated_other_funder_n,0.00053215973544867,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,political_stability,0.000856641812133616,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,reg_quality,0.000471969210775567,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,rule_of_law,-0.000412691726669438,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withX,.,voice_accountability,0.000861560840858142,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,corruption_control,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,country_gini,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,election_year,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,gov_effectiveness,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,leader_birthplace,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_3yr_pre_conflict_deaths,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_avg_min_to_city,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_avg_pop_dens,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_ch_loan_proj_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_disasters,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_dia,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_gems,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_gold,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_dist_km_to_petro,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_other_sect_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_pc_nl_pre_oda,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_total_neighbor_projs,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,log_treated_other_funder_n,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,political_stability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,reg_quality,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,rule_of_law,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withFE,.,voice_accountability,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,corruption_control,3.81236179964617e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,country_gini,-5.25666493922469e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,election_year,0.000417001217392705,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,gov_effectiveness,0.000962394967209554,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,leader_birthplace,0.000993647691793698,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.001053631028044,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_avg_min_to_city,0.000459296423650813,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_avg_pop_dens,0.000622375638413359,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_ch_loan_proj_n,0.0017797251988668,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_disasters,-0.000469638969516408,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_dia,-0.000653818733408115,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_gems,-0.00157548976746511,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_gold,-0.000985107505330236,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_dist_km_to_petro,-0.000698875462112483,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_other_sect_n,0.000837450225653813,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_pc_nl_pre_oda,-0.00154570247730587,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_total_neighbor_projs,-0.00131410579720978,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,log_treated_other_funder_n,-0.000334530176842232,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,political_stability,-0.000194186447079122,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,reg_quality,3.87659026819164e-05,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,rule_of_law,-0.00208551260642708,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,unsc_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,unsc_non_aligned_us,,
ch,520,Dev Food Aid/Food Security Assistance (520),Dev Food Aid/Food Security Assistance,vt_withXandFE,.,voice_accountability,0.000528305786283451,
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,corruption_control,,-1.00309041842389
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,country_gini,,-2.80653862806332
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,election_year,,-3.58015774775653
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,gov_effectiveness,,-2.23310315051898
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,leader_birthplace,,-10.7003319152171
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_3yr_pre_conflict_deaths,,-0.0108680788454242
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_avg_min_to_city,,-8.45794956394344
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_avg_pop_dens,,11.1894836793843
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_ch_loan_proj_n,,-4.37155942239777
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_disasters,,-3.59114649844518
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_dia,,0.512533515234913
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_gems,,-2.97088663754916
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_gold,,-4.63919712989484
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_dist_km_to_petro,,5.85833148490086
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_other_sect_n,,11.3454547595822
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_pc_nl_pre_oda,,1.2737785967451
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_total_neighbor_projs,,2.86784642013658
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,log_treated_other_funder_n,,6.1767852649319
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,political_stability,,0.0521779399552227
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,reg_quality,,-0.0247391316127437
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,rule_of_law,,-0.594081229479426
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_noX,.,voice_accountability,,-0.383715567184044
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,corruption_control,0.0312326603755356,-1.00309041842389
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,country_gini,0.022949788076804,-2.80653862806332
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,election_year,-0.0987056683422993,-3.58015774775653
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,gov_effectiveness,0.00678972762310868,-2.23310315051898
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,leader_birthplace,-0.0444333211984473,-10.7003319152171
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_3yr_pre_conflict_deaths,0.0576884213462479,-0.0108680788454242
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_avg_min_to_city,-0.039194798935205,-8.45794956394344
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_avg_pop_dens,0.0535571023658849,11.1894836793843
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_ch_loan_proj_n,-0.0484824997838552,-4.37155942239777
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_disasters,-0.0699552883580269,-3.59114649844518
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_dia,-0.00251890392042696,0.512533515234913
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_gems,-0.0224576421733946,-2.97088663754916
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_gold,0.0194579591974616,-4.63919712989484
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_dist_km_to_petro,-0.0835436288546768,5.85833148490086
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_other_sect_n,0.161854204949902,11.3454547595822
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_pc_nl_pre_oda,-0.00712622478604357,1.2737785967451
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_total_neighbor_projs,-0.028861262905412,2.86784642013658
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,log_treated_other_funder_n,-0.0321628747251819,6.1767852649319
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,political_stability,-0.00651862815953777,0.0521779399552227
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,reg_quality,0.00994376164395347,-0.0247391316127437
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,rule_of_law,-0.0469277381896965,-0.594081229479426
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyX,.,voice_accountability,0.0313228963967408,-0.383715567184044
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,corruption_control,,-1.00309041842389
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,country_gini,,-2.80653862806332
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,election_year,,-3.58015774775653
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,gov_effectiveness,,-2.23310315051898
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,leader_birthplace,,-10.7003319152171
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_3yr_pre_conflict_deaths,,-0.0108680788454242
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_avg_min_to_city,,-8.45794956394344
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_avg_pop_dens,,11.1894836793843
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_ch_loan_proj_n,,-4.37155942239777
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_disasters,,-3.59114649844518
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_dia,,0.512533515234913
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_gems,,-2.97088663754916
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_gold,,-4.63919712989484
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_dist_km_to_petro,,5.85833148490086
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_other_sect_n,,11.3454547595822
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_pc_nl_pre_oda,,1.2737785967451
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_total_neighbor_projs,,2.86784642013658
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,log_treated_other_funder_n,,6.1767852649319
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,political_stability,,0.0521779399552227
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,reg_quality,,-0.0247391316127437
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,rule_of_law,,-0.594081229479426
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyFE,.,voice_accountability,,-0.383715567184044
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,corruption_control,0.0340725790522994,-1.00309041842389
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,country_gini,0.0157175662182278,-2.80653862806332
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,election_year,-0.141934731900691,-3.58015774775653
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,gov_effectiveness,-0.0500284812599413,-2.23310315051898
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,leader_birthplace,0.0109288904629645,-10.7003319152171
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_3yr_pre_conflict_deaths,0.0419935619086032,-0.0108680788454242
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_avg_min_to_city,-0.0277296123094858,-8.45794956394344
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_avg_pop_dens,0.000914559736847878,11.1894836793843
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_ch_loan_proj_n,-0.037825962500644,-4.37155942239777
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_disasters,-0.0350544314365847,-3.59114649844518
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_dia,0.00269869849085807,0.512533515234913
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_gems,-0.0191781901195646,-2.97088663754916
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_gold,0.0563560262694954,-4.63919712989484
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_dist_km_to_petro,-0.0385024359636009,5.85833148490086
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_other_sect_n,0.0908624186739447,11.3454547595822
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_pc_nl_pre_oda,0.00238749797921641,1.2737785967451
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_total_neighbor_projs,-0.0254981457442045,2.86784642013658
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,log_treated_other_funder_n,-0.052268682271244,6.1767852649319
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,political_stability,0.0110312948189673,0.0521779399552227
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,reg_quality,-0.0138260035309938,-0.0247391316127437
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,rule_of_law,0.000592158474028101,-0.594081229479426
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_onlyXandFE,.,voice_accountability,0.0420210017077619,-0.383715567184044
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,corruption_control,-0.00033231559320484,-1.00309041842389
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,country_gini,0.0018069709523116,-2.80653862806332
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,election_year,-0.00349523252603829,-3.58015774775653
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,gov_effectiveness,0.000525805905926965,-2.23310315051898
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,leader_birthplace,0.000632197355516819,-10.7003319152171
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_3yr_pre_conflict_deaths,-0.00172136246183074,-0.0108680788454242
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_avg_min_to_city,-0.000709869015554436,-8.45794956394344
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_avg_pop_dens,0.0030863712680366,11.1894836793843
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_ch_loan_proj_n,0.000208364353602504,-4.37155942239777
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_disasters,-0.0016066151241465,-3.59114649844518
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_dia,-0.00384632781042455,0.512533515234913
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_gems,-0.00023953193682246,-2.97088663754916
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_gold,-0.00275767928716959,-4.63919712989484
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_dist_km_to_petro,-0.000741802681004626,5.85833148490086
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_other_sect_n,0.0022648983578253,11.3454547595822
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_pc_nl_pre_oda,0.000888635982682949,1.2737785967451
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_total_neighbor_projs,-0.0016880375464098,2.86784642013658
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,log_treated_other_funder_n,0.00231190884514947,6.1767852649319
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,political_stability,-0.00230943911123172,0.0521779399552227
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,reg_quality,-0.00110156734579503,-0.0247391316127437
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,rule_of_law,0.0011070361761085,-0.594081229479426
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withX,.,voice_accountability,-0.00123633306706322,-0.383715567184044
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,corruption_control,,-1.00309041842389
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,country_gini,,-2.80653862806332
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,election_year,,-3.58015774775653
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,gov_effectiveness,,-2.23310315051898
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,leader_birthplace,,-10.7003319152171
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_3yr_pre_conflict_deaths,,-0.0108680788454242
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_avg_min_to_city,,-8.45794956394344
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_avg_pop_dens,,11.1894836793843
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_ch_loan_proj_n,,-4.37155942239777
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_disasters,,-3.59114649844518
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_dia,,0.512533515234913
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_gems,,-2.97088663754916
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_gold,,-4.63919712989484
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_dist_km_to_petro,,5.85833148490086
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_other_sect_n,,11.3454547595822
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_pc_nl_pre_oda,,1.2737785967451
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_total_neighbor_projs,,2.86784642013658
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,log_treated_other_funder_n,,6.1767852649319
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,political_stability,,0.0521779399552227
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,reg_quality,,-0.0247391316127437
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,rule_of_law,,-0.594081229479426
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withFE,.,voice_accountability,,-0.383715567184044
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,corruption_control,0.000562280292579091,-1.00309041842389
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,country_gini,0.000339185905468198,-2.80653862806332
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,election_year,-0.00184967129127471,-3.58015774775653
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,gov_effectiveness,-0.0012733017739083,-2.23310315051898
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,leader_birthplace,2.23193425335915e-05,-10.7003319152171
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_3yr_pre_conflict_deaths,0.000200325978512412,-0.0108680788454242
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_avg_min_to_city,-0.000971707192875334,-8.45794956394344
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_avg_pop_dens,0.00141991048498312,11.1894836793843
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_ch_loan_proj_n,-8.86138901114401e-05,-4.37155942239777
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_disasters,-0.00197817133244833,-3.59114649844518
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_dia,-0.000492083457866099,0.512533515234913
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_gems,-0.00128564282123989,-2.97088663754916
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_gold,-0.000433200723782647,-4.63919712989484
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_dist_km_to_petro,-0.0012362847791519,5.85833148490086
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_other_sect_n,0.00147251169852117,11.3454547595822
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_pc_nl_pre_oda,0.000383289772144075,1.2737785967451
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_total_neighbor_projs,-0.000639960475455153,2.86784642013658
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,log_treated_other_funder_n,0.000384384945209617,6.1767852649319
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,political_stability,-0.000611634476081222,0.0521779399552227
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,reg_quality,-0.000155000971426486,-0.0247391316127437
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,rule_of_law,-1.05505174724383e-05,-0.594081229479426
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,unsc_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,unsc_non_aligned_us,,
ch,700,Emergency Response (700),Emergency Response,vt_withXandFE,.,voice_accountability,0.000471190113748882,-0.383715567184044


==> Figures/m_ate1_funder_coeftest.csv <==
"",Coef,beta,SE,null_value,tstat,df_Satt,p_Satt
funderch,funderch,7.73025595358389,0.157616670610601,0,49.0446595759014,1,0.012978611293705
funderwb,funderwb,1.87354957983886,0.157616670610602,0,11.8867475919951,1,0.0534312890436537
as.factor(model_cov_pair)vt_3yr_onlyFE,as.factor(model_cov_pair)vt_3yr_onlyFE,2.21432297877578,1.41344826894867,0,1.56661055619872,1,0.361677046333441
as.factor(model_cov_pair)vt_3yr_onlyX_,as.factor(model_cov_pair)vt_3yr_onlyX_,1.46785655182641,0.361002475680596,0,4.06605674672747,1,0.153522424740745
as.factor(model_cov_pair)vt_3yr_onlyXandFE,as.factor(model_cov_pair)vt_3yr_onlyXandFE,1.63538946005228,0.258887851155085,0,6.31698031698139,1,0.0999497229423243
as.factor(model_cov_pair)vt_3yr_withFE,as.factor(model_cov_pair)vt_3yr_withFE,1.03906347411917,0.695868798011833,0,1.49318876933106,1,0.375672493485663
as.factor(model_cov_pair)vt_3yr_withX_,as.factor(model_cov_pair)vt_3yr_withX_,0.541548176809153,1.54606713715329,0,0.350274683288517,1,0.785510381330948
as.factor(model_cov_pair)vt_3yr_withXandFE,as.factor(model_cov_pair)vt_3yr_withXandFE,0.665618394992663,0.894719354893411,0,0.743940981439883,1,0.592810325005188


==> Figures/m_ate1_sector_coeftest.csv <==
"",Coef,beta,SE,null_value,tstat,df_Satt,p_Satt
funderch,funderch,7.73025595358389,1.55430170713309,0,4.97345908976857,12.2771026794013,0.000302037010449006
funderwb,funderwb,1.87354957983886,1.05491946402091,0,1.77601195516638,12.8381597841389,0.0994218144537186
as.factor(model_cov_pair)vt_3yr_onlyFE,as.factor(model_cov_pair)vt_3yr_onlyFE,2.21432297877578,0.696992642788731,0,3.17696750702572,12.7178621100735,0.00746238225973829
as.factor(model_cov_pair)vt_3yr_onlyX_,as.factor(model_cov_pair)vt_3yr_onlyX_,1.46785655182641,0.89172432639581,0,1.64608781926946,12.7178621100735,0.124219215870888
as.factor(model_cov_pair)vt_3yr_onlyXandFE,as.factor(model_cov_pair)vt_3yr_onlyXandFE,1.63538946005228,0.865688748522556,0,1.88911945874698,12.7178621100735,0.0818897094779572
as.factor(model_cov_pair)vt_3yr_withFE,as.factor(model_cov_pair)vt_3yr_withFE,1.03906347411917,0.49172618518065,0,2.11309363917125,12.7178621100735,0.0549581797303565
as.factor(model_cov_pair)vt_3yr_withX_,as.factor(model_cov_pair)vt_3yr_withX_,0.541548176809153,0.601641625424169,0,0.900117534965023,12.7178621100735,0.384785122618081
as.factor(model_cov_pair)vt_3yr_withXandFE,as.factor(model_cov_pair)vt_3yr_withXandFE,0.665618394992663,0.528330841841037,0,1.25985148372794,12.7178621100735,0.230351622620417


==> Figures/m_ate1_tw_coeftest.csv <==
"",x
1,7.73025595358389
2,1.87354957983886
3,2.21432297877578
4,1.46785655182641
5,1.63538946005228
6,1.03906347411917
7,0.541548176809153
8,0.665618394992663
9,0.234775227984026
10,0.046498137988317
11,1.40274980632527
12,
13,
14,0.721646102244271
15,1.53252019713784
16,0.929631330567783
17,32.9261993267444
18,40.2930022769858
19,1.57855874853162
20,
21,
22,1.4398518482782
23,0.353370988402344
24,0.716002541121467
25,3.70602127066553e-73
26,1.11324352776722e-85
27,0.116412307733454
28,
29,
30,0.151863042908404
31,0.724275491066902
32,0.475033461459305


==> Figures/m_ate2_funder_coeftest.csv <==
"",Coef,beta,SE,null_value,tstat,df_Satt,p_Satt
funderch,funderch,9.23853652138865,1.49220172037191,0,6.19121154684508,1,0.101945910913903
funderwb,funderwb,3.38183014764362,1.49220172037192,0,2.26633577851708,1,0.264544807961632
contains_M,contains_M,-1.14490487813456,1.62614473390104,0,-0.704060871253442,1,0.609468029345067
contains_X,contains_X,-0.112813609254805,0.968265171477283,0,-0.1165110680194,1,0.926159672685073
contains_FE,contains_FE,0.509177252874894,0.0169431052725201,0,30.0521802045771,1,0.0211759997776659


==> Figures/m_ate2_sector_coeftest.csv <==
"",Coef,beta,SE,null_value,tstat,df_Satt,p_Satt
funderch,funderch,9.23853652138865,1.72721644157848,0,5.34880070557092,12.2771026794013,0.000160872156177911
funderwb,funderwb,3.38183014764362,0.971829750456983,0,3.47985863373022,12.8381597841389,0.00413892949241347
contains_M,contains_M,-1.14490487813456,0.799061272539737,0,-1.43281237306821,12.7178621100735,0.17603244985664
contains_X,contains_X,-0.112813609254805,0.354140956571146,0,-0.318555668757114,12.7178621100735,0.755234390360128
contains_FE,contains_FE,0.509177252874894,0.440991934386718,0,1.15461806253441,12.7178621100735,0.269481566692565


==> Figures/m_ate2_tw_coeftest.csv <==
"",x
1,9.23853652138865
2,3.38183014764362
3,-1.14490487813456
4,-0.112813609254805
5,0.509177252874894
6,1.49912322613269
7,1.36381896203297
8,1.60521253887773
9,0.953428511309073
10,0.209758667112153
11,6.16262650083907
12,2.47967673260863
13,-0.713241923050893
14,-0.118324140632118
15,2.42744321312191
16,5.40791746085866e-09
17,0.0141668656489157
18,0.476715965663909
19,0.905956518685169
20,0.0162946482880848


==> Figures/m_ate4_funder_coeftest.csv <==
"",Coef,beta,SE,null_value,tstat,df_Satt,p_Satt
funderch,funderch,5.56617729295273,3.07199758528271,0,1.81190809511671,1.03956055385465,0.313808612988148
funderwb,funderwb,-0.478173406055445,3.28352345895951,0,-0.145628137588202,1.04131832616128,0.907211761350087
value_auc,value_auc,4.68544995510044,5.28490398333231,0,0.88657238993888,1.05873934776264,0.531509714743428
contains_M,contains_M,-0.764299907406609,0.964939905910252,0,-0.792069954538388,1.01067555041147,0.572400990867347
contains_X,contains_X,-0.613136523053289,1.1287248626476,0,-0.543211674823112,1.04140108493453,0.680288134086511
contains_FE,contains_FE,0.390485127432375,0.0935176598770406,0,4.17552286857685,1.0028122098439,0.149110474261693


==> Figures/m_ate4_sector_coeftest.csv <==
"",Coef,beta,SE,null_value,tstat,df_Satt,p_Satt
funderch,funderch,5.56617729295273,5.64029661785003,0,0.986858966838246,10.6168690410139,0.345668345649533
funderwb,funderwb,-0.478173406055445,5.43006870905728,0,-0.0880602864670678,10.0049196693259,0.931566447561822
value_auc,value_auc,4.68544995510044,6.10159648308161,0,0.767905574892107,9.75747967367423,0.460722587874693
contains_M,contains_M,-0.764299907406609,0.783163310606597,0,-0.975913831834924,11.9382052878173,0.348468572848688
contains_X,contains_X,-0.613136523053289,0.772287131382788,0,-0.793923008862599,12.2552150346517,0.442342307729222
contains_FE,contains_FE,0.390485127432375,0.435847166890145,0,0.895922142200816,12.6611313809241,0.387011270077512


==> Figures/m_ate4_tw_coeftest.csv <==
"",x
1,5.56617729295273
2,-0.478173406055445
3,4.68544995510044
4,-0.764299907406609
5,-0.613136523053289
6,0.390485127432375
7,3.01524671390307
8,3.13893776000482
9,5.24008703768861
10,0.895916882973438
11,1.07200116303288
12,0.198486740232341
13,1.84601056599698
14,-0.152336058442494
15,0.894154986625408
16,-0.853092426241586
17,-0.571955091278647
18,1.96731089933408
19,0.0667156432113463
20,0.879111447068601
21,0.37256545772176
22,0.394867608689134
23,0.568145190741792
24,0.0508550812936777


==> Figures/outcome_display_xruns_vt_emb_3yr_2013.csv <==
Sector,Run,China,World_Bank
Education (110),vt_noX,11.82 (1.44)***,1.32 (1.18)
Education (110),vt_onlyX,4.06 (3.11)*,1.37 (4.85)
Education (110),vt_onlyFE,6.99 (3.28)***,2.09 (0.43)***
Education (110),vt_onlyXandFE,5.84 (4.51)*,3.46 (0.33)***
Education (110),vt_withX,4.7 (5.3),2.56 (2.86)
Education (110),ridge,3.37 (0.99)***,6.65 (0.5)***
Education (110),vt_withFE,8.6 (2.69)***,2.99 (0.58)***
Education (110),vt_withXandFE,-2.98 (0.42)***,3.83 (1.6)***
Health (120),vt_noX,9.34 (1.04)***,0.55 (0.89)
Health (120),vt_onlyX,10.01 (2.32)***,2.3 (1.38)**
Health (120),vt_onlyFE,11.86 (0.23)***,6.01 (0.69)***
Health (120),vt_onlyXandFE,9.62 (0.71)***,1.93 (0)***
Health (120),vt_withX,6.53 (1.19)***,0.98 (0.64)*
Health (120),ridge,7.24 (0.76)***,2.32 (0.27)***
Health (120),vt_withFE,9.17 (0.61)***,7.05 (0.34)***
Health (120),vt_withXandFE,8.47 (0.39)***,2.37 (0.33)***
Water Supply and Sanitation (140),vt_noX,9.05 (5.59)*,1.68 (0.92)**
Water Supply and Sanitation (140),vt_onlyX,6.55 (3.26)***,2.96 (0.31)***
Water Supply and Sanitation (140),vt_onlyFE,9.17 (1.06)***,13.56 (0.11)***
Water Supply and Sanitation (140),vt_onlyXandFE,13.16 (4.8)***,6.01 (0.34)***
Water Supply and Sanitation (140),vt_withX,5.48 (7.76),5.08 (1.07)***
Water Supply and Sanitation (140),ridge,0.18 (2.46),6.71 (0.28)***
Water Supply and Sanitation (140),vt_withFE,3.64 (4.75),9.47 (2.16)***
Water Supply and Sanitation (140),vt_withXandFE,6.27 (2.85)***,3.78 (1.87)***
Government and Civil Society (150),vt_noX,5.81 (0.58)***,-0.16 (0.73)
Government and Civil Society (150),vt_onlyX,0.46 (6.67),-0.8 (0.75)
Government and Civil Society (150),vt_onlyFE,8.27 (4.61)**,1.18 (0.15)***
Government and Civil Society (150),vt_onlyXandFE,9.22 (0.15)***,0.23 (1.46)
Government and Civil Society (150),vt_withX,3.77 (0.71)***,-0.71 (0.21)***
Government and Civil Society (150),ridge,14.58 (1.23)***,-0.01 (0.31)
Government and Civil Society (150),vt_withFE,11.04 (2.1)***,0.38 (1.89)
Government and Civil Society (150),vt_withXandFE,3.34 (2.67),-0.23 (2.56)
Other Social Infrastructure and Services (160),vt_noX,10.09 (4.99)***,1.13 (1.01)
Other Social Infrastructure and Services (160),vt_onlyX,5.45 (3.32)*,2.65 (0.1)***
Other Social Infrastructure and Services (160),vt_onlyFE,14.78 (1.05)***,4.8 (0.22)***
Other Social Infrastructure and Services (160),vt_onlyXandFE,19.73 (1.12)***,2.31 (2.03)
Other Social Infrastructure and Services (160),vt_withX,13.64 (1.57)***,-0.26 (1.15)
Other Social Infrastructure and Services (160),ridge,16.25 (1.65)***,0.57 (0.22)***
Other Social Infrastructure and Services (160),vt_withFE,12.97 (3.32)***,5.37 (1.17)***
Other Social Infrastructure and Services (160),vt_withXandFE,9.1 (0.99)***,0.76 (0.21)***
Transport and Storage (210),vt_noX,5.73 (4.4)*,0.06 (1.69)
Transport and Storage (210),vt_onlyX,8.56 (3.03)***,1.49 (0.19)***
Transport and Storage (210),vt_onlyFE,4.34 (7.17),-1.19 (0.64)**
Transport and Storage (210),vt_onlyXandFE,10.46 (3.55)***,2.38 (0.87)***
Transport and Storage (210),vt_withX,5.62 (1.74)***,2.34 (0.27)***
Transport and Storage (210),ridge,0.55 (0.91),3.27 (0.26)***
Transport and Storage (210),vt_withFE,8.11 (0.06)***,2.79 (1.35)***
Transport and Storage (210),vt_withXandFE,5.52 (1.71)***,1.46 (0.59)***
Communications (220),vt_noX,0.11 (2.38),3.76 (2.22)**
Communications (220),vt_onlyX,9.8 (2.02)***,0.03 (1.52)
Communications (220),vt_onlyFE,9.21 (1.29)***,-0.72 (0.16)***
Communications (220),vt_onlyXandFE,13.99 (2.56)***,0.14 (6.09)
Communications (220),vt_withX,1.84 (1.26)*,4.84 (0.18)***
Communications (220),ridge,17.31 (2.63)***,9.33 (1.14)***
Communications (220),vt_withFE,1.95 (2.48),6.22 (1.89)***
Communications (220),vt_withXandFE,2.23 (0.12)***,2.47 (2.35)
Energy Generation and Supply (230),vt_noX,6.24 (5.57),0.96 (1.89)
Energy Generation and Supply (230),vt_onlyX,19.88 (0.17)***,3.18 (0.23)***
Energy Generation and Supply (230),vt_onlyFE,7.35 (0.48)***,2.96 (0.76)***
Energy Generation and Supply (230),vt_onlyXandFE,-1.05 (1.46),1.49 (1.72)
Energy Generation and Supply (230),vt_withX,9.39 (1.57)***,3.53 (0.85)***
Energy Generation and Supply (230),ridge,8.99 (2.66)***,2.65 (0.44)***
Energy Generation and Supply (230),vt_withFE,5.06 (4.6),4.18 (1.7)***
Energy Generation and Supply (230),vt_withXandFE,1.58 (7.93),-0.27 (0.31)
Banking and Financial Services (240),vt_noX,,1.78 (0.18)***
Banking and Financial Services (240),vt_onlyX,,-1.79 (0.56)***
Banking and Financial Services (240),vt_onlyFE,,5.94 (2.08)***
Banking and Financial Services (240),vt_onlyXandFE,,6.61 (4.23)*
Banking and Financial Services (240),vt_withX,,2.58 (2.79)
Banking and Financial Services (240),ridge,,14.1 (0.87)***
Banking and Financial Services (240),vt_withFE,,4.23 (0.18)***
Banking and Financial Services (240),vt_withXandFE,,3.35 (0.51)***
"Agriculture, Forestry and Fishing (310)",vt_noX,1.21 (2.65),-0.15 (0.06)***
"Agriculture, Forestry and Fishing (310)",vt_onlyX,5.52 (0.63)***,2.94 (1.76)**
"Agriculture, Forestry and Fishing (310)",vt_onlyFE,2.19 (1.98),1.41 (0.72)***
"Agriculture, Forestry and Fishing (310)",vt_onlyXandFE,-1.78 (1.79),1.53 (1.76)
"Agriculture, Forestry and Fishing (310)",vt_withX,0.61 (4.37),3.38 (3.76)
"Agriculture, Forestry and Fishing (310)",ridge,-2.59 (1.74)*,1.16 (0.28)***
"Agriculture, Forestry and Fishing (310)",vt_withFE,0.17 (1.53),0.27 (0.7)
"Agriculture, Forestry and Fishing (310)",vt_withXandFE,1.93 (0.24)***,0.25 (0.96)
"Industry, Mining, Construction (320)",vt_noX,,0.87 (1.37)
"Industry, Mining, Construction (320)",vt_onlyX,,0.33 (0.65)
"Industry, Mining, Construction (320)",vt_onlyFE,,0.94 (0.05)***
"Industry, Mining, Construction (320)",vt_onlyXandFE,,-1.19 (1.1)
"Industry, Mining, Construction (320)",vt_withX,,1.38 (0.17)***
"Industry, Mining, Construction (320)",ridge,,2.21 (0.38)***
"Industry, Mining, Construction (320)",vt_withFE,,0.55 (2.8)
"Industry, Mining, Construction (320)",vt_withXandFE,,-3.98 (1.57)***
Trade and Tourism (330),vt_noX,,12.29 (3.25)***
Trade and Tourism (330),vt_onlyX,,6.68 (1.35)***
Trade and Tourism (330),vt_onlyFE,,5.36 (0.67)***
Trade and Tourism (330),vt_onlyXandFE,,-7.14 (1.71)***
Trade and Tourism (330),vt_withX,,14.66 (1.08)***
Trade and Tourism (330),ridge,,8.04 (1.05)***
Trade and Tourism (330),vt_withFE,,12.46 (2.87)***
Trade and Tourism (330),vt_withXandFE,,13.85 (5.14)***
General Environmental Protection (410),vt_noX,,6.65 (1.58)***
General Environmental Protection (410),vt_onlyX,,13.25 (3.02)***
General Environmental Protection (410),vt_onlyFE,,11.69 (2.41)***
General Environmental Protection (410),vt_onlyXandFE,,14.41 (2.38)***
General Environmental Protection (410),vt_withX,,10.74 (1.27)***
General Environmental Protection (410),ridge,,7.23 (1.13)***
General Environmental Protection (410),vt_withFE,,11.1 (0.04)***
General Environmental Protection (410),vt_withXandFE,,10.11 (3.23)***
Other Multisector (430),vt_noX,14.97 (3.84)***,
Other Multisector (430),vt_onlyX,21.06 (1.73)***,
Other Multisector (430),vt_onlyFE,15.32 (0.41)***,
Other Multisector (430),vt_onlyXandFE,15.06 (5.65)***,
Other Multisector (430),vt_withX,14.81 (4.07)***,
Other Multisector (430),ridge,22.38 (0.87)***,
Other Multisector (430),vt_withFE,11.56 (5.29)***,
Other Multisector (430),vt_withXandFE,7.64 (1.05)***,
Developmental Food Aid/Food Security Assistance (520),vt_noX,14.24 (1.99)***,
Developmental Food Aid/Food Security Assistance (520),vt_onlyX,17.62 (0.79)***,
Developmental Food Aid/Food Security Assistance (520),vt_onlyFE,14.95 (0.46)***,
Developmental Food Aid/Food Security Assistance (520),vt_onlyXandFE,16.77 (0.63)***,
Developmental Food Aid/Food Security Assistance (520),vt_withX,14.51 (0.09)***,
Developmental Food Aid/Food Security Assistance (520),ridge,22.72 (1.02)***,
Developmental Food Aid/Food Security Assistance (520),vt_withFE,14.17 (0.91)***,
Developmental Food Aid/Food Security Assistance (520),vt_withXandFE,14.63 (1.47)***,
Emergency Response (700),vt_noX,14.09 (0.23)***,
Emergency Response (700),vt_onlyX,22.1 (0.46)***,
Emergency Response (700),vt_onlyFE,15.48 (0.85)***,
Emergency Response (700),vt_onlyXandFE,22 (1.05)***,
Emergency Response (700),vt_withX,14.7 (0.97)***,
Emergency Response (700),ridge,20.52 (0.84)***,
Emergency Response (700),vt_withFE,15.15 (1.29)***,
Emergency Response (700),vt_withXandFE,14.44 (1.23)***,


==> Figures/outcome_display_xruns_vt_emb_3yr_2013_LargeBuff.csv <==
Sector,Run,China,World_Bank
Education (110),vt_noX,1.32 (0.77)**,3.86 (1.44)***
Education (110),vt_onlyX,-0.12 (2.33),4.04 (0.12)***
Education (110),vt_onlyFE,6.85 (1.09)***,2.83 (0.87)***
Education (110),vt_onlyXandFE,4.98 (0.29)***,4.43 (2.49)**
Education (110),vt_withX,-0.76 (6.83),8.89 (0.53)***
Education (110),ridge,2.59 (1.08)***,5.66 (0.35)***
Education (110),vt_withFE,7.46 (1.41)***,7.36 (0.31)***
Education (110),vt_withXandFE,2.88 (4.13),3.59 (0.29)***
Health (120),vt_noX,4.71 (3.51)*,3.05 (0.13)***
Health (120),vt_onlyX,3.99 (3.74),0.29 (0.55)
Health (120),vt_onlyFE,13.87 (1.08)***,5.48 (0.47)***
Health (120),vt_onlyXandFE,8.28 (1.28)***,0.43 (0.12)***
Health (120),vt_withX,6.05 (1.98)***,-1.8 (2.94)
Health (120),ridge,5.94 (0.45)***,2.22 (0.26)***
Health (120),vt_withFE,10.86 (1.17)***,4.53 (0.19)***
Health (120),vt_withXandFE,6.55 (2.75)***,-1.91 (0.41)***
Water Supply and Sanitation (140),vt_noX,3.68 (3.09),2.71 (0.1)***
Water Supply and Sanitation (140),vt_onlyX,17.06 (0.05)***,7.16 (0.27)***
Water Supply and Sanitation (140),vt_onlyFE,8.97 (3.18)***,11.71 (0.7)***
Water Supply and Sanitation (140),vt_onlyXandFE,10.02 (2.24)***,6.37 (1.47)***
Water Supply and Sanitation (140),vt_withX,0.74 (1.66),4.99 (2.72)**
Water Supply and Sanitation (140),ridge,7.01 (1.33)***,4.93 (0.24)***
Water Supply and Sanitation (140),vt_withFE,7.16 (1.27)***,5.03 (0.21)***
Water Supply and Sanitation (140),vt_withXandFE,3.17 (2.29)*,5.12 (0.21)***
Government and Civil Society (150),vt_noX,13.69 (0.91)***,1.85 (1.43)*
Government and Civil Society (150),vt_onlyX,11.76 (1.65)***,4.15 (1.34)***
Government and Civil Society (150),vt_onlyFE,15.25 (0.7)***,-3.51 (0.44)***
Government and Civil Society (150),vt_onlyXandFE,14.63 (0.44)***,4.23 (1.38)***
Government and Civil Society (150),vt_withX,7.56 (1.69)***,3.7 (0.87)***
Government and Civil Society (150),ridge,12.52 (1.24)***,1.76 (0.25)***
Government and Civil Society (150),vt_withFE,13.03 (2.33)***,1.89 (2.05)
Government and Civil Society (150),vt_withXandFE,11.61 (1.38)***,2.67 (0.02)***
Other Social Infrastructure and Services (160),vt_noX,10.23 (0.58)***,2.26 (1.3)**
Other Social Infrastructure and Services (160),vt_onlyX,16.45 (2.55)***,4.38 (0.14)***
Other Social Infrastructure and Services (160),vt_onlyFE,10.98 (0.91)***,9.92 (1.38)***
Other Social Infrastructure and Services (160),vt_onlyXandFE,15.32 (2.72)***,1.79 (1.51)
Other Social Infrastructure and Services (160),vt_withX,9.97 (2.29)***,1.45 (1.47)
Other Social Infrastructure and Services (160),ridge,13.83 (1.77)***,1.46 (0.21)***
Other Social Infrastructure and Services (160),vt_withFE,9.63 (1.9)***,7.3 (1.35)***
Other Social Infrastructure and Services (160),vt_withXandFE,13.27 (3.92)***,0.36 (0.48)
Transport and Storage (210),vt_noX,10.68 (1.14)***,0.69 (0.83)
Transport and Storage (210),vt_onlyX,11.08 (3.94)***,-0.09 (0.89)
Transport and Storage (210),vt_onlyFE,15.61 (0.61)***,1.55 (0.6)***
Transport and Storage (210),vt_onlyXandFE,25.93 (0.32)***,-1.53 (1.76)
Transport and Storage (210),vt_withX,6.59 (0.56)***,-0.83 (0.78)
Transport and Storage (210),ridge,8.89 (0.74)***,-0.22 (0.26)
Transport and Storage (210),vt_withFE,12.16 (0.15)***,2.56 (0.39)***
Transport and Storage (210),vt_withXandFE,9.28 (5.29)**,1.78 (0.06)***
Communications (220),vt_noX,2.8 (2.57),3.64 (0.13)***
Communications (220),vt_onlyX,9.7 (0.61)***,7.03 (3.25)***
Communications (220),vt_onlyFE,7.38 (2.65)***,0.28 (0.24)
Communications (220),vt_onlyXandFE,16.38 (1.08)***,7.52 (2.18)***
Communications (220),vt_withX,3.24 (2.76),5.23 (1.41)***
Communications (220),ridge,10.19 (1.33)***,6.24 (0.82)***
Communications (220),vt_withFE,6.55 (2.8)***,7.04 (0.72)***
Communications (220),vt_withXandFE,3.77 (2.05)**,6.08 (2.44)***
Energy Generation and Supply (230),vt_noX,9.71 (1.7)***,0.92 (1.08)
Energy Generation and Supply (230),vt_onlyX,10.75 (0.34)***,3.99 (1.13)***
Energy Generation and Supply (230),vt_onlyFE,6.43 (0.62)***,7.34 (0.92)***
Energy Generation and Supply (230),vt_onlyXandFE,13.06 (0.66)***,5.55 (0.5)***
Energy Generation and Supply (230),vt_withX,6.21 (6.12),2.55 (0.28)***
Energy Generation and Supply (230),ridge,2.1 (2.38),2.1 (0.36)***
Energy Generation and Supply (230),vt_withFE,14.43 (0.01)***,7.68 (0.17)***
Energy Generation and Supply (230),vt_withXandFE,9.54 (1.72)***,0.21 (0.2)
Banking and Financial Services (240),vt_noX,,5.01 (0.81)***
Banking and Financial Services (240),vt_onlyX,,10.32 (3.77)***
Banking and Financial Services (240),vt_onlyFE,,-0.78 (0.16)***
Banking and Financial Services (240),vt_onlyXandFE,,-1.38 (0.93)*
Banking and Financial Services (240),vt_withX,,12.74 (3.88)***
Banking and Financial Services (240),ridge,,10.74 (0.53)***
Banking and Financial Services (240),vt_withFE,,4.67 (1.25)***
Banking and Financial Services (240),vt_withXandFE,,6.47 (4.86)*
"Agriculture, Forestry and Fishing (310)",vt_noX,2.06 (4.12),0.75 (0.23)***
"Agriculture, Forestry and Fishing (310)",vt_onlyX,4.63 (0.06)***,1.83 (1.88)
"Agriculture, Forestry and Fishing (310)",vt_onlyFE,3.41 (1.26)***,1.07 (0.45)***
"Agriculture, Forestry and Fishing (310)",vt_onlyXandFE,-0.91 (3.76),-3.58 (1.01)***
"Agriculture, Forestry and Fishing (310)",vt_withX,-0.15 (0.32),0.72 (1.21)
"Agriculture, Forestry and Fishing (310)",ridge,-2.22 (1.4)*,1.2 (0.2)***
"Agriculture, Forestry and Fishing (310)",vt_withFE,3.23 (2.35)*,0.07 (0.91)
"Agriculture, Forestry and Fishing (310)",vt_withXandFE,2.61 (0.34)***,-0.63 (0.05)***
"Industry, Mining, Construction (320)",vt_noX,,1.14 (1.05)
"Industry, Mining, Construction (320)",vt_onlyX,,0.16 (1.78)
"Industry, Mining, Construction (320)",vt_onlyFE,,0.89 (0.72)
"Industry, Mining, Construction (320)",vt_onlyXandFE,,-0.4 (0.27)*
"Industry, Mining, Construction (320)",vt_withX,,2.17 (1.13)**
"Industry, Mining, Construction (320)",ridge,,2.35 (0.31)***
"Industry, Mining, Construction (320)",vt_withFE,,1.08 (0.29)***
"Industry, Mining, Construction (320)",vt_withXandFE,,-2.49 (2.69)
Trade and Tourism (330),vt_noX,,4.21 (1.71)***
Trade and Tourism (330),vt_onlyX,,9.01 (3.18)***
Trade and Tourism (330),vt_onlyFE,,7.22 (0.85)***
Trade and Tourism (330),vt_onlyXandFE,,-5.53 (3.41)*
Trade and Tourism (330),vt_withX,,2.56 (3.1)
Trade and Tourism (330),ridge,,5.76 (0.84)***
Trade and Tourism (330),vt_withFE,,8.61 (0.1)***
Trade and Tourism (330),vt_withXandFE,,3.12 (2.6)
General Environmental Protection (410),vt_noX,,3.3 (0.32)***
General Environmental Protection (410),vt_onlyX,,8.13 (6.22)*
General Environmental Protection (410),vt_onlyFE,,2.79 (5.64)
General Environmental Protection (410),vt_onlyXandFE,,10.57 (0.52)***
General Environmental Protection (410),vt_withX,,4.32 (2.47)**
General Environmental Protection (410),ridge,,6.57 (0.85)***
General Environmental Protection (410),vt_withFE,,8.93 (1.72)***
General Environmental Protection (410),vt_withXandFE,,4.46 (2.75)*
Other Multisector (430),vt_noX,9.09 (2.47)***,
Other Multisector (430),vt_onlyX,22.17 (0.89)***,
Other Multisector (430),vt_onlyFE,8.39 (6.34)*,
Other Multisector (430),vt_onlyXandFE,25.09 (0.27)***,
Other Multisector (430),vt_withX,11.55 (0.94)***,
Other Multisector (430),ridge,18.27 (1.38)***,
Other Multisector (430),vt_withFE,11.46 (1.97)***,
Other Multisector (430),vt_withXandFE,12.14 (2.05)***,
Developmental Food Aid/Food Security Assistance (520),vt_noX,8.42 (3.53)***,
Developmental Food Aid/Food Security Assistance (520),vt_onlyX,16.52 (1.53)***,
Developmental Food Aid/Food Security Assistance (520),vt_onlyFE,12.31 (1.81)***,
Developmental Food Aid/Food Security Assistance (520),vt_onlyXandFE,14.68 (1.54)***,
Developmental Food Aid/Food Security Assistance (520),vt_withX,10.46 (4.53)***,
Developmental Food Aid/Food Security Assistance (520),ridge,16.2 (2.92)***,
Developmental Food Aid/Food Security Assistance (520),vt_withFE,8.45 (5.08)**,
Developmental Food Aid/Food Security Assistance (520),vt_withXandFE,7.95 (3.74)***,
Emergency Response (700),vt_noX,16.39 (0.44)***,
Emergency Response (700),vt_onlyX,21.43 (0.41)***,
Emergency Response (700),vt_onlyFE,13.88 (1.89)***,
Emergency Response (700),vt_onlyXandFE,23.62 (1.32)***,
Emergency Response (700),vt_withX,15.11 (0.14)***,
Emergency Response (700),ridge,18.37 (0.85)***,
Emergency Response (700),vt_withFE,13.69 (1.06)***,
Emergency Response (700),vt_withXandFE,15.68 (0.3)***,


==> Figures/outcome_display_xruns_vt_emb_3yr_2013_NoNTL.csv <==
Sector,Run,China,World_Bank
Education (110),vt_noX,11.84 (1.16)***,0.74 (0.78)
Education (110),vt_onlyX,4.36 (4.12),2.29 (2.07)
Education (110),vt_onlyFE,6.97 (1.94)***,4.98 (0.2)***
Education (110),vt_onlyXandFE,3.68 (1.17)***,3.08 (5.45)
Education (110),vt_withX,3.75 (1.33)***,3.44 (3.99)
Education (110),ridge,3.74 (0.92)***,6.65 (0.49)***
Education (110),vt_withFE,8.33 (2.64)***,3.43 (0.75)***
Education (110),vt_withXandFE,4.4 (10.72),2.71 (0.29)***
Health (120),vt_noX,7.69 (2.54)***,0.75 (1.47)
Health (120),vt_onlyX,6.4 (3.53)**,0.07 (0.67)
Health (120),vt_onlyFE,11.7 (0.46)***,7.15 (1.22)***
Health (120),vt_onlyXandFE,10.17 (1.56)***,2.63 (1.34)**
Health (120),vt_withX,8.93 (2.39)***,2.2 (0.43)***
Health (120),ridge,7.52 (0.8)***,2.26 (0.3)***
Health (120),vt_withFE,9.19 (0.28)***,1.27 (0.36)***
Health (120),vt_withXandFE,5.86 (2.14)***,0.51 (0.44)
Water Supply and Sanitation (140),vt_noX,6.05 (3.84)*,1.5 (0.2)***
Water Supply and Sanitation (140),vt_onlyX,1.54 (0.84)**,2.72 (0.56)***
Water Supply and Sanitation (140),vt_onlyFE,12.8 (1.26)***,12.8 (1.29)***
Water Supply and Sanitation (140),vt_onlyXandFE,22.8 (2.78)***,2.45 (0.39)***
Water Supply and Sanitation (140),vt_withX,5.21 (0.23)***,5.62 (2.17)***
Water Supply and Sanitation (140),ridge,0.18 (2.4),6.71 (0.3)***
Water Supply and Sanitation (140),vt_withFE,8.31 (2.46)***,11.74 (0.25)***
Water Supply and Sanitation (140),vt_withXandFE,4.5 (4.83),1.35 (0.06)***
Government and Civil Society (150),vt_noX,10.33 (0.22)***,-1.23 (0.1)***
Government and Civil Society (150),vt_onlyX,10.32 (0.41)***,1.3 (0.34)***
Government and Civil Society (150),vt_onlyFE,13.82 (0.13)***,0.01 (0.96)
Government and Civil Society (150),vt_onlyXandFE,9.6 (1.16)***,0.89 (0.81)
Government and Civil Society (150),vt_withX,0.28 (2.2),3.1 (0.77)***
Government and Civil Society (150),ridge,14.58 (1.34)***,1.68 (0.24)***
Government and Civil Society (150),vt_withFE,5.05 (3.38)*,0.63 (1.79)
Government and Civil Society (150),vt_withXandFE,5.73 (1.9)***,0.47 (1.01)
Other Social Infrastructure and Services (160),vt_noX,11.74 (4.98)***,-0.31 (0.43)
Other Social Infrastructure and Services (160),vt_onlyX,7.8 (0.71)***,3.07 (2.44)
Other Social Infrastructure and Services (160),vt_onlyFE,10.47 (6.32)**,2.18 (0.12)***
Other Social Infrastructure and Services (160),vt_onlyXandFE,14.34 (1.57)***,0.24 (1.68)
Other Social Infrastructure and Services (160),vt_withX,10.12 (3.17)***,1.58 (1.22)*
Other Social Infrastructure and Services (160),ridge,16.25 (1.65)***,1.46 (0.27)***
Other Social Infrastructure and Services (160),vt_withFE,10.94 (6.5)**,2.83 (0.59)***
Other Social Infrastructure and Services (160),vt_withXandFE,14.18 (2.77)***,-0.33 (1.74)
Transport and Storage (210),vt_noX,2.57 (0.73)***,-1.36 (0.29)***
Transport and Storage (210),vt_onlyX,9.49 (3.01)***,1.42 (0.5)***
Transport and Storage (210),vt_onlyFE,13.08 (1.05)***,0.2 (0.45)
Transport and Storage (210),vt_onlyXandFE,10.97 (2.02)***,3.94 (0.24)***
Transport and Storage (210),vt_withX,7.58 (0.93)***,-0.16 (0.49)
Transport and Storage (210),ridge,8.2 (0.78)***,3.27 (0.3)***
Transport and Storage (210),vt_withFE,8.8 (0.71)***,0.92 (0.97)
Transport and Storage (210),vt_withXandFE,2.58 (0.93)***,2.5 (0.47)***
Communications (220),vt_noX,-4.06 (3.1)*,1.35 (0.64)***
Communications (220),vt_onlyX,14.12 (4.61)***,4.51 (1.03)***
Communications (220),vt_onlyFE,14.36 (2.21)***,7.51 (0.98)***
Communications (220),vt_onlyXandFE,8.62 (1.35)***,5.53 (2.04)***
Communications (220),vt_withX,3.4 (0.63)***,4.26 (3.65)
Communications (220),ridge,17.31 (2.46)***,12.44 (1.66)***
Communications (220),vt_withFE,-2.58 (4.03),4.83 (0.57)***
Communications (220),vt_withXandFE,-0.93 (1.12),2.1 (1.26)**
Energy Generation and Supply (230),vt_noX,4.6 (2.85)*,0.49 (0.23)***
Energy Generation and Supply (230),vt_onlyX,20.45 (1.4)***,4.65 (0.86)***
Energy Generation and Supply (230),vt_onlyFE,7.09 (0.68)***,6.56 (0.2)***
Energy Generation and Supply (230),vt_onlyXandFE,12.68 (1.02)***,6.29 (1.06)***
Energy Generation and Supply (230),vt_withX,7.09 (1.65)***,5.02 (0.49)***
Energy Generation and Supply (230),ridge,8.99 (2.66)***,2.65 (0.48)***
Energy Generation and Supply (230),vt_withFE,8.95 (1.1)***,7.2 (0.42)***
Energy Generation and Supply (230),vt_withXandFE,6.35 (1.53)***,3.68 (3.64)
Banking and Financial Services (240),vt_noX,,-0.14 (1.07)
Banking and Financial Services (240),vt_onlyX,,4.69 (5.28)
Banking and Financial Services (240),vt_onlyFE,,0.66 (0.83)
Banking and Financial Services (240),vt_onlyXandFE,,6.71 (0.3)***
Banking and Financial Services (240),vt_withX,,2.54 (0.52)***
Banking and Financial Services (240),ridge,,14.1 (0.86)***
Banking and Financial Services (240),vt_withFE,,6.05 (1.5)***
Banking and Financial Services (240),vt_withXandFE,,4.71 (0.95)***
"Agriculture, Forestry and Fishing (310)",vt_noX,4.08 (5.37),-0.03 (0.94)
"Agriculture, Forestry and Fishing (310)",vt_onlyX,12.17 (2.16)***,2.7 (2.46)
"Agriculture, Forestry and Fishing (310)",vt_onlyFE,1.85 (1.2)*,1.17 (0.74)*
"Agriculture, Forestry and Fishing (310)",vt_onlyXandFE,1.41 (4.57),0.21 (0.95)
"Agriculture, Forestry and Fishing (310)",vt_withX,3.66 (2.45)*,0.34 (3.3)
"Agriculture, Forestry and Fishing (310)",ridge,-2.59 (1.64)*,1.16 (0.28)***
"Agriculture, Forestry and Fishing (310)",vt_withFE,5.38 (2.08)***,-0.33 (0.31)
"Agriculture, Forestry and Fishing (310)",vt_withXandFE,2.26 (2.14),-2.81 (1.04)***
"Industry, Mining, Construction (320)",vt_noX,,0.61 (0.31)***
"Industry, Mining, Construction (320)",vt_onlyX,,0.21 (2.13)
"Industry, Mining, Construction (320)",vt_onlyFE,,1.2 (2.29)
"Industry, Mining, Construction (320)",vt_onlyXandFE,,-2.61 (0.66)***
"Industry, Mining, Construction (320)",vt_withX,,-2.94 (3.13)
"Industry, Mining, Construction (320)",ridge,,2.21 (0.39)***
"Industry, Mining, Construction (320)",vt_withFE,,1.25 (0.82)*
"Industry, Mining, Construction (320)",vt_withXandFE,,-1.75 (0.3)***
Trade and Tourism (330),vt_noX,,12.34 (1.59)***
Trade and Tourism (330),vt_onlyX,,8.25 (6.25)*
Trade and Tourism (330),vt_onlyFE,,6.74 (3.73)**
Trade and Tourism (330),vt_onlyXandFE,,5.75 (2.9)***
Trade and Tourism (330),vt_withX,,12.79 (3.57)***
Trade and Tourism (330),ridge,,8.04 (1.05)***
Trade and Tourism (330),vt_withFE,,9.33 (3.31)***
Trade and Tourism (330),vt_withXandFE,,15.42 (1.52)***
General Environmental Protection (410),vt_noX,,6.8 (2.09)***
General Environmental Protection (410),vt_onlyX,,12.09 (5.13)***
General Environmental Protection (410),vt_onlyFE,,9.38 (2.88)***
General Environmental Protection (410),vt_onlyXandFE,,9.67 (5.34)**
General Environmental Protection (410),vt_withX,,10.14 (3.33)***
General Environmental Protection (410),ridge,,7.94 (0.85)***
General Environmental Protection (410),vt_withFE,,8.9 (0.12)***
General Environmental Protection (410),vt_withXandFE,,8.06 (5.08)*
Other Multisector (430),vt_noX,10.84 (2.8)***,
Other Multisector (430),vt_onlyX,17.07 (6.31)***,
Other Multisector (430),vt_onlyFE,14.24 (8.97)*,
Other Multisector (430),vt_onlyXandFE,21.26 (1.39)***,
Other Multisector (430),vt_withX,14.7 (2.42)***,
Other Multisector (430),ridge,22.38 (0.87)***,
Other Multisector (430),vt_withFE,11.3 (0.25)***,
Other Multisector (430),vt_withXandFE,12.53 (1.21)***,
Developmental Food Aid/Food Security Assistance (520),vt_onlyX,17.37 (0.99)***,
Developmental Food Aid/Food Security Assistance (520),vt_onlyFE,15.41 (0.01)***,
Developmental Food Aid/Food Security Assistance (520),vt_onlyXandFE,17.74 (1.27)***,
Developmental Food Aid/Food Security Assistance (520),vt_withX,14.72 (0.2)***,
Developmental Food Aid/Food Security Assistance (520),ridge,22.72 (1.02)***,
Developmental Food Aid/Food Security Assistance (520),vt_withFE,14.59 (0.92)***,
Developmental Food Aid/Food Security Assistance (520),vt_withXandFE,14.8 (0.02)***,
Emergency Response (700),vt_noX,14.38 (1.64)***,
Emergency Response (700),vt_onlyX,21.24 (1.8)***,
Emergency Response (700),vt_onlyFE,16.69 (0.89)***,
Emergency Response (700),vt_onlyXandFE,20.81 (0.08)***,
Emergency Response (700),vt_withX,14.93 (2.11)***,
Emergency Response (700),ridge,20.52 (0.89)***,
Emergency Response (700),vt_withFE,14.42 (0.89)***,
Emergency Response (700),vt_withXandFE,15.34 (0.12)***,


==> Figures/outcome_display_xruns_vt_emb_3yr_2013_StrictPrec.csv <==
Sector,Run,China,World_Bank
Education (110),vt_noX,4.92 (0.95)***,9.63 (1.22)***
Education (110),vt_onlyX,7.13 (2.33)***,11.68 (2.18)***
Education (110),vt_onlyFE,10.5 (1.83)***,5.34 (1.97)***
Education (110),vt_onlyXandFE,9.67 (0.87)***,5.83 (1.74)***
Education (110),vt_withX,4.02 (3.47),10.28 (0.03)***
Education (110),ridge,6.59 (2.29)***,13.26 (1.6)***
Education (110),vt_withFE,12.52 (2.61)***,7.07 (0.44)***
Education (110),vt_withXandFE,5.76 (3.27)**,5.02 (1.45)***
Health (120),vt_noX,8.99 (0.11)***,7.33 (1.08)***
Health (120),vt_onlyX,9.17 (3.29)***,6.94 (2.69)***
Health (120),vt_onlyFE,11.88 (1.02)***,10.72 (0.23)***
Health (120),vt_onlyXandFE,7.83 (0.03)***,3.34 (0.5)***
Health (120),vt_withX,8.01 (1.8)***,2.52 (1.21)***
Health (120),ridge,7.28 (0.62)***,9.54 (1.25)***
Health (120),vt_withFE,9.46 (1.47)***,11.13 (0.05)***
Health (120),vt_withXandFE,0.61 (6.3),1.21 (1.3)
Water Supply and Sanitation (140),vt_noX,5.48 (0.51)***,11.32 (3.03)***
Water Supply and Sanitation (140),vt_onlyX,7.71 (5.82)*,7.94 (0.71)***
Water Supply and Sanitation (140),vt_onlyFE,14.88 (0.55)***,11.35 (0.2)***
Water Supply and Sanitation (140),vt_onlyXandFE,12.76 (2.71)***,8.93 (0.51)***
Water Supply and Sanitation (140),vt_withX,2.41 (1.25)**,8.28 (0.84)***
Water Supply and Sanitation (140),ridge,-1.3 (5.09),10.97 (0.5)***
Water Supply and Sanitation (140),vt_withFE,4.31 (3.04)*,10.48 (0.3)***
Water Supply and Sanitation (140),vt_withXandFE,5.78 (5.06),11.11 (1.25)***
Government and Civil Society (150),vt_noX,12.45 (0.95)***,9.25 (1.91)***
Government and Civil Society (150),vt_onlyX,16.45 (0.98)***,12.17 (0.31)***
Government and Civil Society (150),vt_onlyFE,14.92 (0.19)***,13.46 (0.37)***
Government and Civil Society (150),vt_onlyXandFE,16.48 (1.49)***,10.75 (0.91)***
Government and Civil Society (150),vt_withX,10.96 (2.81)***,12.35 (0.44)***
Government and Civil Society (150),ridge,16.31 (1.46)***,11.67 (0.3)***
Government and Civil Society (150),vt_withFE,5.88 (0.55)***,6.81 (3.12)***
Government and Civil Society (150),vt_withXandFE,14.88 (3.18)***,11.48 (0.54)***
Other Social Infrastructure and Services (160),vt_noX,11.47 (2.82)***,5.42 (0.68)***
Other Social Infrastructure and Services (160),vt_onlyX,5.71 (1.22)***,10.07 (1.97)***
Other Social Infrastructure and Services (160),vt_onlyFE,8.81 (5.12)**,11.11 (0.58)***
Other Social Infrastructure and Services (160),vt_onlyXandFE,5.89 (0.49)***,9.6 (3.31)***
Other Social Infrastructure and Services (160),vt_withX,12.12 (0.46)***,8.23 (0.04)***
Other Social Infrastructure and Services (160),ridge,19.85 (2.84)***,11.5 (0.66)***
Other Social Infrastructure and Services (160),vt_withFE,12.28 (1.32)***,9.23 (0.05)***
Other Social Infrastructure and Services (160),vt_withXandFE,13.44 (0.18)***,7.37 (2.56)***
Transport and Storage (210),vt_noX,9.36 (2.03)***,5.22 (0.36)***
Transport and Storage (210),vt_onlyX,15.15 (1.05)***,7.1 (1.08)***
Transport and Storage (210),vt_onlyFE,12.43 (1.95)***,10.42 (0.57)***
Transport and Storage (210),vt_onlyXandFE,10.82 (3.78)***,6.05 (2.4)***
Transport and Storage (210),vt_withX,9.08 (1.54)***,7.32 (1.23)***
Transport and Storage (210),ridge,14 (0.49)***,9.63 (0.63)***
Transport and Storage (210),vt_withFE,11.88 (0.44)***,6.29 (1.46)***
Transport and Storage (210),vt_withXandFE,11.64 (1.16)***,6.91 (0.41)***
Communications (220),vt_noX,3.01 (0.66)***,7.17 (1.46)***
Communications (220),vt_onlyX,4.4 (1.44)***,15.79 (0.1)***
Communications (220),vt_onlyFE,11.81 (0.84)***,15.35 (0.25)***
Communications (220),vt_onlyXandFE,9.45 (0.25)***,11.34 (1.73)***
Communications (220),vt_withX,0.69 (3.34),11.33 (1.03)***
Communications (220),ridge,15.73 (2.06)***,14.8 (1.78)***
Communications (220),vt_withFE,0.12 (2.12),10.52 (2.54)***
Communications (220),vt_withXandFE,0.72 (0.6),5.95 (4.12)*
Energy Generation and Supply (230),vt_noX,11.92 (0.8)***,4.11 (0.12)***
Energy Generation and Supply (230),vt_onlyX,10.45 (0.29)***,10.04 (3.09)***
Energy Generation and Supply (230),vt_onlyFE,10.99 (0.55)***,9.95 (1.6)***
Energy Generation and Supply (230),vt_onlyXandFE,9.46 (0.25)***,6.03 (2.98)***
Energy Generation and Supply (230),vt_withX,8.24 (4.4)**,4.58 (3.04)*
Energy Generation and Supply (230),ridge,11.14 (3.51)***,8.4 (0.77)***
Energy Generation and Supply (230),vt_withFE,8.79 (0.9)***,9.99 (2.09)***
Energy Generation and Supply (230),vt_withXandFE,9.8 (1.57)***,5.83 (0.34)***
Banking and Financial Services (240),vt_noX,,6.6 (2.83)***
Banking and Financial Services (240),vt_onlyX,,15.99 (0.12)***
Banking and Financial Services (240),vt_onlyFE,,11.85 (5.49)***
Banking and Financial Services (240),vt_onlyXandFE,,19.18 (2.19)***
Banking and Financial Services (240),vt_withX,,11.19 (2.81)***
Banking and Financial Services (240),ridge,,14.76 (0.9)***
Banking and Financial Services (240),vt_withFE,,7.08 (0.54)***
Banking and Financial Services (240),vt_withXandFE,,7.39 (2.64)***
"Agriculture, Forestry and Fishing (310)",vt_noX,-3.19 (0.76)***,4.52 (0.18)***
"Agriculture, Forestry and Fishing (310)",vt_onlyX,6.24 (6.59),4.83 (2.33)***
"Agriculture, Forestry and Fishing (310)",vt_onlyFE,6.73 (0.66)***,5.53 (0.74)***
"Agriculture, Forestry and Fishing (310)",vt_onlyXandFE,-2.91 (1.41)***,6.77 (0.49)***
"Agriculture, Forestry and Fishing (310)",vt_withX,-1.18 (0.86)*,6.35 (2.49)***
"Agriculture, Forestry and Fishing (310)",ridge,6.29 (1.76)***,6.67 (0.73)***
"Agriculture, Forestry and Fishing (310)",vt_withFE,-4.15 (0.12)***,5.46 (2.14)***
"Agriculture, Forestry and Fishing (310)",vt_withXandFE,-0.53 (2.63),3.48 (1.89)**
"Industry, Mining, Construction (320)",vt_noX,,2.5 (0.13)***
"Industry, Mining, Construction (320)",vt_onlyX,,9.85 (0.35)***
"Industry, Mining, Construction (320)",vt_onlyFE,,6.03 (2.41)***
"Industry, Mining, Construction (320)",vt_onlyXandFE,,10.83 (2.73)***
"Industry, Mining, Construction (320)",vt_withX,,3.8 (0.24)***
"Industry, Mining, Construction (320)",ridge,,8.1 (0.96)***
"Industry, Mining, Construction (320)",vt_withFE,,4.03 (1.02)***
"Industry, Mining, Construction (320)",vt_withXandFE,,2.01 (4.85)
Trade and Tourism (330),vt_noX,,13.12 (2.05)***
Trade and Tourism (330),vt_onlyX,,8.86 (5.02)**
Trade and Tourism (330),vt_onlyFE,,6.01 (3.79)*
Trade and Tourism (330),vt_onlyXandFE,,11.55 (1.13)***
Trade and Tourism (330),vt_withX,,14.76 (0.45)***
Trade and Tourism (330),ridge,,13.76 (1.55)***
Trade and Tourism (330),vt_withFE,,15.35 (4.17)***
Trade and Tourism (330),vt_withXandFE,,15.21 (1.28)***
General Environmental Protection (410),vt_noX,,8.77 (6.94)
General Environmental Protection (410),vt_onlyX,,18.25 (2.1)***
General Environmental Protection (410),vt_onlyFE,,11.18 (0.46)***
General Environmental Protection (410),vt_onlyXandFE,,17.71 (1.77)***
General Environmental Protection (410),vt_withX,,16.05 (1.7)***
General Environmental Protection (410),ridge,,8.65 (1.26)***
General Environmental Protection (410),vt_withFE,,14.98 (0.06)***
General Environmental Protection (410),vt_withXandFE,,13.56 (1.83)***
Other Multisector (430),vt_noX,11.06 (7.43)*,
Other Multisector (430),vt_onlyX,22.84 (0.52)***,
Other Multisector (430),vt_onlyFE,15.22 (1.35)***,
Other Multisector (430),vt_onlyXandFE,20.28 (0.58)***,
Other Multisector (430),vt_withX,11.28 (0.45)***,
Other Multisector (430),ridge,20.89 (1.36)***,
Other Multisector (430),vt_withFE,11.61 (0.69)***,
Other Multisector (430),vt_withXandFE,11.93 (2.74)***,
Developmental Food Aid/Food Security Assistance (520),vt_noX,14.91 (0.15)***,
Developmental Food Aid/Food Security Assistance (520),vt_onlyX,16.65 (0.89)***,
Developmental Food Aid/Food Security Assistance (520),vt_onlyFE,15.48 (0.01)***,
Developmental Food Aid/Food Security Assistance (520),vt_onlyXandFE,16.61 (0.99)***,
Developmental Food Aid/Food Security Assistance (520),vt_withX,14.53 (0.31)***,
Developmental Food Aid/Food Security Assistance (520),ridge,22.36 (0.76)***,
Developmental Food Aid/Food Security Assistance (520),vt_withFE,14.56 (0.26)***,
Developmental Food Aid/Food Security Assistance (520),vt_withXandFE,15.28 (0.66)***,
Emergency Response (700),vt_noX,15.18 (0.79)***,
Emergency Response (700),vt_onlyX,23.19 (1.49)***,
Emergency Response (700),vt_onlyFE,16.51 (0.07)***,
Emergency Response (700),vt_onlyXandFE,21.83 (0.43)***,
Emergency Response (700),vt_withX,15.28 (0.53)***,
Emergency Response (700),ridge,20.34 (0.84)***,
Emergency Response (700),vt_withFE,14.57 (0.25)***,
Emergency Response (700),vt_withXandFE,15.03 (0.6)***,

